CppFlow: Generative Inverse Kinematics for Efficient and Robust Cartesian Path Planning

In this work we present CppFlow - a novel and performant planner for the Cartesian Path Planning problem, which finds valid trajectories up to 129x faster than current methods, while also succeeding on more difficult problems where others fail. At the core of the proposed algorithm is the use of a learned, generative Inverse Kinematics solver, which is able to efficiently produce promising entire candidate solution trajectories on the GPU. Precise, valid solutions are then found through classical approaches such as differentiable programming, global search, and optimization. In combining approaches from these two paradigms we get the best of both worlds - efficient approximate solutions from generative AI which are made exact using the guarantees of traditional planning and optimization. We evaluate our system against other state of the art methods on a set of established baselines as well as new ones introduced in this work and find that our method significantly outperforms others in terms of the time to find a valid solution and planning success rate, and performs comparably in terms of trajectory length over time. The work is made open source and available for use upon acceptance.

==> benchmarking/cppflow/2023-09-13-12_05__LmAlt_v2_1_60s/cppflow__PlannerSearcherOptimizerAlternating__fetch_arm__s__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.7603292465209961,False,2.4108895659446716,4.670871794223785,0.36444196105003357,0.7558833956718445,2.071582794189453,0.0,0.0,0.0,18.38363265991211,0.0
1,0.7811944484710693,True,0.013057608157396317,0.0699181854724884,0.05595290660858154,0.05595291033387184,2.0901334285736084,0.0,0.0,0.0,18.468219757080078,0.0
2,0.9152035713195801,False,2.7900779247283936,15.10288119316101,0.20260299742221832,0.4664609432220459,1.5006335973739624,0.0,0.0,0.0,17.39242935180664,0.0
3,0.9397668838500977,False,0.029295755084604025,1.127086728811264,0.05626627802848816,0.12511540949344635,1.5586628913879395,0.0,0.0,0.0,18.077423095703125,0.0
4,0.964442253112793,True,0.00013099939678795636,0.004788074875250459,0.05595290660858154,0.05595291033387184,1.5587995052337646,0.0,0.0,0.0,18.10622215270996,0.0
5,1.0834276676177979,False,2.777049243450165,15.132466554641724,0.20047008991241455,0.42612186074256897,1.4823013544082642,0.0,0.0,0.0,17.271411895751953,0.0
6,1.1079506874084473,False,0.029069690499454737,1.1152329295873642,0.05626627802848816,0.12511540949344635,1.545671820640564,0.0,0.0,0.0,17.951229095458984,0.0
7,1.1324586868286133,True,0.00012989708011446055,0.004456518508959562,0.05595290660858154,0.05595291033387184,1.5816396474838257,0.0,0.0,0.0,17.98126983642578,0.0
8,1.2505989074707031,False,2.7592340111732483,15.147501230239868,0.1983068436384201,0.40348660945892334,1.477096676826477,0.0,0.0,0.0,17.170339584350586,0.0
9,1.275024175643921,False,0.029120466206222773,1.11668661236763,0.05626627802848816,0.12511540949344635,1.5096766948699951,0.0,0.0,0.0,17.83504867553711,0.0
10,1.299372911453247,True,0.0001284028166992357,0.005129463970661163,0.05595290660858154,0.05595291033387184,1.5096904039382935,0.0,0.0,0.0,17.86595916748047,0.0
11,1.4183485507965088,False,2.7438971400260925,15.17005205154419,0.1964864283800125,0.3995797336101532,1.4664416313171387,0.0,0.0,0.0,17.07790184020996,0.0
12,1.4427623748779297,False,0.02854695077985525,1.0338765382766724,0.05626627802848816,0.12511540949344635,1.50870680809021,0.0,0.0,0.0,17.749431610107422,0.0
13,1.4670813083648682,True,0.00013419691640592646,0.00549503427464515,0.05595290660858154,0.05595291033387184,1.508665919303894,0.0,0.0,0.0,17.782222747802734,0.0
14,1.5862746238708496,False,2.7289992570877075,15.173853635787964,0.19484677910804749,0.39564552903175354,1.4559094905853271,0.0,0.0,0.0,16.992008209228516,0.0
15,1.6106410026550293,False,0.029273810796439648,1.0919655859470367,0.05626627802848816,0.12511540949344635,1.4968496561050415,0.0,0.0,0.0,17.67928123474121,0.0
16,1.634903907775879,True,0.00013094639143673703,0.004892394063062966,0.05595290660858154,0.05595291033387184,1.5620779991149902,0.0,0.0,0.0,17.71124839782715,0.0
17,1.7540974617004395,False,2.7171877026557922,15.172004699707031,0.19342945516109467,0.39366477727890015,1.4419485330581665,0.0,0.0,0.0,16.91884422302246,0.0
18,1.7784783840179443,False,0.029366191010922194,1.149626225233078,0.05626627802848816,0.12511540949344635,1.4632314443588257,0.0,0.0,0.0,17.595075607299805,0.0
19,1.80283522605896,True,0.0001319546026934404,0.0050309463404119015,0.05595290660858154,0.05595291033387184,1.4635319709777832,0.0,0.0,0.0,17.626914978027344,0.0
20,1.921412706375122,False,2.7066925168037415,15.177209377288818,0.1919158697128296,0.3916703760623932,1.4283565282821655,0.0,0.0,0.0,16.849163055419922,0.0
21,1.9462614059448242,False,0.02946964930742979,1.1248749494552612,0.05626627802848816,0.12511540949344635,1.4603217840194702,0.0,0.0,0.0,17.533662796020508,0.0
22,1.970707654953003,True,0.00013221559129306115,0.004527207347564399,0.05595290660858154,0.05595291033387184,1.4767688512802124,0.0,0.0,0.0,17.563827514648438,0.0
23,2.088829755783081,False,2.6971518993377686,15.17481803894043,0.19097258150577545,0.3916703760623932,1.414764404296875,0.0,0.0,0.0,16.78678321838379,0.0
24,2.1133878231048584,False,0.029432796873152256,1.144767850637436,0.05628656595945358,0.13122159242630005,1.692916989326477,0.0,0.0,0.0,17.47441291809082,0.0
25,2.1377766132354736,True,0.00013141328963683918,0.005048481980338693,0.05595290660858154,0.05595291033387184,1.7326550483703613,0.0,0.0,0.0,17.506267547607422,0.0
26,2.255943536758423,False,2.6882204413414,15.173478126525879,0.18976889550685883,0.3896622955799103,1.401431918144226,0.0,0.0,0.0,16.726234436035156,0.0
27,2.280372142791748,False,0.029334998689591885,1.0946494340896606,0.05626627802848816,0.12511540949344635,1.4280422925949097,0.0,0.0,0.0,17.40349578857422,0.0
28,2.304858922958374,True,0.00013102656339469831,0.005297106108628213,0.05595290660858154,0.05595291033387184,1.4758672714233398,0.0,0.0,0.0,17.43642807006836,0.0
29,2.423182487487793,False,2.6796692609786987,15.163580179214478,0.18863238394260406,0.38765421509742737,1.3897249698638916,0.0,0.0,0.0,16.672714233398438,0.0
30,2.447603702545166,False,0.02929782960563898,1.0940702259540558,0.05626627802848816,0.12511540949344635,1.4570022821426392,0.0,0.0,0.0,17.355915069580078,0.0
31,2.47214937210083,True,0.00013048364053247496,0.004919550265185535,0.05595290660858154,0.05595291033387184,1.548991322517395,0.0,0.0,0.0,17.387832641601562,0.0
32,2.5916366577148438,False,2.67257422208786,15.151031017303467,0.1877574920654297,0.38765421509742737,1.3779360055923462,0.0,0.0,0.0,16.621017456054688,0.0
33,2.6161022186279297,False,0.029162492137402296,1.1104011535644531,0.05626627802848816,0.12511540949344635,1.4134529829025269,0.0,0.0,0.0,17.307361602783203,0.0
34,2.6407618522644043,True,0.00013595595191873144,0.0054788473062217236,0.05595290660858154,0.05595291033387184,1.4389569759368896,0.0,0.0,0.0,17.337173461914062,0.0
35,2.759697914123535,False,2.665858268737793,15.146355628967285,0.18675248324871063,0.3856324851512909,1.3647128343582153,0.0,0.0,0.0,16.57254409790039,0.0
36,2.7841708660125732,False,0.029313673730939627,1.0989059507846832,0.05626627802848816,0.12511540949344635,1.4084806442260742,0.0,0.0,0.0,17.25228500366211,0.0
37,2.8087804317474365,True,0.00013671290616912302,0.004865086229983717,0.05595290660858154,0.05595291033387184,1.4319218397140503,0.0,0.0,0.0,17.284881591796875,0.0
38,2.9285972118377686,False,2.6598674058914185,15.133368968963623,0.18615202605724335,0.3856324851512909,1.3541669845581055,0.0,0.0,0.0,16.527877807617188,0.0
39,2.953160524368286,False,0.029750776011496782,1.0811644792556763,0.05626627802848816,0.12511540949344635,1.380285620689392,0.0,0.0,0.0,17.20462417602539,0.0
40,2.977796792984009,True,0.00013161384231352713,0.005198263097554445,0.05595290660858154,0.05595291033387184,1.4792550802230835,0.0,0.0,0.0,17.234283447265625,0.0
41,3.098358392715454,False,2.6556214690208435,15.131484270095825,0.18524207174777985,0.3856324851512909,1.343785047531128,0.0,0.0,0.0,16.4872989654541,0.0
42,3.123039484024048,False,0.029367876704782248,1.0805605351924896,0.05626627802848816,0.12511540949344635,1.3963502645492554,0.0,0.0,0.0,17.158889770507812,0.0
43,3.147570848464966,True,0.00013165858945285436,0.005122533184476197,0.05595290660858154,0.05595291033387184,1.436402440071106,0.0,0.0,0.0,17.191171646118164,0.0
44,3.267622470855713,False,2.650461196899414,15.135185718536377,0.18430088460445404,0.38359707593917847,1.3321738243103027,0.0,0.0,0.0,16.45258903503418,0.0
45,3.2921524047851562,False,0.029768627136945724,1.1571767926216125,0.05628656595945358,0.13122159242630005,1.567569375038147,0.0,0.0,0.0,17.130836486816406,0.0
46,3.316467523574829,True,0.00012639977285289206,0.004511878651101142,0.05595290660858154,0.05595291033387184,1.649121880531311,0.0,0.0,0.0,17.162757873535156,0.0
47,3.435037851333618,False,2.646419405937195,15.127946138381958,0.18369857966899872,0.38359707593917847,1.322379231452942,0.0,0.0,0.0,16.41573143005371,0.0
48,3.4595413208007812,False,0.029039117507636547,1.0118931531906128,0.05626627802848816,0.12511540949344635,1.39260733127594,0.0,0.0,0.0,17.084312438964844,0.0
49,3.484016180038452,True,0.00013044898878433742,0.004754287656396627,0.05595290660858154,0.05595291033387184,1.5123814344406128,0.0,0.0,0.0,17.115718841552734,0.0
50,3.6032216548919678,False,2.6413732767105103,15.119574069976807,0.18283826112747192,0.3815480172634125,1.3125847578048706,0.0,0.0,0.0,16.38277816772461,0.0
51,3.627779006958008,False,0.02990186447277665,1.1502677947282791,0.05628656595945358,0.13122159242630005,1.5528844594955444,0.0,0.0,0.0,17.054805755615234,0.0
52,3.652167320251465,True,0.00013343454156711232,0.00442280899733305,0.05595290660858154,0.05595291033387184,1.6211044788360596,0.0,0.0,0.0,17.08685302734375,0.0
53,3.7718117237091064,False,2.638397216796875,15.109118223190308,0.18216000497341156,0.3815480172634125,1.3028448820114136,0.0,0.0,0.0,16.350143432617188,0.0
54,3.796295166015625,False,0.029556641820818186,1.1167050153017044,0.05628656595945358,0.13122159242630005,1.4280833005905151,0.0,0.0,0.0,17.021697998046875,0.0
55,3.820674180984497,True,0.00013517933439288754,0.005102728609926999,0.05595290660858154,0.05595291033387184,1.4978878498077393,0.0,0.0,0.0,17.053325653076172,0.0
56,3.9399046897888184,False,2.634998857975006,15.110160112380981,0.18142788112163544,0.3815480172634125,1.2955093383789062,0.0,0.0,0.0,16.321727752685547,0.0
57,3.964547872543335,False,0.029714193660765886,1.0739132016897202,0.05628656595945358,0.13122159242630005,1.4096144437789917,0.0,0.0,0.0,16.982097625732422,0.0
58,3.989001989364624,True,0.00013162155482859816,0.004392684204503894,0.05595290660858154,0.05595291033387184,1.4716598987579346,0.0,0.0,0.0,17.015262603759766,0.0
59,4.108039140701294,False,2.6322388648986816,15.105339288711548,0.18076615035533905,0.3815480172634125,1.2854416370391846,0.0,0.0,0.0,16.296077728271484,0.0
60,4.1326584815979,False,0.029501905664801598,1.0455100238323212,0.05626627802848816,0.12511540949344635,1.4720697402954102,0.0,0.0,0.0,16.961772918701172,0.0
61,4.157114744186401,True,0.00013283447515277658,0.005416813073679805,0.05595290660858154,0.05595291033387184,1.503952980041504,0.0,0.0,0.0,16.996952056884766,0.0
62,4.276360511779785,False,2.6291704177856445,15.089143514633179,0.18009790778160095,0.3794853091239929,1.2773410081863403,0.0,0.0,0.0,16.272541046142578,0.0
63,4.3011794090271,False,0.02955711679533124,1.0840102285146713,0.05628656595945358,0.13122159242630005,1.5127639770507812,0.0,0.0,0.0,16.931652069091797,0.0
64,4.325476169586182,True,0.00013565488188760355,0.004641897394321859,0.05595290660858154,0.05595291033387184,1.5364511013031006,0.0,0.0,0.0,16.96588897705078,0.0
65,4.445094585418701,False,2.626376152038574,15.079172849655151,0.17950576543807983,0.3794853091239929,1.2698004245758057,0.0,0.0,0.0,16.249399185180664,0.0
66,4.4698638916015625,False,0.02973433118313551,1.045367792248726,0.05626627802848816,0.12511540949344635,1.4597070217132568,0.0,0.0,0.0,16.911317825317383,0.0
67,4.494179964065552,True,0.00013222625057096593,0.0047136686043813825,0.05595290660858154,0.05595291033387184,1.4783397912979126,0.0,0.0,0.0,16.94341278076172,0.0
68,4.613799571990967,False,2.6241514086723328,15.074460506439209,0.17869876325130463,0.3794853091239929,1.2629566192626953,0.0,0.0,0.0,16.227527618408203,0.0
69,4.63847017288208,False,0.029428275302052498,1.0297149419784546,0.05626627802848816,0.12511540949344635,1.4711134433746338,0.0,0.0,0.0,16.88531494140625,0.0
70,4.663488149642944,True,0.0001294652156502707,0.005416813073679805,0.05595290660858154,0.05595291033387184,1.5012346506118774,0.0,0.0,0.0,16.918869018554688,0.0
71,4.781802177429199,False,2.621578276157379,15.060375928878784,0.1783444881439209,0.37742260098457336,1.2565362453460693,0.0,0.0,0.0,16.205617904663086,0.0
72,4.806426048278809,False,0.029776068404316902,1.0956314951181412,0.05628656595945358,0.13122159242630005,1.5388689041137695,0.0,0.0,0.0,16.852458953857422,0.0
73,4.830942869186401,True,0.00013446524462779053,0.0052385160233825445,0.05595290660858154,0.05595291033387184,1.6512665748596191,0.0,0.0,0.0,16.886213302612305,0.0
74,4.950124979019165,False,2.6194530725479126,15.07454514503479,0.17773935198783875,0.37742260098457336,1.2489410638809204,0.0,0.0,0.0,16.184616088867188,0.0
75,4.974693536758423,False,0.029633305966854095,1.0259193181991577,0.05626627802848816,0.12511540949344635,1.5602474212646484,0.0,0.0,0.0,16.83605194091797,0.0
76,4.9993274211883545,True,0.00013339498764253221,0.00526076415553689,0.05595290660858154,0.05595291033387184,1.5824182033538818,0.0,0.0,0.0,16.870285034179688,0.0
77,5.117941617965698,False,2.617092728614807,15.061674118041992,0.17710399627685547,0.37534621357917786,1.2428895235061646,0.0,0.0,0.0,16.16305923461914,0.0
78,5.1423420906066895,False,0.029920749366283417,1.11741803586483,0.05628656595945358,0.13122159242630005,1.6077582836151123,0.0,0.0,0.0,16.816686630249023,0.0
79,5.166598558425903,True,0.0001281645836570533,0.004650021728593856,0.05595290660858154,0.05595291033387184,1.6865240335464478,0.0,0.0,0.0,16.84969139099121,0.0
80,5.285392761230469,False,2.6156631112098694,15.073647499084473,0.17640022933483124,0.37534621357917786,1.236892580986023,0.0,0.0,0.0,16.141687393188477,0.0
81,5.30981183052063,False,0.029659259598702192,1.0466952621936798,0.056328363716602325,0.13122159242630005,1.411554217338562,0.0,0.0,0.0,16.7896728515625,0.0
82,5.3343706130981445,True,0.00013252543794806115,0.004854029102716595,0.05595290660858154,0.05595291033387184,1.4602807760238647,0.0,0.0,0.0,16.824234008789062,0.0
83,5.453608274459839,False,2.613441050052643,15.070881843566895,0.17580081522464752,0.37534621357917786,1.230690836906433,0.0,0.0,0.0,16.12356185913086,0.0
84,5.478105306625366,False,0.030660312622785568,1.2488895654678345,0.05628656595945358,0.13122159242630005,1.8396022319793701,0.0,0.0,0.0,16.7896728515625,0.0
85,5.502443552017212,True,0.0001260813769476954,0.004283662710804492,0.05595290660858154,0.05595291033387184,1.9172067642211914,0.0,0.0,0.0,16.820049285888672,0.0
86,5.620028257369995,False,2.613103985786438,15.113608837127686,0.17552518844604492,0.37742260098457336,1.2238743305206299,0.0,0.0,0.0,16.10335922241211,0.0
87,5.644596815109253,False,0.029974612407386303,1.0959616303443909,0.056328363716602325,0.13122159242630005,1.491563081741333,0.0,0.0,0.0,16.748188018798828,0.0
88,5.669043064117432,True,0.0001308114042330999,0.004855218285229057,0.05595290660858154,0.05595291033387184,1.5877320766448975,0.0,0.0,0.0,16.781497955322266,0.0
89,5.788431644439697,False,2.6111608743667603,15.099767446517944,0.17510411143302917,0.37742260098457336,1.2193117141723633,0.0,0.0,0.0,16.0836238861084,0.0
90,5.812896013259888,False,0.030288517009466887,1.0883128643035889,0.056328363716602325,0.13122159242630005,1.6532336473464966,0.0,0.0,0.0,16.744691848754883,0.0
91,5.837279558181763,True,0.0001368961420666892,0.00517222739290446,0.05595290660858154,0.05595291033387184,1.6708965301513672,0.0,0.0,0.0,16.77671241760254,0.0
92,5.956513166427612,False,2.609797716140747,15.095789432525635,0.17464083433151245,0.37534621357917786,1.213929533958435,0.0,0.0,0.0,16.06385040283203,0.0
93,5.9809629917144775,False,0.03031365806236863,1.1257630586624146,0.056328363716602325,0.13122159242630005,1.612389087677002,0.0,0.0,0.0,16.735618591308594,0.0
94,6.005577325820923,True,0.00012903506103612017,0.004564330447465181,0.05595290660858154,0.05595291033387184,1.647264003753662,0.0,0.0,0.0,16.766845703125,0.0
95,6.124689102172852,False,2.608446478843689,15.101605653762817,0.1741708219051361,0.37534621357917786,1.208656668663025,0.0,0.0,0.0,16.047317504882812,0.0
96,6.149207830429077,False,0.02990487264469266,1.0417360067367554,0.056328363716602325,0.13122159242630005,1.3518720865249634,0.0,0.0,0.0,16.695541381835938,0.0
97,6.173738718032837,True,0.00013388294973992743,0.004364183405414224,0.05595290660858154,0.05595291033387184,1.4341485500335693,0.0,0.0,0.0,16.731101989746094,0.0
98,6.293182373046875,False,2.6061931252479553,15.093564987182617,0.17364691197872162,0.37534621357917786,1.2028782367706299,0.0,0.0,0.0,16.026721954345703,0.0
99,6.317906379699707,False,0.029930779710412025,1.0800985991954803,0.05628656595945358,0.13122159242630005,1.627374529838562,0.0,0.0,0.0,16.688499450683594,0.0
100,6.34255838394165,True,0.00013244700312498026,0.004625508736353368,0.05595290660858154,0.05595291033387184,1.717013955116272,0.0,0.0,0.0,16.721010208129883,0.0
101,6.4617719650268555,False,2.6044195890426636,15.099631547927856,0.17296521365642548,0.3732561767101288,1.200036883354187,0.0,0.0,0.0,16.011316299438477,0.0
102,6.4864819049835205,False,0.03023758064955473,1.1064784973859787,0.056328363716602325,0.13122159242630005,1.607744574546814,0.0,0.0,0.0,16.66228485107422,0.0
103,6.51105260848999,True,0.0001312925905949669,0.005338194314390421,0.05595290660858154,0.05595291033387184,1.7251418828964233,0.0,0.0,0.0,16.69678497314453,0.0
104,6.630601644515991,False,2.6031839847564697,15.118284225463867,0.1727052628993988,0.3732561767101288,1.197058916091919,0.0,0.0,0.0,15.994237899780273,0.0
105,6.655107498168945,False,0.030078748241066933,1.0370013862848282,0.056328363716602325,0.13122159242630005,1.413671612739563,0.0,0.0,0.0,16.64516830444336,0.0
106,6.6796653270721436,True,0.00012967658221896272,0.004701310535892844,0.05595290660858154,0.05595291033387184,1.4237256050109863,0.0,0.0,0.0,16.678401947021484,0.0
107,6.798450946807861,False,2.6016423106193542,15.106614828109741,0.17236727476119995,0.3732561767101288,1.1930837631225586,0.0,0.0,0.0,15.977615356445312,0.0
108,6.823047399520874,False,0.03017398528754711,1.0664210468530655,0.056328363716602325,0.13122159242630005,1.7338162660598755,0.0,0.0,0.0,16.64209747314453,0.0
109,6.84738826751709,True,0.0001331766452494776,0.00495364423841238,0.05595290660858154,0.05595291033387184,1.810013771057129,0.0,0.0,0.0,16.675743103027344,0.0
110,6.965474843978882,False,2.600131332874298,15.117034912109375,0.1721007525920868,0.3732561767101288,1.190857172012329,0.0,0.0,0.0,15.959766387939453,0.0
111,6.990250587463379,False,0.030382764525711536,1.1110396683216095,0.056328363716602325,0.13122159242630005,1.6257216930389404,0.0,0.0,0.0,16.630014419555664,0.0
112,7.014840602874756,True,0.0001281570985156577,0.003921695752069354,0.05595290660858154,0.05595291033387184,1.7000341415405273,0.0,0.0,0.0,16.66063117980957,0.0
113,7.13489294052124,False,2.5990036129951477,15.126465559005737,0.17171652615070343,0.3732561767101288,1.1912670135498047,0.0,0.0,0.0,15.944452285766602,0.0
114,7.159396409988403,False,0.030579110607504845,1.1286482959985733,0.056328363716602325,0.13122159242630005,1.5946305990219116,0.0,0.0,0.0,16.617626190185547,0.0
115,7.183823585510254,True,0.00013219749234849587,0.003955072315875441,0.05595290660858154,0.05595291033387184,1.6605829000473022,0.0,0.0,0.0,16.649328231811523,0.0
116,7.304040908813477,False,2.598234713077545,15.139586925506592,0.17133532464504242,0.3732561767101288,1.1890403032302856,0.0,0.0,0.0,15.928850173950195,0.0
117,7.328497409820557,False,0.0305289588868618,1.0905510187149048,0.05628656595945358,0.13122159242630005,1.618399739265442,0.0,0.0,0.0,16.63193702697754,0.0
118,7.353074312210083,True,0.00013286482499097474,0.00409378029871732,0.05595290660858154,0.05595291033387184,1.6932995319366455,0.0,0.0,0.0,16.660411834716797,0.0
119,7.472027063369751,False,2.596879005432129,15.14201283454895,0.1710473895072937,0.3732561767101288,1.1876742839813232,0.0,0.0,0.0,15.913771629333496,0.0
120,7.496601819992065,False,0.03024635836482048,0.9609352797269821,0.0563080720603466,0.12511540949344635,1.4768644571304321,0.0,0.0,0.0,16.591094970703125,0.0
121,7.5212554931640625,True,0.00013522407243726775,0.005434573977254331,0.05595290660858154,0.05595291033387184,1.4938033819198608,0.0,0.0,0.0,16.62244987487793,0.0
122,7.641525506973267,False,2.5949612259864807,15.113334655761719,0.1705859899520874,0.3732561767101288,1.1876059770584106,0.0,0.0,0.0,15.89893627166748,0.0
123,7.666068077087402,False,0.030659963376820087,1.0317420959472656,0.056363582611083984,0.13122159242630005,1.50704026222229,0.0,0.0,0.0,16.579547882080078,0.0
124,7.6906821727752686,True,0.0001272345343750203,0.004315577680245042,0.05595290660858154,0.05595291033387184,1.5369428396224976,0.0,0.0,0.0,16.61371612548828,0.0
125,7.809896469116211,False,2.59443461894989,15.135573148727417,0.17023403942584991,0.3732561767101288,1.1873464584350586,0.0,0.0,0.0,15.883094787597656,0.0
126,7.834454774856567,False,0.03001372329890728,0.9282855689525604,0.05632196366786957,0.11869502812623978,1.6344232559204102,0.0,0.0,0.0,16.56939697265625,0.0
127,7.858838796615601,True,0.0001329659698967589,0.004871289420407265,0.05595290660858154,0.05595291033387184,1.6588890552520752,0.0,0.0,0.0,16.602977752685547,0.0
128,7.9787843227386475,False,2.5922462344169617,15.115129947662354,0.16984841227531433,0.37115249037742615,1.1830570697784424,0.0,0.0,0.0,15.867753982543945,0.0
129,8.003521203994751,False,0.03026384860277176,1.0005345195531845,0.0563080720603466,0.12511540949344635,1.468121886253357,0.0,0.0,0.0,16.543437957763672,0.0
130,8.028033971786499,True,0.00013487487194652203,0.004863899957854301,0.05595290660858154,0.05595291033387184,1.4989396333694458,0.0,0.0,0.0,16.577484130859375,0.0
131,8.14859676361084,False,2.5908586382865906,15.116032361984253,0.1696871817111969,0.37115249037742615,1.1865131855010986,0.0,0.0,0.0,15.855142593383789,0.0
132,8.173523664474487,False,0.03045601537451148,1.0200881212949753,0.05634329095482826,0.12511540949344635,1.447576642036438,0.0,0.0,0.0,16.532608032226562,0.0
133,8.198009729385376,True,0.00013699634109798353,0.004473526205401868,0.05595290660858154,0.05595291033387184,1.4700889587402344,0.0,0.0,0.0,16.568422317504883,0.0
134,8.316887140274048,False,2.5896617770195007,15.122569799423218,0.16938792169094086,0.37115249037742615,1.1821417808532715,0.0,0.0,0.0,15.843208312988281,0.0
135,8.341577053070068,False,0.030589846428483725,1.1260325461626053,0.056328363716602325,0.13122159242630005,1.7061948776245117,0.0,0.0,0.0,16.537199020385742,0.0
136,8.366068601608276,True,0.00013212803423812147,0.004593039629980922,0.05595290660858154,0.05595291033387184,1.7916406393051147,0.0,0.0,0.0,16.571460723876953,0.0
137,8.484494686126709,False,2.588542401790619,15.13210415840149,0.1689503788948059,0.36903512477874756,1.182442307472229,0.0,0.0,0.0,15.830520629882812,0.0
138,8.509263515472412,False,0.030951364897191525,1.0690636932849884,0.056328363716602325,0.13122159242630005,1.845312237739563,0.0,0.0,0.0,16.53730010986328,0.0
139,8.533722877502441,True,0.00013605756066681352,0.005403761751949787,0.05595290660858154,0.05595291033387184,1.8628520965576172,0.0,0.0,0.0,16.57326889038086,0.0
140,8.652507305145264,False,2.5876623392105103,15.133638381958008,0.1686292290687561,0.37115249037742615,1.184641718864441,0.0,0.0,0.0,15.817784309387207,0.0
141,8.676937341690063,False,0.03050890052691102,1.0197709500789642,0.05634329095482826,0.12511540949344635,1.408835768699646,0.0,0.0,0.0,16.503734588623047,0.0
142,8.701335191726685,True,0.00013061638128419872,0.00396729214116931,0.05595290660858154,0.05595291033387184,1.4829297065734863,0.0,0.0,0.0,16.540565490722656,0.0
143,8.820764541625977,False,2.5863152742385864,15.13397216796875,0.16834396123886108,0.36903512477874756,1.178863286972046,0.0,0.0,0.0,15.80512809753418,0.0
144,8.845314264297485,False,0.03057379275560379,1.0179581493139267,0.05634329095482826,0.12511540949344635,1.3805451393127441,0.0,0.0,0.0,16.494495391845703,0.0
145,8.869620323181152,True,0.000137099686980946,0.005003329715691507,0.05595290660858154,0.05595291033387184,1.4941858053207397,0.0,0.0,0.0,16.531173706054688,0.0
146,8.989602088928223,False,2.5850293040275574,15.121537446975708,0.16805405914783478,0.36903512477874756,1.1811856031417847,0.0,0.0,0.0,15.793819427490234,0.0
147,9.014017105102539,False,0.03080392023548484,1.028992235660553,0.056328363716602325,0.13122159242630005,1.5703424215316772,0.0,0.0,0.0,16.491453170776367,0.0
148,9.038448572158813,True,0.00013873162970412523,0.004819506430067122,0.05595290660858154,0.05595291033387184,1.6268963813781738,0.0,0.0,0.0,16.524826049804688,0.0
149,9.157333850860596,False,2.5842666625976562,15.137072801589966,0.16765350103378296,0.36903512477874756,1.1795873641967773,0.0,0.0,0.0,15.78347396850586,0.0
150,9.182039499282837,False,0.030659025069326162,1.0280808061361313,0.056363582611083984,0.13122159242630005,1.509389877319336,0.0,0.0,0.0,16.47406578063965,0.0
151,9.206528425216675,True,0.00012727940884360578,0.003924978373106569,0.05595290660858154,0.05595291033387184,1.5252768993377686,0.0,0.0,0.0,16.509136199951172,0.0
152,9.326931476593018,False,2.5824105739593506,15.1317298412323,0.16747981309890747,0.3669041097164154,1.1787676811218262,0.0,0.0,0.0,15.770588874816895,0.0
153,9.35145616531372,False,0.030574521515518427,1.0453907400369644,0.056363582611083984,0.13122159242630005,1.5791124105453491,0.0,0.0,0.0,16.470176696777344,0.0
154,9.376254558563232,True,0.0001346990484307753,0.004534754261840135,0.05595290660858154,0.05595291033387184,1.6179898977279663,0.0,0.0,0.0,16.503963470458984,0.0
155,9.494813919067383,False,2.580530047416687,15.129009485244751,0.16709960997104645,0.3669041097164154,1.1762815713882446,0.0,0.0,0.0,15.757997512817383,0.0
156,9.519328355789185,False,0.030432166531682014,0.9623908251523972,0.05634329095482826,0.12511540949344635,1.5760934352874756,0.0,0.0,0.0,16.46078109741211,0.0
157,9.544049501419067,True,0.000134316205731011,0.004200859111733735,0.05595290660858154,0.05595291033387184,1.5691267251968384,0.0,0.0,0.0,16.49347686767578,0.0
158,9.663554430007935,False,2.5786319375038147,15.114498138427734,0.1668347269296646,0.36477309465408325,1.1711316108703613,0.0,0.0,0.0,15.745906829833984,0.0
159,9.688073873519897,False,0.03036306705325842,0.9797210991382599,0.05634329095482826,0.12511540949344635,1.389205813407898,0.0,0.0,0.0,16.447383880615234,0.0
160,9.713215827941895,True,0.00013425853467197157,0.004777396970894188,0.05595290660858154,0.05595291033387184,1.4191904067993164,0.0,0.0,0.0,16.481021881103516,0.0
161,9.832680463790894,False,2.577020823955536,15.114010572433472,0.1663561761379242,0.36477309465408325,1.1682765483856201,0.0,0.0,0.0,15.735485076904297,0.0
162,9.857295274734497,False,0.031085407827049494,1.0686955600976944,0.056363582611083984,0.13122159242630005,1.5371614694595337,0.0,0.0,0.0,16.43276596069336,0.0
163,9.882000923156738,True,0.0001372956012346549,0.005149251664988697,0.05595290660858154,0.05595291033387184,1.552583932876587,0.0,0.0,0.0,16.47016143798828,0.0
164,10.000901699066162,False,2.5768882036209106,15.134906768798828,0.16608569025993347,0.36477309465408325,1.1694923639297485,0.0,0.0,0.0,15.724470138549805,0.0
165,10.02558445930481,False,0.03034762805327773,0.9665339440107346,0.05634329095482826,0.12511540949344635,1.390640139579773,0.0,0.0,0.0,16.430431365966797,0.0
166,10.050188064575195,True,0.00013814990779792424,0.004632703494280577,0.05595290660858154,0.05595291033387184,1.3891922235488892,0.0,0.0,0.0,16.46441650390625,0.0
167,10.169413328170776,False,2.574646472930908,15.107887983322144,0.16568826138973236,0.3626147508621216,1.1711316108703613,0.0,0.0,0.0,15.712600708007812,0.0
168,10.193943500518799,False,0.03131199395284057,1.071997880935669,0.056363582611083984,0.13122159242630005,1.78696870803833,0.0,0.0,0.0,16.42273712158203,0.0
169,10.218453168869019,True,0.0001322530624747742,0.004442045756150037,0.05595290660858154,0.05595291033387184,1.8416922092437744,0.0,0.0,0.0,16.4597225189209,0.0
170,10.337161779403687,False,2.5745615363121033,15.126427412033081,0.16554223001003265,0.36477309465408325,1.1686863899230957,0.0,0.0,0.0,15.70093822479248,0.0
171,10.3616361618042,False,0.03094204468652606,1.0096583515405655,0.05637429282069206,0.12511540949344635,1.6130857467651367,0.0,0.0,0.0,16.419815063476562,0.0
172,10.386165618896484,True,0.0001346792032563826,0.004103207029402256,0.05595290660858154,0.05595291033387184,1.6662383079528809,0.0,0.0,0.0,16.456619262695312,0.0
173,10.506231784820557,False,2.573387026786804,15.119839906692505,0.16537490487098694,0.36477309465408325,1.1737133264541626,0.0,0.0,0.0,15.689699172973633,0.0
174,10.530822992324829,False,0.030677455943077803,1.009938269853592,0.05634329095482826,0.12511540949344635,1.4079341888427734,0.0,0.0,0.0,16.390064239501953,0.0
175,10.555442810058594,True,0.0001391204659739742,0.005325200618244708,0.05595290660858154,0.05595291033387184,1.499076247215271,0.0,0.0,0.0,16.42862319946289,0.0
176,10.67470097541809,False,2.5716981291770935,15.118170976638794,0.1650831699371338,0.3626147508621216,1.170257329940796,0.0,0.0,0.0,15.678197860717773,0.0
177,10.699299097061157,False,0.031036105938255787,0.9854177385568619,0.05634329095482826,0.12511540949344635,1.551149606704712,0.0,0.0,0.0,16.393756866455078,0.0
178,10.723761081695557,True,0.0001323651031270856,0.004182955308351666,0.05595290660858154,0.05595291033387184,1.5623648166656494,0.0,0.0,0.0,16.43096160888672,0.0
179,10.843204975128174,False,2.570558786392212,15.119132995605469,0.1647825986146927,0.3626147508621216,1.167415976524353,0.0,0.0,0.0,15.666608810424805,0.0
180,10.86786699295044,False,0.030652738641947508,0.9709575027227402,0.05634329095482826,0.12511540949344635,1.6827127933502197,0.0,0.0,0.0,16.399066925048828,0.0
181,10.892323970794678,True,0.0001292737215408124,0.004304759495425969,0.05595290660858154,0.05595291033387184,1.7195274829864502,0.0,0.0,0.0,16.43312644958496,0.0
182,11.011454582214355,False,2.5686541199684143,15.099523067474365,0.16447027027606964,0.3626147508621216,1.1653668880462646,0.0,0.0,0.0,15.655929565429688,0.0
183,11.035899639129639,False,0.03132120706140995,1.0547232627868652,0.056363582611083984,0.13122159242630005,1.6248064041137695,0.0,0.0,0.0,16.378494262695312,0.0
184,11.060470819473267,True,0.00012762540791300125,0.0038812877028249204,0.05595290660858154,0.05595291033387184,1.6534112691879272,0.0,0.0,0.0,16.414592742919922,0.0
185,11.17970323562622,False,2.568276822566986,15.124974250793457,0.1642492562532425,0.3626147508621216,1.1662684679031372,0.0,0.0,0.0,15.645735740661621,0.0
186,11.204256057739258,False,0.03114928724244237,1.0351880639791489,0.05634329095482826,0.12511540949344635,1.6301748752593994,0.0,0.0,0.0,16.37537384033203,0.0
187,11.22900915145874,True,0.0001348512068943819,0.004512272425927222,0.05595290660858154,0.05595291033387184,1.6508840322494507,0.0,0.0,0.0,16.411155700683594,0.0
188,11.348028182983398,False,2.5670933723449707,15.107580423355103,0.1638427972793579,0.3626147508621216,1.168823003768921,0.0,0.0,0.0,15.635051727294922,0.0
189,11.37282657623291,False,0.03114595077931881,0.9888191521167755,0.05637429282069206,0.12511540949344635,1.8996531963348389,0.0,0.0,0.0,16.389453887939453,0.0
190,11.397310733795166,True,0.00013697310350835323,0.004456916940398514,0.05595290660858154,0.05595291033387184,1.946303367614746,0.0,0.0,0.0,16.422264099121094,0.0
191,11.51674509048462,False,2.565639317035675,15.104382038116455,0.16346311569213867,0.3626147508621216,1.1651619672775269,0.0,0.0,0.0,15.624510765075684,0.0
192,11.541614055633545,False,0.03118877299129963,0.9980477392673492,0.05637429282069206,0.12511540949344635,1.434735894203186,0.0,0.0,0.0,16.350475311279297,0.0
193,11.566165924072266,True,0.00013861991646990646,0.004519352805800736,0.05595290660858154,0.05595291033387184,1.435828685760498,0.0,0.0,0.0,16.388412475585938,0.0
194,11.686065673828125,False,2.5646719336509705,15.1066255569458,0.16318030655384064,0.3626147508621216,1.1660635471343994,0.0,0.0,0.0,15.611186027526855,0.0
195,11.710893869400024,False,0.030490313656628132,0.9949825704097748,0.05630149692296982,0.12511540949344635,1.4065954685211182,0.0,0.0,0.0,16.352020263671875,0.0
196,11.735430002212524,True,0.00013695176676264964,0.0044111465103924274,0.05595290660858154,0.05595291033387184,1.5050048828125,0.0,0.0,0.0,16.384902954101562,0.0
197,11.854438304901123,False,2.5621801614761353,15.093332529067993,0.16290594637393951,0.3582707345485687,1.1614463329315186,0.0,0.0,0.0,15.600872039794922,0.0
198,11.878975629806519,False,0.030784669797867537,1.0009130090475082,0.05634329095482826,0.12511540949344635,1.6514031887054443,0.0,0.0,0.0,16.345314025878906,0.0
199,11.903490543365479,True,0.0001368540233670501,0.0047628735774196684,0.05595290660858154,0.05595291033387184,1.712710976600647,0.0,0.0,0.0,16.38365936279297,0.0
200,12.022347211837769,False,2.5605449080467224,15.083136558532715,0.16253934800624847,0.3582707345485687,1.159192442893982,0.0,0.0,0.0,15.590331077575684,0.0
201,12.046973943710327,False,0.030935110989958048,1.0075569152832031,0.05637429282069206,0.12511540949344635,1.549974799156189,0.0,0.0,0.0,16.321937561035156,0.0
202,12.071690559387207,True,0.00013730489627050702,0.004709992790594697,0.05595290660858154,0.05595291033387184,1.5755198001861572,0.0,0.0,0.0,16.356529235839844,0.0
203,12.190777063369751,False,2.5593331456184387,15.091221332550049,0.16225053369998932,0.3582707345485687,1.1567472219467163,0.0,0.0,0.0,15.580490112304688,0.0
204,12.215274572372437,False,0.03088996745646,1.0117807984352112,0.05637429282069206,0.12511540949344635,1.4253785610198975,0.0,0.0,0.0,16.319982528686523,0.0
205,12.23965048789978,True,0.00013380987184063997,0.003528398519847542,0.05595290660858154,0.05595291033387184,1.4666601419448853,0.0,0.0,0.0,16.354598999023438,0.0
206,12.358836650848389,False,2.55766898393631,15.07948637008667,0.16200794279575348,0.3560850918292999,1.1558046340942383,0.0,0.0,0.0,15.568672180175781,0.0
207,12.383174180984497,False,0.030857855454087257,1.0174764692783356,0.05637429282069206,0.12511540949344635,1.413821816444397,0.0,0.0,0.0,16.29958724975586,0.0
208,12.40992283821106,True,0.00013207090887590311,0.003789585316553712,0.05595290660858154,0.05595291033387184,1.4198187589645386,0.0,0.0,0.0,16.33824920654297,0.0
209,12.529364585876465,False,2.5560253858566284,15.069762468338013,0.1616947054862976,0.3560850918292999,1.1541653871536255,0.0,0.0,0.0,15.558340072631836,0.0
210,12.55382490158081,False,0.030962484888732433,1.0236415266990662,0.05633249506354332,0.12511540949344635,1.5844810009002686,0.0,0.0,0.0,16.295873641967773,0.0
211,12.57824969291687,True,0.00013762045455223415,0.004154832859057933,0.05595290660858154,0.05595291033387184,1.6723445653915405,0.0,0.0,0.0,16.33306884765625,0.0
212,12.697401523590088,False,2.554863691329956,15.078144073486328,0.16146861016750336,0.3538720905780792,1.1522666215896606,0.0,0.0,0.0,15.547801971435547,0.0
213,12.721927165985107,False,0.03121647983789444,1.0264338552951813,0.05637429282069206,0.12511540949344635,1.61166512966156,0.0,0.0,0.0,16.295310974121094,0.0
214,12.746354818344116,True,0.00013675190530193504,0.005115679232403636,0.05595290660858154,0.05595291033387184,1.6469361782073975,0.0,0.0,0.0,16.33246612548828,0.0
215,12.86551308631897,False,2.5537109375,15.088434219360352,0.16126766800880432,0.3560850918292999,1.1528129577636719,0.0,0.0,0.0,15.53842830657959,0.0
216,12.89036774635315,False,0.030877431854605675,1.0272841900587082,0.05629069730639458,0.12511540949344635,1.6794205904006958,0.0,0.0,0.0,16.30538558959961,0.0
217,12.915369987487793,True,0.0001353502375422977,0.0043593981536105275,0.05595290660858154,0.05595291033387184,1.7723658084869385,0.0,0.0,0.0,16.340091705322266,0.0
218,13.035595417022705,False,2.5519362092018127,15.068368911743164,0.16092465817928314,0.3538720905780792,1.1485509872436523,0.0,0.0,0.0,15.527787208557129,0.0
219,13.060336589813232,False,0.030801240354776382,1.0353011637926102,0.05631116405129433,0.11869502812623978,1.4426316022872925,0.0,0.0,0.0,16.281246185302734,0.0
220,13.085328102111816,True,0.00013336436495592352,0.004543266259133816,0.05595290660858154,0.05595291033387184,1.4802385568618774,0.0,0.0,0.0,16.31545639038086,0.0
221,13.204315423965454,False,2.550436854362488,15.051255226135254,0.16064558923244476,0.3538720905780792,1.1474854946136475,0.0,0.0,0.0,15.518171310424805,0.0
222,13.228931665420532,False,0.03124295501038432,1.037457138299942,0.05637429282069206,0.12511540949344635,1.4702528715133667,0.0,0.0,0.0,16.276912689208984,0.0
223,13.254043102264404,True,0.00013077532457828056,0.0038812877028249204,0.05595290660858154,0.05595291033387184,1.4876835346221924,0.0,0.0,0.0,16.314842224121094,0.0
224,13.375677108764648,False,2.549811899662018,15.062621831893921,0.1604018360376358,0.3538720905780792,1.1489061117172241,0.0,0.0,0.0,15.51008129119873,0.0
225,13.400578260421753,False,0.031007672660052776,1.043185442686081,0.056402336806058884,0.12511540949344635,1.6177576780319214,0.0,0.0,0.0,16.262285232543945,0.0
226,13.425600051879883,True,0.00013410745850706007,0.004220581031404436,0.05595290660858154,0.05595291033387184,1.651498794555664,0.0,0.0,0.0,16.30066680908203,0.0
227,13.545187950134277,False,2.548014521598816,15.061893463134766,0.16006578505039215,0.3538720905780792,1.1488925218582153,0.0,0.0,0.0,15.500153541564941,0.0
228,13.56975793838501,False,0.03167119808495045,1.1253201216459274,0.056422628462314606,0.13122159242630005,1.8199448585510254,0.0,0.0,0.0,16.270610809326172,0.0
229,13.594690799713135,True,0.00012988886737730354,0.003983267524745315,0.05595290660858154,0.05595291033387184,1.8588906526565552,0.0,0.0,0.0,16.306964874267578,0.0
230,13.71364164352417,False,2.5479575991630554,15.094188451766968,0.1599392592906952,0.3538720905780792,1.1454910039901733,0.0,0.0,0.0,15.490471839904785,0.0
231,13.738110303878784,False,0.030617781449109316,1.0515616834163666,0.05636054277420044,0.12511540949344635,1.438437819480896,0.0,0.0,0.0,16.238298416137695,0.0
232,13.762398719787598,True,0.00013679571566171944,0.003604972444009036,0.05595290660858154,0.05595291033387184,1.5134196281433105,0.0,0.0,0.0,16.275985717773438,0.0
233,13.882697582244873,False,2.5449973344802856,15.05988597869873,0.15950316190719604,0.3516591191291809,1.144835352897644,0.0,0.0,0.0,15.479548454284668,0.0
234,13.907190561294556,False,0.03125305054709315,1.055782288312912,0.056402336806058884,0.12511540949344635,1.4646930694580078,0.0,0.0,0.0,16.235668182373047,0.0
235,13.931910753250122,True,0.00013855184988642577,0.003956082800868899,0.05595290660858154,0.05595291033387184,1.5366833209991455,0.0,0.0,0.0,16.27297019958496,0.0
236,14.051271677017212,False,2.544078230857849,15.053638219833374,0.15926209092140198,0.3516591191291809,1.1439473628997803,0.0,0.0,0.0,15.46969223022461,0.0
237,14.075744390487671,False,0.03138166153803468,1.0588690638542175,0.056402336806058884,0.12511540949344635,1.3669804334640503,0.0,0.0,0.0,16.21765899658203,0.0
238,14.10025954246521,True,0.00013426407349470537,0.003989617107436061,0.05595290660858154,0.05595291033387184,1.419408917427063,0.0,0.0,0.0,16.256561279296875,0.0
239,14.21896481513977,False,2.5432509183883667,15.057584047317505,0.15903407335281372,0.3516591191291809,1.143032193183899,0.0,0.0,0.0,15.460765838623047,0.0
240,14.24340295791626,False,0.03104398725554347,1.0612575709819794,0.05633249506354332,0.12511540949344635,1.5160561800003052,0.0,0.0,0.0,16.219722747802734,0.0
241,14.267858028411865,True,0.00013694999324798118,0.0039913979708217084,0.05595290660858154,0.05595291033387184,1.5536221265792847,0.0,0.0,0.0,16.256725311279297,0.0
242,14.386974573135376,False,2.5415661931037903,15.049724578857422,0.15882323682308197,0.34943246841430664,1.141748070716858,0.0,0.0,0.0,15.452339172363281,0.0
243,14.411389589309692,False,0.031094257719814777,1.067827194929123,0.05636054277420044,0.12511540949344635,1.4372494220733643,0.0,0.0,0.0,16.203393936157227,0.0
244,14.435903549194336,True,0.00013823537301504984,0.003984604845754802,0.05595290660858154,0.05595291033387184,1.5101685523986816,0.0,0.0,0.0,16.240833282470703,0.0
245,14.555651903152466,False,2.540065348148346,15.05768895149231,0.15854257345199585,0.34943246841430664,1.1415705680847168,0.0,0.0,0.0,15.443318367004395,0.0
246,14.580321788787842,False,0.03124187234789133,1.0707278549671173,0.056402336806058884,0.12511540949344635,1.716931939125061,0.0,0.0,0.0,16.21917724609375,0.0
247,14.604884386062622,True,0.00013813733858114574,0.004184759745839983,0.05595290660858154,0.05595291033387184,1.7338571548461914,0.0,0.0,0.0,16.255264282226562,0.0
248,14.724926948547363,False,2.5391072034835815,15.044289827346802,0.158420592546463,0.34943246841430664,1.1406279802322388,0.0,0.0,0.0,15.432865142822266,0.0
249,14.749983310699463,False,0.031180856749415398,1.0759863257408142,0.056386370211839676,0.12511540949344635,1.5262057781219482,0.0,0.0,0.0,16.203580856323242,0.0
250,14.774530172348022,True,0.0001311596224695677,0.0038802577182650566,0.05595290660858154,0.05595291033387184,1.5764622688293457,0.0,0.0,0.0,16.244354248046875,0.0
251,14.894479990005493,False,2.537738084793091,15.036231279373169,0.1581757366657257,0.34943246841430664,1.1402727365493774,0.0,0.0,0.0,15.42348575592041,0.0
252,14.919337511062622,False,0.031121056526899338,1.0778411477804184,0.05636054277420044,0.12511540949344635,1.529170036315918,0.0,0.0,0.0,16.194538116455078,0.0
253,14.944166898727417,True,0.0001396023708366556,0.003879914293065667,0.05595290660858154,0.05595291033387184,1.548417568206787,0.0,0.0,0.0,16.23149299621582,0.0
254,15.06325650215149,False,2.536076605319977,15.027720928192139,0.15803636610507965,0.34943246841430664,1.139016032218933,0.0,0.0,0.0,15.416054725646973,0.0
255,15.088069438934326,False,0.03171708667650819,1.0838297009468079,0.056402336806058884,0.12511540949344635,1.3616665601730347,0.0,0.0,0.0,16.18008804321289,0.0
256,15.112637042999268,True,0.0001354028700006893,0.003924525517504662,0.05595290660858154,0.05595291033387184,1.3840422630310059,0.0,0.0,0.0,16.217281341552734,0.0
257,15.23253607749939,False,2.5357627868652344,15.050110816955566,0.15774355828762054,0.34943246841430664,1.138537883758545,0.0,0.0,0.0,15.408365249633789,0.0
258,15.25703501701355,False,0.0319004594348371,1.0867241024971008,0.056402336806058884,0.12511540949344635,1.5917073488235474,0.0,0.0,0.0,16.173269271850586,0.0
259,15.28145694732666,True,0.00013701029274670873,0.0047642720164731145,0.05595290660858154,0.05595291033387184,1.6439036130905151,0.0,0.0,0.0,16.21261215209961,0.0
260,15.400431394577026,False,2.535492181777954,15.062258243560791,0.1575411856174469,0.34943246841430664,1.1387838125228882,0.0,0.0,0.0,15.398195266723633,0.0
261,15.424868106842041,False,0.0316958874464035,1.0891029238700867,0.05637429282069206,0.12511540949344635,1.5801506042480469,0.0,0.0,0.0,16.16922378540039,0.0
262,15.449445486068726,True,0.0001330483519268455,0.00374182389350608,0.05595290660858154,0.05595291033387184,1.6408710479736328,0.0,0.0,0.0,16.20595932006836,0.0
263,15.570807933807373,False,2.5343626737594604,15.069291591644287,0.15739914774894714,0.34717851877212524,1.1381280422210693,0.0,0.0,0.0,15.391246795654297,0.0
264,15.595346450805664,False,0.031561851501464844,1.0953858494758606,0.056386370211839676,0.12511540949344635,1.5634576082229614,0.0,0.0,0.0,16.16232681274414,0.0
265,15.619748830795288,True,0.000137701945277513,0.004182955308351666,0.05595290660858154,0.05595291033387184,1.591693639755249,0.0,0.0,0.0,16.197540283203125,0.0
266,15.73854947090149,False,2.5329381227493286,15.062419176101685,0.1571820229291916,0.34717851877212524,1.136147379875183,0.0,0.0,0.0,15.380614280700684,0.0
267,15.7632155418396,False,0.03134611761197448,1.097688004374504,0.056386370211839676,0.12511540949344635,1.6166101694107056,0.0,0.0,0.0,16.151716232299805,0.0
268,15.787881135940552,True,0.0001315591453021625,0.0034878903534263372,0.05595290660858154,0.05595291033387184,1.6725493669509888,0.0,0.0,0.0,16.18846893310547,0.0
269,15.907047986984253,False,2.531082332134247,15.053703784942627,0.15692584216594696,0.34717851877212524,1.1330054998397827,0.0,0.0,0.0,15.371541023254395,0.0
270,15.93166995048523,False,0.03163003595545888,1.1021637171506882,0.05642816796898842,0.12511540949344635,1.4430004358291626,0.0,0.0,0.0,16.14046859741211,0.0
271,15.956144094467163,True,0.00013293074516695924,0.004124903935007751,0.05595290660858154,0.05595291033387184,1.485743761062622,0.0,0.0,0.0,16.180864334106445,0.0
272,16.07424807548523,False,2.530353367328644,15.041224956512451,0.15668652951717377,0.34717851877212524,1.1343168020248413,0.0,0.0,0.0,15.36251449584961,0.0
273,16.098931789398193,False,0.03148858668282628,1.105598509311676,0.05642816796898842,0.12511540949344635,1.5882512331008911,0.0,0.0,0.0,16.13262939453125,0.0
274,16.12373638153076,True,0.00013271989701024722,0.0035679491702467203,0.05595290660858154,0.05595291033387184,1.6232491731643677,0.0,0.0,0.0,16.169578552246094,0.0
275,16.24308967590332,False,2.528812289237976,15.036596059799194,0.15637089312076569,0.3449108898639679,1.1319535970687866,0.0,0.0,0.0,15.351470947265625,0.0
276,16.267613887786865,False,0.03161675529554486,1.109645590186119,0.056402336806058884,0.12511540949344635,1.3935362100601196,0.0,0.0,0.0,16.128063201904297,0.0
277,16.29288077354431,True,0.0001352042454527691,0.0037152631557546556,0.05595290660858154,0.05595291033387184,1.41499662399292,0.0,0.0,0.0,16.16748809814453,0.0
278,16.41227102279663,False,2.5278979539871216,15.042334794998169,0.15610000491142273,0.3449108898639679,1.1314208507537842,0.0,0.0,0.0,15.3436279296875,0.0
279,16.436859369277954,False,0.03162109525874257,1.1141368746757507,0.05636054277420044,0.12511540949344635,1.8066260814666748,0.0,0.0,0.0,16.13532066345215,0.0
280,16.461888313293457,True,0.0001386604071740294,0.004440946213435382,0.05595290660858154,0.05595291033387184,1.8686851263046265,0.0,0.0,0.0,16.175159454345703,0.0
281,16.581498861312866,False,2.526681423187256,15.038564205169678,0.15590983629226685,0.3449108898639679,1.1355189085006714,0.0,0.0,0.0,15.335078239440918,0.0
282,16.606168031692505,False,0.03150713862851262,1.118660345673561,0.05633921176195145,0.11869502812623978,1.5932782888412476,0.0,0.0,0.0,16.12583351135254,0.0
283,16.631165027618408,True,0.00012891528058389667,0.0035157898673787713,0.05595290660858154,0.05595291033387184,1.6146703958511353,0.0,0.0,0.0,16.16059112548828,0.0
284,16.750728130340576,False,2.5252383947372437,15.023646354675293,0.15575657784938812,0.3449108898639679,1.131024718284607,0.0,0.0,0.0,15.32816219329834,0.0
285,16.775255918502808,False,0.03161794971674681,1.1221280694007874,0.056402336806058884,0.12511540949344635,1.4739412069320679,0.0,0.0,0.0,16.101463317871094,0.0
286,16.799865007400513,True,0.00013417167792795226,0.0034878903534263372,0.05595290660858154,0.05595291033387184,1.5183237791061401,0.0,0.0,0.0,16.138843536376953,0.0
287,16.91886258125305,False,2.5241106748580933,15.038471221923828,0.15543748438358307,0.34264326095581055,1.1288663148880005,0.0,0.0,0.0,15.321233749389648,0.0
288,16.94332242012024,False,0.03168352413922548,1.1248520761728287,0.056386370211839676,0.12511540949344635,1.5845082998275757,0.0,0.0,0.0,16.106096267700195,0.0
289,16.967708349227905,True,0.00013827227121510077,0.0049719883827492595,0.05595290660858154,0.05595291033387184,1.6969741582870483,0.0,0.0,0.0,16.146453857421875,0.0
290,17.08728528022766,False,2.5230637192726135,15.048614740371704,0.15519550442695618,0.34264326095581055,1.1274183988571167,0.0,0.0,0.0,15.311986923217773,0.0
291,17.1117205619812,False,0.031962820794433355,1.127753034234047,0.05642816796898842,0.12511540949344635,1.392293095588684,0.0,0.0,0.0,16.086870193481445,0.0
292,17.136079788208008,True,0.00014055634892429225,0.004389447858557105,0.05595290660858154,0.05595291033387184,1.4483826160430908,0.0,0.0,0.0,16.126510620117188,0.0
293,17.25463080406189,False,2.5225645303726196,15.046741962432861,0.15509425103664398,0.3449108898639679,1.1286888122558594,0.0,0.0,0.0,15.303323745727539,0.0
294,17.27894639968872,False,0.031813394743949175,1.1311663687229156,0.056386370211839676,0.12511540949344635,1.4958387613296509,0.0,0.0,0.0,16.096515655517578,0.0
295,17.30337166786194,True,0.00013455138287099544,0.0037517797318287194,0.05595290660858154,0.05595291033387184,1.5812433958053589,0.0,0.0,0.0,16.136213302612305,0.0
296,17.423185348510742,False,2.5212711095809937,15.0457763671875,0.15498387813568115,0.3449108898639679,1.1319398880004883,0.0,0.0,0.0,15.294075012207031,0.0
297,17.447555780410767,False,0.031984581146389246,1.1348672956228256,0.0564066544175148,0.13122159242630005,2.062512159347534,0.0,0.0,0.0,16.09306526184082,0.0
298,17.47197198867798,True,0.00013319749086804222,0.003557853342499584,0.05595290660858154,0.05595291033387184,2.138136148452759,0.0,0.0,0.0,16.132400512695312,0.0
299,17.59138774871826,False,2.5205019116401672,15.047166347503662,0.15471594035625458,0.3449108898639679,1.1322951316833496,0.0,0.0,0.0,15.284554481506348,0.0
300,17.615756273269653,False,0.031555136665701866,1.139221265912056,0.056386370211839676,0.12511540949344635,1.3993008136749268,0.0,0.0,0.0,16.075347900390625,0.0
301,17.640077590942383,True,0.0001404657814418897,0.004027615941595286,0.05595290660858154,0.05595291033387184,1.4092320203781128,0.0,0.0,0.0,16.11492347717285,0.0
302,17.759371757507324,False,2.5186076760292053,15.01729130744934,0.1544116586446762,0.34264326095581055,1.130560278892517,0.0,0.0,0.0,15.27584457397461,0.0
303,17.784099340438843,False,0.031221434473991394,1.1427009105682373,0.05636503919959068,0.11869502812623978,1.472274661064148,0.0,0.0,0.0,16.074020385742188,0.0
304,17.808583736419678,True,0.0001358691770292353,0.0029468152206391096,0.05595290660858154,0.05595291033387184,1.5516687631607056,0.0,0.0,0.0,16.112918853759766,0.0
305,17.927228689193726,False,2.5165656208992004,14.995460510253906,0.15414896607398987,0.34034833312034607,1.1284974813461304,0.0,0.0,0.0,15.26651382446289,0.0
306,17.952143669128418,False,0.03148028161376715,1.1440812051296234,0.05638904497027397,0.11869502812623978,1.485716462135315,0.0,0.0,0.0,16.056018829345703,0.0
307,17.97669768333435,True,0.00013700850104214624,0.003655859618447721,0.05595290660858154,0.05595291033387184,1.5520648956298828,0.0,0.0,0.0,16.095916748046875,0.0
308,18.096067190170288,False,2.5155484676361084,14.99038815498352,0.1538875252008438,0.34034833312034607,1.1260249614715576,0.0,0.0,0.0,15.257534980773926,0.0
309,18.12073254585266,False,0.03162108361721039,1.1487545818090439,0.056386370211839676,0.12511540949344635,1.5360275506973267,0.0,0.0,0.0,16.050504684448242,0.0
310,18.14527440071106,True,0.00013743931049248204,0.0040056137368083,0.05595290660858154,0.05595291033387184,1.5826778411865234,0.0,0.0,0.0,16.09050941467285,0.0
311,18.26538109779358,False,2.5143080949783325,14.997954368591309,0.15370780229568481,0.34034833312034607,1.1216126680374146,0.0,0.0,0.0,15.249530792236328,0.0
312,18.290382862091064,False,0.031895129941403866,1.1522293835878372,0.056410372257232666,0.12511540949344635,1.3604780435562134,0.0,0.0,0.0,16.034292221069336,0.0
313,18.315206289291382,True,0.00014248284969653469,0.004804740892723203,0.05595290660858154,0.05595291033387184,1.380135416984558,0.0,0.0,0.0,16.073137283325195,0.0
314,18.43515396118164,False,2.51372367143631,15.005306005477905,0.15351887047290802,0.34034833312034607,1.1219269037246704,0.0,0.0,0.0,15.24098014831543,0.0
315,18.460253477096558,False,0.031725079752504826,1.1578892916440964,0.056406836956739426,0.11869502812623978,1.5244163274765015,0.0,0.0,0.0,16.048755645751953,0.0
316,18.484741687774658,True,0.00013567057976615615,0.0034355497336946428,0.05595290660858154,0.05595291033387184,1.5565592050552368,0.0,0.0,0.0,16.086889266967773,0.0
317,18.603419542312622,False,2.512485682964325,14.983237981796265,0.15324819087982178,0.34034833312034607,1.121735692024231,0.0,0.0,0.0,15.231792449951172,0.0
318,18.627914905548096,False,0.03175179706886411,1.1583028733730316,0.056430839002132416,0.11869502812623978,1.6509387493133545,0.0,0.0,0.0,16.032909393310547,0.0
319,18.652254581451416,True,0.00014181021469994448,0.0033896128297783434,0.05595290660858154,0.05595291033387184,1.6781638860702515,0.0,0.0,0.0,16.07093048095703,0.0
320,18.77048110961914,False,2.5112497806549072,14.982885122299194,0.1530114859342575,0.34034833312034607,1.1257244348526,0.0,0.0,0.0,15.22369384765625,0.0
321,18.795103311538696,False,0.03194476244971156,1.1685797572135925,0.05638083070516586,0.13122159242630005,1.9200891256332397,0.0,0.0,0.0,16.064966201782227,0.0
322,18.81941318511963,True,0.0001315210283792112,0.003578885516617447,0.05595290660858154,0.05595291033387184,1.9962457418441772,0.0,0.0,0.0,16.100967407226562,0.0
323,18.93926239013672,False,2.5105133652687073,15.009915828704834,0.1527440994977951,0.34034833312034607,1.1228147745132446,0.0,0.0,0.0,15.217533111572266,0.0
324,18.96367859840393,False,0.0317201460711658,1.1679989844560623,0.05634457245469093,0.12511540949344635,1.5271893739700317,0.0,0.0,0.0,16.00434684753418,0.0
325,18.987995624542236,True,0.00013673232388100587,0.003952826373279095,0.05595290660858154,0.05595291033387184,1.6105586290359497,0.0,0.0,0.0,16.045406341552734,0.0
326,19.107266664505005,False,2.5089913606643677,14.996026754379272,0.15255850553512573,0.33803972601890564,1.1162441968917847,0.0,0.0,0.0,15.207879066467285,0.0
327,19.131711721420288,False,0.031596573535352945,1.1698611825704575,0.056430839002132416,0.11869502812623978,1.4088904857635498,0.0,0.0,0.0,15.997058868408203,0.0
328,19.1560480594635,True,0.000133971989271231,0.0032186508178710938,0.05595290660858154,0.05595291033387184,1.5259052515029907,0.0,0.0,0.0,16.03508186340332,0.0
329,19.27463936805725,False,2.5071588158607483,14.973973035812378,0.1522802710533142,0.33803972601890564,1.1151376962661743,0.0,0.0,0.0,15.198379516601562,0.0
330,19.298997402191162,False,0.031483182683587074,1.171240210533142,0.05636857450008392,0.12511540949344635,1.4653351306915283,0.0,0.0,0.0,16.013248443603516,0.0
331,19.323333024978638,True,0.00013700095223612152,0.0034012531978078187,0.05595290660858154,0.05595291033387184,1.5410410165786743,0.0,0.0,0.0,16.054885864257812,0.0
332,19.442757844924927,False,2.5054827332496643,14.964420795440674,0.15201613306999207,0.33571746945381165,1.117241382598877,0.0,0.0,0.0,15.190947532653809,0.0
333,19.467221975326538,False,0.031418437138199806,1.1807753145694733,0.05632323771715164,0.11869502812623978,1.4601168632507324,0.0,0.0,0.0,15.99848461151123,0.0
334,19.491568088531494,True,0.00013512497389456257,0.0036950071807950735,0.05595290660858154,0.05595291033387184,1.477547526359558,0.0,0.0,0.0,16.035491943359375,0.0
335,19.610490560531616,False,2.5040867924690247,14.953200817108154,0.15177710354328156,0.33571746945381165,1.1128973960876465,0.0,0.0,0.0,15.183125495910645,0.0
336,19.634993314743042,False,0.03182416781783104,1.1827366054058075,0.05634457245469093,0.12511540949344635,1.6280986070632935,0.0,0.0,0.0,15.996706008911133,0.0
337,19.660600900650024,True,0.0001368864377582213,0.003464768233243376,0.05595290660858154,0.05595291033387184,1.70047128200531,0.0,0.0,0.0,16.0345516204834,0.0
338,19.78002953529358,False,2.503407597541809,14.96725082397461,0.15147121250629425,0.33571746945381165,1.112856388092041,0.0,0.0,0.0,15.173379898071289,0.0
339,19.804763555526733,False,0.03207025118172169,1.1829432100057602,0.056410372257232666,0.12511540949344635,1.4710451364517212,0.0,0.0,0.0,15.982192039489746,0.0
340,19.82952070236206,True,0.00013608721928903833,0.0033932796213775873,0.05595290660858154,0.05595291033387184,1.5224082469940186,0.0,0.0,0.0,16.024803161621094,0.0
341,19.95065474510193,False,2.5030937790870667,14.976990222930908,0.15135054290294647,0.33571746945381165,1.111681580543518,0.0,0.0,0.0,15.16805648803711,0.0
342,19.975710153579712,False,0.03191328374668956,1.1872374266386032,0.056430839002132416,0.11869502812623978,1.4187122583389282,0.0,0.0,0.0,15.977189064025879,0.0
343,20.00099754333496,True,0.00013410750398179516,0.003148344112560153,0.05595290660858154,0.05595291033387184,1.4759902954101562,0.0,0.0,0.0,16.016075134277344,0.0
344,20.120275497436523,False,2.501896023750305,14.967495203018188,0.15106245875358582,0.33571746945381165,1.1150420904159546,0.0,0.0,0.0,15.160221099853516,0.0
345,20.1448655128479,False,0.031089072581380606,1.1871922761201859,0.056366484612226486,0.11190582066774368,1.57919442653656,0.0,0.0,0.0,15.970710754394531,0.0
346,20.169600248336792,True,0.0001349739159195451,0.003458096762187779,0.05595290660858154,0.05595291033387184,1.6236999034881592,0.0,0.0,0.0,16.009811401367188,0.0
347,20.28964591026306,False,2.4994225800037384,14.94040846824646,0.1507585197687149,0.3333815336227417,1.1101243495941162,0.0,0.0,0.0,15.152252197265625,0.0
348,20.314159154891968,False,0.03133687190711498,1.190747246146202,0.05638904497027397,0.11869502812623978,1.497040867805481,0.0,0.0,0.0,15.95213508605957,0.0
349,20.338625192642212,True,0.00013988485989102628,0.0034862349275499582,0.05595290660858154,0.05595291033387184,1.5288012027740479,0.0,0.0,0.0,15.992658615112305,0.0
350,20.457923412322998,False,2.4975012242794037,14.94430661201477,0.15068118274211884,0.3310182988643646,1.1094276905059814,0.0,0.0,0.0,15.144464492797852,0.0
351,20.48234248161316,False,0.03150474512949586,1.195754036307335,0.05638904497027397,0.11869502812623978,1.5995347499847412,0.0,0.0,0.0,15.959952354431152,0.0
352,20.506662845611572,True,0.00013629648492496926,0.0038426509127020836,0.05595290660858154,0.05595291033387184,1.6346418857574463,0.0,0.0,0.0,15.998800277709961,0.0
353,20.626787424087524,False,2.496469169855118,14.949681758880615,0.15036632120609283,0.32865503430366516,1.1078567504882812,0.0,0.0,0.0,15.136541366577148,0.0
354,20.651277542114258,False,0.03139941021800041,1.197776421904564,0.056430839002132416,0.11869502812623978,1.460909128189087,0.0,0.0,0.0,15.961570739746094,0.0
355,20.67577815055847,True,0.00013752960512647405,0.0034391673398204148,0.05595290660858154,0.05595291033387184,1.5386914014816284,0.0,0.0,0.0,16.00210952758789,0.0
356,20.795785188674927,False,2.4949806928634644,14.947726726531982,0.1502520889043808,0.32865503430366516,1.1062310934066772,0.0,0.0,0.0,15.127753257751465,0.0
357,20.820196390151978,False,0.03163970075547695,1.2039407342672348,0.05634724721312523,0.11869502812623978,1.4509917497634888,0.0,0.0,0.0,15.942096710205078,0.0
358,20.844676971435547,True,0.00013887937711842824,0.0030528113711625338,0.05595290660858154,0.05595291033387184,1.4960436820983887,0.0,0.0,0.0,15.98220157623291,0.0
359,20.964049816131592,False,2.4936383962631226,14.948287010192871,0.15009474754333496,0.32865503430366516,1.1054661273956299,0.0,0.0,0.0,15.119304656982422,0.0
360,20.988404035568237,False,0.0316464202478528,1.2043538689613342,0.0564533993601799,0.11869502812623978,1.4063359498977661,0.0,0.0,0.0,15.929301261901855,0.0
361,21.012796878814697,True,0.00014138667211227585,0.003650632279459387,0.05595290660858154,0.05595291033387184,1.4789135456085205,0.0,0.0,0.0,15.969922065734863,0.0
362,21.13230872154236,False,2.4924835562705994,14.936943054199219,0.1499670445919037,0.32865503430366516,1.1048787832260132,0.0,0.0,0.0,15.108724594116211,0.0
363,21.157099723815918,False,0.031710490584373474,1.212805062532425,0.05640828236937523,0.11190582066774368,1.567992925643921,0.0,0.0,0.0,15.94213581085205,0.0
364,21.18154549598694,True,0.00013611990652862005,0.003170832642354071,0.05595290660858154,0.05595291033387184,1.6115285158157349,0.0,0.0,0.0,15.97850227355957,0.0
365,21.301111936569214,False,2.491306811571121,14.926871061325073,0.14984840154647827,0.32626447081565857,1.1038814783096313,0.0,0.0,0.0,15.10135555267334,0.0
366,21.32557511329651,False,0.03143398789688945,1.2166257947683334,0.056366484612226486,0.11190582066774368,1.5716948509216309,0.0,0.0,0.0,15.928531646728516,0.0
367,21.350213050842285,True,0.00014039928828424308,0.00317153288051486,0.05595290660858154,0.05595291033387184,1.5959010124206543,0.0,0.0,0.0,15.964699745178223,0.0
368,21.469828128814697,False,2.4895641207695007,14.91326093673706,0.14966368675231934,0.32626447081565857,1.1035263538360596,0.0,0.0,0.0,15.093832015991211,0.0
369,21.494667530059814,False,0.031544354278594255,1.2230827659368515,0.056430839002132416,0.11869502812623978,1.3384984731674194,0.0,0.0,0.0,15.931097030639648,0.0
370,21.51922583580017,True,0.00013699009286938235,0.0029382127104327083,0.05595290660858154,0.05595291033387184,1.3902850151062012,0.0,0.0,0.0,15.968868255615234,0.0
371,21.6386935710907,False,2.4882157146930695,14.914379119873047,0.14935961365699768,0.32626447081565857,1.1013680696487427,0.0,0.0,0.0,15.085896492004395,0.0
372,21.663763523101807,False,0.03167893039062619,1.2189727276563644,0.05643293261528015,0.12511540949344635,1.6856087446212769,0.0,0.0,0.0,15.91414737701416,0.0
373,21.688512802124023,True,0.00013495035091182217,0.003762653796002269,0.05595290660858154,0.05595291033387184,1.740086317062378,0.0,0.0,0.0,15.953640937805176,0.0
374,21.80766201019287,False,2.487153708934784,14.926881790161133,0.14918743073940277,0.32626447081565857,1.1014909744262695,0.0,0.0,0.0,15.07978630065918,0.0
375,21.832417011260986,False,0.03165186382830143,1.2217380851507187,0.05641159787774086,0.11869502812623978,1.4168407917022705,0.0,0.0,0.0,15.89039421081543,0.0
376,21.856794118881226,True,0.0001423210596840363,0.003340519906487316,0.05595290660858154,0.05595291033387184,1.482314944267273,0.0,0.0,0.0,15.932740211486816,0.0
377,21.97546100616455,False,2.4858619272708893,14.902150630950928,0.1490301489830017,0.32626447081565857,1.1003707647323608,0.0,0.0,0.0,15.071699142456055,0.0
378,21.99979281425476,False,0.03212210722267628,1.2273060530424118,0.056474730372428894,0.12511540949344635,1.9156768321990967,0.0,0.0,0.0,15.8989896774292,0.0
379,22.024100303649902,True,0.00014745964108442422,0.004156115173827857,0.05595290660858154,0.05595291033387184,2.0278968811035156,0.0,0.0,0.0,15.941654205322266,0.0
380,22.14313840866089,False,2.4855241179466248,14.931715726852417,0.1489255726337433,0.32626447081565857,1.0990867614746094,0.0,0.0,0.0,15.064659118652344,0.0
381,22.167943716049194,False,0.031800761353224516,1.2222594022750854,0.056432925164699554,0.12511540949344635,1.3840149641036987,0.0,0.0,0.0,15.880337715148926,0.0
382,22.19232416152954,True,0.00014447918147197925,0.004108074936084449,0.05595290660858154,0.05595291033387184,1.4421261548995972,0.0,0.0,0.0,15.924297332763672,0.0
383,22.310622930526733,False,2.484300136566162,14.915459156036377,0.1487949639558792,0.32626447081565857,1.0973654985427856,0.0,0.0,0.0,15.055769920349121,0.0
384,22.33533549308777,False,0.03170238109305501,1.2353745102882385,0.056430839002132416,0.11869502812623978,1.4092183113098145,0.0,0.0,0.0,15.879268646240234,0.0
385,22.359740734100342,True,0.00013320438483788166,0.003152432036586106,0.05595290660858154,0.05595291033387184,1.4468389749526978,0.0,0.0,0.0,15.921233177185059,0.0
386,22.478352069854736,False,2.482965588569641,14.913461208343506,0.1486121267080307,0.32384657859802246,1.0969693660736084,0.0,0.0,0.0,15.051019668579102,0.0
387,22.47957706451416,True,0.00013320438483788166,0.003152432036586106,0.05595290660858154,0.05595291033387184,1.4468389749526978,0.0,0.0,0.0,15.921233177185059,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.769587516784668,False,2.2570663690567017,5.092194080352783,0.3617926239967346,0.8568335771560669,1.656484842300415,0.0,0.0,0.0,18.328222274780273,0.0
1,0.7905492782592773,True,0.011033123591914773,0.08861469104886055,0.05595290660858154,0.05595291033387184,1.6894609928131104,0.0,0.0,0.0,18.418567657470703,0.0
2,0.9107649326324463,False,2.7816545963287354,14.992579221725464,0.19473296403884888,0.49416419863700867,1.4500218629837036,0.0,0.0,0.0,17.21247100830078,0.0
3,0.9354641437530518,False,0.029585235752165318,1.134355068206787,0.05628656595945358,0.13122159242630005,1.5022454261779785,0.0,0.0,0.0,17.947729110717773,0.0
4,0.9600019454956055,True,0.00012948797120770905,0.005118109402246773,0.05595290660858154,0.05595291033387184,1.5024913549423218,0.0,0.0,0.0,17.98216438293457,0.0
5,1.0791947841644287,False,2.7529633045196533,14.980467557907104,0.19164615869522095,0.4441125690937042,1.4333698749542236,0.0,0.0,0.0,17.047061920166016,0.0
6,1.1036806106567383,False,0.029564767610281706,1.1264799535274506,0.05628656595945358,0.13122159242630005,1.4724931716918945,0.0,0.0,0.0,17.786865234375,0.0
7,1.1284642219543457,True,0.00012882605915365275,0.005158127169124782,0.05595290660858154,0.05595291033387184,1.4832029342651367,0.0,0.0,0.0,17.82219696044922,0.0
8,1.2469820976257324,False,2.726016938686371,14.965776205062866,0.1890888214111328,0.4111637473106384,1.4234660863876343,0.0,0.0,0.0,16.92294692993164,0.0
9,1.2712974548339844,False,0.030093681998550892,1.208866462111473,0.05628656595945358,0.13122159242630005,1.6591758728027344,0.0,0.0,0.0,17.67302703857422,0.0
10,1.295600414276123,True,0.0001300900930800708,0.004354506090749055,0.05595290660858154,0.05595291033387184,1.6783413887023926,0.0,0.0,0.0,17.704544067382812,0.0
11,1.4142711162567139,False,2.7047210931777954,14.956541061401367,0.18718023598194122,0.3916703760623932,1.4133573770523071,0.0,0.0,0.0,16.824417114257812,0.0
12,1.439030647277832,False,0.02970669651404023,1.0676965117454529,0.05628656595945358,0.13122159242630005,1.5259325504302979,0.0,0.0,0.0,17.565763473510742,0.0
13,1.4634430408477783,True,0.0001261877241631737,0.00452602980658412,0.05595290660858154,0.05595291033387184,1.6609517335891724,0.0,0.0,0.0,17.60050392150879,0.0
14,1.5829174518585205,False,2.6854798197746277,14.953064918518066,0.1853346973657608,0.38765421509742737,1.4005439281463623,0.0,0.0,0.0,16.732276916503906,0.0
15,1.6073815822601318,False,0.029438575729727745,1.0670608282089233,0.05628656595945358,0.13122159242630005,1.439271092414856,0.0,0.0,0.0,17.462955474853516,0.0
16,1.632028579711914,True,0.0001298389906878583,0.004770233645103872,0.05595290660858154,0.05595291033387184,1.5717494487762451,0.0,0.0,0.0,17.49672508239746,0.0
17,1.752244234085083,False,2.668219208717346,14.94494080543518,0.18370671570301056,0.3856324851512909,1.3881540298461914,0.0,0.0,0.0,16.64531135559082,0.0
18,1.7769839763641357,False,0.02933434909209609,1.0383664816617966,0.05628656595945358,0.13122159242630005,1.449379801750183,0.0,0.0,0.0,17.373424530029297,0.0
19,1.801821231842041,True,0.00013084037163935136,0.004655748489312828,0.05595290660858154,0.05595291033387184,1.5893304347991943,0.0,0.0,0.0,17.409629821777344,0.0
20,1.9203753471374512,False,2.6530110836029053,14.936457872390747,0.18224719166755676,0.3815480172634125,1.3752859830856323,0.0,0.0,0.0,16.56719207763672,0.0
21,1.9453394412994385,False,0.02890415256842971,1.0280780494213104,0.05628656595945358,0.13122159242630005,1.4673569202423096,0.0,0.0,0.0,17.284725189208984,0.0
22,1.9700891971588135,True,0.00012980659448658116,0.005270631518214941,0.05595290660858154,0.05595291033387184,1.54154634475708,0.0,0.0,0.0,17.32048797607422,0.0
23,2.089428663253784,False,2.638956606388092,14.921931028366089,0.1809503436088562,0.3794853091239929,1.3607239723205566,0.0,0.0,0.0,16.493637084960938,0.0
24,2.1142992973327637,False,0.029432340525090694,1.044754534959793,0.05628656595945358,0.13122159242630005,1.397770881652832,0.0,0.0,0.0,17.2102108001709,0.0
25,2.1386678218841553,True,0.00013179782399674878,0.00470234954264015,0.05595290660858154,0.05595291033387184,1.471823811531067,0.0,0.0,0.0,17.246660232543945,0.0
26,2.2573657035827637,False,2.6278674602508545,14.917358160018921,0.17986488342285156,0.37534621357917786,1.3464761972427368,0.0,0.0,0.0,16.429731369018555,0.0
27,2.2819628715515137,False,0.029271740932017565,1.0273359715938568,0.05628656595945358,0.13122159242630005,1.383004069328308,0.0,0.0,0.0,17.15233612060547,0.0
28,2.306290864944458,True,0.00013364237020141445,0.004629347531590611,0.05595290660858154,0.05595291033387184,1.5039256811141968,0.0,0.0,0.0,17.188724517822266,0.0
29,2.425170660018921,False,2.6173368096351624,14.907466173171997,0.17858435213565826,0.3732561767101288,1.3350834846496582,0.0,0.0,0.0,16.370384216308594,0.0
30,2.4496190547943115,False,0.029411199502646923,1.0523612052202225,0.05628656595945358,0.13122159242630005,1.3503284454345703,0.0,0.0,0.0,17.091766357421875,0.0
31,2.4742817878723145,True,0.00012664513633353636,0.004114123876206577,0.05595290660858154,0.05595291033387184,1.3864327669143677,0.0,0.0,0.0,17.127708435058594,0.0
32,2.5930252075195312,False,2.6082801818847656,14.896761178970337,0.17743325233459473,0.37115249037742615,1.3232808113098145,0.0,0.0,0.0,16.31633949279785,0.0
33,2.617553949356079,False,0.02967287553474307,1.175243780016899,0.05628656595945358,0.13122159242630005,1.6985450983047485,0.0,0.0,0.0,17.049564361572266,0.0
34,2.64204478263855,True,0.0001308854280068772,0.004697908589150757,0.05595290660858154,0.05595291033387184,1.7833213806152344,0.0,0.0,0.0,17.082256317138672,0.0
35,2.761728048324585,False,2.6004251837730408,14.901009798049927,0.17647647857666016,0.36903512477874756,1.3116012811660767,0.0,0.0,0.0,16.264982223510742,0.0
36,2.7863755226135254,False,0.029235586989670992,1.0270557552576065,0.056328363716602325,0.13122159242630005,1.3342365026474,0.0,0.0,0.0,16.97882843017578,0.0
37,2.810857057571411,True,0.00012946165952598676,0.005151579389348626,0.05595290660858154,0.05595291033387184,1.422468900680542,0.0,0.0,0.0,17.016315460205078,0.0
38,2.9296679496765137,False,2.5925064086914062,14.89258885383606,0.1754869818687439,0.3669041097164154,1.2995527982711792,0.0,0.0,0.0,16.219280242919922,0.0
39,2.9541125297546387,False,0.029423441737890244,1.061529964208603,0.05628656595945358,0.13122159242630005,1.49288809299469,0.0,0.0,0.0,16.933828353881836,0.0
40,2.9785451889038086,True,0.00013187080185161904,0.004786312347277999,0.05595290660858154,0.05595291033387184,1.5812160968780518,0.0,0.0,0.0,16.968101501464844,0.0
41,3.0983054637908936,False,2.5859391689300537,14.896068572998047,0.17474502325057983,0.3669041097164154,1.2864798307418823,0.0,0.0,0.0,16.178842544555664,0.0
42,3.122703790664673,False,0.029593361541628838,1.0661987215280533,0.056328363716602325,0.13122159242630005,1.409067988395691,0.0,0.0,0.0,16.893455505371094,0.0
43,3.1471118927001953,True,0.00012788445019396022,0.0041833799332380295,0.05595290660858154,0.05595291033387184,1.467097282409668,0.0,0.0,0.0,16.930526733398438,0.0
44,3.2658112049102783,False,2.580217719078064,14.906879663467407,0.17377309501171112,0.36477309465408325,1.2771087884902954,0.0,0.0,0.0,16.140207290649414,0.0
45,3.2904586791992188,False,0.030105395708233118,1.2396688014268875,0.056347742676734924,0.13705457746982574,1.886949062347412,0.0,0.0,0.0,16.88308334350586,0.0
46,3.3152058124542236,True,0.00013195454812375829,0.003835247189272195,0.05595290660858154,0.05595291033387184,1.952696442604065,0.0,0.0,0.0,16.914413452148438,0.0
47,3.43365216255188,False,2.575652003288269,14.942256212234497,0.17282924056053162,0.3626147508621216,1.2664400339126587,0.0,0.0,0.0,16.103965759277344,0.0
48,3.458360433578491,False,0.02940224250778556,0.9956270456314087,0.0563080720603466,0.12511540949344635,1.4913718700408936,0.0,0.0,0.0,16.81746482849121,0.0
49,3.4829983711242676,True,0.00013071506145934109,0.004584619891829789,0.05595290660858154,0.05595291033387184,1.5398114919662476,0.0,0.0,0.0,16.853166580200195,0.0
50,3.6021013259887695,False,2.5703054666519165,14.922218322753906,0.17219673097133636,0.3626147508621216,1.2582437992095947,0.0,0.0,0.0,16.07179069519043,0.0
51,3.626854658126831,False,0.029128079768270254,0.897538810968399,0.056244947016239166,0.11869502812623978,1.4659634828567505,0.0,0.0,0.0,16.79697036743164,0.0
52,3.6517176628112793,True,0.0001297735252592247,0.004859149630647153,0.05595290660858154,0.05595291033387184,1.5874042510986328,0.0,0.0,0.0,16.826366424560547,0.0
53,3.771221160888672,False,2.5651615858078003,14.91667628288269,0.17142267525196075,0.3604564070701599,1.2491049766540527,0.0,0.0,0.0,16.04181480407715,0.0
54,3.795924425125122,False,0.02964543178677559,1.0224992781877518,0.0563080720603466,0.12511540949344635,1.4896233081817627,0.0,0.0,0.0,16.762269973754883,0.0
55,3.8205432891845703,True,0.00012871253602497745,0.0040241965325549245,0.05595290660858154,0.05595291033387184,1.5667771100997925,0.0,0.0,0.0,16.794517517089844,0.0
56,3.939988136291504,False,2.561834454536438,14.937326908111572,0.17064985632896423,0.3604564070701599,1.2383270263671875,0.0,0.0,0.0,16.015811920166016,0.0
57,3.9645445346832275,False,0.029725802596658468,0.992082953453064,0.0563080720603466,0.12511540949344635,1.3715566396713257,0.0,0.0,0.0,16.711814880371094,0.0
58,3.988962411880493,True,0.00012953338227816857,0.004639600228983909,0.05595290660858154,0.05595291033387184,1.495374321937561,0.0,0.0,0.0,16.748870849609375,0.0
59,4.1082844734191895,False,2.5584349036216736,14.939451217651367,0.1700577735900879,0.3582707345485687,1.2288466691970825,0.0,0.0,0.0,15.990829467773438,0.0
60,4.132719278335571,False,0.029647431802004576,0.9321006387472153,0.0563080720603466,0.12511540949344635,1.6365816593170166,0.0,0.0,0.0,16.70650863647461,0.0
61,4.157388925552368,True,0.00013258174476504792,0.004538278153631836,0.05595290660858154,0.05595291033387184,1.703722357749939,0.0,0.0,0.0,16.740909576416016,0.0
62,4.276106357574463,False,2.5550898909568787,14.948464632034302,0.1693710833787918,0.3582707345485687,1.2221667766571045,0.0,0.0,0.0,15.965004920959473,0.0
63,4.300800323486328,False,0.029845270328223705,1.0025273263454437,0.0563080720603466,0.12511540949344635,1.521684169769287,0.0,0.0,0.0,16.674072265625,0.0
64,4.325505256652832,True,0.00012813206922146492,0.0038587962626479566,0.05595290660858154,0.05595291033387184,1.552952766418457,0.0,0.0,0.0,16.7091064453125,0.0
65,4.4443581104278564,False,2.5524643063545227,14.958776235580444,0.16890785098075867,0.3582707345485687,1.2145168781280518,0.0,0.0,0.0,15.939667701721191,0.0
66,4.469022750854492,False,0.029566464945673943,1.0226168483495712,0.05626627802848816,0.12511540949344635,1.7032716274261475,0.0,0.0,0.0,16.650432586669922,0.0
67,4.493534326553345,True,0.00012784481441485696,0.0041616676026023924,0.05595290660858154,0.05595291033387184,1.7909029722213745,0.0,0.0,0.0,16.685203552246094,0.0
68,4.613593816757202,False,2.5491905212402344,14.963363409042358,0.16820895671844482,0.3560850918292999,1.2054190635681152,0.0,0.0,0.0,15.915765762329102,0.0
69,4.638179779052734,False,0.029567694291472435,0.9685534238815308,0.05634329095482826,0.12511540949344635,1.4400770664215088,0.0,0.0,0.0,16.628585815429688,0.0
70,4.663377285003662,True,0.000129705458675744,0.004137266369070858,0.05595290660858154,0.05595291033387184,1.4907433986663818,0.0,0.0,0.0,16.664730072021484,0.0
71,4.783559083938599,False,2.546362578868866,14.962414503097534,0.16758978366851807,0.3560850918292999,1.1979604959487915,0.0,0.0,0.0,15.89579963684082,0.0
72,4.808042049407959,False,0.030426159501075745,1.0647562891244888,0.056363582611083984,0.13122159242630005,1.4211301803588867,0.0,0.0,0.0,16.600521087646484,0.0
73,4.832581281661987,True,0.000129582331283018,0.0036593805998563766,0.05595290660858154,0.05595291033387184,1.47910475730896,0.0,0.0,0.0,16.638185501098633,0.0
74,4.951615810394287,False,2.5457271933555603,15.000003576278687,0.1671748012304306,0.3560850918292999,1.191581130027771,0.0,0.0,0.0,15.876993179321289,0.0
75,4.976256370544434,False,0.029834245797246695,0.9047522395849228,0.05634329095482826,0.12511540949344635,1.5561766624450684,0.0,0.0,0.0,16.60413360595703,0.0
76,5.0010926723480225,True,0.00013302045772434212,0.004250881029292941,0.05595290660858154,0.05595291033387184,1.6187821626663208,0.0,0.0,0.0,16.636947631835938,0.0
77,5.128000974655151,False,2.542952597141266,14.978798627853394,0.16667085886001587,0.3538720905780792,1.185652494430542,0.0,0.0,0.0,15.85930061340332,0.0
78,5.153208494186401,False,0.0304532703012228,1.0706549882888794,0.056363582611083984,0.13122159242630005,1.4347769021987915,0.0,0.0,0.0,16.57962417602539,0.0
79,5.17804479598999,True,0.000132197556013125,0.004087266570422798,0.05595290660858154,0.05595291033387184,1.4697338342666626,0.0,0.0,0.0,16.615764617919922,0.0
80,5.2972025871276855,False,2.5420230627059937,15.004074573516846,0.16615577042102814,0.3538720905780792,1.1815954446792603,0.0,0.0,0.0,15.84204387664795,0.0
81,5.322109699249268,False,0.029964041896164417,0.9966200590133667,0.05634329095482826,0.12511540949344635,1.4934618473052979,0.0,0.0,0.0,16.574050903320312,0.0
82,5.346704006195068,True,0.00012716755009023473,0.004160921089351177,0.05595290660858154,0.05595291033387184,1.533664345741272,0.0,0.0,0.0,16.610036849975586,0.0
83,5.466617822647095,False,2.5399327278137207,14.987850189208984,0.16590528190135956,0.3538720905780792,1.1729347705841064,0.0,0.0,0.0,15.823756217956543,0.0
84,5.4912636280059814,False,0.029871845617890358,0.9855967015028,0.05630149692296982,0.12511540949344635,1.4617971181869507,0.0,0.0,0.0,16.55139923095703,0.0
85,5.515568494796753,True,0.00013453087376547046,0.0044548240839503706,0.05595290660858154,0.05595291033387184,1.4845006465911865,0.0,0.0,0.0,16.585935592651367,0.0
86,5.634361028671265,False,2.5376546382904053,14.986716508865356,0.1652805060148239,0.3516591191291809,1.1683448553085327,0.0,0.0,0.0,15.806211471557617,0.0
87,5.65898060798645,False,0.030539731960743666,1.0226941853761673,0.05637851357460022,0.12511540949344635,1.5628019571304321,0.0,0.0,0.0,16.541248321533203,0.0
88,5.6832239627838135,True,0.00012139596947235987,0.0037098804023116827,0.05595290660858154,0.05595291033387184,1.593578815460205,0.0,0.0,0.0,16.57514762878418,0.0
89,5.802078723907471,False,2.536804676055908,15.016098022460938,0.16481004655361176,0.3538720905780792,1.1633450984954834,0.0,0.0,0.0,15.790586471557617,0.0
90,5.826935291290283,False,0.030065674800425768,1.012205258011818,0.05634329095482826,0.12511540949344635,1.3810232877731323,0.0,0.0,0.0,16.508255004882812,0.0
91,5.851625919342041,True,0.00012664077075896785,0.0035404606023803353,0.05595290660858154,0.05595291033387184,1.4121416807174683,0.0,0.0,0.0,16.54578399658203,0.0
92,5.970791578292847,False,2.5345858931541443,15.002977848052979,0.16444626450538635,0.3516591191291809,1.160285234451294,0.0,0.0,0.0,15.773079872131348,0.0
93,5.9956440925598145,False,0.030039274133741856,0.951526015996933,0.05630149692296982,0.12511540949344635,1.4013772010803223,0.0,0.0,0.0,16.4964599609375,0.0
94,6.020483493804932,True,0.0001333052568952553,0.004184759745839983,0.05595290660858154,0.05595291033387184,1.4046831130981445,0.0,0.0,0.0,16.530067443847656,0.0
95,6.139437675476074,False,2.5328895449638367,15.000196695327759,0.16420654952526093,0.3516591191291809,1.1564056873321533,0.0,0.0,0.0,15.758749961853027,0.0
96,6.164083480834961,False,0.03011144930496812,0.9595431387424469,0.05637429282069206,0.12511540949344635,1.3632375001907349,0.0,0.0,0.0,16.473289489746094,0.0
97,6.1886491775512695,True,0.0001378885735903168,0.00460694165667519,0.05595290660858154,0.05595291033387184,1.403849720954895,0.0,0.0,0.0,16.509431838989258,0.0
98,6.308512926101685,False,2.53172904253006,14.998996257781982,0.16364361345767975,0.3516591191291809,1.1528676748275757,0.0,0.0,0.0,15.742410659790039,0.0
99,6.333117961883545,False,0.029650635551661253,0.9636033326387405,0.05630149692296982,0.12511540949344635,1.5894670486450195,0.0,0.0,0.0,16.46674346923828,0.0
100,6.357837677001953,True,0.0001307650381932035,0.003985608054790646,0.05595290660858154,0.05595291033387184,1.6119656562805176,0.0,0.0,0.0,16.50342559814453,0.0
101,6.477421998977661,False,2.529279589653015,14.99535083770752,0.16346149146556854,0.34943246841430664,1.1498897075653076,0.0,0.0,0.0,15.725849151611328,0.0
102,6.501917600631714,False,0.030242023058235645,0.9727425128221512,0.05637429282069206,0.12511540949344635,1.3885911703109741,0.0,0.0,0.0,16.451805114746094,0.0
103,6.526299476623535,True,0.00013234220205049496,0.003441748849581927,0.05595290660858154,0.05595291033387184,1.435651183128357,0.0,0.0,0.0,16.489944458007812,0.0
104,6.644783020019531,False,2.5282514095306396,14.991974830627441,0.1628592610359192,0.34943246841430664,1.1504770517349243,0.0,0.0,0.0,15.708355903625488,0.0
105,6.669739484786987,False,0.030132208485156298,0.9715573489665985,0.05630149692296982,0.12511540949344635,1.445199728012085,0.0,0.0,0.0,16.449344635009766,0.0
106,6.694117307662964,True,0.0001272678218811052,0.0042952579678967595,0.05595290660858154,0.05595291033387184,1.4604719877243042,0.0,0.0,0.0,16.483049392700195,0.0
107,6.812391042709351,False,2.5269028544425964,14.999847412109375,0.16232930123806,0.34717851877212524,1.147963523864746,0.0,0.0,0.0,15.692453384399414,0.0
108,6.837230205535889,False,0.030572686810046434,0.9788496792316437,0.05637851357460022,0.12511540949344635,1.7205109596252441,0.0,0.0,0.0,16.450464248657227,0.0
109,6.8618974685668945,True,0.00012885992873634677,0.003985942457802594,0.05595290660858154,0.05595291033387184,1.773267388343811,0.0,0.0,0.0,16.483810424804688,0.0
110,6.981167554855347,False,2.526177763938904,15.025672912597656,0.1621459722518921,0.34717851877212524,1.144002079963684,0.0,0.0,0.0,15.67820930480957,0.0
111,7.005791902542114,False,0.030657274182885885,0.9851568937301636,0.05634329095482826,0.12511540949344635,1.6647766828536987,0.0,0.0,0.0,16.426694869995117,0.0
112,7.030639171600342,True,0.0001286965562030673,0.0034355497336946428,0.05595290660858154,0.05595291033387184,1.6952530145645142,0.0,0.0,0.0,16.459068298339844,0.0
113,7.1492602825164795,False,2.525428831577301,15.024616718292236,0.16175030171871185,0.34717851877212524,1.1440293788909912,0.0,0.0,0.0,15.665200233459473,0.0
114,7.174000263214111,False,0.030098543502390385,0.996396392583847,0.05626937001943588,0.11869502812623978,1.394191861152649,0.0,0.0,0.0,16.403560638427734,0.0
115,7.1986165046691895,True,0.00012843192052969243,0.003167469403706491,0.05595290660858154,0.05595291033387184,1.4361839294433594,0.0,0.0,0.0,16.440242767333984,0.0
116,7.317281246185303,False,2.5239306688308716,14.998677968978882,0.16136027872562408,0.34717851877212524,1.1422672271728516,0.0,0.0,0.0,15.64988899230957,0.0
117,7.341682195663452,False,0.030367071740329266,1.0018033534288406,0.05633249506354332,0.12511540949344635,1.4226601123809814,0.0,0.0,0.0,16.388614654541016,0.0
118,7.36616849899292,True,0.00012842180694860872,0.0035852083237841725,0.05595290660858154,0.05595291033387184,1.502996802330017,0.0,0.0,0.0,16.424739837646484,0.0
119,7.484847068786621,False,2.522827684879303,15.018008947372437,0.16105377674102783,0.3449108898639679,1.1391799449920654,0.0,0.0,0.0,15.635825157165527,0.0
120,7.509248733520508,False,0.030323360115289688,1.013365313410759,0.05631116405129433,0.11869502812623978,1.5250719785690308,0.0,0.0,0.0,16.3846492767334,0.0
121,7.533899307250977,True,0.00013242305612948257,0.0034904360654763877,0.05595290660858154,0.05595291033387184,1.5371477603912354,0.0,0.0,0.0,16.420909881591797,0.0
122,7.652797222137451,False,2.521553337574005,15.007450580596924,0.16068385541439056,0.3449108898639679,1.1388931274414062,0.0,0.0,0.0,15.620614051818848,0.0
123,7.677249431610107,False,0.030634026043117046,1.0738644003868103,0.05629069730639458,0.12511540949344635,1.7426271438598633,0.0,0.0,0.0,16.38812255859375,0.0
124,7.701775074005127,True,0.00013523792404157575,0.0035737943835556507,0.05595290660858154,0.05595291033387184,1.803702712059021,0.0,0.0,0.0,16.423328399658203,0.0
125,7.821199655532837,False,2.5207585096359253,15.019389390945435,0.16032913327217102,0.3449108898639679,1.1370079517364502,0.0,0.0,0.0,15.605583190917969,0.0
126,7.845864295959473,False,0.030152832623571157,1.0227672755718231,0.05631116405129433,0.11869502812623978,1.3008232116699219,0.0,0.0,0.0,16.349578857421875,0.0
127,7.870438814163208,True,0.0001256736595678376,0.003074120613746345,0.05595290660858154,0.05595291033387184,1.40842604637146,0.0,0.0,0.0,16.383451461791992,0.0
128,7.988956451416016,False,2.518850266933441,14.994653463363647,0.15994074940681458,0.34264326095581055,1.136762022972107,0.0,0.0,0.0,15.590885162353516,0.0
129,8.013723850250244,False,0.03077459055930376,1.0260576009750366,0.05633249506354332,0.12511540949344635,1.6042884588241577,0.0,0.0,0.0,16.345155715942383,0.0
130,8.038163900375366,True,0.00012970224815944675,0.003342247800901532,0.05595290660858154,0.05595291033387184,1.6778359413146973,0.0,0.0,0.0,16.379587173461914,0.0
131,8.157474756240845,False,2.5185123085975647,15.010823011398315,0.15977387130260468,0.34264326095581055,1.1363385915756226,0.0,0.0,0.0,15.577646255493164,0.0
132,8.182082176208496,False,0.030477838590741158,1.032145544886589,0.05635296180844307,0.11869502812623978,1.5016170740127563,0.0,0.0,0.0,16.339458465576172,0.0
133,8.206671237945557,True,0.0001327509198745247,0.004555370542220771,0.05595290660858154,0.05595291033387184,1.5379810333251953,0.0,0.0,0.0,16.37073516845703,0.0
134,8.325520515441895,False,2.5171786546707153,15.004715919494629,0.15942922234535217,0.34264326095581055,1.133292317390442,0.0,0.0,0.0,15.563325881958008,0.0
135,8.350020408630371,False,0.030777233187109232,1.041828691959381,0.05636054277420044,0.12511540949344635,1.4977102279663086,0.0,0.0,0.0,16.317596435546875,0.0
136,8.374637126922607,True,0.00013490216588252224,0.0035962153924629092,0.05595290660858154,0.05595291033387184,1.5804511308670044,0.0,0.0,0.0,16.356094360351562,0.0
137,8.4936683177948,False,2.516706883907318,15.008436441421509,0.1592443436384201,0.34264326095581055,1.1340572834014893,0.0,0.0,0.0,15.549291610717773,0.0
138,8.518657922744751,False,0.03030793508514762,1.0476399958133698,0.056297414004802704,0.11869502812623978,1.3147977590560913,0.0,0.0,0.0,16.299137115478516,0.0
139,8.54320478439331,True,0.0001308595710725058,0.003499076992738992,0.05595290660858154,0.05595291033387184,1.3640843629837036,0.0,0.0,0.0,16.336421966552734,0.0
140,8.66213059425354,False,2.5148600339889526,14.988301992416382,0.15889833867549896,0.34034833312034607,1.1305875778198242,0.0,0.0,0.0,15.53599739074707,0.0
141,8.686699390411377,False,0.030212304554879665,1.0531745105981827,0.056297414004802704,0.11869502812623978,1.4792823791503906,0.0,0.0,0.0,16.297420501708984,0.0
142,8.711595296859741,True,0.00013118993592797779,0.0030937048722989857,0.05595290660858154,0.05595291033387184,1.5033656358718872,0.0,0.0,0.0,16.33184814453125,0.0
143,8.8300142288208,False,2.513103187084198,14.975396394729614,0.1585143357515335,0.34034833312034607,1.1292351484298706,0.0,0.0,0.0,15.52083683013916,0.0
144,8.85474419593811,False,0.030819387175142765,1.059553250670433,0.05636054277420044,0.12511540949344635,1.4315119981765747,0.0,0.0,0.0,16.278255462646484,0.0
145,8.879324674606323,True,0.00013242186469142325,0.003265224804636091,0.05595290660858154,0.05595291033387184,1.4445167779922485,0.0,0.0,0.0,16.31640625,0.0
146,8.998444318771362,False,2.5124391913414,14.992450475692749,0.15819984674453735,0.34034833312034607,1.1311203241348267,0.0,0.0,0.0,15.507344245910645,0.0
147,9.023026943206787,False,0.029909249860793352,1.066853404045105,0.05632323771715164,0.11869502812623978,1.3949295282363892,0.0,0.0,0.0,16.275293350219727,0.0
148,9.047527313232422,True,0.00013934327398601454,0.004484333621803671,0.05595290660858154,0.05595291033387184,1.426252841949463,0.0,0.0,0.0,16.310157775878906,0.0
149,9.166596412658691,False,2.5101137161254883,14.969257116317749,0.15764860808849335,0.33803972601890564,1.1232656240463257,0.0,0.0,0.0,15.493550300598145,0.0
150,9.191023349761963,False,0.030334631446748972,1.069125384092331,0.05626937001943588,0.11869502812623978,1.5876364707946777,0.0,0.0,0.0,16.285444259643555,0.0
151,9.215425491333008,True,0.00013028110515733715,0.003261550737079233,0.05595290660858154,0.05595291033387184,1.5956960916519165,0.0,0.0,0.0,16.317121505737305,0.0
152,9.334415435791016,False,2.5090014934539795,14.959819316864014,0.15740926563739777,0.33571746945381165,1.1222684383392334,0.0,0.0,0.0,15.482242584228516,0.0
153,9.359007596969604,False,0.03078434383496642,1.0759157687425613,0.056297414004802704,0.11869502812623978,1.3399602174758911,0.0,0.0,0.0,16.261154174804688,0.0
154,9.383484125137329,True,0.00013089043932268396,0.004189744358882308,0.05595290660858154,0.05595291033387184,1.4277690649032593,0.0,0.0,0.0,16.29848861694336,0.0
155,9.502813816070557,False,2.5085943937301636,14.98761534690857,0.15708154439926147,0.33571746945381165,1.1222410202026367,0.0,0.0,0.0,15.471424102783203,0.0
156,9.527575016021729,False,0.030634126160293818,1.080523356795311,0.05631116405129433,0.11869502812623978,1.44950270652771,0.0,0.0,0.0,16.25661849975586,0.0
157,9.551923990249634,True,0.00012743034858431201,0.002655585703905672,0.05595290660858154,0.05595291033387184,1.4979561567306519,0.0,0.0,0.0,16.28964614868164,0.0
158,9.671011209487915,False,2.5072482228279114,14.971153736114502,0.15679781138896942,0.33571746945381165,1.1210253238677979,0.0,0.0,0.0,15.46015453338623,0.0
159,9.695656061172485,False,0.03127429634332657,1.0878370702266693,0.05640025436878204,0.11869502812623978,1.784755825996399,0.0,0.0,0.0,16.257482528686523,0.0
160,9.72018051147461,True,0.00012693239114014432,0.0032495465711690485,0.05595290660858154,0.05595291033387184,1.8613494634628296,0.0,0.0,0.0,16.29425811767578,0.0
161,9.839285850524902,False,2.5074362754821777,15.006591081619263,0.1566455066204071,0.33571746945381165,1.1214077472686768,0.0,0.0,0.0,15.446746826171875,0.0
162,9.863926887512207,False,0.030349071603268385,1.0921317338943481,0.056297414004802704,0.11869502812623978,1.4140950441360474,0.0,0.0,0.0,16.220699310302734,0.0
163,9.888535261154175,True,0.00013015597687626723,0.0029030890436843038,0.05595290660858154,0.05595291033387184,1.4798834323883057,0.0,0.0,0.0,16.257173538208008,0.0
164,10.009302139282227,False,2.5050875544548035,14.974725246429443,0.15631189942359924,0.3333815336227417,1.1205198764801025,0.0,0.0,0.0,15.434076309204102,0.0
165,10.03402829170227,False,0.030601543840020895,1.0983037203550339,0.05636503919959068,0.11869502812623978,1.5426665544509888,0.0,0.0,0.0,16.214630126953125,0.0
166,10.058623313903809,True,0.00013366833627515007,0.002753450535237789,0.05595290660858154,0.05595291033387184,1.6158041954040527,0.0,0.0,0.0,16.25206184387207,0.0
167,10.178739547729492,False,2.503802478313446,14.976694583892822,0.15612995624542236,0.3333815336227417,1.118675708770752,0.0,0.0,0.0,15.421064376831055,0.0
168,10.203376531600952,False,0.030477684922516346,1.1032746732234955,0.056342482566833496,0.11190582066774368,1.7439522743225098,0.0,0.0,0.0,16.214595794677734,0.0
169,10.227893829345703,True,0.0001361136219202308,0.0030775860068388283,0.05595290660858154,0.05595291033387184,1.7897417545318604,0.0,0.0,0.0,16.250852584838867,0.0
170,10.346755504608154,False,2.5022488832473755,14.966708421707153,0.15588988363742828,0.3310182988643646,1.1178014278411865,0.0,0.0,0.0,15.407672882080078,0.0
171,10.371705293655396,False,0.030955628026276827,1.1090294271707535,0.05630068480968475,0.11190582066774368,1.5885244607925415,0.0,0.0,0.0,16.21100425720215,0.0
172,10.3962881565094,True,0.00013670041880686767,0.0033516684197820723,0.05595290660858154,0.05595291033387184,1.6234130859375,0.0,0.0,0.0,16.246448516845703,0.0
173,10.515697002410889,False,2.5018087029457092,14.96090054512024,0.1556534767150879,0.3333815336227417,1.1176648139953613,0.0,0.0,0.0,15.394904136657715,0.0
174,10.540410280227661,False,0.030492236837744713,1.1139936745166779,0.05638904497027397,0.11869502812623978,1.4730123281478882,0.0,0.0,0.0,16.19369125366211,0.0
175,10.565115451812744,True,0.0001327360951108858,0.0033733280724845827,0.05595290660858154,0.05595291033387184,1.5221896171569824,0.0,0.0,0.0,16.232030868530273,0.0
176,10.683594942092896,False,2.500172257423401,14.96617078781128,0.15538647770881653,0.3310182988643646,1.117610216140747,0.0,0.0,0.0,15.382936477661133,0.0
177,10.708312511444092,False,0.03156644990667701,1.119462177157402,0.0564066544175148,0.13122159242630005,1.898136854171753,0.0,0.0,0.0,16.186506271362305,0.0
178,10.733160972595215,True,0.0001336330569756683,0.0035941158421337605,0.05595290660858154,0.05595291033387184,1.9677774906158447,0.0,0.0,0.0,16.225160598754883,0.0
179,10.85088849067688,False,2.500755786895752,15.005345344543457,0.15523087978363037,0.3310182988643646,1.116981863975525,0.0,0.0,0.0,15.373040199279785,0.0
180,10.875628232955933,False,0.030801731627434492,1.1249460279941559,0.056342482566833496,0.11190582066774368,1.8264062404632568,0.0,0.0,0.0,16.17006492614746,0.0
181,10.90011477470398,True,0.0001273443649552064,0.002909048635046929,0.05595290660858154,0.05595291033387184,1.8795450925827026,0.0,0.0,0.0,16.206510543823242,0.0
182,11.019025564193726,False,2.4989812076091766,14.962220191955566,0.15499405562877655,0.3310182988643646,1.1178014278411865,0.0,0.0,0.0,15.360136985778809,0.0
183,11.043725967407227,False,0.030980082228779793,1.1298736929893494,0.05632323771715164,0.11869502812623978,1.3580055236816406,0.0,0.0,0.0,16.14450454711914,0.0
184,11.06833004951477,True,0.00013570146620622836,0.002741975476965308,0.05595290660858154,0.05595291033387184,1.4030438661575317,0.0,0.0,0.0,16.181854248046875,0.0
185,11.187369346618652,False,2.4980928003787994,14.964250326156616,0.15460611879825592,0.3310182988643646,1.1172550916671753,0.0,0.0,0.0,15.34858512878418,0.0
186,11.211790323257446,False,0.0307408906519413,1.1344633251428604,0.05634724721312523,0.11869502812623978,1.4226055145263672,0.0,0.0,0.0,16.14417266845703,0.0
187,11.236053228378296,True,0.00013680515621672384,0.0033991638338193297,0.05595290660858154,0.05595291033387184,1.4851837158203125,0.0,0.0,0.0,16.183921813964844,0.0
188,11.355916738510132,False,2.4965552985668182,14.94736909866333,0.1542338877916336,0.32865503430366516,1.1158480644226074,0.0,0.0,0.0,15.336673736572266,0.0
189,11.38029932975769,False,0.030919688288122416,1.1392764002084732,0.05632323771715164,0.11869502812623978,1.529511570930481,0.0,0.0,0.0,16.136140823364258,0.0
190,11.40517783164978,True,0.00013005006621824577,0.0032778491731733084,0.05595290660858154,0.05595291033387184,1.5551111698150635,0.0,0.0,0.0,16.173053741455078,0.0
191,11.523364305496216,False,2.495361417531967,14.946953058242798,0.15404808521270752,0.32865503430366516,1.1148234605789185,0.0,0.0,0.0,15.324085235595703,0.0
192,11.547865390777588,False,0.0315883825533092,1.1475332081317902,0.05633902922272682,0.13122159242630005,1.7889631986618042,0.0,0.0,0.0,16.143173217773438,0.0
193,11.572295904159546,True,0.0001328211965301307,0.003272289759479463,0.05595290660858154,0.05595291033387184,1.8595737218856812,0.0,0.0,0.0,16.179412841796875,0.0
194,11.690638542175293,False,2.4955348670482635,14.981173276901245,0.15378223359584808,0.3310182988643646,1.1143863201141357,0.0,0.0,0.0,15.313740730285645,0.0
195,11.715298891067505,False,0.031049749813973904,1.1511792242527008,0.05636503919959068,0.11869502812623978,1.5282548666000366,0.0,0.0,0.0,16.11895751953125,0.0
196,11.739924907684326,True,0.00013382479664869606,0.0026769054238684475,0.05595290660858154,0.05595291033387184,1.5757246017456055,0.0,0.0,0.0,16.156837463378906,0.0
197,11.858610391616821,False,2.493760585784912,14.9655020236969,0.15343722701072693,0.32865503430366516,1.1130067110061646,0.0,0.0,0.0,15.303932189941406,0.0
198,11.88335394859314,False,0.030900889541953802,1.155426949262619,0.05632323771715164,0.11869502812623978,1.5177910327911377,0.0,0.0,0.0,16.114721298217773,0.0
199,11.908079385757446,True,0.0001327669269812759,0.003305909049231559,0.05595290660858154,0.05595291033387184,1.5355358123779297,0.0,0.0,0.0,16.150320053100586,0.0
200,12.027785301208496,False,2.49224990606308,14.951516389846802,0.15312939882278442,0.32865503430366516,1.1125285625457764,0.0,0.0,0.0,15.291594505310059,0.0
201,12.052411317825317,False,0.031099356710910797,1.1572275310754776,0.05634724721312523,0.11869502812623978,1.3589208126068115,0.0,0.0,0.0,16.085220336914062,0.0
202,12.076871633529663,True,0.00013193928680266254,0.0032869138522073627,0.05595290660858154,0.05595291033387184,1.3939460515975952,0.0,0.0,0.0,16.125627517700195,0.0
203,12.195893287658691,False,2.491087019443512,14.951399564743042,0.15299981832504272,0.32626447081565857,1.1118727922439575,0.0,0.0,0.0,15.279472351074219,0.0
204,12.220621347427368,False,0.03054564818739891,1.1641763895750046,0.056324686855077744,0.11190582066774368,1.4131115674972534,0.0,0.0,0.0,16.093265533447266,0.0
205,12.245155334472656,True,0.00013366941857384518,0.0030510651413351297,0.05595290660858154,0.05595291033387184,1.4630948305130005,0.0,0.0,0.0,16.130157470703125,0.0
206,12.364226818084717,False,2.488802969455719,14.929827451705933,0.15272507071495056,0.32384657859802246,1.1100833415985107,0.0,0.0,0.0,15.268031120300293,0.0
207,12.388853073120117,False,0.03094764892011881,1.166294813156128,0.056324686855077744,0.11190582066774368,1.7196913957595825,0.0,0.0,0.0,16.084613800048828,0.0
208,12.413490056991577,True,0.00013624763596453704,0.0036070658825337887,0.05595290660858154,0.05595291033387184,1.7984981536865234,0.0,0.0,0.0,16.12187385559082,0.0
209,12.532129764556885,False,2.487984597682953,14.921540021896362,0.1524481326341629,0.32384657859802246,1.1095232963562012,0.0,0.0,0.0,15.254131317138672,0.0
210,12.556873083114624,False,0.030923637095838785,1.1671362817287445,0.05636980012059212,0.11869502812623978,1.7578585147857666,0.0,0.0,0.0,16.099285125732422,0.0
211,12.581768989562988,True,0.00013787553143629339,0.004276710969861597,0.05595290660858154,0.05595291033387184,1.8609670400619507,0.0,0.0,0.0,16.14016342163086,0.0
212,12.701000690460205,False,2.4869339168071747,14.939117431640625,0.1522621214389801,0.32384657859802246,1.1092227697372437,0.0,0.0,0.0,15.244346618652344,0.0
213,12.725849390029907,False,0.03093348816037178,1.1755165457725525,0.05634724721312523,0.11869502812623978,1.370969295501709,0.0,0.0,0.0,16.04236602783203,0.0
214,12.750711441040039,True,0.00014296980225481093,0.0037176531623117626,0.05595290660858154,0.05595291033387184,1.388714075088501,0.0,0.0,0.0,16.08230972290039,0.0
215,12.870938301086426,False,2.4857068061828613,14.92465615272522,0.15210045874118805,0.32384657859802246,1.1088675260543823,0.0,0.0,0.0,15.23117446899414,0.0
216,12.895607709884644,False,0.031213315669447184,1.1910048872232437,0.05632323771715164,0.11869502812623978,1.6185226440429688,0.0,0.0,0.0,16.05901336669922,0.0
217,12.920471429824829,True,0.0001344595420960104,0.003031791129615158,0.05595290660858154,0.05595291033387184,1.6627548933029175,0.0,0.0,0.0,16.096019744873047,0.0
218,13.03965973854065,False,2.4849119782447815,14.93068814277649,0.15193140506744385,0.32384657859802246,1.107159972190857,0.0,0.0,0.0,15.223243713378906,0.0
219,13.064490556716919,False,0.031053032726049423,1.1891891807317734,0.05634724721312523,0.11869502812623978,1.4383012056350708,0.0,0.0,0.0,16.04108428955078,0.0
220,13.08899474143982,True,0.00013490584933606442,0.003257736098021269,0.05595290660858154,0.05595291033387184,1.4514834880828857,0.0,0.0,0.0,16.08024787902832,0.0
221,13.207414150238037,False,2.4837495386600494,14.922432899475098,0.15168516337871552,0.32142871618270874,1.1069414615631104,0.0,0.0,0.0,15.212440490722656,0.0
222,13.231852293014526,False,0.03129070624709129,1.1905978620052338,0.05638904497027397,0.11869502812623978,1.4531227350234985,0.0,0.0,0.0,16.021377563476562,0.0
223,13.2562415599823,True,0.00013847954505763482,0.0034381341538392007,0.05595290660858154,0.05595291033387184,1.4606906175613403,0.0,0.0,0.0,16.062637329101562,0.0
224,13.375189781188965,False,2.482936531305313,14.914826154708862,0.1514754444360733,0.32142871618270874,1.1058759689331055,0.0,0.0,0.0,15.200634002685547,0.0
225,13.399765491485596,False,0.031120646744966507,1.1906714737415314,0.056430839002132416,0.11869502812623978,1.8740262985229492,0.0,0.0,0.0,16.035444259643555,0.0
226,13.424245119094849,True,0.00013742876035394147,0.004021547210868448,0.05595290660858154,0.05595291033387184,1.9090379476547241,0.0,0.0,0.0,16.07659912109375,0.0
227,13.542305946350098,False,2.4817588925361633,14.909435510635376,0.1512261927127838,0.32142871618270874,1.1059578657150269,0.0,0.0,0.0,15.190019607543945,0.0
228,13.567185640335083,False,0.031299060210585594,1.1992992460727692,0.05638904497027397,0.11869502812623978,1.3876348733901978,0.0,0.0,0.0,15.995655059814453,0.0
229,13.59181833267212,True,0.00013374376976571511,0.0037371923099271953,0.05595290660858154,0.05595291033387184,1.4669743776321411,0.0,0.0,0.0,16.03624153137207,0.0
230,13.71065902709961,False,2.4810831248760223,14.921444654464722,0.15113838016986847,0.32142871618270874,1.1045918464660645,0.0,0.0,0.0,15.178529739379883,0.0
231,13.736860036849976,False,0.031418497674167156,1.2105771899223328,0.05638904497027397,0.11869502812623978,1.5120809078216553,0.0,0.0,0.0,16.00572967529297,0.0
232,13.761830568313599,True,0.00013333112292457372,0.00291103235213086,0.05595290660858154,0.05595291033387184,1.5502890348434448,0.0,0.0,0.0,16.042949676513672,0.0
233,13.881831645965576,False,2.4802009761333466,14.934936761856079,0.1508420705795288,0.3189834952354431,1.1032941341400146,0.0,0.0,0.0,15.171120643615723,0.0
234,13.906553506851196,False,0.0310612004250288,1.2092812359333038,0.05638904497027397,0.11869502812623978,1.3778541088104248,0.0,0.0,0.0,15.996040344238281,0.0
235,13.931151390075684,True,0.00013970699910714757,0.0036826072027906775,0.05595290660858154,0.05595291033387184,1.4612370729446411,0.0,0.0,0.0,16.036975860595703,0.0
236,14.050285577774048,False,2.478480041027069,14.917992353439331,0.1504591405391693,0.3189834952354431,1.1022969484329224,0.0,0.0,0.0,15.159750938415527,0.0
237,14.075500726699829,False,0.031650676392018795,1.2138351052999496,0.0564533993601799,0.11869502812623978,1.5725418329238892,0.0,0.0,0.0,15.985280990600586,0.0
238,14.100008964538574,True,0.0001360000533168204,0.00355885160388425,0.05595290660858154,0.05595291033387184,1.6405022144317627,0.0,0.0,0.0,16.025131225585938,0.0
239,14.218921184539795,False,2.4782556295394897,14.927910566329956,0.15040911734104156,0.3189834952354431,1.1016685962677002,0.0,0.0,0.0,15.147336959838867,0.0
240,14.243746757507324,False,0.031020822934806347,1.2131710350513458,0.05638904497027397,0.11869502812623978,1.4314711093902588,0.0,0.0,0.0,15.974555969238281,0.0
241,14.268426418304443,True,0.00013830253010382876,0.004186775768175721,0.05595290660858154,0.05595291033387184,1.4996637105941772,0.0,0.0,0.0,16.013721466064453,0.0
242,14.38669204711914,False,2.4765579402446747,14.906967878341675,0.15021193027496338,0.3189834952354431,1.1004664897918701,0.0,0.0,0.0,15.13729476928711,0.0
243,14.411522626876831,False,0.031340220011770725,1.238739937543869,0.05640682950615883,0.11869502812623978,1.4606086015701294,0.0,0.0,0.0,15.97507381439209,0.0
244,14.43633484840393,True,0.00012881463590019848,0.0026044229161925614,0.05595290660858154,0.05595291033387184,1.5100728273391724,0.0,0.0,0.0,16.012292861938477,0.0
245,14.554594993591309,False,2.4755579233169556,14.909569025039673,0.1499338150024414,0.31651097536087036,1.0992506742477417,0.0,0.0,0.0,15.130926132202148,0.0
246,14.57961368560791,False,0.031519453041255474,1.2264448404312134,0.05641159787774086,0.11869502812623978,1.3844656944274902,0.0,0.0,0.0,15.944329261779785,0.0
247,14.604534149169922,True,0.00013989639228384476,0.0036447885213419795,0.05595290660858154,0.05595291033387184,1.4170730113983154,0.0,0.0,0.0,15.984066009521484,0.0
248,14.723501682281494,False,2.4750469624996185,14.907326698303223,0.15003205835819244,0.31651097536087036,1.0994555950164795,0.0,0.0,0.0,15.119028091430664,0.0
249,14.7481210231781,False,0.03110629739239812,1.2249019742012024,0.056410372257232666,0.12511540949344635,1.4113903045654297,0.0,0.0,0.0,15.95333480834961,0.0
250,14.772603750228882,True,0.00013994377695780713,0.004123935068491846,0.05595290660858154,0.05595291033387184,1.5012755393981934,0.0,0.0,0.0,15.995599746704102,0.0
251,14.891396045684814,False,2.473251223564148,14.895378351211548,0.14978685975074768,0.31651097536087036,1.0976797342300415,0.0,0.0,0.0,15.109067916870117,0.0
252,14.915873765945435,False,0.03140202257782221,1.2231425195932388,0.056474730372428894,0.12511540949344635,1.4765230417251587,0.0,0.0,0.0,15.9478178024292,0.0
253,14.940143585205078,True,0.00013467948519974016,0.004674406663980335,0.05595290660858154,0.05595291033387184,1.5585671663284302,0.0,0.0,0.0,15.99074935913086,0.0
254,15.058929681777954,False,2.4723510444164276,14.895539283752441,0.1495981216430664,0.31651097536087036,1.097720742225647,0.0,0.0,0.0,15.09914779663086,0.0
255,15.083263635635376,False,0.03107910044491291,1.2315240502357483,0.05645217001438141,0.12511540949344635,1.443792700767517,0.0,0.0,0.0,15.934982299804688,0.0
256,15.107867956161499,True,0.0001387060729030054,0.004060559731442481,0.05595290660858154,0.05595291033387184,1.4566744565963745,0.0,0.0,0.0,15.976720809936523,0.0
257,15.226719856262207,False,2.4706944823265076,14.883935451507568,0.1494147628545761,0.3140384554862976,1.0960404872894287,0.0,0.0,0.0,15.08828353881836,0.0
258,15.251105785369873,False,0.031305395532399416,1.2589773535728455,0.05640828236937523,0.11190582066774368,1.5057562589645386,0.0,0.0,0.0,15.9567232131958,0.0
259,15.27621078491211,True,0.00013632823538500816,0.002979785203933716,0.05595290660858154,0.05595291033387184,1.5406038761138916,0.0,0.0,0.0,15.991323471069336,0.0
260,15.394830703735352,False,2.4698463082313538,14.888439178466797,0.14918121695518494,0.3140384554862976,1.0964093208312988,0.0,0.0,0.0,15.081006050109863,0.0
261,15.419488191604614,False,0.0315442425198853,1.2362884730100632,0.056474730372428894,0.12511540949344635,1.5782655477523804,0.0,0.0,0.0,15.91578483581543,0.0
262,15.444511890411377,True,0.00014282421943789814,0.004788909864146262,0.05595290660858154,0.05595291033387184,1.6403791904449463,0.0,0.0,0.0,15.957477569580078,0.0
263,15.562585592269897,False,2.4692486226558685,14.906872510910034,0.14908859133720398,0.3140384554862976,1.0953028202056885,0.0,0.0,0.0,15.069140434265137,0.0
264,15.587185859680176,False,0.03195916302502155,1.2427421659231186,0.056474730372428894,0.12511540949344635,1.4166631698608398,0.0,0.0,0.0,15.907008171081543,0.0
265,15.611769437789917,True,0.00014237418326956686,0.004297325504012406,0.05595290660858154,0.05595291033387184,1.4980653524398804,0.0,0.0,0.0,15.949708938598633,0.0
266,15.732518434524536,False,2.4690645933151245,14.905034303665161,0.14899051189422607,0.3140384554862976,1.094278335571289,0.0,0.0,0.0,15.057334899902344,0.0
267,15.757346630096436,False,0.03146145259961486,1.246538832783699,0.056474730372428894,0.12511540949344635,1.4256380796432495,0.0,0.0,0.0,15.889286041259766,0.0
268,15.782043695449829,True,0.00014427173482545186,0.004528384015429765,0.05595290660858154,0.05595291033387184,1.4957021474838257,0.0,0.0,0.0,15.93202018737793,0.0
269,15.901448011398315,False,2.467721551656723,14.890753030776978,0.14888182282447815,0.3140384554862976,1.0936498641967773,0.0,0.0,0.0,15.047603607177734,0.0
270,15.925976276397705,False,0.03162347013130784,1.25183567404747,0.05649605765938759,0.12511540949344635,2.137985944747925,0.0,0.0,0.0,15.898300170898438,0.0
271,15.950452327728271,True,0.0001407980380463414,0.004395009018480778,0.05595290660858154,0.05595291033387184,2.215522050857544,0.0,0.0,0.0,15.939857482910156,0.0
272,16.06956148147583,False,2.466418892145157,14.905174970626831,0.14864075183868408,0.3140384554862976,1.0928303003311157,0.0,0.0,0.0,15.036991119384766,0.0
273,16.094170570373535,False,0.030810858588665724,1.268174648284912,0.056430839002132416,0.11869502812623978,1.278843641281128,0.0,0.0,0.0,15.877923011779785,0.0
274,16.11869215965271,True,0.0001349248759652255,0.0037414676626212895,0.05595290660858154,0.05595291033387184,1.3450145721435547,0.0,0.0,0.0,15.915451049804688,0.0
275,16.237258672714233,False,2.4637290835380554,14.849449396133423,0.1483367681503296,0.31153860688209534,1.0924204587936401,0.0,0.0,0.0,15.026618957519531,0.0
276,16.26217794418335,False,0.03173893317580223,1.2775497138500214,0.056453391909599304,0.11869502812623978,1.4632041454315186,0.0,0.0,0.0,15.88589859008789,0.0
277,16.28696894645691,True,0.00013801318345940672,0.003291369357611984,0.05595290660858154,0.05595291033387184,1.5376805067062378,0.0,0.0,0.0,15.927815437316895,0.0
278,16.405871391296387,False,2.463759630918503,14.879759550094604,0.14823666214942932,0.31153860688209534,1.0919560194015503,0.0,0.0,0.0,15.018917083740234,0.0
279,16.430518627166748,False,0.03088152501732111,1.2772251665592194,0.05640682950615883,0.11869502812623978,1.3648220300674438,0.0,0.0,0.0,15.865666389465332,0.0
280,16.455241680145264,True,0.00014036821994523052,0.0036070658825337887,0.05595290660858154,0.05595291033387184,1.4257746934890747,0.0,0.0,0.0,15.903160095214844,0.0
281,16.576096057891846,False,2.4612312018871307,14.847602844238281,0.14798586070537567,0.30901142954826355,1.0912866592407227,0.0,0.0,0.0,15.009560585021973,0.0
282,16.60081124305725,False,0.03155764192342758,1.2626630067825317,0.05649501085281372,0.13122159242630005,1.5903276205062866,0.0,0.0,0.0,15.856308937072754,0.0
283,16.625648975372314,True,0.0001412375695508672,0.004803261545021087,0.05595290660858154,0.05595291033387184,1.6833274364471436,0.0,0.0,0.0,15.89838981628418,0.0
284,16.74420666694641,False,2.460927814245224,14.866679906845093,0.14789846539497375,0.30901142954826355,1.0898113250732422,0.0,0.0,0.0,15.000351905822754,0.0
285,16.768644332885742,False,0.031766893807798624,1.2703412771224976,0.05648738890886307,0.12511540949344635,1.5883331298828125,0.0,0.0,0.0,15.839569091796875,0.0
286,16.7931170463562,True,0.00014057432053959928,0.0046888249926269054,0.05595290660858154,0.05595291033387184,1.623904824256897,0.0,0.0,0.0,15.880237579345703,0.0
287,16.91135311126709,False,2.46040940284729,14.87463116645813,0.14771674573421478,0.30901142954826355,1.0883769989013672,0.0,0.0,0.0,14.988615036010742,0.0
288,16.936076164245605,False,0.031054087448865175,1.283235102891922,0.05645217001438141,0.12511540949344635,1.4949508905410767,0.0,0.0,0.0,15.834836959838867,0.0
289,16.960403203964233,True,0.00014432668649533298,0.00409378029871732,0.05595290660858154,0.05595291033387184,1.5613129138946533,0.0,0.0,0.0,15.874794960021973,0.0
290,17.079654216766357,False,2.458348274230957,14.846296310424805,0.14761096239089966,0.3064706027507782,1.087557315826416,0.0,0.0,0.0,14.97966194152832,0.0
291,17.104267120361328,False,0.03125326940789819,1.2901531159877777,0.05642816796898842,0.12511540949344635,1.4460194110870361,0.0,0.0,0.0,15.834684371948242,0.0
292,17.12860679626465,True,0.00013859192222298589,0.003813416406046599,0.05595290660858154,0.05595291033387184,1.4784080982208252,0.0,0.0,0.0,15.872859954833984,0.0
293,17.247305631637573,False,2.4572837352752686,14.829027652740479,0.14739271998405457,0.3064706027507782,1.0876803398132324,0.0,0.0,0.0,14.975055694580078,0.0
294,17.24850845336914,True,0.00013859192222298589,0.003813416406046599,0.05595290660858154,0.05595291033387184,1.4784080982208252,0.0,0.0,0.0,15.872859954833984,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.7425391674041748,False,1.658928245306015,4.148047864437103,0.32471606135368347,0.7219919562339783,1.7735406160354614,0.0,0.0,0.0,18.409509658813477,0.0
1,0.7634177207946777,False,0.01562572317197919,0.11298821307718754,0.05595290660858154,0.05595291033387184,1.7845782041549683,0.0,0.0,0.0,18.46298599243164,0.0
2,0.7880897521972656,True,0.0001019823866954539,0.00025288107281085104,0.05595290660858154,0.05595291033387184,1.7840590476989746,0.0,0.0,0.0,18.463279724121094,0.0
3,0.9113726615905762,False,2.77596652507782,15.13180136680603,0.2068602442741394,0.5637091994285583,1.5354539155960083,0.0,0.0,0.0,17.429122924804688,0.0
4,0.9360971450805664,False,0.02677631564438343,1.107177808880806,0.05628656595945358,0.13122159242630005,1.5446473360061646,0.0,0.0,0.0,18.140727996826172,0.0
5,0.9606142044067383,True,0.00012240310752531514,0.004532305465545505,0.05595290660858154,0.05595291033387184,1.5452210903167725,0.0,0.0,0.0,18.171714782714844,0.0
6,1.0807344913482666,False,2.741003930568695,15.099774599075317,0.20342110097408295,0.49416419863700867,1.4970135688781738,0.0,0.0,0.0,17.28857421875,0.0
7,1.1063146591186523,False,0.026376948226243258,1.0025238245725632,0.05626627802848816,0.12511540949344635,1.5226813554763794,0.0,0.0,0.0,17.983551025390625,0.0
8,1.1308996677398682,True,0.0001290202453674283,0.004303934110794216,0.05595290660858154,0.05595291033387184,1.5225448608398438,0.0,0.0,0.0,18.014423370361328,0.0
9,1.2506420612335205,False,2.7145934104919434,15.093319416046143,0.2004590481519699,0.44762328267097473,1.4717965126037598,0.0,0.0,0.0,17.166576385498047,0.0
10,1.275130033493042,False,0.025952935684472322,0.9284941852092743,0.05626627802848816,0.12511540949344635,1.543513536453247,0.0,0.0,0.0,17.86539077758789,0.0
11,1.2997608184814453,True,0.0001277668070542859,0.003766900335904211,0.05595290660858154,0.05595291033387184,1.642701506614685,0.0,0.0,0.0,17.892690658569336,0.0
12,1.419156551361084,False,2.69321471452713,15.08096694946289,0.19830462336540222,0.4149613082408905,1.447918176651001,0.0,0.0,0.0,17.053909301757812,0.0
13,1.4437634944915771,False,0.025813612155616283,0.8952970057725906,0.05626627802848816,0.12511540949344635,1.5596736669540405,0.0,0.0,0.0,17.761550903320312,0.0
14,1.4684247970581055,True,0.00012043117749271914,0.0035962153924629092,0.05595290660858154,0.05595291033387184,1.6185636520385742,0.0,0.0,0.0,17.788043975830078,0.0
15,1.587881326675415,False,2.6752281188964844,15.080296993255615,0.19634656608104706,0.3896622955799103,1.4277554750442505,0.0,0.0,0.0,16.955280303955078,0.0
16,1.612657070159912,False,0.025530862621963024,0.8774584531784058,0.056244947016239166,0.11869502812623978,1.459693431854248,0.0,0.0,0.0,17.647014617919922,0.0
17,1.6374056339263916,True,0.00012909404176753014,0.005354143213480711,0.05595290660858154,0.05595291033387184,1.5412049293518066,0.0,0.0,0.0,17.672311782836914,0.0
18,1.7564358711242676,False,2.6591724157333374,15.080810785293579,0.1944831758737564,0.36903512477874756,1.4102427959442139,0.0,0.0,0.0,16.863914489746094,0.0
19,1.7810566425323486,False,0.025782017037272453,0.9466075152158737,0.056224480271339417,0.12511540949344635,1.4529861211776733,0.0,0.0,0.0,17.556663513183594,0.0
20,1.8056070804595947,True,0.00011998544323432725,0.0029280685703270137,0.05595290660858154,0.05595291033387184,1.5111110210418701,0.0,0.0,0.0,17.58443832397461,0.0
21,1.9243040084838867,False,2.645016610622406,15.069295167922974,0.19272801280021667,0.36477309465408325,1.3952573537826538,0.0,0.0,0.0,16.78398895263672,0.0
22,1.9490635395050049,False,0.025381229352205992,0.8121851831674576,0.05622239410877228,0.11190582066774368,1.6124300956726074,0.0,0.0,0.0,17.47955322265625,0.0
23,1.9734704494476318,True,0.00011998384252365213,0.0030794611666351557,0.05595290660858154,0.05595291033387184,1.6117744445800781,0.0,0.0,0.0,17.504493713378906,0.0
24,2.09230899810791,False,2.6319843530654907,15.069808959960938,0.1913290172815323,0.3604564070701599,1.3796025514602661,0.0,0.0,0.0,16.708654403686523,0.0
25,2.1170380115509033,False,0.025857610162347555,1.0856013000011444,0.05628656595945358,0.13122159242630005,1.4675344228744507,0.0,0.0,0.0,17.401126861572266,0.0
26,2.141456365585327,True,0.0001252146830665879,0.004112396854907274,0.05595290660858154,0.05595291033387184,1.514976978302002,0.0,0.0,0.0,17.43133544921875,0.0
27,2.2606091499328613,False,2.621365785598755,15.065125226974487,0.19009187817573547,0.3582707345485687,1.3638931512832642,0.0,0.0,0.0,16.639148712158203,0.0
28,2.285043716430664,False,0.02595272846519947,0.9717295318841934,0.056224480271339417,0.12511540949344635,1.413931131362915,0.0,0.0,0.0,17.327667236328125,0.0
29,2.3100759983062744,True,0.00011929909305763431,0.0033474256633780897,0.05595290660858154,0.05595291033387184,1.4144911766052246,0.0,0.0,0.0,17.35477638244629,0.0
30,2.429241895675659,False,2.611662745475769,15.066604614257812,0.18872877955436707,0.3538720905780792,1.3478012084960938,0.0,0.0,0.0,16.575664520263672,0.0
31,2.4539406299591064,False,0.026170802302658558,1.013532280921936,0.056224480271339417,0.12511540949344635,1.4176740646362305,0.0,0.0,0.0,17.276622772216797,0.0
32,2.478684663772583,True,0.0001263270041818032,0.0047896514297463,0.05595290660858154,0.05595291033387184,1.4530954360961914,0.0,0.0,0.0,17.306163787841797,0.0
33,2.598644495010376,False,2.6032254099845886,15.062533617019653,0.18744371831417084,0.3516591191291809,1.333171010017395,0.0,0.0,0.0,16.519805908203125,0.0
34,2.6232573986053467,False,0.025803111493587494,0.9410388022661209,0.056244947016239166,0.11869502812623978,1.435651183128357,0.0,0.0,0.0,17.201824188232422,0.0
35,2.647911787033081,True,0.00011936507689824793,0.0029472674941644073,0.05595290660858154,0.05595291033387184,1.4621522426605225,0.0,0.0,0.0,17.23149871826172,0.0
36,2.7676963806152344,False,2.594236135482788,15.057902336120605,0.18647469580173492,0.34943246841430664,1.3196336030960083,0.0,0.0,0.0,16.469493865966797,0.0
37,2.792233467102051,False,0.025061490014195442,0.8883371204137802,0.05616135150194168,0.11869502812623978,1.4223732948303223,0.0,0.0,0.0,17.14764976501465,0.0
38,2.8168704509735107,True,0.00012374130164971575,0.003077152941841632,0.05595290660858154,0.05595291033387184,1.422018051147461,0.0,0.0,0.0,17.17788314819336,0.0
39,2.936042070388794,False,2.5853297114372253,15.048573017120361,0.18499740958213806,0.34717851877212524,1.306410312652588,0.0,0.0,0.0,16.422622680664062,0.0
40,2.9605753421783447,False,0.025502138305455446,0.8310431987047195,0.056180596351623535,0.11190582066774368,1.6092336177825928,0.0,0.0,0.0,17.111650466918945,0.0
41,2.985059976577759,True,0.00011811779586423654,0.002483447315171361,0.05595290660858154,0.05595291033387184,1.6863601207733154,0.0,0.0,0.0,17.13833236694336,0.0
42,3.1044230461120605,False,2.5784626603126526,15.03702998161316,0.1840035766363144,0.3449108898639679,1.2942935228347778,0.0,0.0,0.0,16.380735397338867,0.0
43,3.129124164581299,False,0.025769020430743694,0.9591633826494217,0.056203149259090424,0.11869502812623978,1.3773349523544312,0.0,0.0,0.0,17.05139923095703,0.0
44,3.1537132263183594,True,0.00011918998097826261,0.003096144355367869,0.05595290660858154,0.05595291033387184,1.4154610633850098,0.0,0.0,0.0,17.08116912841797,0.0
45,3.272639274597168,False,2.572464942932129,15.036126375198364,0.18307970464229584,0.34264326095581055,1.282272458076477,0.0,0.0,0.0,16.345901489257812,0.0
46,3.2976419925689697,False,0.02520862966775894,0.8235149830579758,0.056138794869184494,0.11190582066774368,1.5286372900009155,0.0,0.0,0.0,17.009105682373047,0.0
47,3.3223586082458496,True,0.00012185699233668856,0.0032055165502242744,0.05595290660858154,0.05595291033387184,1.5333365201950073,0.0,0.0,0.0,17.03499412536621,0.0
48,3.4409656524658203,False,2.5659680366516113,15.04015326499939,0.18205511569976807,0.34034833312034607,1.2690218687057495,0.0,0.0,0.0,16.310302734375,0.0
49,3.4657857418060303,False,0.025184329133480787,0.8679218590259552,0.05616135150194168,0.11869502812623978,1.3042383193969727,0.0,0.0,0.0,16.95722198486328,0.0
50,3.490330696105957,True,0.00012149879694334231,0.0030840723775327206,0.05595290660858154,0.05595291033387184,1.36217200756073,0.0,0.0,0.0,16.98604965209961,0.0
51,3.6091670989990234,False,2.5596344470977783,15.035158395767212,0.18103757500648499,0.33803972601890564,1.2578203678131104,0.0,0.0,0.0,16.277057647705078,0.0
52,3.6338324546813965,False,0.025436971336603165,0.8160590380430222,0.056180596351623535,0.11190582066774368,1.6040972471237183,0.0,0.0,0.0,16.939409255981445,0.0
53,3.658569812774658,True,0.0001298989991482813,0.004345828492660075,0.05595290660858154,0.05595291033387184,1.621678113937378,0.0,0.0,0.0,16.965845108032227,0.0
54,3.777923345565796,False,2.5551873445510864,15.027546882629395,0.18000660836696625,0.33803972601890564,1.2470422983169556,0.0,0.0,0.0,16.247034072875977,0.0
55,3.8024351596832275,False,0.024754125624895096,0.8219610899686813,0.056138794869184494,0.11190582066774368,1.432440996170044,0.0,0.0,0.0,16.898311614990234,0.0
56,3.8268604278564453,True,0.0001181967763841385,0.00273224082775414,0.05595290660858154,0.05595291033387184,1.4346402883529663,0.0,0.0,0.0,16.926116943359375,0.0
57,3.9459145069122314,False,2.5491252541542053,15.022109746932983,0.17904403805732727,0.33571746945381165,1.2369062900543213,0.0,0.0,0.0,16.215667724609375,0.0
58,3.9702980518341064,False,0.024801420513540506,0.8465982973575592,0.056138794869184494,0.11190582066774368,1.4034672975540161,0.0,0.0,0.0,16.85111427307129,0.0
59,3.994727611541748,True,0.00011496961633383762,0.002802052185870707,0.05595290660858154,0.05595291033387184,1.4682174921035767,0.0,0.0,0.0,16.878047943115234,0.0
60,4.113902568817139,False,2.543751299381256,15.022698640823364,0.1782083958387375,0.3310182988643646,1.227494239807129,0.0,0.0,0.0,16.187297821044922,0.0
61,4.138357877731323,False,0.025150529108941555,0.8407790213823318,0.056138794869184494,0.11190582066774368,1.3752859830856323,0.0,0.0,0.0,16.83647346496582,0.0
62,4.162604331970215,True,0.00012609180885192472,0.003557853342499584,0.05595290660858154,0.05595291033387184,1.4251599311828613,0.0,0.0,0.0,16.86186981201172,0.0
63,4.281060457229614,False,2.539486885070801,15.018396377563477,0.177379310131073,0.32865503430366516,1.2192844152450562,0.0,0.0,0.0,16.157516479492188,0.0
64,4.3054633140563965,False,0.025416100397706032,0.9671367704868317,0.05616135150194168,0.11869502812623978,1.731166124343872,0.0,0.0,0.0,16.821632385253906,0.0
65,4.329814195632935,True,0.00012185571904410608,0.002986930194310844,0.05595290660858154,0.05595291033387184,1.7994133234024048,0.0,0.0,0.0,16.848052978515625,0.0
66,4.449065208435059,False,2.5365206599235535,15.012658834457397,0.17660000920295715,0.32865503430366516,1.2102822065353394,0.0,0.0,0.0,16.12929916381836,0.0
67,4.473803281784058,False,0.025303077418357134,0.895024985074997,0.05616135150194168,0.11869502812623978,1.3472274541854858,0.0,0.0,0.0,16.777069091796875,0.0
68,4.498325347900391,True,0.00011440874004620127,0.002504281874280423,0.05595290660858154,0.05595291033387184,1.4020739793777466,0.0,0.0,0.0,16.805042266845703,0.0
69,4.617404460906982,False,2.5326284766197205,15.012990236282349,0.1758541613817215,0.32626447081565857,1.2000778913497925,0.0,0.0,0.0,16.101072311401367,0.0
70,4.642218351364136,False,0.02529208082705736,0.851982831954956,0.056138794869184494,0.11190582066774368,1.348730206489563,0.0,0.0,0.0,16.736501693725586,0.0
71,4.6666553020477295,True,0.00011820316103694495,0.0024386969744227827,0.05595290660858154,0.05595291033387184,1.3576914072036743,0.0,0.0,0.0,16.764591217041016,0.0
72,4.785421848297119,False,2.5295546650886536,14.998528957366943,0.1750890612602234,0.32384657859802246,1.1921685934066772,0.0,0.0,0.0,16.073810577392578,0.0
73,4.810086727142334,False,0.025447160005569458,0.9266969561576843,0.05616135150194168,0.11869502812623978,1.5552750825881958,0.0,0.0,0.0,16.728567123413086,0.0
74,4.834684610366821,True,0.00012516181413957383,0.0031013035913929343,0.05595290660858154,0.05595291033387184,1.6251615285873413,0.0,0.0,0.0,16.756011962890625,0.0
75,4.953646659851074,False,2.52683162689209,14.998077154159546,0.17457154393196106,0.32384657859802246,1.185420274734497,0.0,0.0,0.0,16.047840118408203,0.0
76,4.97830867767334,False,0.024988644290715456,0.7953450828790665,0.056138794869184494,0.11190582066774368,1.5412732362747192,0.0,0.0,0.0,16.720020294189453,0.0
77,5.0031304359436035,True,0.00012025318028463516,0.0023217136913444847,0.05595290660858154,0.05595291033387184,1.5590453147888184,0.0,0.0,0.0,16.746870040893555,0.0
78,5.121899843215942,False,2.5230270624160767,14.999004602432251,0.17367149889469147,0.32142871618270874,1.1796966791152954,0.0,0.0,0.0,16.022079467773438,0.0
79,5.146587133407593,False,0.025289696641266346,0.9004542231559753,0.05616135150194168,0.11869502812623978,1.6691343784332275,0.0,0.0,0.0,16.681350708007812,0.0
80,5.172703981399536,True,0.00011406408702896442,0.0028641257085837424,0.05595290660858154,0.05595291033387184,1.7438702583312988,0.0,0.0,0.0,16.707477569580078,0.0
81,5.291743278503418,False,2.520470917224884,14.99319076538086,0.17307421565055847,0.32142871618270874,1.1800928115844727,0.0,0.0,0.0,15.999732971191406,0.0
82,5.316583633422852,False,0.0250183860771358,0.7970739156007767,0.056138794869184494,0.11190582066774368,1.5366013050079346,0.0,0.0,0.0,16.663965225219727,0.0
83,5.341172695159912,True,0.00011402313248254359,0.002367737761233002,0.05595290660858154,0.05595291033387184,1.5817079544067383,0.0,0.0,0.0,16.691726684570312,0.0
84,5.459678411483765,False,2.5171005725860596,14.982348680496216,0.17244544625282288,0.3189834952354431,1.17882239818573,0.0,0.0,0.0,15.975177764892578,0.0
85,5.484344482421875,False,0.025195740163326263,0.8679282665252686,0.056138794869184494,0.11190582066774368,1.5235693454742432,0.0,0.0,0.0,16.620128631591797,0.0
86,5.508970022201538,True,0.00011574932614166755,0.002588516508694738,0.05595290660858154,0.05595291033387184,1.5857514142990112,0.0,0.0,0.0,16.646739959716797,0.0
87,5.627645969390869,False,2.514777183532715,14.976640939712524,0.17173618078231812,0.3189834952354431,1.17798912525177,0.0,0.0,0.0,15.952077865600586,0.0
88,5.652622222900391,False,0.02537444932386279,0.8174513280391693,0.056138794869184494,0.11190582066774368,1.5999035835266113,0.0,0.0,0.0,16.61035919189453,0.0
89,5.677334785461426,True,0.000116720129881287,0.0024599104654043913,0.05595290660858154,0.05595291033387184,1.6338632106781006,0.0,0.0,0.0,16.639202117919922,0.0
90,5.797279357910156,False,2.512710988521576,14.984779357910156,0.1711462438106537,0.3189834952354431,1.178849697113037,0.0,0.0,0.0,15.925817489624023,0.0
91,5.821719169616699,False,0.025270262267440557,0.8331388235092163,0.056138794869184494,0.11190582066774368,1.3407251834869385,0.0,0.0,0.0,16.576824188232422,0.0
92,5.8461830615997314,True,0.00011576318684092257,0.0027302897069603205,0.05595290660858154,0.05595291033387184,1.3614752292633057,0.0,0.0,0.0,16.60494613647461,0.0
93,5.964204788208008,False,2.510327100753784,14.979134798049927,0.17076975107192993,0.3189834952354431,1.1775792837142944,0.0,0.0,0.0,15.90531063079834,0.0
94,5.988701581954956,False,0.02531982958316803,0.779188871383667,0.056114792823791504,0.10467948019504547,1.5123268365859985,0.0,0.0,0.0,16.554729461669922,0.0
95,6.013811349868774,True,0.00012078457075404003,0.0025134862517006695,0.05595290660858154,0.05595291033387184,1.521766185760498,0.0,0.0,0.0,16.579856872558594,0.0
96,6.132022380828857,False,2.5079458951950073,14.977929592132568,0.17011268436908722,0.31651097536087036,1.176185965538025,0.0,0.0,0.0,15.880722999572754,0.0
97,6.156471490859985,False,0.02524091163650155,0.7588926702737808,0.056114792823791504,0.10467948019504547,1.4616059064865112,0.0,0.0,0.0,16.535585403442383,0.0
98,6.180964231491089,True,0.00011338413060002495,0.002127476764144376,0.05595290660858154,0.05595291033387184,1.5246621370315552,0.0,0.0,0.0,16.5606746673584,0.0
99,6.299540758132935,False,2.5056058168411255,14.972202777862549,0.1694551408290863,0.3140384554862976,1.1762268543243408,0.0,0.0,0.0,15.859477043151855,0.0
100,6.323950290679932,False,0.02490818966180086,0.7193345576524734,0.056114792823791504,0.10467948019504547,1.4903336763381958,0.0,0.0,0.0,16.523345947265625,0.0
101,6.348898887634277,True,0.00011549397640919778,0.002547008916735649,0.05595290660858154,0.05595291033387184,1.5268478393554688,0.0,0.0,0.0,16.547821044921875,0.0
102,6.4691619873046875,False,2.502736747264862,14.96871829032898,0.16882190108299255,0.3140384554862976,1.1761585474014282,0.0,0.0,0.0,15.837762832641602,0.0
103,6.49384617805481,False,0.02591171069070697,0.9164749830961227,0.056138794869184494,0.11190582066774368,1.5798637866973877,0.0,0.0,0.0,16.49419403076172,0.0
104,6.51852560043335,True,0.00011373395864211489,0.002942592545878142,0.05595290660858154,0.05595291033387184,1.656484842300415,0.0,0.0,0.0,16.521547317504883,0.0
105,6.638285160064697,False,2.502323091030121,14.964263439178467,0.168440043926239,0.3140384554862976,1.1764317750930786,0.0,0.0,0.0,15.81567668914795,0.0
106,6.662815093994141,False,0.025155218318104744,0.7413027435541153,0.056114792823791504,0.10467948019504547,1.5661214590072632,0.0,0.0,0.0,16.470840454101562,0.0
107,6.687399387359619,True,0.00011824385182990227,0.0018621086201164871,0.05595290660858154,0.05595291033387184,1.600832462310791,0.0,0.0,0.0,16.49595069885254,0.0
108,6.805722951889038,False,2.499435245990753,14.967871904373169,0.1676461547613144,0.3140384554862976,1.1761176586151123,0.0,0.0,0.0,15.793684959411621,0.0
109,6.830518007278442,False,0.025839186273515224,0.8126461505889893,0.056180596351623535,0.11190582066774368,1.5897128582000732,0.0,0.0,0.0,16.448505401611328,0.0
110,6.855238437652588,True,0.00011622235433605965,0.0024182157358154655,0.05595290660858154,0.05595291033387184,1.6418955326080322,0.0,0.0,0.0,16.474903106689453,0.0
111,6.9742186069488525,False,2.4988767504692078,14.959388971328735,0.16709505021572113,0.3140384554862976,1.1758854389190674,0.0,0.0,0.0,15.772833824157715,0.0
112,6.999104261398315,False,0.025260744150727987,0.7177341729402542,0.056114792823791504,0.10467948019504547,1.4153791666030884,0.0,0.0,0.0,16.422239303588867,0.0
113,7.023747682571411,True,0.00011091659871453885,0.002078698598779738,0.05595290660858154,0.05595291033387184,1.4634363651275635,0.0,0.0,0.0,16.446687698364258,0.0
114,7.143055438995361,False,2.4962547421455383,14.953815937042236,0.16660946607589722,0.31153860688209534,1.174778938293457,0.0,0.0,0.0,15.752448081970215,0.0
115,7.167667627334595,False,0.025683739222586155,0.8337391167879105,0.056138794869184494,0.11190582066774368,1.3757230043411255,0.0,0.0,0.0,16.40138816833496,0.0
116,7.1923253536224365,True,0.00010855701475520618,0.0017774281150195748,0.05595290660858154,0.05595291033387184,1.3868153095245361,0.0,0.0,0.0,16.428638458251953,0.0
117,7.310886859893799,False,2.4950066208839417,14.950569868087769,0.1660473793745041,0.31153860688209534,1.1754072904586792,0.0,0.0,0.0,15.733333587646484,0.0
118,7.3354222774505615,False,0.025584024842828512,0.7714997977018356,0.056114792823791504,0.10467948019504547,1.3665978908538818,0.0,0.0,0.0,16.391342163085938,0.0
119,7.3601579666137695,True,0.00011195181286893785,0.00235060797422193,0.05595290660858154,0.05595291033387184,1.4197914600372314,0.0,0.0,0.0,16.416790008544922,0.0
120,7.4783525466918945,False,2.4932055175304413,14.946192502975464,0.16567987203598022,0.31153860688209534,1.1754482984542847,0.0,0.0,0.0,15.71346664428711,0.0
121,7.503214359283447,False,0.025468403473496437,0.7855658978223801,0.056114792823791504,0.10467948019504547,1.439271092414856,0.0,0.0,0.0,16.370954513549805,0.0
122,7.527895450592041,True,0.00011200592780369334,0.0019378385331947356,0.05595290660858154,0.05595291033387184,1.4902516603469849,0.0,0.0,0.0,16.39723777770996,0.0
123,7.6468346118927,False,2.4913516640663147,14.951366186141968,0.1650572568178177,0.30901142954826355,1.175161361694336,0.0,0.0,0.0,15.694404602050781,0.0
124,7.6717729568481445,False,0.025432941038161516,0.8555420488119125,0.056138794869184494,0.11190582066774368,1.7575169801712036,0.0,0.0,0.0,16.358116149902344,0.0
125,7.696180582046509,True,0.00011260444807703607,0.0028715585358440876,0.05595290660858154,0.05595291033387184,1.849355697631836,0.0,0.0,0.0,16.385494232177734,0.0
126,7.816073656082153,False,2.4890029430389404,14.957690238952637,0.16455326974391937,0.30901142954826355,1.1729893684387207,0.0,0.0,0.0,15.675821304321289,0.0
127,7.840514898300171,False,0.02537913154810667,0.7255996763706207,0.056114792823791504,0.10467948019504547,1.4603490829467773,0.0,0.0,0.0,16.330814361572266,0.0
128,7.864910125732422,True,0.00011492227713461034,0.0017184857279062271,0.05595290660858154,0.05595291033387184,1.5341287851333618,0.0,0.0,0.0,16.355270385742188,0.0
129,7.983623743057251,False,2.4868859350681305,14.946761131286621,0.16413244605064392,0.3064706027507782,1.1718418598175049,0.0,0.0,0.0,15.657929420471191,0.0
130,8.008010149002075,False,0.025856560096144676,0.8965539187192917,0.056138794869184494,0.11190582066774368,1.6293280124664307,0.0,0.0,0.0,16.318174362182617,0.0
131,8.032698154449463,True,0.00012081760360160843,0.003355905646458268,0.05595290660858154,0.05595291033387184,1.7421764135360718,0.0,0.0,0.0,16.345748901367188,0.0
132,8.152749061584473,False,2.485705316066742,14.93830919265747,0.16352447867393494,0.3064706027507782,1.1715004444122314,0.0,0.0,0.0,15.640296936035156,0.0
133,8.177454471588135,False,0.025562376249581575,0.8125033229589462,0.056138794869184494,0.11190582066774368,1.348989725112915,0.0,0.0,0.0,16.292675018310547,0.0
134,8.202080488204956,True,0.00012016393156955019,0.002473413187544793,0.05595290660858154,0.05595291033387184,1.380777359008789,0.0,0.0,0.0,16.320728302001953,0.0
135,8.322241067886353,False,2.4838297069072723,14.934653043746948,0.16297829151153564,0.30390244722366333,1.1695879697799683,0.0,0.0,0.0,15.621702194213867,0.0
136,8.347136735916138,False,0.0254838727414608,0.810440331697464,0.056114792823791504,0.10467948019504547,1.4466887712478638,0.0,0.0,0.0,16.278553009033203,0.0
137,8.37157654762268,True,0.00011613559763645753,0.0022657607041765004,0.05595290660858154,0.05595291033387184,1.462193250656128,0.0,0.0,0.0,16.305763244628906,0.0
138,8.490812301635742,False,2.481958270072937,14.92260456085205,0.1623978465795517,0.30390244722366333,1.1695332527160645,0.0,0.0,0.0,15.605340003967285,0.0
139,8.515833854675293,False,0.025082495994865894,0.7355956733226776,0.056114792823791504,0.10467948019504547,1.3874709606170654,0.0,0.0,0.0,16.268112182617188,0.0
140,8.540340185165405,True,0.00011190384611836635,0.0020503043197095394,0.05595290660858154,0.05595291033387184,1.4020329713821411,0.0,0.0,0.0,16.293535232543945,0.0
141,8.65874719619751,False,2.479342967271805,14.933295249938965,0.16181620955467224,0.3013206422328949,1.1694923639297485,0.0,0.0,0.0,15.58804702758789,0.0
142,8.683807849884033,False,0.025858914013952017,0.8160609006881714,0.056114792823791504,0.10467948019504547,1.3856542110443115,0.0,0.0,0.0,16.232471466064453,0.0
143,8.708296060562134,True,0.00011583819286897779,0.0019642421102616936,0.05595290660858154,0.05595291033387184,1.4370990991592407,0.0,0.0,0.0,16.258411407470703,0.0
144,8.826606273651123,False,2.4785225093364716,14.936167001724243,0.16159214079380035,0.3013206422328949,1.1680443286895752,0.0,0.0,0.0,15.570556640625,0.0
145,8.851608514785767,False,0.025919002946466208,0.7943195849657059,0.056114792823791504,0.10467948019504547,1.397770881652832,0.0,0.0,0.0,16.222862243652344,0.0
146,8.876276016235352,True,0.00011617737982305698,0.002082753780996427,0.05595290660858154,0.05595291033387184,1.4118001461029053,0.0,0.0,0.0,16.247440338134766,0.0
147,8.994729995727539,False,2.4774929881095886,14.942692518234253,0.16113658249378204,0.3013206422328949,1.167306661605835,0.0,0.0,0.0,15.554662704467773,0.0
148,9.019618511199951,False,0.025185022968798876,0.7342845946550369,0.056088969111442566,0.09690672159194946,1.7471214532852173,0.0,0.0,0.0,16.2193603515625,0.0
149,9.044282674789429,True,0.00011043280210287776,0.001518749340903014,0.05595290660858154,0.05595291033387184,1.7932798862457275,0.0,0.0,0.0,16.242454528808594,0.0
150,9.164391279220581,False,2.474948465824127,14.923464059829712,0.1605602204799652,0.29871150851249695,1.1674022674560547,0.0,0.0,0.0,15.539319038391113,0.0
151,9.189350128173828,False,0.025668072048574686,0.7491995394229889,0.056114792823791504,0.10467948019504547,1.3090604543685913,0.0,0.0,0.0,16.191221237182617,0.0
152,9.213900804519653,True,0.00011743029972421937,0.0021729142463300377,0.05595290660858154,0.05595291033387184,1.3187183141708374,0.0,0.0,0.0,16.215408325195312,0.0
153,9.332897424697876,False,2.474001944065094,14.914859533309937,0.1601870357990265,0.3013206422328949,1.1674705743789673,0.0,0.0,0.0,15.521944046020508,0.0
154,9.357617139816284,False,0.025927969254553318,0.8249633014202118,0.056114792823791504,0.10467948019504547,1.4479317665100098,0.0,0.0,0.0,16.182968139648438,0.0
155,9.382290363311768,True,0.00010832363841473125,0.001940815564012155,0.05595290660858154,0.05595291033387184,1.4916313886642456,0.0,0.0,0.0,16.209739685058594,0.0
156,9.500604629516602,False,2.4729979038238525,14.920496940612793,0.1599227786064148,0.3013206422328949,1.1663230657577515,0.0,0.0,0.0,15.506903648376465,0.0
157,9.525402307510376,False,0.02567953895777464,0.758698359131813,0.056114792823791504,0.10467948019504547,1.3245512247085571,0.0,0.0,0.0,16.161911010742188,0.0
158,9.549863338470459,True,0.00011567494766495656,0.0019159440125804394,0.05595290660858154,0.05595291033387184,1.3485252857208252,0.0,0.0,0.0,16.187368392944336,0.0
159,9.668188571929932,False,2.4711473286151886,14.9149489402771,0.1594265103340149,0.29871150851249695,1.1650936603546143,0.0,0.0,0.0,15.490678787231445,0.0
160,9.69266152381897,False,0.02610893454402685,0.8731909841299057,0.056138794869184494,0.11190582066774368,1.7152791023254395,0.0,0.0,0.0,16.17790412902832,0.0
161,9.717559099197388,True,0.00011705457836796995,0.0016257978859357536,0.05595290660858154,0.05595291033387184,1.7545527219772339,0.0,0.0,0.0,16.202281951904297,0.0
162,9.836675643920898,False,2.4700739979743958,14.912658929824829,0.15895582735538483,0.29871150851249695,1.164697527885437,0.0,0.0,0.0,15.476297378540039,0.0
163,9.861401796340942,False,0.026166653260588646,0.819852203130722,0.056114792823791504,0.10467948019504547,1.3486618995666504,0.0,0.0,0.0,16.12952423095703,0.0
164,9.885791063308716,True,0.00011572868970688432,0.0024590076645836234,0.05595290660858154,0.05595291033387184,1.4234387874603271,0.0,0.0,0.0,16.15787696838379,0.0
165,10.003849506378174,False,2.4692101776599884,14.916839599609375,0.15861323475837708,0.29871150851249695,1.163864254951477,0.0,0.0,0.0,15.460260391235352,0.0
166,10.02828598022461,False,0.02551782177761197,0.7611525058746338,0.056114792823791504,0.10467948019504547,1.3594125509262085,0.0,0.0,0.0,16.121877670288086,0.0
167,10.052695751190186,True,0.00011397944945201743,0.0017701675824355334,0.05595290660858154,0.05595291033387184,1.3941782712936401,0.0,0.0,0.0,16.14773178100586,0.0
168,10.171247005462646,False,2.4668072164058685,14.90471363067627,0.15821026265621185,0.2960750460624695,1.1640418767929077,0.0,0.0,0.0,15.445423126220703,0.0
169,10.195876121520996,False,0.025458894670009613,0.7689684629440308,0.056088969111442566,0.09690672159194946,1.438205599784851,0.0,0.0,0.0,16.11125946044922,0.0
170,10.220418691635132,True,0.00011492288649606053,0.0024160108296200633,0.05595290660858154,0.05595291033387184,1.4596524238586426,0.0,0.0,0.0,16.13553237915039,0.0
171,10.338773012161255,False,2.464522570371628,14.898192882537842,0.1578313559293747,0.2960750460624695,1.1629489660263062,0.0,0.0,0.0,15.429668426513672,0.0
172,10.36332392692566,False,0.02602541819214821,0.8050903677940369,0.056114792823791504,0.10467948019504547,1.4968632459640503,0.0,0.0,0.0,16.09624481201172,0.0
173,10.388174295425415,True,0.00011706863915605936,0.002124343445757404,0.05595290660858154,0.05595291033387184,1.5531576871871948,0.0,0.0,0.0,16.122671127319336,0.0
174,10.506637573242188,False,2.4636560678482056,14.893244504928589,0.1575734168291092,0.29342493414878845,1.1622250080108643,0.0,0.0,0.0,15.415261268615723,0.0
175,10.53118371963501,False,0.025587307754904032,0.7769825309514999,0.056114792823791504,0.10467948019504547,1.3387033939361572,0.0,0.0,0.0,16.0797061920166,0.0
176,10.556241273880005,True,0.00011434126463427674,0.0015234205056913197,0.05595290660858154,0.05595291033387184,1.4101608991622925,0.0,0.0,0.0,16.105724334716797,0.0
177,10.674440383911133,False,2.4613982439041138,14.894769191741943,0.1570148766040802,0.29342493414878845,1.160886287689209,0.0,0.0,0.0,15.401727676391602,0.0
178,10.699036598205566,False,0.025923314969986677,0.772944986820221,0.056088969111442566,0.09690672159194946,1.5268341302871704,0.0,0.0,0.0,16.08803939819336,0.0
179,10.72389531135559,True,0.00011192954843863845,0.001244938321178779,0.05595290660858154,0.05595291033387184,1.5898631811141968,0.0,0.0,0.0,16.11139678955078,0.0
180,10.84304141998291,False,2.460593730211258,14.887793064117432,0.15673282742500305,0.29342493414878845,1.160053014755249,0.0,0.0,0.0,15.388124465942383,0.0
181,10.867737531661987,False,0.025667205918580294,0.7903752475976944,0.05613076686859131,0.09690672159194946,1.3490580320358276,0.0,0.0,0.0,16.05612564086914,0.0
182,10.892447233200073,True,0.00011518823157530278,0.001629072503419593,0.05595290660858154,0.05595291033387184,1.4129202365875244,0.0,0.0,0.0,16.08010482788086,0.0
183,11.011810064315796,False,2.4587522447109222,14.884637594223022,0.15634788572788239,0.29342493414878845,1.1593563556671143,0.0,0.0,0.0,15.374988555908203,0.0
184,11.03654956817627,False,0.025767285842448473,0.798424556851387,0.05613076686859131,0.09690672159194946,1.4169228076934814,0.0,0.0,0.0,16.04149627685547,0.0
185,11.061433553695679,True,0.0001142903056461364,0.0012672122102230787,0.05595290660858154,0.05595291033387184,1.468149185180664,0.0,0.0,0.0,16.06638526916504,0.0
186,11.181416511535645,False,2.4573762714862823,14.885653257369995,0.15604859590530396,0.29073384404182434,1.158536672592163,0.0,0.0,0.0,15.359541893005371,0.0
187,11.206053972244263,False,0.02603899920359254,0.798262283205986,0.05615658685564995,0.10467948019504547,1.5135289430618286,0.0,0.0,0.0,16.035572052001953,0.0
188,11.230684757232666,True,0.00011274510143266525,0.0015851361968088895,0.05595290660858154,0.05595291033387184,1.5186653137207031,0.0,0.0,0.0,16.061992645263672,0.0
189,11.349601030349731,False,2.4563902616500854,14.883296489715576,0.15566137433052063,0.29073384404182434,1.1574575901031494,0.0,0.0,0.0,15.347978591918945,0.0
190,11.37421178817749,False,0.025626174174249172,0.8065148442983627,0.05613076686859131,0.09690672159194946,1.4276461601257324,0.0,0.0,0.0,16.020305633544922,0.0
191,11.398704290390015,True,0.00011000003723893315,0.0013477109314408153,0.05595290660858154,0.05595291033387184,1.468900442123413,0.0,0.0,0.0,16.044788360595703,0.0
192,11.517492532730103,False,2.453923523426056,14.881980419158936,0.15513455867767334,0.29073384404182434,1.1560368537902832,0.0,0.0,0.0,15.334344863891602,0.0
193,11.542004346847534,False,0.026444001123309135,0.8925142139196396,0.05618059262633324,0.11190582066774368,1.7688961029052734,0.0,0.0,0.0,16.017757415771484,0.0
194,11.566404104232788,True,0.00011628333595581353,0.0019869455718435347,0.05595290660858154,0.05595291033387184,1.8303678035736084,0.0,0.0,0.0,16.043882369995117,0.0
195,11.68475079536438,False,2.4537184834480286,14.877692461013794,0.15483929216861725,0.29073384404182434,1.1545069217681885,0.0,0.0,0.0,15.321141242980957,0.0
196,11.709280014038086,False,0.025904360227286816,0.8143386989831924,0.05615658685564995,0.10467948019504547,1.4324818849563599,0.0,0.0,0.0,15.994032859802246,0.0
197,11.733728170394897,True,0.0001090227669919841,0.0015245862596202642,0.05595290660858154,0.05595291033387184,1.465089201927185,0.0,0.0,0.0,16.021244049072266,0.0
198,11.852754354476929,False,2.4518567323684692,14.872081279754639,0.15449711680412292,0.2880290746688843,1.154616117477417,0.0,0.0,0.0,15.307519912719727,0.0
199,11.877178430557251,False,0.02571104560047388,0.8093751221895218,0.056088969111442566,0.09690672159194946,1.4046556949615479,0.0,0.0,0.0,15.98234748840332,0.0
200,11.901644229888916,True,0.0001127740051742876,0.0017060365644283593,0.05595290660858154,0.05595291033387184,1.4511966705322266,0.0,0.0,0.0,16.006122589111328,0.0
201,12.020735502243042,False,2.449982613325119,14.864929914474487,0.15414007008075714,0.2880290746688843,1.1538785696029663,0.0,0.0,0.0,15.296073913574219,0.0
202,12.045058250427246,False,0.025783739984035492,0.8192374557256699,0.05613076686859131,0.09690672159194946,1.6755956411361694,0.0,0.0,0.0,15.973602294921875,0.0
203,12.069342851638794,True,0.00011446685675764456,0.001064990065060556,0.05595290660858154,0.05595291033387184,1.737217664718628,0.0,0.0,0.0,15.997581481933594,0.0
204,12.187916994094849,False,2.4483177065849304,14.87056016921997,0.15381041169166565,0.2880290746688843,1.1525944471359253,0.0,0.0,0.0,15.2828369140625,0.0
205,12.212488889694214,False,0.025866292417049408,0.8216085284948349,0.05613076686859131,0.09690672159194946,1.5215749740600586,0.0,0.0,0.0,15.955345153808594,0.0
206,12.236887693405151,True,0.00011462258953542914,0.0012717596837319434,0.05595290660858154,0.05595291033387184,1.55699622631073,0.0,0.0,0.0,15.978764533996582,0.0
207,12.356570959091187,False,2.4467815458774567,14.860825538635254,0.15358023345470428,0.28531065583229065,1.1524715423583984,0.0,0.0,0.0,15.270461082458496,0.0
208,12.381236553192139,False,0.026158790569752455,0.8340231329202652,0.05615658685564995,0.10467948019504547,1.3840831518173218,0.0,0.0,0.0,15.941335678100586,0.0
209,12.406135082244873,True,0.00011302413440716919,0.0015705004625488073,0.05595290660858154,0.05595291033387184,1.421526312828064,0.0,0.0,0.0,15.969112396240234,0.0
210,12.525547981262207,False,2.445785105228424,14.858827590942383,0.15326690673828125,0.28531065583229065,1.151405930519104,0.0,0.0,0.0,15.257612228393555,0.0
211,12.550320625305176,False,0.02628482412546873,0.8411581069231033,0.05613076686859131,0.09690672159194946,1.501084327697754,0.0,0.0,0.0,15.924736976623535,0.0
212,12.57486891746521,True,0.00012192604117444716,0.0016499293269589543,0.05595290660858154,0.05595291033387184,1.5586354732513428,0.0,0.0,0.0,15.952849388122559,0.0
213,12.693200826644897,False,2.4446895718574524,14.869910478591919,0.15300649404525757,0.28531065583229065,1.1505863666534424,0.0,0.0,0.0,15.245613098144531,0.0
214,12.71776294708252,False,0.025979757774621248,0.8347924053668976,0.05613076686859131,0.09690672159194946,1.3408207893371582,0.0,0.0,0.0,15.9215087890625,0.0
215,12.742546319961548,True,0.0001109208824345842,0.0012516975402832031,0.05595290660858154,0.05595291033387184,1.383618712425232,0.0,0.0,0.0,15.946277618408203,0.0
216,12.861125230789185,False,2.4428732693195343,14.864333868026733,0.15258564054965973,0.28531065583229065,1.1489334106445312,0.0,0.0,0.0,15.233734130859375,0.0
217,12.886072874069214,False,0.02636011689901352,0.8427691459655762,0.05615658685564995,0.10467948019504547,1.719281554222107,0.0,0.0,0.0,15.92539119720459,0.0
218,12.910616159439087,True,0.00011415847438911442,0.001755050616338849,0.05595290660858154,0.05595291033387184,1.7728575468063354,0.0,0.0,0.0,15.95100212097168,0.0
219,13.029817819595337,False,2.4419182538986206,14.863178730010986,0.15243031084537506,0.28531065583229065,1.1475400924682617,0.0,0.0,0.0,15.222103118896484,0.0
220,13.054970026016235,False,0.02587179420515895,0.8363941311836243,0.05613076686859131,0.09690672159194946,1.5566684007644653,0.0,0.0,0.0,15.918828010559082,0.0
221,13.079475402832031,True,0.00011011788046744186,0.0018594834546092898,0.05595290660858154,0.05595291033387184,1.5906827449798584,0.0,0.0,0.0,15.942306518554688,0.0
222,13.198426246643066,False,2.439993917942047,14.852447509765625,0.15206919610500336,0.28255125880241394,1.1461057662963867,0.0,0.0,0.0,15.210432052612305,0.0
223,13.22362470626831,False,0.026358147151768208,0.8474016934633255,0.05615658685564995,0.10467948019504547,1.4166631698608398,0.0,0.0,0.0,15.885662078857422,0.0
224,13.248286724090576,True,0.00011800860193034168,0.0017184857279062271,0.05595290660858154,0.05595291033387184,1.4472215175628662,0.0,0.0,0.0,15.910592079162598,0.0
225,13.365964651107788,False,2.4395036697387695,14.85221266746521,0.15175187587738037,0.28255125880241394,1.1455457210540771,0.0,0.0,0.0,15.201627731323242,0.0
226,13.390625953674316,False,0.026576039381325245,0.8640715479850769,0.05618059262633324,0.11190582066774368,1.7509872913360596,0.0,0.0,0.0,15.893669128417969,0.0
227,13.415627479553223,True,0.00011085631740570534,0.0018335090135224164,0.05595290660858154,0.05595291033387184,1.801926851272583,0.0,0.0,0.0,15.921186447143555,0.0
228,13.533819198608398,False,2.438669502735138,14.850311279296875,0.15149155259132385,0.28255125880241394,1.144985556602478,0.0,0.0,0.0,15.189350128173828,0.0
229,13.558698892593384,False,0.026283108163625002,0.8575796335935593,0.05615658685564995,0.10467948019504547,1.413931131362915,0.0,0.0,0.0,15.877172470092773,0.0
230,13.583370447158813,True,0.00011741351045202464,0.0017336654127575457,0.05595290660858154,0.05595291033387184,1.4331649541854858,0.0,0.0,0.0,15.906715393066406,0.0
231,13.701948642730713,False,2.4373483657836914,14.846240282058716,0.1512642800807953,0.28255125880241394,1.143783450126648,0.0,0.0,0.0,15.177050590515137,0.0
232,13.726718664169312,False,0.026289995294064283,0.8601970970630646,0.05613076686859131,0.09690672159194946,1.3329250812530518,0.0,0.0,0.0,15.860464096069336,0.0
233,13.751209020614624,True,0.00010989606380462646,0.0013789815420750529,0.05595290660858154,0.05595291033387184,1.3926619291305542,0.0,0.0,0.0,15.88550853729248,0.0
234,13.870075464248657,False,2.4361959099769592,14.835546016693115,0.15085247159004211,0.2797645628452301,1.1445894241333008,0.0,0.0,0.0,15.164922714233398,0.0
235,13.895071983337402,False,0.026268267538398504,0.8644465357065201,0.05613076686859131,0.09690672159194946,1.3748488426208496,0.0,0.0,0.0,15.845067024230957,0.0
236,13.919613599777222,True,0.00011308458851999603,0.002033776545431465,0.05595290660858154,0.05595291033387184,1.4161031246185303,0.0,0.0,0.0,15.872259140014648,0.0
237,14.038061141967773,False,2.4348945915699005,14.834119081497192,0.15062110126018524,0.2797645628452301,1.142950177192688,0.0,0.0,0.0,15.155252456665039,0.0
238,14.062571287155151,False,0.02613552613183856,0.8700127899646759,0.05613076686859131,0.09690672159194946,1.403808832168579,0.0,0.0,0.0,15.845476150512695,0.0
239,14.086977481842041,True,0.00011875351447088178,0.00120726996101439,0.05595290660858154,0.05595291033387184,1.4405142068862915,0.0,0.0,0.0,15.873520851135254,0.0
240,14.204520225524902,False,2.433151751756668,14.8291015625,0.15028077363967896,0.2797645628452301,1.1433873176574707,0.0,0.0,0.0,15.144798278808594,0.0
241,14.228934526443481,False,0.02573142061010003,0.8667615801095963,0.05613076686859131,0.09690672159194946,1.3844929933547974,0.0,0.0,0.0,15.844178199768066,0.0
242,14.253345966339111,True,0.00012022127521049697,0.0014280258619692177,0.05595290660858154,0.05595291033387184,1.4323316812515259,0.0,0.0,0.0,15.868609428405762,0.0
243,14.371379137039185,False,2.430773675441742,14.834835529327393,0.14999163150787354,0.2797645628452301,1.1416114568710327,0.0,0.0,0.0,15.135525703430176,0.0
244,14.39608097076416,False,0.026003383100032806,0.8764409273862839,0.05613076686859131,0.09690672159194946,1.4140814542770386,0.0,0.0,0.0,15.828947067260742,0.0
245,14.420619487762451,True,0.00012030850484734401,0.001591566833667457,0.05595290660858154,0.05595291033387184,1.4547209739685059,0.0,0.0,0.0,15.853025436401367,0.0
246,14.539074897766113,False,2.4295879900455475,14.83043909072876,0.14969873428344727,0.2797645628452301,1.140573263168335,0.0,0.0,0.0,15.126453399658203,0.0
247,14.563679695129395,False,0.026384780649095774,0.8738225698471069,0.05613076686859131,0.09690672159194946,1.5800549983978271,0.0,0.0,0.0,15.838879585266113,0.0
248,14.5881826877594,True,0.0001178926231659716,0.0014963615103624761,0.05595290660858154,0.05595291033387184,1.6049578189849854,0.0,0.0,0.0,15.862957954406738,0.0
249,14.707128286361694,False,2.428598403930664,14.82271432876587,0.1494564712047577,0.27695050835609436,1.138879418373108,0.0,0.0,0.0,15.116250038146973,0.0
250,14.731770515441895,False,0.026000975631177425,0.8909239619970322,0.05616598576307297,0.09690672159194946,1.5518053770065308,0.0,0.0,0.0,15.817573547363281,0.0
251,14.756683588027954,True,0.00011221943168493453,0.0013460623449645936,0.05595290660858154,0.05595291033387184,1.5812708139419556,0.0,0.0,0.0,15.844364166259766,0.0
252,14.875234127044678,False,2.4267496168613434,14.816880226135254,0.14916393160820007,0.27695050835609436,1.138387680053711,0.0,0.0,0.0,15.108912467956543,0.0
253,14.899923086166382,False,0.025935678277164698,0.8853067457675934,0.05610271170735359,0.08846461027860641,1.527735710144043,0.0,0.0,0.0,15.807282447814941,0.0
254,14.924670696258545,True,0.00011395783076295629,0.0012587732635438442,0.05595290660858154,0.05595291033387184,1.5763120651245117,0.0,0.0,0.0,15.831361770629883,0.0
255,15.042709112167358,False,2.425227612257004,14.808831214904785,0.1488393098115921,0.27695050835609436,1.1376910209655762,0.0,0.0,0.0,15.097148895263672,0.0
256,15.067262411117554,False,0.02585331443697214,0.8951056748628616,0.05616598576307297,0.09690672159194946,1.364808440208435,0.0,0.0,0.0,15.80273723602295,0.0
257,15.092239618301392,True,0.00011660671589197591,0.0015738900401629508,0.05595290660858154,0.05595291033387184,1.3716932535171509,0.0,0.0,0.0,15.829164505004883,0.0
258,15.211423873901367,False,2.4234068393707275,14.805721044540405,0.14844918251037598,0.27695050835609436,1.1362156867980957,0.0,0.0,0.0,15.089127540588379,0.0
259,15.236142635345459,False,0.025619370862841606,0.8900254964828491,0.05610271170735359,0.08846461027860641,1.4375635385513306,0.0,0.0,0.0,15.802430152893066,0.0
260,15.261087894439697,True,0.00010989865586452652,0.001180111794383265,0.05595290660858154,0.05595291033387184,1.4657859802246094,0.0,0.0,0.0,15.826325416564941,0.0
261,15.379619359970093,False,2.4211758375167847,14.803848266601562,0.14809678494930267,0.27695050835609436,1.1358058452606201,0.0,0.0,0.0,15.078527450561523,0.0
262,15.40432071685791,False,0.02638627076521516,0.8940309286117554,0.05613076686859131,0.09690672159194946,1.3331300020217896,0.0,0.0,0.0,15.785882949829102,0.0
263,15.429014444351196,True,0.00011598658602451906,0.0011634361726464704,0.05595290660858154,0.05595291033387184,1.3640297651290894,0.0,0.0,0.0,15.81123161315918,0.0
264,15.547464609146118,False,2.4207288026809692,14.798516035079956,0.14796455204486847,0.27695050835609436,1.1351637840270996,0.0,0.0,0.0,15.069177627563477,0.0
265,15.571985244750977,False,0.02668302273377776,0.8964827656745911,0.05613076686859131,0.09690672159194946,1.4435604810714722,0.0,0.0,0.0,15.786846160888672,0.0
266,15.596767902374268,True,0.00011386107871658169,0.0011230375821469352,0.05595290660858154,0.05595291033387184,1.5053874254226685,0.0,0.0,0.0,15.813020706176758,0.0
267,15.715935707092285,False,2.4205422401428223,14.798210859298706,0.14788249135017395,0.2741091549396515,1.134835958480835,0.0,0.0,0.0,15.061250686645508,0.0
268,15.740756511688232,False,0.026480620726943016,0.9120321273803711,0.05616598576307297,0.09690672159194946,1.3387854099273682,0.0,0.0,0.0,15.76474380493164,0.0
269,15.765281915664673,True,0.00010953081982734147,0.0013621323159895837,0.05595290660858154,0.05595291033387184,1.3606146574020386,0.0,0.0,0.0,15.791619300842285,0.0
270,15.88457441329956,False,2.4194051325321198,14.797019958496094,0.14760001003742218,0.2741091549396515,1.132800579071045,0.0,0.0,0.0,15.0507230758667,0.0
271,15.909464836120605,False,0.025979785714298487,0.9123338013887405,0.05616598576307297,0.09690672159194946,1.3681142330169678,0.0,0.0,0.0,15.762774467468262,0.0
272,15.933793544769287,True,0.00011538824765011668,0.0015055335825309157,0.05595290660858154,0.05595291033387184,1.4012680053710938,0.0,0.0,0.0,15.789530754089355,0.0
273,16.053287267684937,False,2.417268604040146,14.795058965682983,0.14739152789115906,0.2741091549396515,1.1312979459762573,0.0,0.0,0.0,15.041055679321289,0.0
274,16.077706336975098,False,0.026693111285567284,0.9145060181617737,0.05616598576307297,0.09690672159194946,1.525126576423645,0.0,0.0,0.0,15.753644943237305,0.0
275,16.102044105529785,True,0.00011544767403393053,0.0016499293269589543,0.05595290660858154,0.05595291033387184,1.559714674949646,0.0,0.0,0.0,15.783693313598633,0.0
276,16.220328330993652,False,2.4168162047863007,14.786897897720337,0.14726723730564117,0.2741091549396515,1.130710482597351,0.0,0.0,0.0,15.031940460205078,0.0
277,16.24486017227173,False,0.025979659985750914,0.9189164638519287,0.05616598576307297,0.09690672159194946,1.3632375001907349,0.0,0.0,0.0,15.738053321838379,0.0
278,16.269296884536743,True,0.00011797627848864067,0.0014542188728228211,0.05595290660858154,0.05595291033387184,1.397962212562561,0.0,0.0,0.0,15.766032218933105,0.0
279,16.387590885162354,False,2.414713501930237,14.788908958435059,0.14687253534793854,0.2712404727935791,1.130191445350647,0.0,0.0,0.0,15.02397346496582,0.0
280,16.411932706832886,False,0.026854011230170727,0.9259061515331268,0.05616598576307297,0.09690672159194946,1.438779354095459,0.0,0.0,0.0,15.737812042236328,0.0
281,16.43647527694702,True,0.00011475285646156408,0.0014067201118450612,0.05595290660858154,0.05595291033387184,1.4693650007247925,0.0,0.0,0.0,15.766809463500977,0.0
282,16.556217908859253,False,2.414633333683014,14.786707162857056,0.14679910242557526,0.2712404727935791,1.128798007965088,0.0,0.0,0.0,15.01388931274414,0.0
283,16.58089828491211,False,0.025934751611202955,0.9193593263626099,0.05610271170735359,0.08846461027860641,1.4957294464111328,0.0,0.0,0.0,15.738249778747559,0.0
284,16.60538625717163,True,0.00011292006092844531,0.001087682685465552,0.05595290660858154,0.05595291033387184,1.5189658403396606,0.0,0.0,0.0,15.763132095336914,0.0
285,16.72496461868286,False,2.4125660955905914,14.785373210906982,0.14656028151512146,0.2712404727935791,1.1286205053329468,0.0,0.0,0.0,15.003872871398926,0.0
286,16.749653816223145,False,0.026076417416334152,0.9238910675048828,0.05610271170735359,0.08846461027860641,1.354016661643982,0.0,0.0,0.0,15.735634803771973,0.0
287,16.774237155914307,True,0.0001158664144895738,0.0014431834279093891,0.05595290660858154,0.05595291033387184,1.3814194202423096,0.0,0.0,0.0,15.760583877563477,0.0
288,16.89294409751892,False,2.411322593688965,14.778534173965454,0.14631393551826477,0.2712404727935791,1.128306269645691,0.0,0.0,0.0,14.996227264404297,0.0
289,16.917492389678955,False,0.026482322718948126,0.937274843454361,0.05616598576307297,0.09690672159194946,1.3590574264526367,0.0,0.0,0.0,15.715721130371094,0.0
290,16.942455291748047,True,0.0001150516345660435,0.001655035448493436,0.05595290660858154,0.05595291033387184,1.3933722972869873,0.0,0.0,0.0,15.745741844177246,0.0
291,17.061087608337402,False,2.410683035850525,14.780904054641724,0.14614622294902802,0.2712404727935791,1.127500295639038,0.0,0.0,0.0,14.988138198852539,0.0
292,17.08579969406128,False,0.026278519071638584,0.9422380477190018,0.05613793432712555,0.08846461027860641,1.5457128286361694,0.0,0.0,0.0,15.724945068359375,0.0
293,17.110467433929443,True,0.00011201629604329355,0.0015520115266554058,0.05595290660858154,0.05595291033387184,1.596338152885437,0.0,0.0,0.0,15.752838134765625,0.0
294,17.230091333389282,False,2.4091817438602448,14.768545627593994,0.1457502841949463,0.2712404727935791,1.1269402503967285,0.0,0.0,0.0,14.9778470993042,0.0
295,17.25505042076111,False,0.02607518108561635,0.9422790259122849,0.05613793432712555,0.08846461027860641,1.3023531436920166,0.0,0.0,0.0,15.697940826416016,0.0
296,17.279510259628296,True,0.00011421286217228044,0.0014019767695572227,0.05595290660858154,0.05595291033387184,1.343375325202942,0.0,0.0,0.0,15.724981307983398,0.0
297,17.398606777191162,False,2.4073325097560883,14.77915644645691,0.14546523988246918,0.2712404727935791,1.125956654548645,0.0,0.0,0.0,14.969820022583008,0.0
298,17.42346429824829,False,0.02621210878714919,0.9452478587627411,0.05613793432712555,0.08846461027860641,1.3696168661117554,0.0,0.0,0.0,15.701864242553711,0.0
299,17.448000192642212,True,0.00011591369002417196,0.0014142764848656952,0.05595290660858154,0.05595291033387184,1.4137126207351685,0.0,0.0,0.0,15.72751522064209,0.0
300,17.568185091018677,False,2.406173050403595,14.763021469116211,0.14523619413375854,0.2712404727935791,1.1243311166763306,0.0,0.0,0.0,14.962698936462402,0.0
301,17.59329390525818,False,0.026463735848665237,0.9425698220729828,0.05616598576307297,0.09690672159194946,1.6080588102340698,0.0,0.0,0.0,15.702130317687988,0.0
302,17.61790132522583,True,0.00011718759196810424,0.0013927604595664889,0.05595290660858154,0.05595291033387184,1.6362128257751465,0.0,0.0,0.0,15.730215072631836,0.0
303,17.736138105392456,False,2.405543029308319,14.761015176773071,0.14505456387996674,0.2683444619178772,1.1236071586608887,0.0,0.0,0.0,14.954854965209961,0.0
304,17.761178970336914,False,0.026405288372188807,0.949530303478241,0.05616598576307297,0.09690672159194946,1.7297863960266113,0.0,0.0,0.0,15.701272010803223,0.0
305,17.785741090774536,True,0.00011166216609126423,0.0012870325008407235,0.05595290660858154,0.05595291033387184,1.7559460401535034,0.0,0.0,0.0,15.726388931274414,0.0
306,17.904475212097168,False,2.4042226374149323,14.763288497924805,0.1448303610086441,0.2683444619178772,1.1221864223480225,0.0,0.0,0.0,14.945528984069824,0.0
307,17.92916512489319,False,0.026432606391608715,0.9608015418052673,0.05619697645306587,0.09690672159194946,1.4205291271209717,0.0,0.0,0.0,15.67156982421875,0.0
308,17.954744577407837,True,0.0001192087529489072,0.001869011903181672,0.05595290660858154,0.05595291033387184,1.4683403968811035,0.0,0.0,0.0,15.699592590332031,0.0
309,18.073099374771118,False,2.4030321836471558,14.756557941436768,0.14460323750972748,0.2683444619178772,1.121762990951538,0.0,0.0,0.0,14.936635971069336,0.0
310,18.09782361984253,False,0.026297976728528738,0.950072631239891,0.05613793432712555,0.08846461027860641,1.4780665636062622,0.0,0.0,0.0,15.675174713134766,0.0
311,18.122440338134766,True,0.00011248011105635669,0.001504353276686743,0.05595290660858154,0.05595291033387184,1.514553427696228,0.0,0.0,0.0,15.699319839477539,0.0
312,18.240755558013916,False,2.4015942215919495,14.76527214050293,0.14422133564949036,0.2683444619178772,1.1214760541915894,0.0,0.0,0.0,14.930047035217285,0.0
313,18.265232801437378,False,0.026446441188454628,0.9595576673746109,0.05613793432712555,0.08846461027860641,1.6968785524368286,0.0,0.0,0.0,15.667313575744629,0.0
314,18.28965163230896,True,0.00011605423424043693,0.0013866889639757574,0.05595290660858154,0.05595291033387184,1.729280948638916,0.0,0.0,0.0,15.694477081298828,0.0
315,18.40886902809143,False,2.400464415550232,14.754894971847534,0.14409905672073364,0.2683444619178772,1.1204242706298828,0.0,0.0,0.0,14.921773910522461,0.0
316,18.433471202850342,False,0.02618022495880723,0.9640634059906006,0.05616598576307297,0.09690672159194946,1.3947383165359497,0.0,0.0,0.0,15.650940895080566,0.0
317,18.4579074382782,True,0.00011647519386315253,0.0013914845476392657,0.05595290660858154,0.05595291033387184,1.4035083055496216,0.0,0.0,0.0,15.679094314575195,0.0
318,18.57645845413208,False,2.3986780643463135,14.742772579193115,0.14385707676410675,0.2683444619178772,1.1195226907730103,0.0,0.0,0.0,14.91436767578125,0.0
319,18.60095477104187,False,0.02615825505927205,0.9683730453252792,0.05619697645306587,0.09690672159194946,1.5888932943344116,0.0,0.0,0.0,15.645766258239746,0.0
320,18.626046657562256,True,0.00011855767297674902,0.001547426509205252,0.05595290660858154,0.05595291033387184,1.6129765510559082,0.0,0.0,0.0,15.675605773925781,0.0
321,18.744730472564697,False,2.397005707025528,14.743810892105103,0.14367622137069702,0.2654075026512146,1.1187303066253662,0.0,0.0,0.0,14.906739234924316,0.0
322,18.769411325454712,False,0.02652841154485941,0.9663798660039902,0.05616598576307297,0.09690672159194946,1.7081756591796875,0.0,0.0,0.0,15.662899017333984,0.0
323,18.793921947479248,True,0.00011982816431554966,0.0014554399240296334,0.05595290660858154,0.05595291033387184,1.7557138204574585,0.0,0.0,0.0,15.68994426727295,0.0
324,18.91203236579895,False,2.3963481187820435,14.734760522842407,0.14340320229530334,0.2654075026512146,1.11795175075531,0.0,0.0,0.0,14.899309158325195,0.0
325,18.936707496643066,False,0.026488322764635086,0.9695254266262054,0.05616598576307297,0.09690672159194946,1.3678956031799316,0.0,0.0,0.0,15.63223934173584,0.0
326,18.96124839782715,True,0.00011245427231187932,0.0013621323159895837,0.05595290660858154,0.05595291033387184,1.4193953275680542,0.0,0.0,0.0,15.658411026000977,0.0
327,19.080007076263428,False,2.3953895270824432,14.727803468704224,0.14314977824687958,0.2654075026512146,1.1168588399887085,0.0,0.0,0.0,14.89144515991211,0.0
328,19.1045401096344,False,0.026356393937021494,0.9749598801136017,0.05613793432712555,0.08846461027860641,1.5545101165771484,0.0,0.0,0.0,15.626737594604492,0.0
329,19.129252672195435,True,0.00011373838788131252,0.0015806473675183952,0.05595290660858154,0.05595291033387184,1.5688261985778809,0.0,0.0,0.0,15.653705596923828,0.0
330,19.24948740005493,False,2.3940595984458923,14.726895093917847,0.1428554207086563,0.2654075026512146,1.1158616542816162,0.0,0.0,0.0,14.881335258483887,0.0
331,19.273979425430298,False,0.02680639736354351,0.980256125330925,0.05619697645306587,0.09690672159194946,1.5218207836151123,0.0,0.0,0.0,15.615966796875,0.0
332,19.299036502838135,True,0.00011994045962637756,0.0015382157289423048,0.05595290660858154,0.05595291033387184,1.5820493698120117,0.0,0.0,0.0,15.645660400390625,0.0
333,19.417614698410034,False,2.393624931573868,14.72240924835205,0.14276883006095886,0.2654075026512146,1.1140857934951782,0.0,0.0,0.0,14.874205589294434,0.0
334,19.44225311279297,False,0.026641006115823984,0.9845270216464996,0.05619697645306587,0.09690672159194946,1.3569127321243286,0.0,0.0,0.0,15.613144874572754,0.0
335,19.46722173690796,True,0.00011657755749183707,0.0017057762306649238,0.05595290660858154,0.05595291033387184,1.4026203155517578,0.0,0.0,0.0,15.641620635986328,0.0
336,19.585668087005615,False,2.39215686917305,14.727866649627686,0.14252685010433197,0.2654075026512146,1.1129792928695679,0.0,0.0,0.0,14.866565704345703,0.0
337,19.610390186309814,False,0.02666710177436471,0.9833058714866638,0.05616598576307297,0.09690672159194946,1.323922872543335,0.0,0.0,0.0,15.596420288085938,0.0
338,19.635366201400757,True,0.00011641798664641101,0.0014246009232010692,0.05595290660858154,0.05595291033387184,1.339850902557373,0.0,0.0,0.0,15.624516487121582,0.0
339,19.754342555999756,False,2.3912934958934784,14.719088077545166,0.142324298620224,0.2654075026512146,1.1124465465545654,0.0,0.0,0.0,14.858234405517578,0.0
340,19.778876066207886,False,0.02640016144141555,0.9857192635536194,0.05616598576307297,0.09690672159194946,1.3984949588775635,0.0,0.0,0.0,15.60516357421875,0.0
341,19.803858995437622,True,0.00011940280273847748,0.0013621323159895837,0.05595290660858154,0.05595291033387184,1.434626579284668,0.0,0.0,0.0,15.633520126342773,0.0
342,19.923261642456055,False,2.3897093534469604,14.716708660125732,0.1419380009174347,0.2624431848526001,1.110821008682251,0.0,0.0,0.0,14.851133346557617,0.0
343,19.947974920272827,False,0.026577909011393785,0.9925806522369385,0.05616893246769905,0.08846461027860641,1.330944299697876,0.0,0.0,0.0,15.593012809753418,0.0
344,19.972673892974854,True,0.00011505246220622212,0.0016173080075532198,0.05595290660858154,0.05595291033387184,1.3786736726760864,0.0,0.0,0.0,15.620006561279297,0.0
345,20.090919256210327,False,2.3884738981723785,14.714280366897583,0.14159466326236725,0.2624431848526001,1.1101926565170288,0.0,0.0,0.0,14.842172622680664,0.0
346,20.115482568740845,False,0.026314803399145603,0.9983690828084946,0.05616893246769905,0.08846461027860641,1.3322830200195312,0.0,0.0,0.0,15.592029571533203,0.0
347,20.13983154296875,True,0.00011889030247402843,0.0017336654127575457,0.05595290660858154,0.05595291033387184,1.3568171262741089,0.0,0.0,0.0,15.619579315185547,0.0
348,20.25798535346985,False,2.387087494134903,14.711843729019165,0.14144350588321686,0.2624431848526001,1.1085807085037231,0.0,0.0,0.0,14.834145545959473,0.0
349,20.282508611679077,False,0.026810814160853624,1.0058200359344482,0.05622502416372299,0.09690672159194946,1.4981063604354858,0.0,0.0,0.0,15.586006164550781,0.0
350,20.307090520858765,True,0.00011808767339971382,0.0023063608387019485,0.05595290660858154,0.05595291033387184,1.5579798221588135,0.0,0.0,0.0,15.616558074951172,0.0
351,20.42622709274292,False,2.3865799605846405,14.708842039108276,0.14129352569580078,0.2624431848526001,1.1094276905059814,0.0,0.0,0.0,14.825644493103027,0.0
352,20.450657844543457,False,0.02639009151607752,0.999830886721611,0.05616893246769905,0.08846461027860641,1.4272090196609497,0.0,0.0,0.0,15.565938949584961,0.0
353,20.475300312042236,True,0.00011597466254897881,0.001565969578223303,0.05595290660858154,0.05595291033387184,1.472301959991455,0.0,0.0,0.0,15.592235565185547,0.0
354,20.595001459121704,False,2.3849795758724213,14.705283641815186,0.1409759670495987,0.2594379186630249,1.108471393585205,0.0,0.0,0.0,14.819509506225586,0.0
355,20.61967396736145,False,0.026276973076164722,0.9968475997447968,0.05613793432712555,0.08846461027860641,1.3996833562850952,0.0,0.0,0.0,15.584428787231445,0.0
356,20.64498543739319,True,0.00011716793778759893,0.0010958180791931227,0.05595290660858154,0.05595291033387184,1.442221760749817,0.0,0.0,0.0,15.609128952026367,0.0
357,20.763644218444824,False,2.383296638727188,14.699078798294067,0.14075136184692383,0.2594379186630249,1.1081708669662476,0.0,0.0,0.0,14.809652328491211,0.0
358,20.78825831413269,False,0.026814208831638098,1.0074478387832642,0.05616893246769905,0.08846461027860641,1.3980987071990967,0.0,0.0,0.0,15.553041458129883,0.0
359,20.812690496444702,True,0.00011757957508962136,0.001615109940757975,0.05595290660858154,0.05595291033387184,1.4098466634750366,0.0,0.0,0.0,15.581962585449219,0.0
360,20.931662797927856,False,2.3830096423625946,14.689629077911377,0.140594482421875,0.2594379186630249,1.1058759689331055,0.0,0.0,0.0,14.802999496459961,0.0
361,20.95616865158081,False,0.026580295525491238,1.0116729140281677,0.05619697645306587,0.09690672159194946,1.3986451625823975,0.0,0.0,0.0,15.54197883605957,0.0
362,20.980695486068726,True,0.00011684875971695874,0.0019101405632682145,0.05595290660858154,0.05595291033387184,1.4491065740585327,0.0,0.0,0.0,15.572819709777832,0.0
363,21.100029230117798,False,2.3819592595100403,14.693877696990967,0.1404227316379547,0.2594379186630249,1.1055071353912354,0.0,0.0,0.0,14.794229507446289,0.0
364,21.124742031097412,False,0.026584260631352663,1.0155636072158813,0.05616893246769905,0.08846461027860641,1.3409984111785889,0.0,0.0,0.0,15.535269737243652,0.0
365,21.14935064315796,True,0.00011703295967890881,0.0020477036014199257,0.05595290660858154,0.05595291033387184,1.3716522455215454,0.0,0.0,0.0,15.563957214355469,0.0
366,21.268566370010376,False,2.3807309567928314,14.692823886871338,0.14006257057189941,0.2594379186630249,1.1046738624572754,0.0,0.0,0.0,14.786725997924805,0.0
367,21.29318118095398,False,0.02640892518684268,1.011376604437828,0.05613793432712555,0.08846461027860641,1.565793514251709,0.0,0.0,0.0,15.54676342010498,0.0
368,21.317949771881104,True,0.00011135440217913128,0.00145391357364133,0.05595290660858154,0.05595291033387184,1.5937563180923462,0.0,0.0,0.0,15.571919441223145,0.0
369,21.436209201812744,False,2.3792575299739838,14.690790176391602,0.13976725935935974,0.2564052939414978,1.1039224863052368,0.0,0.0,0.0,14.77924633026123,0.0
370,21.461215257644653,False,0.026275308337062597,1.0176437348127365,0.05616893246769905,0.08846461027860641,1.2822997570037842,0.0,0.0,0.0,15.527627944946289,0.0
371,21.485676765441895,True,0.00011159685527672991,0.0017684107297100127,0.05595290660858154,0.05595291033387184,1.3226797580718994,0.0,0.0,0.0,15.554007530212402,0.0
372,21.603602170944214,False,2.377582937479019,14.688844680786133,0.13948629796504974,0.2564052939414978,1.1030619144439697,0.0,0.0,0.0,14.773128509521484,0.0
373,21.628485202789307,False,0.0263481424190104,1.0225313156843185,0.05616893246769905,0.08846461027860641,1.446292519569397,0.0,0.0,0.0,15.529354095458984,0.0
374,21.653683185577393,True,0.00011982971955148969,0.0019362337479833513,0.05595290660858154,0.05595291033387184,1.466947078704834,0.0,0.0,0.0,15.558025360107422,0.0
375,21.77277135848999,False,2.3762983083724976,14.68565821647644,0.13924019038677216,0.2564052939414978,1.1012314558029175,0.0,0.0,0.0,14.76582145690918,0.0
376,21.798078775405884,False,0.02612238982692361,1.0222496837377548,0.05616893246769905,0.08846461027860641,1.3686742782592773,0.0,0.0,0.0,15.527957916259766,0.0
377,21.8227641582489,True,0.00011604368410189636,0.001629072503419593,0.05595290660858154,0.05595291033387184,1.3890419006347656,0.0,0.0,0.0,15.554931640625,0.0
378,21.94184446334839,False,2.3748068511486053,14.682610034942627,0.1390770822763443,0.2564052939414978,1.1013270616531372,0.0,0.0,0.0,14.757658004760742,0.0
379,21.96675968170166,False,0.026384463999420404,1.0303981602191925,0.05619697645306587,0.09690672159194946,1.6920701265335083,0.0,0.0,0.0,15.51058578491211,0.0
380,21.991303205490112,True,0.00011730505320883822,0.0020223901083227247,0.05595290660858154,0.05595291033387184,1.7206612825393677,0.0,0.0,0.0,15.537714004516602,0.0
381,22.10908532142639,False,2.373708337545395,14.676463603973389,0.1388414353132248,0.2564052939414978,1.100357174873352,0.0,0.0,0.0,14.750343322753906,0.0
382,22.13781499862671,False,0.02643471583724022,1.031624972820282,0.05616893246769905,0.08846461027860641,1.6110230684280396,0.0,0.0,0.0,15.498891830444336,0.0
383,22.163201808929443,True,0.00011499480024212971,0.0017784272495191544,0.05595290660858154,0.05595291033387184,1.6401606798171997,0.0,0.0,0.0,15.528371810913086,0.0
384,22.281853914260864,False,2.3725728690624237,14.671480655670166,0.1386646330356598,0.2564052939414978,1.0997424125671387,0.0,0.0,0.0,14.743183135986328,0.0
385,22.30665349960327,False,0.026464902330189943,1.0298511385917664,0.05616893246769905,0.08846461027860641,1.6762514114379883,0.0,0.0,0.0,15.513298988342285,0.0
386,22.331074714660645,True,0.0001169511870102724,0.0013237734674476087,0.05595290660858154,0.05595291033387184,1.7155113220214844,0.0,0.0,0.0,15.540494918823242,0.0
387,22.449185371398926,False,2.371409982442856,14.661867618560791,0.13844801485538483,0.2564052939414978,1.0993189811706543,0.0,0.0,0.0,14.737777709960938,0.0
388,22.473703145980835,False,0.02659349236637354,1.0329170525074005,0.05616893246769905,0.08846461027860641,1.4518523216247559,0.0,0.0,0.0,15.508482933044434,0.0
389,22.49861788749695,True,0.00011696211913658772,0.001480848586652428,0.05595290660858154,0.05595291033387184,1.496057391166687,0.0,0.0,0.0,15.535924911499023,0.0
390,22.618796825408936,False,2.3705318570137024,14.67092752456665,0.13821502029895782,0.25333172082901,1.097898244857788,0.0,0.0,0.0,14.729997634887695,0.0
391,22.643548011779785,False,0.026964375283569098,1.0407748818397522,0.05619697645306587,0.09690672159194946,1.3876348733901978,0.0,0.0,0.0,15.486812591552734,0.0
392,22.6681067943573,True,0.00011832164091174491,0.0021573259436991066,0.05595290660858154,0.05595291033387184,1.4068140983581543,0.0,0.0,0.0,15.51578140258789,0.0
393,22.786139726638794,False,2.3701025545597076,14.659513235092163,0.13811582326889038,0.25333172082901,1.0958901643753052,0.0,0.0,0.0,14.722845077514648,0.0
394,22.81076216697693,False,0.026632214430719614,1.0437625646591187,0.05619697645306587,0.09690672159194946,1.543977975845337,0.0,0.0,0.0,15.476522445678711,0.0
395,22.835403203964233,True,0.00011857786375912838,0.0024167459923774004,0.05595290660858154,0.05595291033387184,1.5721182823181152,0.0,0.0,0.0,15.503827095031738,0.0
396,22.954394340515137,False,2.3689502477645874,14.660303592681885,0.13788975775241852,0.25333172082901,1.0952345132827759,0.0,0.0,0.0,14.714536666870117,0.0
397,22.979206085205078,False,0.02660625148564577,1.0439620912075043,0.05619697645306587,0.09690672159194946,1.5665311813354492,0.0,0.0,0.0,15.488022804260254,0.0
398,23.00406527519226,True,0.00011357070434314664,0.0016434569261036813,0.05595290660858154,0.05595291033387184,1.591461420059204,0.0,0.0,0.0,15.517362594604492,0.0
399,23.12330722808838,False,2.3677660524845123,14.660403728485107,0.13766805827617645,0.25333172082901,1.094401240348816,0.0,0.0,0.0,14.70669937133789,0.0
400,23.14806056022644,False,0.026582481805235147,1.0489409416913986,0.05619697645306587,0.09690672159194946,1.4643789529800415,0.0,0.0,0.0,15.459009170532227,0.0
401,23.172744274139404,True,0.0001162100670626387,0.002197504509240389,0.05595290660858154,0.05595291033387184,1.5105373859405518,0.0,0.0,0.0,15.487005233764648,0.0
402,23.291287660598755,False,2.3668180406093597,14.658687114715576,0.13744047284126282,0.25333172082901,1.0940324068069458,0.0,0.0,0.0,14.69839859008789,0.0
403,23.316554307937622,False,0.02632402814924717,1.0512886941432953,0.05616597831249237,0.09690672159194946,1.323772668838501,0.0,0.0,0.0,15.454696655273438,0.0
404,23.341288805007935,True,0.00011882012586283963,0.0020107184536755085,0.05595290660858154,0.05595291033387184,1.3568717241287231,0.0,0.0,0.0,15.48205852508545,0.0
405,23.4599130153656,False,2.365116775035858,14.650771617889404,0.1371145248413086,0.25333172082901,1.0944968461990356,0.0,0.0,0.0,14.690836906433105,0.0
406,23.484589099884033,False,0.02671833848580718,1.0498468577861786,0.05616893246769905,0.08846461027860641,1.3372827768325806,0.0,0.0,0.0,15.463272094726562,0.0
407,23.509368181228638,True,0.00011666200407489669,0.0014431834279093891,0.05595290660858154,0.05595291033387184,1.3680596351623535,0.0,0.0,0.0,15.488252639770508,0.0
408,23.627504348754883,False,2.364317923784256,14.643985033035278,0.13700300455093384,0.2502308189868927,1.0925707817077637,0.0,0.0,0.0,14.685860633850098,0.0
409,23.628736972808838,True,0.00011666200407489669,0.0014431834279093891,0.05595290660858154,0.05595291033387184,1.3680596351623535,0.0,0.0,0.0,15.488252639770508,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.7457101345062256,False,2.0764093101024628,4.247710704803467,0.3236277401447296,0.7252295017242432,1.6666618585586548,0.0,0.0,0.0,17.948165893554688,0.0
1,0.7664244174957275,False,0.01792953466065228,0.1425609551370144,0.05595290660858154,0.05595291033387184,1.6622631549835205,0.0,0.0,0.0,18.008895874023438,0.0
2,0.7913479804992676,True,9.84115649771411e-05,0.00024586915969848633,0.05595290660858154,0.05595291033387184,1.6623451709747314,0.0,0.0,0.0,18.00933074951172,0.0
3,0.9117734432220459,False,2.7068912982940674,15.026835203170776,0.20196782052516937,0.5322902798652649,1.5051414966583252,0.0,0.0,0.0,17.03040313720703,0.0
4,0.9362459182739258,False,0.02388233318924904,0.7883528620004654,0.056180596351623535,0.11190582066774368,1.5944666862487793,0.0,0.0,0.0,17.735971450805664,0.0
5,0.961137056350708,True,0.00011490387805679347,0.0030458206310868263,0.05595290660858154,0.05595291033387184,1.5946170091629028,0.0,0.0,0.0,17.76025390625,0.0
6,1.0813372135162354,False,2.668030261993408,15.020040273666382,0.19792570173740387,0.471474289894104,1.471099853515625,0.0,0.0,0.0,16.882638931274414,0.0
7,1.1060359477996826,False,0.023843655362725258,0.9185756742954254,0.05616135150194168,0.11869502812623978,1.5078325271606445,0.0,0.0,0.0,17.582420349121094,0.0
8,1.130664348602295,True,0.00011528849427122623,0.0026132745551876724,0.05595290660858154,0.05595291033387184,1.5077779293060303,0.0,0.0,0.0,17.61016082763672,0.0
9,1.2513256072998047,False,2.640637755393982,15.035848617553711,0.19484853744506836,0.42978283762931824,1.4483280181884766,0.0,0.0,0.0,16.751510620117188,0.0
10,1.27577543258667,False,0.02303381683304906,0.8168733865022659,0.056138794869184494,0.11190582066774368,1.5130234956741333,0.0,0.0,0.0,17.445903778076172,0.0
11,1.3003308773040771,True,0.00011850572263938375,0.002589374198578298,0.05595290660858154,0.05595291033387184,1.5132830142974854,0.0,0.0,0.0,17.473007202148438,0.0
12,1.4212965965270996,False,2.617330849170685,15.026466846466064,0.19195100665092468,0.3995797336101532,1.4277417659759521,0.0,0.0,0.0,16.633949279785156,0.0
13,1.4457812309265137,False,0.023122737184166908,0.8620597422122955,0.056138794869184494,0.11190582066774368,1.4756896495819092,0.0,0.0,0.0,17.332918167114258,0.0
14,1.4703238010406494,True,0.00011560179700609297,0.0020699210290331393,0.05595290660858154,0.05595291033387184,1.475252628326416,0.0,0.0,0.0,17.358774185180664,0.0
15,1.5905992984771729,False,2.5981974601745605,15.03677248954773,0.18958280980587006,0.37534621357917786,1.4087674617767334,0.0,0.0,0.0,16.5255126953125,0.0
16,1.6153607368469238,False,0.02331619616597891,0.8809360861778259,0.056138794869184494,0.11190582066774368,1.456373929977417,0.0,0.0,0.0,17.228519439697266,0.0
17,1.6399126052856445,True,0.00011527051356097218,0.0024497800040990114,0.05595290660858154,0.05595291033387184,1.4570159912109375,0.0,0.0,0.0,17.255224227905273,0.0
18,1.7607653141021729,False,2.5830376148223877,15.035707950592041,0.18742574751377106,0.3560850918292999,1.3917603492736816,0.0,0.0,0.0,16.42965316772461,0.0
19,1.7854249477386475,False,0.022777148988097906,0.766046792268753,0.056114792823791504,0.10467948019504547,1.4332195520401,0.0,0.0,0.0,17.126205444335938,0.0
20,1.8099591732025146,True,0.00011411993000365328,0.001794337440514937,0.05595290660858154,0.05595291033387184,1.433274269104004,0.0,0.0,0.0,17.150787353515625,0.0
21,1.9308271408081055,False,2.568550407886505,15.027153491973877,0.18550753593444824,0.34264326095581055,1.374589204788208,0.0,0.0,0.0,16.340360641479492,0.0
22,1.9552314281463623,False,0.02350342459976673,0.9248263388872147,0.05616135150194168,0.11869502812623978,1.4115406274795532,0.0,0.0,0.0,17.056102752685547,0.0
23,1.9796466827392578,True,0.00011711438673955854,0.0021151252440176904,0.05595290660858154,0.05595291033387184,1.41166353225708,0.0,0.0,0.0,17.08169937133789,0.0
24,2.1034295558929443,False,2.5578373670578003,15.030320882797241,0.18410377204418182,0.32865503430366516,1.3552188873291016,0.0,0.0,0.0,16.258827209472656,0.0
25,2.128716230392456,False,0.022431595716625452,0.7715346664190292,0.056114792823791504,0.10467948019504547,1.3939323425292969,0.0,0.0,0.0,16.945110321044922,0.0
26,2.153214693069458,True,0.00011078238458139822,0.0015896125114522874,0.05595290660858154,0.05595291033387184,1.3939733505249023,0.0,0.0,0.0,16.968658447265625,0.0
27,2.273296594619751,False,2.5454863905906677,15.021045207977295,0.18220874667167664,0.3189834952354431,1.338389277458191,0.0,0.0,0.0,16.18145179748535,0.0
28,2.2980282306671143,False,0.02252773381769657,0.7503008842468262,0.05615658685564995,0.10467948019504547,1.4011449813842773,0.0,0.0,0.0,16.872390747070312,0.0
29,2.3225533962249756,True,0.00011302637176413555,0.0020082872651983052,0.05595290660858154,0.05595291033387184,1.4268674850463867,0.0,0.0,0.0,16.894412994384766,0.0
30,2.4431891441345215,False,2.534637451171875,15.02628207206726,0.18081948161125183,0.3140384554862976,1.3232808113098145,0.0,0.0,0.0,16.11077308654785,0.0
31,2.467798948287964,False,0.022253391798585653,0.7368271797895432,0.056114792823791504,0.10467948019504547,1.4211574792861938,0.0,0.0,0.0,16.780685424804688,0.0
32,2.492215871810913,True,0.00011037163858418353,0.0013595217023976147,0.05595290660858154,0.05595291033387184,1.439489722251892,0.0,0.0,0.0,16.80402183532715,0.0
33,2.6124048233032227,False,2.524702548980713,15.026243925094604,0.1794942319393158,0.30901142954826355,1.305495023727417,0.0,0.0,0.0,16.040773391723633,0.0
34,2.637035608291626,False,0.021707790438085794,0.6227897852659225,0.056088969111442566,0.09690672159194946,1.451046347618103,0.0,0.0,0.0,16.705772399902344,0.0
35,2.661433696746826,True,0.0001087433429347584,0.0014697108417749405,0.05595290660858154,0.05595291033387184,1.4498306512832642,0.0,0.0,0.0,16.725589752197266,0.0
36,2.7814762592315674,False,2.5144490599632263,15.023856163024902,0.17809705436229706,0.30390244722366333,1.2899495363235474,0.0,0.0,0.0,15.976785659790039,0.0
37,2.806292772293091,False,0.022153565660119057,0.7013419270515442,0.056088969111442566,0.09690672159194946,1.4073741436004639,0.0,0.0,0.0,16.645952224731445,0.0
38,2.831075668334961,True,0.00011225325579289347,0.0014342318172566593,0.05595290660858154,0.05595291033387184,1.4071146249771118,0.0,0.0,0.0,16.667842864990234,0.0
39,2.9511144161224365,False,2.5065359473228455,15.022450685501099,0.17672309279441833,0.29871150851249695,1.2751280069351196,0.0,0.0,0.0,15.918119430541992,0.0
40,2.97573184967041,False,0.022018600720912218,0.6515039503574371,0.05613076686859131,0.09690672159194946,1.8688490390777588,0.0,0.0,0.0,16.593900680541992,0.0
41,3.0001165866851807,True,0.0001110209632315673,0.0016366875206585974,0.05595290660858154,0.05595291033387184,1.912289023399353,0.0,0.0,0.0,16.613079071044922,0.0
42,3.1198668479919434,False,2.498897910118103,15.019984245300293,0.17559385299682617,0.29342493414878845,1.2631069421768188,0.0,0.0,0.0,15.861377716064453,0.0
43,3.1444571018218994,False,0.021985971834510565,0.7029953598976135,0.056088969111442566,0.09690672159194946,1.3935089111328125,0.0,0.0,0.0,16.52462387084961,0.0
44,3.169353485107422,True,0.00010832112820935436,0.001486834225943312,0.05595290660858154,0.05595291033387184,1.3996150493621826,0.0,0.0,0.0,16.545969009399414,0.0
45,3.289987325668335,False,2.4917611479759216,15.014325380325317,0.1746700406074524,0.29073384404182434,1.2465914487838745,0.0,0.0,0.0,15.812100410461426,0.0
46,3.3144843578338623,False,0.02226730575785041,0.8073247224092484,0.056114792823791504,0.10467948019504547,1.413780927658081,0.0,0.0,0.0,16.467815399169922,0.0
47,3.339419364929199,True,0.00010950133400911,0.0015705004625488073,0.05595290660858154,0.05595291033387184,1.4474810361862183,0.0,0.0,0.0,16.491413116455078,0.0
48,3.4600391387939453,False,2.485988736152649,15.018278360366821,0.1738472282886505,0.28531065583229065,1.234857201576233,0.0,0.0,0.0,15.763075828552246,0.0
49,3.4845149517059326,False,0.022733425721526146,0.7866508513689041,0.05615658685564995,0.10467948019504547,1.4040273427963257,0.0,0.0,0.0,16.435327529907227,0.0
50,3.508997678756714,True,0.00011327787433401681,0.00120726996101439,0.05595290660858154,0.05595291033387184,1.4597753286361694,0.0,0.0,0.0,16.457592010498047,0.0
51,3.6295764446258545,False,2.481194883584976,15.021811723709106,0.1730845719575882,0.28255125880241394,1.2213470935821533,0.0,0.0,0.0,15.720662117004395,0.0
52,3.654153347015381,False,0.02169958781450987,0.7972731441259384,0.056114792823791504,0.10467948019504547,1.6706370115280151,0.0,0.0,0.0,16.39980697631836,0.0
53,3.67861008644104,True,0.00010283830306434538,0.001463958469685167,0.05595290660858154,0.05595291033387184,1.7214399576187134,0.0,0.0,0.0,16.419490814208984,0.0
54,3.7992515563964844,False,2.474270910024643,15.018959045410156,0.17197580635547638,0.2797645628452301,1.2084107398986816,0.0,0.0,0.0,15.684530258178711,0.0
55,3.8238179683685303,False,0.02150715794414282,0.6001850590109825,0.05606091767549515,0.08846461027860641,1.3002221584320068,0.0,0.0,0.0,16.32147979736328,0.0
56,3.848142385482788,True,0.00010910553100984544,0.0014342318172566593,0.05595290660858154,0.05595291033387184,1.3403973579406738,0.0,0.0,0.0,16.339590072631836,0.0
57,3.968878984451294,False,2.4680785834789276,15.012701749801636,0.17108842730522156,0.27695050835609436,1.1980562210083008,0.0,0.0,0.0,15.650796890258789,0.0
58,3.9933552742004395,False,0.0216113799251616,0.6306324154138565,0.05606091767549515,0.08846461027860641,1.275742769241333,0.0,0.0,0.0,16.294836044311523,0.0
59,4.017993211746216,True,0.00010624596143316012,0.0011469055607449263,0.05595290660858154,0.05595291033387184,1.2801960706710815,0.0,0.0,0.0,16.314123153686523,0.0
60,4.138844013214111,False,2.462434619665146,15.005413293838501,0.17044629156589508,0.2741091549396515,1.187537670135498,0.0,0.0,0.0,15.622076034545898,0.0
61,4.163855075836182,False,0.021307768765836954,0.5978478491306305,0.05606091767549515,0.08846461027860641,1.644477367401123,0.0,0.0,0.0,16.269773483276367,0.0
62,4.188398122787476,True,0.00011144445124955382,0.0009480698645347729,0.05595290660858154,0.05595291033387184,1.6429064273834229,0.0,0.0,0.0,16.287994384765625,0.0
63,4.3085243701934814,False,2.4564655125141144,15.002200603485107,0.16961945593357086,0.2712404727935791,1.1804752349853516,0.0,0.0,0.0,15.594365119934082,0.0
64,4.333083629608154,False,0.02178531838580966,0.611683763563633,0.05606091767549515,0.08846461027860641,1.3811599016189575,0.0,0.0,0.0,16.235210418701172,0.0
65,4.357365846633911,True,0.00010699956874304917,0.0010798972652992234,0.05595290660858154,0.05595291033387184,1.428397536277771,0.0,0.0,0.0,16.253585815429688,0.0
66,4.477231979370117,False,2.452392578125,14.9913489818573,0.16890430450439453,0.2683444619178772,1.1808440685272217,0.0,0.0,0.0,15.567322731018066,0.0
67,4.502025604248047,False,0.021508261561393738,0.5954055115580559,0.05606091767549515,0.08846461027860641,1.475853681564331,0.0,0.0,0.0,16.213796615600586,0.0
68,4.526286363601685,True,0.00011062722478527576,0.0010447828390169889,0.05595290660858154,0.05595291033387184,1.515496015548706,0.0,0.0,0.0,16.232528686523438,0.0
69,4.645971298217773,False,2.4476733803749084,14.999090433120728,0.168125718832016,0.2654075026512146,1.1788769960403442,0.0,0.0,0.0,15.541423797607422,0.0
70,4.670759677886963,False,0.021013859659433365,0.5358515679836273,0.05606091767549515,0.08846461027860641,1.4683130979537964,0.0,0.0,0.0,16.181352615356445,0.0
71,4.695058584213257,True,0.0001048561080096988,0.0007800014282111079,0.05595290660858154,0.05595291033387184,1.5214929580688477,0.0,0.0,0.0,16.200271606445312,0.0
72,4.814929962158203,False,2.4423272907733917,15.001773834228516,0.16744138300418854,0.2624431848526001,1.1777294874191284,0.0,0.0,0.0,15.517148971557617,0.0
73,4.839922904968262,False,0.022059560287743807,0.6520776450634003,0.05606091767549515,0.08846461027860641,1.3984129428863525,0.0,0.0,0.0,16.161340713500977,0.0
74,4.864530563354492,True,0.0001080661968444474,0.0011151007493026555,0.05595290660858154,0.05595291033387184,1.4458417892456055,0.0,0.0,0.0,16.180994033813477,0.0
75,4.984342813491821,False,2.4398651719093323,15.008008480072021,0.16677679121494293,0.2594379186630249,1.1781803369522095,0.0,0.0,0.0,15.491896629333496,0.0
76,5.008915662765503,False,0.02189395483583212,0.6582072377204895,0.05606091767549515,0.08846461027860641,1.4050109386444092,0.0,0.0,0.0,16.132251739501953,0.0
77,5.033353328704834,True,0.00011166096555825789,0.0013407733058556914,0.05595290660858154,0.05595291033387184,1.458901047706604,0.0,0.0,0.0,16.152263641357422,0.0
78,5.152589559555054,False,2.4365223944187164,14.998482465744019,0.16607451438903809,0.2594379186630249,1.1771148443222046,0.0,0.0,0.0,15.467119216918945,0.0
79,5.1770641803741455,False,0.021580811589956284,0.6571376323699951,0.05606091767549515,0.08846461027860641,1.4031940698623657,0.0,0.0,0.0,16.10880470275879,0.0
80,5.201348543167114,True,0.00010534920875215903,0.0011214546975679696,0.05595290660858154,0.05595291033387184,1.4288345575332642,0.0,0.0,0.0,16.128910064697266,0.0
81,5.320762872695923,False,2.43245467543602,14.99369740486145,0.1654254049062729,0.2564052939414978,1.1770875453948975,0.0,0.0,0.0,15.443547248840332,0.0
82,5.3453803062438965,False,0.02097244607284665,0.5448346957564354,0.056029923260211945,0.07913457602262497,1.3818565607070923,0.0,0.0,0.0,16.073457717895508,0.0
83,5.369765520095825,True,0.00010771450433821883,0.0008492354390909895,0.05595290660858154,0.05595291033387184,1.433875322341919,0.0,0.0,0.0,16.09103775024414,0.0
84,5.4887375831604,False,2.427443712949753,14.984700679779053,0.16458827257156372,0.2594379186630249,1.1771284341812134,0.0,0.0,0.0,15.420832633972168,0.0
85,5.513286113739014,False,0.02155243419110775,0.6572923809289932,0.05606091767549515,0.08846461027860641,1.3090057373046875,0.0,0.0,0.0,16.06855010986328,0.0
86,5.537856817245483,True,0.00010924547495960724,0.0010532496526138857,0.05595290660858154,0.05595291033387184,1.312338948249817,0.0,0.0,0.0,16.088911056518555,0.0
87,5.657217264175415,False,2.4243462085723877,14.972912073135376,0.16404938697814941,0.2594379186630249,1.175994634628296,0.0,0.0,0.0,15.399919509887695,0.0
88,5.681943416595459,False,0.021631803829222918,0.6605111062526703,0.05606091767549515,0.08846461027860641,1.267204999923706,0.0,0.0,0.0,16.02777099609375,0.0
89,5.706453084945679,True,0.0001097401855076896,0.0010447828390169889,0.05595290660858154,0.05595291033387184,1.267204999923706,0.0,0.0,0.0,16.048294067382812,0.0
90,5.825397968292236,False,2.4213163554668427,14.975430965423584,0.1634766012430191,0.2594379186630249,1.1774699687957764,0.0,0.0,0.0,15.379020690917969,0.0
91,5.84997820854187,False,0.021606662776321173,0.5866798013448715,0.05606091767549515,0.08846461027860641,1.3233765363693237,0.0,0.0,0.0,16.01007843017578,0.0
92,5.874356985092163,True,0.00010854723768716212,0.0010062422370538116,0.05595290660858154,0.05595291033387184,1.321996808052063,0.0,0.0,0.0,16.028623580932617,0.0
93,5.993518590927124,False,2.4183908104896545,14.994536638259888,0.16299758851528168,0.2594379186630249,1.1775519847869873,0.0,0.0,0.0,15.356844902038574,0.0
94,6.018381834030151,False,0.021162410266697407,0.5788923054933548,0.05606091767549515,0.08846461027860641,1.3160954713821411,0.0,0.0,0.0,15.994338035583496,0.0
95,6.043150424957275,True,0.00010723299055825919,0.0009780429536476731,0.05595290660858154,0.05595291033387184,1.327242374420166,0.0,0.0,0.0,16.014184951782227,0.0
96,6.163101434707642,False,2.414368689060211,14.980192184448242,0.16230525076389313,0.2594379186630249,1.1783442497253418,0.0,0.0,0.0,15.335676193237305,0.0
97,6.187809228897095,False,0.0215014792047441,0.6019283831119537,0.05606091767549515,0.08846461027860641,1.552433729171753,0.0,0.0,0.0,15.975232124328613,0.0
98,6.21349573135376,True,0.00011223596629861277,0.0010761898738564923,0.05595290660858154,0.05595291033387184,1.5621052980422974,0.0,0.0,0.0,15.995007514953613,0.0
99,6.333061695098877,False,2.4117185175418854,14.979913234710693,0.16169562935829163,0.2594379186630249,1.1771694421768188,0.0,0.0,0.0,15.315482139587402,0.0
100,6.357616662979126,False,0.021401592530310154,0.5761009082198143,0.05606091767549515,0.08846461027860641,1.36383855342865,0.0,0.0,0.0,15.95191764831543,0.0
101,6.383219957351685,True,0.0001127626183006214,0.000880052029970102,0.05595290660858154,0.05595291033387184,1.363264799118042,0.0,0.0,0.0,15.97061538696289,0.0
102,6.503097057342529,False,2.4086737632751465,14.972778558731079,0.16122744977474213,0.2624431848526001,1.1757351160049438,0.0,0.0,0.0,15.295833587646484,0.0
103,6.527669429779053,False,0.02115522511303425,0.531223826110363,0.056029923260211945,0.07913457602262497,1.292544960975647,0.0,0.0,0.0,15.930718421936035,0.0
104,6.552337884902954,True,0.00010594788363960106,0.0006769785977667198,0.05595290660858154,0.05595291033387184,1.341025710105896,0.0,0.0,0.0,15.948614120483398,0.0
105,6.671715259552002,False,2.4051497876644135,14.966166019439697,0.16061446070671082,0.2624431848526001,1.1757488250732422,0.0,0.0,0.0,15.276718139648438,0.0
106,6.696222543716431,False,0.021899088751524687,0.6382125616073608,0.05606091767549515,0.08846461027860641,1.3077763319015503,0.0,0.0,0.0,15.901838302612305,0.0
107,6.7205963134765625,True,0.00010998273864970542,0.0009019819117384031,0.05595290660858154,0.05595291033387184,1.3058502674102783,0.0,0.0,0.0,15.923070907592773,0.0
108,6.839731454849243,False,2.4031132459640503,14.965914487838745,0.16024257242679596,0.2654075026512146,1.1761176586151123,0.0,0.0,0.0,15.257917404174805,0.0
109,6.864294052124023,False,0.02177005633711815,0.5892954766750336,0.05606091767549515,0.08846461027860641,1.459502100944519,0.0,0.0,0.0,15.89721965789795,0.0
110,6.888718605041504,True,0.00010989980182785075,0.0008128989429678768,0.05595290660858154,0.05595291033387184,1.5184056758880615,0.0,0.0,0.0,15.917847633361816,0.0
111,7.008077621459961,False,2.4007458984851837,14.953856468200684,0.15960685908794403,0.2654075026512146,1.1741095781326294,0.0,0.0,0.0,15.237929344177246,0.0
112,7.032623529434204,False,0.02132003428414464,0.526653490960598,0.056029923260211945,0.07913457602262497,1.3837007284164429,0.0,0.0,0.0,15.867280960083008,0.0
113,7.057342767715454,True,0.0001078439163393341,0.0009117757144849747,0.05595290660858154,0.05595291033387184,1.3811053037643433,0.0,0.0,0.0,15.885331153869629,0.0
114,7.175722122192383,False,2.397604137659073,14.95891809463501,0.1590215563774109,0.2654075026512146,1.1748062372207642,0.0,0.0,0.0,15.218008995056152,0.0
115,7.200245380401611,False,0.02169597428292036,0.6331516057252884,0.05606091767549515,0.08846461027860641,1.3237179517745972,0.0,0.0,0.0,15.846695899963379,0.0
116,7.225092172622681,True,0.00011472378901089542,0.0010549348371569067,0.05595290660858154,0.05595291033387184,1.322597861289978,0.0,0.0,0.0,15.867971420288086,0.0
117,7.344806909561157,False,2.395256757736206,14.954138994216919,0.1584712713956833,0.2654075026512146,1.1742597818374634,0.0,0.0,0.0,15.201085090637207,0.0
118,7.369233846664429,False,0.021421124693006277,0.6085816025733948,0.05606091767549515,0.08846461027860641,1.3491263389587402,0.0,0.0,0.0,15.83476734161377,0.0
119,7.393880128860474,True,0.00010557651876297314,0.0007177349471021444,0.05595290660858154,0.05595291033387184,1.3618031740188599,0.0,0.0,0.0,15.854122161865234,0.0
120,7.512935400009155,False,2.392338812351227,14.955815076828003,0.15785999596118927,0.2654075026512146,1.173836350440979,0.0,0.0,0.0,15.182181358337402,0.0
121,7.537504434585571,False,0.021528631914407015,0.5840054526925087,0.05606091767549515,0.08846461027860641,1.2735024690628052,0.0,0.0,0.0,15.810444831848145,0.0
122,7.5619893074035645,True,0.00010923518857453018,0.0008580792200518772,0.05595290660858154,0.05595291033387184,1.2733248472213745,0.0,0.0,0.0,15.829353332519531,0.0
123,7.681671142578125,False,2.389937937259674,14.946612119674683,0.1573859453201294,0.2654075026512146,1.1733171939849854,0.0,0.0,0.0,15.164691925048828,0.0
124,7.706177711486816,False,0.021466927137225866,0.6728611886501312,0.05606091767549515,0.08846461027860641,1.6483705043792725,0.0,0.0,0.0,15.8134126663208,0.0
125,7.730562925338745,True,0.00010641757398843765,0.001015030502458103,0.05595290660858154,0.05595291033387184,1.6792293787002563,0.0,0.0,0.0,15.8319730758667,0.0
126,7.85133695602417,False,2.3873844742774963,14.950222969055176,0.15680666267871857,0.2654075026512146,1.1744236946105957,0.0,0.0,0.0,15.148416519165039,0.0
127,7.87610125541687,False,0.021458682604134083,0.5778249353170395,0.056029923260211945,0.07913457602262497,1.260183572769165,0.0,0.0,0.0,15.780272483825684,0.0
128,7.90060830116272,True,0.00010643025234458037,0.0007300048309843987,0.05595290660858154,0.05595291033387184,1.3085412979125977,0.0,0.0,0.0,15.798892974853516,0.0
129,8.01943063735962,False,2.3845496773719788,14.953316450119019,0.15630918741226196,0.2683444619178772,1.173945665359497,0.0,0.0,0.0,15.131816864013672,0.0
130,8.04435682296753,False,0.021714747417718172,0.6621280312538147,0.05606091767549515,0.08846461027860641,1.4173462390899658,0.0,0.0,0.0,15.777992248535156,0.0
131,8.068836212158203,True,0.0001137664912675973,0.001588214945513755,0.05595290660858154,0.05595291033387184,1.4144502878189087,0.0,0.0,0.0,15.80032730102539,0.0
132,8.188281297683716,False,2.3829062283039093,14.938679933547974,0.15600791573524475,0.2683444619178772,1.1728254556655884,0.0,0.0,0.0,15.114855766296387,0.0
133,8.213414669036865,False,0.021908432245254517,0.6190664693713188,0.05606091767549515,0.08846461027860641,1.4358834028244019,0.0,0.0,0.0,15.751389503479004,0.0
134,8.237915754318237,True,0.00010543012649577577,0.0009253129246644676,0.05595290660858154,0.05595291033387184,1.4532047510147095,0.0,0.0,0.0,15.772026062011719,0.0
135,8.3560631275177,False,2.381056994199753,14.927611351013184,0.1555045247077942,0.2683444619178772,1.1723473072052002,0.0,0.0,0.0,15.097545623779297,0.0
136,8.380778312683105,False,0.022051327396184206,0.7127158343791962,0.056088969111442566,0.09690672159194946,1.5252768993377686,0.0,0.0,0.0,15.739275932312012,0.0
137,8.405111074447632,True,0.00010737223419710062,0.0009942548058461398,0.05595290660858154,0.05595291033387184,1.5573514699935913,0.0,0.0,0.0,15.75936508178711,0.0
138,8.52390456199646,False,2.3795607686042786,14.9344801902771,0.15499228239059448,0.2683444619178772,1.1722654104232788,0.0,0.0,0.0,15.0822114944458,0.0
139,8.548480987548828,False,0.021429953631013632,0.5825163051486015,0.056029923260211945,0.07913457602262497,1.3142240047454834,0.0,0.0,0.0,15.712871551513672,0.0
140,8.573017597198486,True,0.00011048987289541401,0.0007202056440291926,0.05595290660858154,0.05595291033387184,1.326873540878296,0.0,0.0,0.0,15.732386589050293,0.0
141,8.691857099533081,False,2.376410812139511,14.92185115814209,0.1546175628900528,0.2683444619178772,1.171199917793274,0.0,0.0,0.0,15.065428733825684,0.0
142,8.71841835975647,False,0.021572152618318796,0.5823935940861702,0.056029923260211945,0.07913457602262497,1.272191047668457,0.0,0.0,0.0,15.696057319641113,0.0
143,8.742777109146118,True,0.00010416133591206744,0.0005755784513894469,0.05595290660858154,0.05595291033387184,1.2941569089889526,0.0,0.0,0.0,15.715433120727539,0.0
144,8.861036539077759,False,2.3740875720977783,14.92116093635559,0.1538914293050766,0.2712404727935791,1.1708719730377197,0.0,0.0,0.0,15.050743103027344,0.0
145,8.885928630828857,False,0.02165001817047596,0.5764773860573769,0.056029923260211945,0.07913457602262497,1.360396146774292,0.0,0.0,0.0,15.683279991149902,0.0
146,8.910514831542969,True,0.00010925397873506881,0.0007008299871813506,0.05595290660858154,0.05595291033387184,1.4058852195739746,0.0,0.0,0.0,15.701417922973633,0.0
147,9.02878475189209,False,2.3718641698360443,14.920351505279541,0.15347933769226074,0.2712404727935791,1.1703256368637085,0.0,0.0,0.0,15.034663200378418,0.0
148,9.053461074829102,False,0.021724009420722723,0.5753180757164955,0.056029923260211945,0.07913457602262497,1.551941990852356,0.0,0.0,0.0,15.671724319458008,0.0
149,9.078047513961792,True,0.00010207280865870416,0.0008323335350723937,0.05595290660858154,0.05595291033387184,1.5767765045166016,0.0,0.0,0.0,15.689689636230469,0.0
150,9.196264028549194,False,2.36998587846756,14.907314777374268,0.15326213836669922,0.2712404727935791,1.1694103479385376,0.0,0.0,0.0,15.019442558288574,0.0
151,9.220869064331055,False,0.02174282679334283,0.6392142921686172,0.05606091767549515,0.08846461027860641,1.2889386415481567,0.0,0.0,0.0,15.659931182861328,0.0
152,9.245509386062622,True,0.00010566584933258127,0.0010062422370538116,0.05595290660858154,0.05595291033387184,1.2886791229248047,0.0,0.0,0.0,15.680641174316406,0.0
153,9.363811731338501,False,2.368101179599762,14.910138845443726,0.15276700258255005,0.2712404727935791,1.1685224771499634,0.0,0.0,0.0,15.004481315612793,0.0
154,9.388389110565186,False,0.021300010848790407,0.5799221619963646,0.056029923260211945,0.07913457602262497,1.273939609527588,0.0,0.0,0.0,15.634790420532227,0.0
155,9.412803649902344,True,0.00010794515219458845,0.000637100893072784,0.05595290660858154,0.05595291033387184,1.291192650794983,0.0,0.0,0.0,15.654285430908203,0.0
156,9.531312227249146,False,2.3650483787059784,14.903490543365479,0.1521271914243698,0.2712404727935791,1.1680853366851807,0.0,0.0,0.0,14.989726066589355,0.0
157,9.555768489837646,False,0.021561074536293745,0.5814342200756073,0.056029923260211945,0.07913457602262497,1.4040273427963257,0.0,0.0,0.0,15.617300033569336,0.0
158,9.580033779144287,True,0.0001067110770236468,0.0009522763139102608,0.05595290660858154,0.05595291033387184,1.4015002250671387,0.0,0.0,0.0,15.635583877563477,0.0
159,9.698498010635376,False,2.3630908131599426,14.902759790420532,0.1515219658613205,0.2712404727935791,1.1674432754516602,0.0,0.0,0.0,14.975028991699219,0.0
160,9.723215341567993,False,0.02147947670891881,0.5827086791396141,0.056029923260211945,0.07913457602262497,1.3053858280181885,0.0,0.0,0.0,15.608053207397461,0.0
161,9.747586965560913,True,0.00010667713468137663,0.0007177349471021444,0.05595290660858154,0.05595291033387184,1.329537272453308,0.0,0.0,0.0,15.626385688781738,0.0
162,9.865496635437012,False,2.3608331382274628,14.892945289611816,0.15115399658679962,0.2712404727935791,1.1675525903701782,0.0,0.0,0.0,14.961027145385742,0.0
163,9.890072107315063,False,0.02174376742914319,0.5980590358376503,0.056029923260211945,0.07913457602262497,1.4230152368545532,0.0,0.0,0.0,15.589622497558594,0.0
164,9.914642095565796,True,0.00010417800694995094,0.0007402743358397856,0.05595290660858154,0.05595291033387184,1.4202831983566284,0.0,0.0,0.0,15.607877731323242,0.0
165,10.032901048660278,False,2.359057664871216,14.885661602020264,0.15097562968730927,0.2712404727935791,1.1664870977401733,0.0,0.0,0.0,14.947664260864258,0.0
166,10.05740237236023,False,0.021786559373140335,0.6044575199484825,0.056029923260211945,0.07913457602262497,1.3219830989837646,0.0,0.0,0.0,15.57602310180664,0.0
167,10.082102298736572,True,0.00010170685527555179,0.0007177349471021444,0.05595290660858154,0.05595291033387184,1.320904016494751,0.0,0.0,0.0,15.595503807067871,0.0
168,10.200431108474731,False,2.357499599456787,14.889363050460815,0.15038073062896729,0.2712404727935791,1.1659952402114868,0.0,0.0,0.0,14.933043479919434,0.0
169,10.225112915039062,False,0.0213889149017632,0.5986658483743668,0.05599471181631088,0.06853412091732025,1.3852033615112305,0.0,0.0,0.0,15.565692901611328,0.0
170,10.249792337417603,True,0.00010942738299490884,0.0005817180863232352,0.05595290660858154,0.05595291033387184,1.4047377109527588,0.0,0.0,0.0,15.582877159118652,0.0
171,10.36899185180664,False,2.354794591665268,14.883323907852173,0.15001550316810608,0.2712404727935791,1.1653531789779663,0.0,0.0,0.0,14.918225288391113,0.0
172,10.393425464630127,False,0.021697164047509432,0.6186872348189354,0.05606091767549515,0.08846461027860641,1.3091696500778198,0.0,0.0,0.0,15.565502166748047,0.0
173,10.420393466949463,True,0.00010771527740871534,0.0007378708687610924,0.05595290660858154,0.05595291033387184,1.3401241302490234,0.0,0.0,0.0,15.585858345031738,0.0
174,10.53880262374878,False,2.3530785739421844,14.88521695137024,0.14963211119174957,0.2712404727935791,1.1648341417312622,0.0,0.0,0.0,14.906538009643555,0.0
175,10.563363790512085,False,0.021630064584314823,0.5994931980967522,0.056029923260211945,0.07913457602262497,1.339823603630066,0.0,0.0,0.0,15.546795845031738,0.0
176,10.587778568267822,True,0.00011014316442015115,0.0007592284237034619,0.05595290660858154,0.05595291033387184,1.3614752292633057,0.0,0.0,0.0,15.566561698913574,0.0
177,10.706191301345825,False,2.3510268330574036,14.878660440444946,0.14914560317993164,0.2712404727935791,1.1642740964889526,0.0,0.0,0.0,14.892782211303711,0.0
178,10.730499744415283,False,0.021393802016973495,0.6130223721265793,0.05599471181631088,0.06853412091732025,1.3012193441390991,0.0,0.0,0.0,15.522448539733887,0.0
179,10.754968881607056,True,0.00010398122867627535,0.0006230040162336081,0.05595290660858154,0.05595291033387184,1.319537878036499,0.0,0.0,0.0,15.539575576782227,0.0
180,10.873902082443237,False,2.348494380712509,14.882711172103882,0.14857129752635956,0.2712404727935791,1.1630582809448242,0.0,0.0,0.0,14.878865242004395,0.0
181,10.898385047912598,False,0.02140768337994814,0.6069816276431084,0.05599471181631088,0.06853412091732025,1.3971835374832153,0.0,0.0,0.0,15.511751174926758,0.0
182,10.923130750656128,True,0.00010348000614612829,0.0005405651609180495,0.05595290660858154,0.05595291033387184,1.4349135160446167,0.0,0.0,0.0,15.528614044189453,0.0
183,11.041696310043335,False,2.346479296684265,14.890817403793335,0.14814311265945435,0.2712404727935791,1.1623616218566895,0.0,0.0,0.0,14.866003036499023,0.0
184,11.066288232803345,False,0.021599566098302603,0.6197496131062508,0.05599471181631088,0.06853412091732025,1.499677300453186,0.0,0.0,0.0,15.49953556060791,0.0
185,11.090935707092285,True,0.00010880367881327402,0.0004777675712830387,0.05595290660858154,0.05595291033387184,1.5422157049179077,0.0,0.0,0.0,15.516992568969727,0.0
186,11.210149049758911,False,2.3444870114326477,14.888850450515747,0.14787355065345764,0.2712404727935791,1.1622660160064697,0.0,0.0,0.0,14.853683471679688,0.0
187,11.234644889831543,False,0.021539386361837387,0.6195361539721489,0.05599471181631088,0.06853412091732025,1.3614752292633057,0.0,0.0,0.0,15.489363670349121,0.0
188,11.259089946746826,True,0.00010575232408882584,0.0008554875967092812,0.05595290660858154,0.05595291033387184,1.379944086074829,0.0,0.0,0.0,15.506908416748047,0.0
189,11.378154516220093,False,2.34275683760643,14.873440265655518,0.1474050134420395,0.2712404727935791,1.1604764461517334,0.0,0.0,0.0,14.841063499450684,0.0
190,11.402610301971436,False,0.021488750353455544,0.6152886152267456,0.056029923260211945,0.07913457602262497,1.309156060218811,0.0,0.0,0.0,15.475027084350586,0.0
191,11.427083492279053,True,0.00010284177733410615,0.00045099095586920157,0.05595290660858154,0.05595291033387184,1.349372148513794,0.0,0.0,0.0,15.492347717285156,0.0
192,11.546201705932617,False,2.3406626284122467,14.865788221359253,0.14709804952144623,0.2712404727935791,1.1596158742904663,0.0,0.0,0.0,14.828017234802246,0.0
193,11.5708646774292,False,0.021538035944104195,0.6300078332424164,0.05599471181631088,0.06853412091732025,1.364016056060791,0.0,0.0,0.0,15.462047576904297,0.0
194,11.595441341400146,True,0.00010772960195026826,0.0005724839502363466,0.05595290660858154,0.05595291033387184,1.412414789199829,0.0,0.0,0.0,15.479354858398438,0.0
195,11.71400260925293,False,2.3391900956630707,14.87409234046936,0.14666852355003357,0.2683444619178772,1.1593836545944214,0.0,0.0,0.0,14.815069198608398,0.0
196,11.738746166229248,False,0.022083967924118042,0.6345422565937042,0.05606091767549515,0.08846461027860641,1.243422269821167,0.0,0.0,0.0,15.466614723205566,0.0
197,11.763522148132324,True,0.000109232014438021,0.000593058684899006,0.05595290660858154,0.05595291033387184,1.2587765455245972,0.0,0.0,0.0,15.486435890197754,0.0
198,11.882717370986938,False,2.338624745607376,14.86465573310852,0.14640016853809357,0.2712404727935791,1.158359169960022,0.0,0.0,0.0,14.80434799194336,0.0
199,11.907470703125,False,0.021821728441864252,0.6402825564146042,0.056029923260211945,0.07913457602262497,1.299757719039917,0.0,0.0,0.0,15.433104515075684,0.0
200,11.931981086730957,True,0.00010438725439598784,0.0005495276855072007,0.05595290660858154,0.05595291033387184,1.3447686433792114,0.0,0.0,0.0,15.451099395751953,0.0
201,12.051782369613647,False,2.336732894182205,14.85994815826416,0.14568771421909332,0.2712404727935791,1.157908320426941,0.0,0.0,0.0,14.79119873046875,0.0
202,12.076355695724487,False,0.02152940258383751,0.6369861960411072,0.056029923260211945,0.07913457602262497,1.2769994735717773,0.0,0.0,0.0,15.420269012451172,0.0
203,12.100876569747925,True,0.0001089117540686857,0.0005364418029785156,0.05595290660858154,0.05595291033387184,1.2697868347167969,0.0,0.0,0.0,15.438008308410645,0.0
204,12.220149278640747,False,2.3343726992607117,14.861845970153809,0.14522260427474976,0.2712404727935791,1.156473994255066,0.0,0.0,0.0,14.779448509216309,0.0
205,12.245036840438843,False,0.021612329874187708,0.6444928050041199,0.056029923260211945,0.07913457602262497,1.4228787422180176,0.0,0.0,0.0,15.407489776611328,0.0
206,12.269405364990234,True,0.00010450108675286174,0.0006143905920907855,0.05595290660858154,0.05595291033387184,1.4467023611068726,0.0,0.0,0.0,15.425411224365234,0.0
207,12.38851261138916,False,2.332749366760254,14.849017858505249,0.14501707255840302,0.2712404727935791,1.1557363271713257,0.0,0.0,0.0,14.76838493347168,0.0
208,12.4132981300354,False,0.022114901803433895,0.6585635244846344,0.056029923260211945,0.07913457602262497,1.2866027355194092,0.0,0.0,0.0,15.401091575622559,0.0
209,12.437813997268677,True,0.00010826024663401768,0.0006343065615510568,0.05595290660858154,0.05595291033387184,1.3017520904541016,0.0,0.0,0.0,15.420087814331055,0.0
210,12.556352853775024,False,2.3318637907505035,14.85047698020935,0.14487874507904053,0.2683444619178772,1.154356598854065,0.0,0.0,0.0,14.757402420043945,0.0
211,12.581064224243164,False,0.021769527811557055,0.646323636174202,0.056029923260211945,0.07913457602262497,1.326791524887085,0.0,0.0,0.0,15.384784698486328,0.0
212,12.605499744415283,True,0.00010410083632450551,0.0005405651609180495,0.05595290660858154,0.05595291033387184,1.3395230770111084,0.0,0.0,0.0,15.40275764465332,0.0
213,12.724554538726807,False,2.3298586905002594,14.848775863647461,0.14441131055355072,0.2683444619178772,1.15375554561615,0.0,0.0,0.0,14.744304656982422,0.0
214,12.749172687530518,False,0.021478966809809208,0.6473592668771744,0.05599471181631088,0.06853412091732025,1.6280303001403809,0.0,0.0,0.0,15.37542724609375,0.0
215,12.773438215255737,True,9.994789252232295e-05,0.00038628222682746127,0.05595290660858154,0.05595291033387184,1.657837152481079,0.0,0.0,0.0,15.391658782958984,0.0
216,12.891730308532715,False,2.327291965484619,14.839186668395996,0.14403194189071655,0.2683444619178772,1.1533594131469727,0.0,0.0,0.0,14.731978416442871,0.0
217,12.916108846664429,False,0.021697646006941795,0.6543640047311783,0.056029923260211945,0.07913457602262497,1.3566257953643799,0.0,0.0,0.0,15.364185333251953,0.0
218,12.94060730934143,True,0.00010201196346315555,0.0007592284237034619,0.05595290660858154,0.05595291033387184,1.3835504055023193,0.0,0.0,0.0,15.38256549835205,0.0
219,13.05919599533081,False,2.3257963359355927,14.84355092048645,0.1435675323009491,0.2683444619178772,1.152662754058838,0.0,0.0,0.0,14.720918655395508,0.0
220,13.083733320236206,False,0.021669166162610054,0.6590715050697327,0.05599471181631088,0.06853412091732025,1.2713850736618042,0.0,0.0,0.0,15.352605819702148,0.0
221,13.108245611190796,True,0.00010592727448965888,0.000593058684899006,0.05595290660858154,0.05595291033387184,1.2890479564666748,0.0,0.0,0.0,15.370092391967773,0.0
222,13.227043628692627,False,2.3244838416576385,14.843939542770386,0.14309744536876678,0.2683444619178772,1.151938796043396,0.0,0.0,0.0,14.710390090942383,0.0
223,13.251572132110596,False,0.022091069258749485,0.6699690967798233,0.056029923260211945,0.07913457602262497,1.3787009716033936,0.0,0.0,0.0,15.341597557067871,0.0
224,13.276310682296753,True,0.00010946924703603145,0.0006583547656191513,0.05595290660858154,0.05595291033387184,1.4135760068893433,0.0,0.0,0.0,15.360671997070312,0.0
225,13.394399166107178,False,2.3233219981193542,14.83880877494812,0.14281921088695526,0.2654075026512146,1.150996208190918,0.0,0.0,0.0,14.69766902923584,0.0
226,13.418895959854126,False,0.02174435183405876,0.6596952676773071,0.05599471181631088,0.06853412091732025,1.384670615196228,0.0,0.0,0.0,15.331449508666992,0.0
227,13.443246841430664,True,0.00010578622095636092,0.00048054800572572276,0.05595290660858154,0.05595291033387184,1.4103384017944336,0.0,0.0,0.0,15.34821605682373,0.0
228,13.56192946434021,False,2.3214110732078552,14.81943130493164,0.1424095332622528,0.2654075026512146,1.1509279012680054,0.0,0.0,0.0,14.685779571533203,0.0
229,13.586467266082764,False,0.02160767326131463,0.6655982881784439,0.056029923260211945,0.07913457602262497,1.334154486656189,0.0,0.0,0.0,15.317073822021484,0.0
230,13.611050367355347,True,0.00010980918887071311,0.0006643979577347636,0.05595290660858154,0.05595291033387184,1.3437031507492065,0.0,0.0,0.0,15.334541320800781,0.0
231,13.729136943817139,False,2.319263368844986,14.818339347839355,0.14199931919574738,0.2654075026512146,1.1497803926467896,0.0,0.0,0.0,14.674880027770996,0.0
232,13.753650188446045,False,0.02152408706024289,0.6759997457265854,0.05599471181631088,0.06853412091732025,1.3169970512390137,0.0,0.0,0.0,15.304244995117188,0.0
233,13.778289079666138,True,0.00010729650966823101,0.00046932742407079786,0.05595290660858154,0.05595291033387184,1.360054612159729,0.0,0.0,0.0,15.321664810180664,0.0
234,13.896697998046875,False,2.3171935975551605,14.819614887237549,0.14166702330112457,0.2654075026512146,1.1482231616973877,0.0,0.0,0.0,14.664291381835938,0.0
235,13.921334266662598,False,0.021878278348594904,0.6829237937927246,0.056029923260211945,0.07913457602262497,1.3000582456588745,0.0,0.0,0.0,15.292230606079102,0.0
236,13.945891380310059,True,0.00010653395293047652,0.0005817180863232352,0.05595290660858154,0.05595291033387184,1.3063009977340698,0.0,0.0,0.0,15.310552597045898,0.0
237,14.064289569854736,False,2.3160798847675323,14.819016456604004,0.14145085215568542,0.2654075026512146,1.1469390392303467,0.0,0.0,0.0,14.65308952331543,0.0
238,14.088990688323975,False,0.021744656842201948,0.6775733828544617,0.056029923260211945,0.07913457602262497,1.32619047164917,0.0,0.0,0.0,15.282158851623535,0.0
239,14.113541841506958,True,0.00010892905265791342,0.000637100893072784,0.05595290660858154,0.05595291033387184,1.363415002822876,0.0,0.0,0.0,15.301556587219238,0.0
240,14.232685327529907,False,2.3141267895698547,14.816558361053467,0.1410863846540451,0.2654075026512146,1.145900845527649,0.0,0.0,0.0,14.641597747802734,0.0
241,14.257487058639526,False,0.021875472739338875,0.681159719824791,0.05599471181631088,0.06853412091732025,1.3639887571334839,0.0,0.0,0.0,15.273093223571777,0.0
242,14.282230377197266,True,0.00010197630217589904,0.00043800289859063923,0.05595290660858154,0.05595291033387184,1.4092729091644287,0.0,0.0,0.0,15.290754318237305,0.0
243,14.40088963508606,False,2.3131294548511505,14.810707569122314,0.1409175992012024,0.2654075026512146,1.1455183029174805,0.0,0.0,0.0,14.631807327270508,0.0
244,14.425501108169556,False,0.021589528769254684,0.6823112815618515,0.05599471181631088,0.06853412091732025,1.2865208387374878,0.0,0.0,0.0,15.26705265045166,0.0
245,14.450263738632202,True,0.00010559248039498925,0.0005405651609180495,0.05595290660858154,0.05595291033387184,1.2972304821014404,0.0,0.0,0.0,15.286399841308594,0.0
246,14.5686354637146,False,2.311301678419113,14.805295467376709,0.14032875001430511,0.2654075026512146,1.1445621252059937,0.0,0.0,0.0,14.621072769165039,0.0
247,14.592943668365479,False,0.021992300171405077,0.6900983303785324,0.05599471181631088,0.06853412091732025,1.5508763790130615,0.0,0.0,0.0,15.266449928283691,0.0
248,14.618061065673828,True,0.00010707921319408342,0.0005264139326754957,0.05595290660858154,0.05595291033387184,1.5843443870544434,0.0,0.0,0.0,15.284032821655273,0.0
249,14.737109661102295,False,2.3100697994232178,14.793829917907715,0.13987073302268982,0.2654075026512146,1.143373727798462,0.0,0.0,0.0,14.609798431396484,0.0
250,14.761696815490723,False,0.021765090059489012,0.69047711789608,0.05599471181631088,0.06853412091732025,1.2991976737976074,0.0,0.0,0.0,15.243767738342285,0.0
251,14.786710023880005,True,0.00010629751159285661,0.0006454112735809758,0.05595290660858154,0.05595291033387184,1.3103171586990356,0.0,0.0,0.0,15.260852813720703,0.0
252,14.90561056137085,False,2.3082520067691803,14.799845218658447,0.1395433396100998,0.2654075026512146,1.1416797637939453,0.0,0.0,0.0,14.598931312561035,0.0
253,14.930007457733154,False,0.02185411285609007,0.697004646062851,0.05599471181631088,0.06853412091732025,1.2782562971115112,0.0,0.0,0.0,15.226940155029297,0.0
254,14.954728126525879,True,0.00010819579983945005,0.0007396742148557678,0.05595290660858154,0.05595291033387184,1.3081997632980347,0.0,0.0,0.0,15.244319915771484,0.0
255,15.073979139328003,False,2.307046949863434,14.79551076889038,0.13921904563903809,0.2654075026512146,1.1407098770141602,0.0,0.0,0.0,14.589309692382812,0.0
256,15.09843921661377,False,0.022002593614161015,0.697145089507103,0.056029923260211945,0.07913457602262497,1.2843761444091797,0.0,0.0,0.0,15.216760635375977,0.0
257,15.122789859771729,True,0.00010742604899860453,0.0005755784513894469,0.05595290660858154,0.05595291033387184,1.294170618057251,0.0,0.0,0.0,15.235666275024414,0.0
258,15.241142749786377,False,2.3056496679782867,14.779722690582275,0.13881812989711761,0.2624431848526001,1.1401088237762451,0.0,0.0,0.0,14.58088493347168,0.0
259,15.265923023223877,False,0.021553642582148314,0.7005146890878677,0.05599471181631088,0.06853412091732025,1.306697130203247,0.0,0.0,0.0,15.21126651763916,0.0
260,15.290393829345703,True,0.00010629511052684393,0.0005495276855072007,0.05595290660858154,0.05595291033387184,1.3114782571792603,0.0,0.0,0.0,15.22851276397705,0.0
261,15.408639907836914,False,2.3032134771347046,14.788097143173218,0.13842114806175232,0.2624431848526001,1.1400269269943237,0.0,0.0,0.0,14.570770263671875,0.0
262,15.433394432067871,False,0.021977268625050783,0.7050094753503799,0.05599471181631088,0.06853412091732025,1.3839192390441895,0.0,0.0,0.0,15.202392578125,0.0
263,15.458173274993896,True,0.00010658384780981578,0.000543841342732776,0.05595290660858154,0.05595291033387184,1.3931809663772583,0.0,0.0,0.0,15.220765113830566,0.0
264,15.577827215194702,False,2.3020097613334656,14.783395528793335,0.1382526010274887,0.2624431848526001,1.1374177932739258,0.0,0.0,0.0,14.56175422668457,0.0
265,15.602410078048706,False,0.021577016450464725,0.7078012824058533,0.05599471181631088,0.06853412091732025,1.283488154411316,0.0,0.0,0.0,15.19088363647461,0.0
266,15.62680459022522,True,0.00010878816283366177,0.0005495276855072007,0.05595290660858154,0.05595291033387184,1.300850510597229,0.0,0.0,0.0,15.209054946899414,0.0
267,15.746376752853394,False,2.299826443195343,14.78339672088623,0.13796038925647736,0.2624431848526001,1.1362292766571045,0.0,0.0,0.0,14.55186653137207,0.0
268,15.770857810974121,False,0.022371108643710613,0.7130324840545654,0.056029923260211945,0.07913457602262497,1.2976267337799072,0.0,0.0,0.0,15.185430526733398,0.0
269,15.79529333114624,True,0.0001040013648889726,0.0005900558971916325,0.05595290660858154,0.05595291033387184,1.2963426113128662,0.0,0.0,0.0,15.205699920654297,0.0
270,15.914365291595459,False,2.299676686525345,14.78243350982666,0.13785436749458313,0.2624431848526001,1.1354643106460571,0.0,0.0,0.0,14.541694641113281,0.0
271,15.939075946807861,False,0.021750859450548887,0.7066053152084351,0.05599471181631088,0.06853412091732025,1.3662837743759155,0.0,0.0,0.0,15.179119110107422,0.0
272,15.963911056518555,True,0.00010446866326674353,0.000488794466946274,0.05595290660858154,0.05595291033387184,1.3992735147476196,0.0,0.0,0.0,15.195473670959473,0.0
273,16.082946300506592,False,2.2978320717811584,14.764678478240967,0.13747377693653107,0.2624431848526001,1.1345900297164917,0.0,0.0,0.0,14.532087326049805,0.0
274,16.107758283615112,False,0.02180438954383135,0.7166603207588196,0.05599471181631088,0.06853412091732025,1.2817260026931763,0.0,0.0,0.0,15.167998313903809,0.0
275,16.132327795028687,True,0.00010426581866340712,0.0004588008960126899,0.05595290660858154,0.05595291033387184,1.3131039142608643,0.0,0.0,0.0,15.184648513793945,0.0
276,16.250680446624756,False,2.2964102029800415,14.76026177406311,0.13717882335186005,0.2594379186630249,1.1331967115402222,0.0,0.0,0.0,14.524789810180664,0.0
277,16.275310516357422,False,0.021821192931383848,0.7223983108997345,0.05599471181631088,0.06853412091732025,1.3190051317214966,0.0,0.0,0.0,15.158767700195312,0.0
278,16.2998948097229,True,0.00010676024430722464,0.0006690604641335085,0.05595290660858154,0.05595291033387184,1.3186500072479248,0.0,0.0,0.0,15.178121566772461,0.0
279,16.419105529785156,False,2.294856458902359,14.756897687911987,0.13656674325466156,0.2594379186630249,1.1323497295379639,0.0,0.0,0.0,14.515045166015625,0.0
280,16.443886041641235,False,0.022162229288369417,0.7230778783559799,0.05599471181631088,0.06853412091732025,1.1873191595077515,0.0,0.0,0.0,15.141716957092285,0.0
281,16.46843719482422,True,0.00010812322216224857,0.0008024520502658561,0.05595290660858154,0.05595291033387184,1.1990944147109985,0.0,0.0,0.0,15.159862518310547,0.0
282,16.586809635162354,False,2.294193357229233,14.756988286972046,0.13602551817893982,0.2594379186630249,1.131024718284607,0.0,0.0,0.0,14.505243301391602,0.0
283,16.611448526382446,False,0.022111108992248774,0.7290516793727875,0.056029923260211945,0.07913457602262497,1.1998183727264404,0.0,0.0,0.0,15.134773254394531,0.0
284,16.635804891586304,True,0.00010832952284545172,0.0005960464477539062,0.05595290660858154,0.05595291033387184,1.2052005529403687,0.0,0.0,0.0,15.153313636779785,0.0
285,16.75490641593933,False,2.292998433113098,14.76232647895813,0.1356695145368576,0.2594379186630249,1.1309154033660889,0.0,0.0,0.0,14.494903564453125,0.0
286,16.77963614463806,False,0.021753313485533,0.7278725504875183,0.05599471181631088,0.06853412091732025,1.2985692024230957,0.0,0.0,0.0,15.128353118896484,0.0
287,16.804250240325928,True,0.00010848732017620932,0.0005908080493099988,0.05595290660858154,0.05595291033387184,1.330712080001831,0.0,0.0,0.0,15.145298957824707,0.0
288,16.923307418823242,False,2.291053384542465,14.752163887023926,0.1352270394563675,0.2594379186630249,1.1294537782669067,0.0,0.0,0.0,14.485696792602539,0.0
289,16.948017358779907,False,0.021952134557068348,0.7207862287759781,0.05599471181631088,0.06853412091732025,1.3445501327514648,0.0,0.0,0.0,15.120427131652832,0.0
290,16.9723699092865,True,0.0001058138059306657,0.0004214685031911358,0.05595290660858154,0.05595291033387184,1.3631008863449097,0.0,0.0,0.0,15.13784408569336,0.0
291,17.090625524520874,False,2.2898055613040924,14.746527671813965,0.13506124913692474,0.2594379186630249,1.1283745765686035,0.0,0.0,0.0,14.476888656616211,0.0
292,17.11560559272766,False,0.022071548737585545,0.725853219628334,0.05599471181631088,0.06853412091732025,1.206225037574768,0.0,0.0,0.0,15.109227180480957,0.0
293,17.13996958732605,True,0.00010337346793676261,0.0005495276855072007,0.05595290660858154,0.05595291033387184,1.2293111085891724,0.0,0.0,0.0,15.127054214477539,0.0
294,17.258662223815918,False,2.288690507411957,14.746479988098145,0.1349407434463501,0.2564052939414978,1.127500295639038,0.0,0.0,0.0,14.468153953552246,0.0
295,17.283464670181274,False,0.02227775752544403,0.7369566708803177,0.05599471181631088,0.06853412091732025,1.3360942602157593,0.0,0.0,0.0,15.102840423583984,0.0
296,17.307750701904297,True,0.00010658234714355785,0.0005693725688615814,0.05595290660858154,0.05595291033387184,1.344345211982727,0.0,0.0,0.0,15.119829177856445,0.0
297,17.426045179367065,False,2.287992686033249,14.73934531211853,0.1346949189901352,0.2564052939414978,1.1266260147094727,0.0,0.0,0.0,14.458826065063477,0.0
298,17.4508798122406,False,0.022159588988870382,0.7321634143590927,0.05599471181631088,0.06853412091732025,1.209886074066162,0.0,0.0,0.0,15.093022346496582,0.0
299,17.47555446624756,True,0.00010899082553805783,0.0006019773718435317,0.05595290660858154,0.05595291033387184,1.2215930223464966,0.0,0.0,0.0,15.110448837280273,0.0
300,17.59389567375183,False,2.286822497844696,14.73145842552185,0.13451646268367767,0.2564052939414978,1.1250824928283691,0.0,0.0,0.0,14.450156211853027,0.0
301,17.61847424507141,False,0.021848171018064022,0.7382718473672867,0.05599471181631088,0.06853412091732025,1.376023530960083,0.0,0.0,0.0,15.088749885559082,0.0
302,17.64301300048828,True,0.00010624801689118613,0.0006143905920907855,0.05595290660858154,0.05595291033387184,1.3945060968399048,0.0,0.0,0.0,15.105937957763672,0.0
303,17.761139392852783,False,2.285088747739792,14.729686975479126,0.13406617939472198,0.2564052939414978,1.1238802671432495,0.0,0.0,0.0,14.441325187683105,0.0
304,17.785746335983276,False,0.021933652460575104,0.7457111030817032,0.05599471181631088,0.06853412091732025,1.19380784034729,0.0,0.0,0.0,15.070990562438965,0.0
305,17.810270309448242,True,0.0001083546521840617,0.0006474721885751933,0.05595290660858154,0.05595291033387184,1.2043535709381104,0.0,0.0,0.0,15.088621139526367,0.0
306,17.929094076156616,False,2.2837626934051514,14.737677574157715,0.13390742242336273,0.2564052939414978,1.1229650974273682,0.0,0.0,0.0,14.432413101196289,0.0
307,17.953819751739502,False,0.022165013942867517,0.749024972319603,0.05599471181631088,0.06853412091732025,1.2872720956802368,0.0,0.0,0.0,15.06166934967041,0.0
308,17.97816801071167,True,0.00010843064046639483,0.0005066394805908203,0.05595290660858154,0.05595291033387184,1.3090057373046875,0.0,0.0,0.0,15.079181671142578,0.0
309,18.09654951095581,False,2.282763421535492,14.734116792678833,0.1336384415626526,0.2564052939414978,1.1224733591079712,0.0,0.0,0.0,14.423640251159668,0.0
310,18.121051788330078,False,0.02185719320550561,0.7503160834312439,0.05599471181631088,0.06853412091732025,1.2882009744644165,0.0,0.0,0.0,15.054900169372559,0.0
311,18.14532232284546,True,0.00010419461432320531,0.0005908080493099988,0.05595290660858154,0.05595291033387184,1.306178092956543,0.0,0.0,0.0,15.072296142578125,0.0
312,18.26343536376953,False,2.2809486091136932,14.724500179290771,0.13343225419521332,0.2564052939414978,1.1215170621871948,0.0,0.0,0.0,14.41499137878418,0.0
313,18.288037300109863,False,0.02176088746637106,0.7540372759103775,0.05599471181631088,0.06853412091732025,1.304429531097412,0.0,0.0,0.0,15.046842575073242,0.0
314,18.312431573867798,True,0.00010543628377490677,0.0007492187432944775,0.05595290660858154,0.05595291033387184,1.3203575611114502,0.0,0.0,0.0,15.063403129577637,0.0
315,18.430489778518677,False,2.279305160045624,14.718564748764038,0.13319635391235352,0.2564052939414978,1.1208477020263672,0.0,0.0,0.0,14.406338691711426,0.0
316,18.455077648162842,False,0.022033096756786108,0.7520801573991776,0.05599471181631088,0.06853412091732025,1.5420517921447754,0.0,0.0,0.0,15.046181678771973,0.0
317,18.47989273071289,True,0.0001059264104696922,0.0005967910328763537,0.05595290660858154,0.05595291033387184,1.5648919343948364,0.0,0.0,0.0,15.062878608703613,0.0
318,18.599181175231934,False,2.2781695425510406,14.71463918685913,0.1329330950975418,0.25333172082901,1.1191401481628418,0.0,0.0,0.0,14.397488594055176,0.0
319,18.623734712600708,False,0.021884622983634472,0.7482321560382843,0.05599471181631088,0.06853412091732025,1.316177487373352,0.0,0.0,0.0,15.034156799316406,0.0
320,18.648221254348755,True,0.00010500775715627242,0.000577888495172374,0.05595290660858154,0.05595291033387184,1.3215186595916748,0.0,0.0,0.0,15.05042839050293,0.0
321,18.767003536224365,False,2.277083545923233,14.710652828216553,0.13233131170272827,0.25333172082901,1.1181566715240479,0.0,0.0,0.0,14.38941478729248,0.0
322,18.79194450378418,False,0.021931668743491173,0.7557505369186401,0.05599471181631088,0.06853412091732025,1.2344474792480469,0.0,0.0,0.0,15.023269653320312,0.0
323,18.8163959980011,True,0.0001044922464643605,0.0007281775469891727,0.05595290660858154,0.05595291033387184,1.254569172859192,0.0,0.0,0.0,15.039936065673828,0.0
324,18.93506121635437,False,2.2758832573890686,14.702547788619995,0.1319313943386078,0.25333172082901,1.1178697347640991,0.0,0.0,0.0,14.381560325622559,0.0
325,18.959550142288208,False,0.022043087519705296,0.7666675746440887,0.05599471181631088,0.06853412091732025,1.2619867324829102,0.0,0.0,0.0,15.013702392578125,0.0
326,18.983999729156494,True,0.00011040408935514279,0.0009277094795834273,0.05595290660858154,0.05595291033387184,1.288132667541504,0.0,0.0,0.0,15.030672073364258,0.0
327,19.10197877883911,False,2.2747525572776794,14.708445072174072,0.13168232142925262,0.25333172082901,1.1162168979644775,0.0,0.0,0.0,14.373866081237793,0.0
328,19.126258850097656,False,0.022202974651008844,0.7595141977071762,0.05599471181631088,0.06853412091732025,1.6336719989776611,0.0,0.0,0.0,15.021463394165039,0.0
329,19.15129542350769,True,0.00010063896297651809,0.0005900558971916325,0.05595290660858154,0.05595291033387184,1.6449145078659058,0.0,0.0,0.0,15.035743713378906,0.0
330,19.269880771636963,False,2.27400004863739,14.698460102081299,0.1313549280166626,0.25333172082901,1.1162714958190918,0.0,0.0,0.0,14.366002082824707,0.0
331,19.294435501098633,False,0.02168675186112523,0.7707078754901886,0.05595290660858154,0.05595291033387184,1.2712211608886719,0.0,0.0,0.0,14.9995698928833,0.0
332,19.31905460357666,True,0.00010810153071361128,0.0008215933485189453,0.05595290660858154,0.05595291033387184,1.2864115238189697,0.0,0.0,0.0,15.015644073486328,0.0
333,19.43802571296692,False,2.27179616689682,14.694149494171143,0.13084962964057922,0.25333172082901,1.1141678094863892,0.0,0.0,0.0,14.356404304504395,0.0
334,19.462449073791504,False,0.02223731018602848,0.7727070152759552,0.05599471181631088,0.06853412091732025,1.390749454498291,0.0,0.0,0.0,14.98771858215332,0.0
335,19.487067222595215,True,0.00010800347808981314,0.0009039491851581261,0.05595290660858154,0.05595291033387184,1.4245998859405518,0.0,0.0,0.0,15.005810737609863,0.0
336,19.605729579925537,False,2.271362990140915,14.696846008300781,0.13064512610435486,0.2502308189868927,1.1138399839401245,0.0,0.0,0.0,14.349173545837402,0.0
337,19.63025426864624,False,0.021873752120882273,0.7612314075231552,0.05599471181631088,0.06853412091732025,1.4055299758911133,0.0,0.0,0.0,14.989641189575195,0.0
338,19.655025959014893,True,0.00010445332918607164,0.0004951133450958878,0.05595290660858154,0.05595291033387184,1.4393258094787598,0.0,0.0,0.0,15.00480842590332,0.0
339,19.774327754974365,False,2.269655615091324,14.677417278289795,0.1302158534526825,0.2502308189868927,1.1132389307022095,0.0,0.0,0.0,14.340269088745117,0.0
340,19.798929691314697,False,0.021988945081830025,0.7663290202617645,0.05599471181631088,0.06853412091732025,1.384670615196228,0.0,0.0,0.0,14.983144760131836,0.0
341,19.823694944381714,True,0.00010535510227782652,0.0005196212805458345,0.05595290660858154,0.05595291033387184,1.3882086277008057,0.0,0.0,0.0,14.999414443969727,0.0
342,19.94226837158203,False,2.268567681312561,14.675583839416504,0.13007955253124237,0.2502308189868927,1.1116405725479126,0.0,0.0,0.0,14.332632064819336,0.0
343,19.96684241294861,False,0.02205276396125555,0.7677152752876282,0.05599471181631088,0.06853412091732025,1.2158010005950928,0.0,0.0,0.0,14.983526229858398,0.0
344,19.991588830947876,True,0.00010479853699507657,0.0006143905920907855,0.05595290660858154,0.05595291033387184,1.2430261373519897,0.0,0.0,0.0,14.999635696411133,0.0
345,20.110180139541626,False,2.2676141560077667,14.681202173233032,0.12976956367492676,0.2502308189868927,1.1126378774642944,0.0,0.0,0.0,14.323506355285645,0.0
346,20.134923696517944,False,0.02169972052797675,0.7725399732589722,0.05595290660858154,0.05595291033387184,1.4471395015716553,0.0,0.0,0.0,14.96329402923584,0.0
347,20.15939950942993,True,0.00010330219083698466,0.0006854534149169922,0.05595290660858154,0.05595291033387184,1.473135232925415,0.0,0.0,0.0,14.978391647338867,0.0
348,20.278382301330566,False,2.2657623887062073,14.677271842956543,0.12945415079593658,0.2502308189868927,1.1103018522262573,0.0,0.0,0.0,14.31657600402832,0.0
349,20.302744388580322,False,0.022060361225157976,0.7933704555034637,0.05603650584816933,0.06853412091732025,1.4203925132751465,0.0,0.0,0.0,14.948675155639648,0.0
350,20.32717728614807,True,0.00010573069630481768,0.0010066834511235356,0.05595290660858154,0.05595291033387184,1.434025526046753,0.0,0.0,0.0,14.965442657470703,0.0
351,20.446739673614502,False,2.2648321092128754,14.68010663986206,0.12927860021591187,0.24707525968551636,1.109413981437683,0.0,0.0,0.0,14.307953834533691,0.0
352,20.471383094787598,False,0.02207899233326316,0.7902435958385468,0.05603650584816933,0.06853412091732025,1.2095309495925903,0.0,0.0,0.0,14.940925598144531,0.0
353,20.495888471603394,True,0.00010761443263618276,0.0008601469016866758,0.05595290660858154,0.05595291033387184,1.2196942567825317,0.0,0.0,0.0,14.958322525024414,0.0
354,20.61456322669983,False,2.263854146003723,14.6714186668396,0.12911835312843323,0.24707525968551636,1.108553409576416,0.0,0.0,0.0,14.299312591552734,0.0
355,20.639230012893677,False,0.021949345245957375,0.7802725583314896,0.05599471181631088,0.06853412091732025,1.2180002927780151,0.0,0.0,0.0,14.939261436462402,0.0
356,20.66381812095642,True,0.00010765143088065088,0.0006398830009857193,0.05595290660858154,0.05595291033387184,1.2334092855453491,0.0,0.0,0.0,14.955301284790039,0.0
357,20.78235149383545,False,2.2624149918556213,14.674992561340332,0.1288161426782608,0.24707525968551636,1.1072146892547607,0.0,0.0,0.0,14.291345596313477,0.0
358,20.806947708129883,False,0.022335178218781948,0.7990343868732452,0.05603650584816933,0.06853412091732025,1.3919925689697266,0.0,0.0,0.0,14.93112564086914,0.0
359,20.83178424835205,True,0.00010360183296143077,0.0009391278581460938,0.05595290660858154,0.05595291033387184,1.42544686794281,0.0,0.0,0.0,14.949091911315918,0.0
360,20.95169448852539,False,2.2616660594940186,14.661825895309448,0.12858723104000092,0.24707525968551636,1.1068048477172852,0.0,0.0,0.0,14.282992362976074,0.0
361,20.97636389732361,False,0.022374382242560387,0.7934591174125671,0.05603650584816933,0.06853412091732025,1.2178500890731812,0.0,0.0,0.0,14.922189712524414,0.0
362,21.00095534324646,True,0.00010629800271999557,0.0006690604641335085,0.05595290660858154,0.05595291033387184,1.2380810976028442,0.0,0.0,0.0,14.941461563110352,0.0
363,21.120080709457397,False,2.261272966861725,14.662425518035889,0.12849187850952148,0.24707525968551636,1.1063131093978882,0.0,0.0,0.0,14.276652336120605,0.0
364,21.144672393798828,False,0.02210055012255907,0.7895402610301971,0.05599471181631088,0.06853412091732025,1.2314285039901733,0.0,0.0,0.0,14.914590835571289,0.0
365,21.16910409927368,True,0.00010671798918338027,0.0007275673851836473,0.05595290660858154,0.05595291033387184,1.2517961263656616,0.0,0.0,0.0,14.931037902832031,0.0
366,21.28776788711548,False,2.259984314441681,14.652783870697021,0.1282813847064972,0.24389240145683289,1.105752944946289,0.0,0.0,0.0,14.26746940612793,0.0
367,21.312100887298584,False,0.021977100986987352,0.8063985407352448,0.05603650584816933,0.06853412091732025,1.3415311574935913,0.0,0.0,0.0,14.906075477600098,0.0
368,21.336425304412842,True,0.00010330587429052684,0.000986632439889945,0.05595290660858154,0.05595291033387184,1.375873327255249,0.0,0.0,0.0,14.923772811889648,0.0
369,21.45532774925232,False,2.258319705724716,14.64586853981018,0.1279735118150711,0.24389240145683289,1.104783058166504,0.0,0.0,0.0,14.261087417602539,0.0
370,21.479809761047363,False,0.021867414470762014,0.7964030653238297,0.05595290660858154,0.05595291033387184,1.2672460079193115,0.0,0.0,0.0,14.90102767944336,0.0
371,21.504178047180176,True,0.00010965732144541107,0.0007638934766873717,0.05595290660858154,0.05595291033387184,1.2838979959487915,0.0,0.0,0.0,14.916969299316406,0.0
372,21.62329626083374,False,2.2567038238048553,14.647470712661743,0.12769857048988342,0.24389240145683289,1.1041820049285889,0.0,0.0,0.0,14.252979278564453,0.0
373,21.64813494682312,False,0.022196269128471613,0.8011044561862946,0.05603650584816933,0.06853412091732025,1.3837553262710571,0.0,0.0,0.0,14.90174674987793,0.0
374,21.672447204589844,True,0.00010469794688106049,0.00071835340349935,0.05595290660858154,0.05595291033387184,1.395967721939087,0.0,0.0,0.0,14.919853210449219,0.0
375,21.796096563339233,False,2.2560301423072815,14.64181900024414,0.12754422426223755,0.24389240145683289,1.1029253005981445,0.0,0.0,0.0,14.245485305786133,0.0
376,21.821464776992798,False,0.022032740525901318,0.8098486810922623,0.055994704365730286,0.06853412091732025,1.2614812850952148,0.0,0.0,0.0,14.881233215332031,0.0
377,21.84641742706299,True,0.0001027134021569509,0.0010426554217701778,0.05595290660858154,0.05595291033387184,1.2964109182357788,0.0,0.0,0.0,14.898483276367188,0.0
378,21.963757276535034,False,2.2546543180942535,14.63289737701416,0.12723194062709808,0.24389240145683289,1.1030346155166626,0.0,0.0,0.0,14.237655639648438,0.0
379,21.99618935585022,False,0.022147740237414837,0.8108370006084442,0.05603650584816933,0.06853412091732025,1.514061689376831,0.0,0.0,0.0,14.884721755981445,0.0
380,22.02093815803528,True,0.00010821831892826594,0.0008985289605334401,0.05595290660858154,0.05595291033387184,1.52572762966156,0.0,0.0,0.0,14.902149200439453,0.0
381,22.14012622833252,False,2.2538453340530396,14.629511833190918,0.12705101072788239,0.24389240145683289,1.1011357307434082,0.0,0.0,0.0,14.230973243713379,0.0
382,22.16500449180603,False,0.02198056085035205,0.8134250342845917,0.05603650584816933,0.06853412091732025,1.488585114479065,0.0,0.0,0.0,14.86828899383545,0.0
383,22.189908742904663,True,0.00011058342352043837,0.0009315311763202772,0.05595290660858154,0.05595291033387184,1.4991718530654907,0.0,0.0,0.0,14.885782241821289,0.0
384,22.310218811035156,False,2.2524012625217438,14.62893009185791,0.12694212794303894,0.24389240145683289,1.100821614265442,0.0,0.0,0.0,14.224075317382812,0.0
385,22.335230350494385,False,0.022067793179303408,0.81027552485466,0.05603650584816933,0.06853412091732025,1.237234115600586,0.0,0.0,0.0,14.865904808044434,0.0
386,22.360159873962402,True,0.0001082671315089101,0.0007586432911921293,0.05595290660858154,0.05595291033387184,1.2528479099273682,0.0,0.0,0.0,14.882533073425293,0.0
387,22.480395078659058,False,2.2514910995960236,14.61972713470459,0.12675943970680237,0.24066855013370514,1.0997697114944458,0.0,0.0,0.0,14.217201232910156,0.0
388,22.505260705947876,False,0.02210655016824603,0.8220201730728149,0.055994704365730286,0.06853412091732025,1.2586263418197632,0.0,0.0,0.0,14.85515308380127,0.0
389,22.529969215393066,True,0.00011076214832428377,0.001015030502458103,0.05595290660858154,0.05595291033387184,1.2806740999221802,0.0,0.0,0.0,14.872180938720703,0.0
390,22.64953112602234,False,2.2502870857715607,14.610598087310791,0.1263946145772934,0.24066855013370514,1.098362684249878,0.0,0.0,0.0,14.209750175476074,0.0
391,22.674214124679565,False,0.02203536219894886,0.8135292679071426,0.055994704365730286,0.06853412091732025,1.3074620962142944,0.0,0.0,0.0,14.849843978881836,0.0
392,22.698970794677734,True,0.00010505611498956569,0.0006854534149169922,0.05595290660858154,0.05595291033387184,1.3324060440063477,0.0,0.0,0.0,14.865982055664062,0.0
393,22.817962408065796,False,2.249012142419815,14.613887071609497,0.1263171136379242,0.24066855013370514,1.0973109006881714,0.0,0.0,0.0,14.202119827270508,0.0
394,22.842828512191772,False,0.02235946711152792,0.8152753859758377,0.05603650584816933,0.06853412091732025,1.4701709747314453,0.0,0.0,0.0,14.840601921081543,0.0
395,22.867918252944946,True,0.00011004919542756397,0.0007232821371871978,0.05595290660858154,0.05595291033387184,1.488462209701538,0.0,0.0,0.0,14.857640266418457,0.0
396,22.98702335357666,False,2.2487080097198486,14.60652470588684,0.12615463137626648,0.24066855013370514,1.0957945585250854,0.0,0.0,0.0,14.196404457092285,0.0
397,23.01204562187195,False,0.022138238418847322,0.8177659660577774,0.05603650584816933,0.06853412091732025,1.3679776191711426,0.0,0.0,0.0,14.848732948303223,0.0
398,23.037269115447998,True,0.00010673412361938972,0.0006743495760019869,0.05595290660858154,0.05595291033387184,1.3991096019744873,0.0,0.0,0.0,14.867652893066406,0.0
399,23.157759189605713,False,2.2473838925361633,14.600474834442139,0.12597323954105377,0.24066855013370514,1.0957399606704712,0.0,0.0,0.0,14.19101333618164,0.0
400,23.182700634002686,False,0.02212405437603593,0.8216235786676407,0.055994704365730286,0.06853412091732025,1.326040267944336,0.0,0.0,0.0,14.83044147491455,0.0
401,23.20763373374939,True,0.00010604314411466476,0.0008860867819748819,0.05595290660858154,0.05595291033387184,1.3422551155090332,0.0,0.0,0.0,14.846827507019043,0.0
402,23.327731370925903,False,2.2462330758571625,14.60814118385315,0.12566505372524261,0.24066855013370514,1.0940459966659546,0.0,0.0,0.0,14.181904792785645,0.0
403,23.35269784927368,False,0.022045923396945,0.8218790590763092,0.055994704365730286,0.06853412091732025,1.278870940208435,0.0,0.0,0.0,14.826958656311035,0.0
404,23.377527713775635,True,0.00010680687410058454,0.0007609811291331425,0.05595290660858154,0.05595291033387184,1.2971758842468262,0.0,0.0,0.0,14.842756271362305,0.0
405,23.49766206741333,False,2.2453266382217407,14.592479467391968,0.12542390823364258,0.24066855013370514,1.0933493375778198,0.0,0.0,0.0,14.174905776977539,0.0
406,23.52290630340576,False,0.02231114311143756,0.8327518403530121,0.055994704365730286,0.06853412091732025,1.2598557472229004,0.0,0.0,0.0,14.812944412231445,0.0
407,23.54754137992859,True,0.00010704360647650901,0.001015030502458103,0.05595290660858154,0.05595291033387184,1.2859060764312744,0.0,0.0,0.0,14.830531120300293,0.0
408,23.66841959953308,False,2.2446803748607635,14.592510461807251,0.12526766955852509,0.23739005625247955,1.0924887657165527,0.0,0.0,0.0,14.167614936828613,0.0
409,23.69369339942932,False,0.021931130904704332,0.8293941617012024,0.055994704365730286,0.06853412091732025,1.3748078346252441,0.0,0.0,0.0,14.814568519592285,0.0
410,23.71853542327881,True,0.00010773138455988374,0.0007679521513637155,0.05595290660858154,0.05595291033387184,1.3942328691482544,0.0,0.0,0.0,14.830986022949219,0.0
411,23.83876347541809,False,2.2429871559143066,14.59007978439331,0.12504006922245026,0.23739005625247955,1.0918740034103394,0.0,0.0,0.0,14.162044525146484,0.0
412,23.863614797592163,False,0.02216834109276533,0.8357429504394531,0.05603650584816933,0.06853412091732025,1.2006516456604004,0.0,0.0,0.0,14.798237800598145,0.0
413,23.88839864730835,True,0.00010589977136987727,0.0009816687816055492,0.05595290660858154,0.05595291033387184,1.2353899478912354,0.0,0.0,0.0,14.81535530090332,0.0
414,24.00811791419983,False,2.242167443037033,14.59344744682312,0.12490922957658768,0.23739005625247955,1.0904396772384644,0.0,0.0,0.0,14.15487289428711,0.0
415,24.032952308654785,False,0.022234420757740736,0.8365034312009811,0.055994704365730286,0.06853412091732025,1.263052225112915,0.0,0.0,0.0,14.793997764587402,0.0
416,24.057610273361206,True,0.00010130715963896364,0.0009195356687996536,0.05595290660858154,0.05595291033387184,1.2815483808517456,0.0,0.0,0.0,14.810855865478516,0.0
417,24.177461624145508,False,2.241271138191223,14.588227272033691,0.12465135008096695,0.23739005625247955,1.0897703170776367,0.0,0.0,0.0,14.147435188293457,0.0
418,24.20222234725952,False,0.021910581272095442,0.8301398158073425,0.055994704365730286,0.06853412091732025,1.3738925457000732,0.0,0.0,0.0,14.79149055480957,0.0
419,24.226730346679688,True,0.00010588531040411908,0.0007638934766873717,0.05595290660858154,0.05595291033387184,1.3973610401153564,0.0,0.0,0.0,14.80681037902832,0.0
420,24.346392154693604,False,2.2396348416805267,14.582184553146362,0.12439552694559097,0.23739005625247955,1.0886502265930176,0.0,0.0,0.0,14.14162540435791,0.0
421,24.371208667755127,False,0.022390608210116625,0.8381945639848709,0.05603650584816933,0.06853412091732025,1.3953666687011719,0.0,0.0,0.0,14.789268493652344,0.0
422,24.39584994316101,True,0.00010885202755162027,0.0009039491851581261,0.05595290660858154,0.05595291033387184,1.4181249141693115,0.0,0.0,0.0,14.806940078735352,0.0
423,24.516107320785522,False,2.239440083503723,14.575012922286987,0.12434116005897522,0.23739005625247955,1.086888074874878,0.0,0.0,0.0,14.134862899780273,0.0
424,24.54160737991333,False,0.02216333756223321,0.8385205268859863,0.05603650584816933,0.06853412091732025,1.2560445070266724,0.0,0.0,0.0,14.778661727905273,0.0
425,24.566439151763916,True,0.000103521924756933,0.0008601469016866758,0.05595290660858154,0.05595291033387184,1.2739806175231934,0.0,0.0,0.0,14.795774459838867,0.0
426,24.68515396118164,False,2.2383177280426025,14.572633504867554,0.1242712214589119,0.23739005625247955,1.0864372253417969,0.0,0.0,0.0,14.128235816955566,0.0
427,24.710201740264893,False,0.02228111494332552,0.8422225713729858,0.05603650584816933,0.06853412091732025,1.1966218948364258,0.0,0.0,0.0,14.770285606384277,0.0
428,24.73507857322693,True,0.00010737151569628622,0.0007731391087872908,0.05595290660858154,0.05595291033387184,1.2075364589691162,0.0,0.0,0.0,14.787336349487305,0.0
429,24.853710889816284,False,2.2375844419002533,14.574238061904907,0.12410693615674973,0.2340705841779709,1.0848935842514038,0.0,0.0,0.0,14.122225761413574,0.0
430,24.878823280334473,False,0.02244011964648962,0.843554362654686,0.05603650584816933,0.06853412091732025,1.2512633800506592,0.0,0.0,0.0,14.763472557067871,0.0
431,24.90361213684082,True,0.00010588184522930533,0.0007592284237034619,0.05595290660858154,0.05595291033387184,1.2512496709823608,0.0,0.0,0.0,14.781301498413086,0.0
432,25.021984577178955,False,2.2370165586471558,14.571685791015625,0.12393008172512054,0.2340705841779709,1.0849756002426147,0.0,0.0,0.0,14.114767074584961,0.0
433,25.04671883583069,False,0.022369574289768934,0.8460953831672668,0.05603650584816933,0.06853412091732025,1.3620762825012207,0.0,0.0,0.0,14.756145477294922,0.0
434,25.07157826423645,True,0.00010627300071064383,0.0008905859431251884,0.05595290660858154,0.05595291033387184,1.3764333724975586,0.0,0.0,0.0,14.773588180541992,0.0
435,25.190823316574097,False,2.2364601492881775,14.571977853775024,0.12377309799194336,0.2340705841779709,1.083363652229309,0.0,0.0,0.0,14.107690811157227,0.0
436,25.215718507766724,False,0.02215719548985362,0.8511273562908173,0.055994704365730286,0.06853412091732025,1.346872329711914,0.0,0.0,0.0,14.748430252075195,0.0
437,25.240350246429443,True,0.00010232242857455276,0.001039242561091669,0.05595290660858154,0.05595291033387184,1.3590847253799438,0.0,0.0,0.0,14.765634536743164,0.0
438,25.359061002731323,False,2.2349871695041656,14.555703401565552,0.12360140681266785,0.2340705841779709,1.082653284072876,0.0,0.0,0.0,14.100829124450684,0.0
439,25.383895874023438,False,0.022129318676888943,0.850038006901741,0.05603650584816933,0.06853412091732025,1.264568567276001,0.0,0.0,0.0,14.751819610595703,0.0
440,25.40853476524353,True,0.00010861977898457553,0.0009117757144849747,0.05595290660858154,0.05595291033387184,1.2850180864334106,0.0,0.0,0.0,14.770185470581055,0.0
441,25.52700686454773,False,2.23388671875,14.564673900604248,0.12339833378791809,0.2340705841779709,1.0820249319076538,0.0,0.0,0.0,14.094661712646484,0.0
442,25.55201745033264,False,0.02229757374152541,0.8515312522649765,0.055994704365730286,0.06853412091732025,1.2503480911254883,0.0,0.0,0.0,14.73857307434082,0.0
443,25.576574563980103,True,0.00011055098184442613,0.0009443151793675497,0.05595290660858154,0.05595291033387184,1.2694998979568481,0.0,0.0,0.0,14.75549602508545,0.0
444,25.694401502609253,False,2.233293503522873,14.563311338424683,0.12308903783559799,0.2340705841779709,1.0812052488327026,0.0,0.0,0.0,14.088113784790039,0.0
445,25.71905541419983,False,0.022263312712311745,0.8585573732852936,0.055994704365730286,0.06853412091732025,1.2274396419525146,0.0,0.0,0.0,14.730077743530273,0.0
446,25.743701696395874,True,0.00011200599146832246,0.0009739479719428346,0.05595290660858154,0.05595291033387184,1.2503618001937866,0.0,0.0,0.0,14.74807357788086,0.0
447,25.86215329170227,False,2.2325070202350616,14.552342891693115,0.12293019890785217,0.2340705841779709,1.08076810836792,0.0,0.0,0.0,14.082347869873047,0.0
448,25.886985778808594,False,0.02219448797404766,0.8573365956544876,0.055994704365730286,0.06853412091732025,1.2830783128738403,0.0,0.0,0.0,14.724038124084473,0.0
449,25.911656618118286,True,0.00010614013262966182,0.0009039491851581261,0.05595290660858154,0.05595291033387184,1.2829281091690063,0.0,0.0,0.0,14.740850448608398,0.0
450,26.029725551605225,False,2.2312667965888977,14.549988508224487,0.1227269172668457,0.23069646954536438,1.0805768966674805,0.0,0.0,0.0,14.07524299621582,0.0
451,26.054493188858032,False,0.02241969807073474,0.85578553378582,0.055994704365730286,0.06853412091732025,1.2878731489181519,0.0,0.0,0.0,14.726947784423828,0.0
452,26.079169034957886,True,0.00011109033039247151,0.0008492354390909895,0.05595290660858154,0.05595291033387184,1.3197154998779297,0.0,0.0,0.0,14.742782592773438,0.0
453,26.19776201248169,False,2.2306376695632935,14.535952806472778,0.12263039499521255,0.23069646954536438,1.0798802375793457,0.0,0.0,0.0,14.07005500793457,0.0
454,26.222410917282104,False,0.02200898015871644,0.862581878900528,0.055994704365730286,0.06853412091732025,1.2703195810317993,0.0,0.0,0.0,14.712860107421875,0.0
455,26.247262954711914,True,0.00010567741810518783,0.0010066834511235356,0.05595290660858154,0.05595291033387184,1.2909057140350342,0.0,0.0,0.0,14.729110717773438,0.0
456,26.366071224212646,False,2.2293734550476074,14.54026460647583,0.1223694384098053,0.23069646954536438,1.0785552263259888,0.0,0.0,0.0,14.064495086669922,0.0
457,26.390796899795532,False,0.022296446841210127,0.8602619916200638,0.055994704365730286,0.06853412091732025,1.3835231065750122,0.0,0.0,0.0,14.709532737731934,0.0
458,26.41575789451599,True,0.0001064481239154702,0.0009348623279947788,0.05595290660858154,0.05595291033387184,1.4056802988052368,0.0,0.0,0.0,14.725334167480469,0.0
459,26.534098148345947,False,2.228633314371109,14.536422491073608,0.12228415906429291,0.23069646954536438,1.0779814720153809,0.0,0.0,0.0,14.058464050292969,0.0
460,26.558882236480713,False,0.022160387597978115,0.8615758270025253,0.055994704365730286,0.06853412091732025,1.2499382495880127,0.0,0.0,0.0,14.708599090576172,0.0
461,26.5840904712677,True,0.00010792239663715009,0.0008215933485189453,0.05595290660858154,0.05595291033387184,1.26365327835083,0.0,0.0,0.0,14.725154876708984,0.0
462,26.702213048934937,False,2.2276799380779266,14.529768228530884,0.12205411493778229,0.23069646954536438,1.0777082443237305,0.0,0.0,0.0,14.053349494934082,0.0
463,26.72809338569641,False,0.022571843583136797,0.8719240128993988,0.05603650584816933,0.06853412091732025,1.219298005104065,0.0,0.0,0.0,14.697790145874023,0.0
464,26.753041982650757,True,0.00010903715519816615,0.0010498711344553158,0.05595290660858154,0.05595291033387184,1.2332589626312256,0.0,0.0,0.0,14.716793060302734,0.0
465,26.872310638427734,False,2.2274962067604065,14.525142908096313,0.12190753221511841,0.23069646954536438,1.0766973495483398,0.0,0.0,0.0,14.047063827514648,0.0
466,26.897067070007324,False,0.02217724919319153,0.8621611446142197,0.055994704365730286,0.06853412091732025,1.1776885986328125,0.0,0.0,0.0,14.7047119140625,0.0
467,26.921847343444824,True,0.00010814019333338365,0.0009353372297482565,0.05595290660858154,0.05595291033387184,1.2044355869293213,0.0,0.0,0.0,14.722115516662598,0.0
468,27.04262375831604,False,2.226007878780365,14.513200521469116,0.12181294709444046,0.23069646954536438,1.075891375541687,0.0,0.0,0.0,14.039754867553711,0.0
469,27.06748366355896,False,0.02280409447848797,0.8708251267671585,0.05603650584816933,0.06853412091732025,1.2221120595932007,0.0,0.0,0.0,14.687543869018555,0.0
470,27.092296838760376,True,0.00010869369361898862,0.0010426554217701778,0.05595290660858154,0.05595291033387184,1.2311689853668213,0.0,0.0,0.0,14.707666397094727,0.0
471,27.211190938949585,False,2.2264790534973145,14.513221979141235,0.12171542644500732,0.23069646954536438,1.0746619701385498,0.0,0.0,0.0,14.035048484802246,0.0
472,27.212436199188232,True,0.00010869369361898862,0.0010426554217701778,0.05595290660858154,0.05595291033387184,1.2311689853668213,0.0,0.0,0.0,14.707666397094727,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.7440056800842285,False,1.5166278183460236,4.096032679080963,0.3001106083393097,0.7208991646766663,1.6484935283660889,0.0,0.0,0.0,18.519424438476562,0.0
1,0.7650208473205566,True,0.01581823220476508,0.09832327254116535,0.05595290660858154,0.05595291033387184,1.6541762351989746,0.0,0.0,0.0,18.594528198242188,0.0
2,0.8861293792724609,False,2.79825896024704,15.104379653930664,0.20591413974761963,0.5510733127593994,1.5250446796417236,0.0,0.0,0.0,17.540966033935547,0.0
3,0.9110679626464844,False,0.027729175053536892,0.9972682595252991,0.05626627802848816,0.12511540949344635,1.5492781400680542,0.0,0.0,0.0,18.255077362060547,0.0
4,0.9359760284423828,True,0.00012733684343402274,0.005667536752298474,0.05595290660858154,0.05595291033387184,1.6381388902664185,0.0,0.0,0.0,18.282588958740234,0.0
5,1.0560505390167236,False,2.771507501602173,15.091816186904907,0.20259155333042145,0.48778480291366577,1.4954016208648682,0.0,0.0,0.0,17.38397979736328,0.0
6,1.0811703205108643,False,0.0272201094776392,1.0219717025756836,0.05628656595945358,0.13122159242630005,1.5661487579345703,0.0,0.0,0.0,18.074878692626953,0.0
7,1.1060831546783447,True,0.00012932428944623098,0.005157868727110326,0.05595290660858154,0.05595291033387184,1.566217064857483,0.0,0.0,0.0,18.10577964782715,0.0
8,1.226363182067871,False,2.743295133113861,15.091245174407959,0.19994431734085083,0.44587475061416626,1.4719467163085938,0.0,0.0,0.0,17.257871627807617,0.0
9,1.2512829303741455,False,0.027676057070493698,1.146465390920639,0.05628656595945358,0.13122159242630005,1.5061932802200317,0.0,0.0,0.0,17.94219207763672,0.0
10,1.275930404663086,True,0.0001260259796254104,0.005240211030468345,0.05595290660858154,0.05595291033387184,1.5064802169799805,0.0,0.0,0.0,17.97303009033203,0.0
11,1.3962914943695068,False,2.7214309573173523,15.090835094451904,0.19758766889572144,0.41684645414352417,1.4539151191711426,0.0,0.0,0.0,17.148365020751953,0.0
12,1.4211270809173584,False,0.027402257546782494,1.013103500008583,0.05628656595945358,0.13122159242630005,1.4746651649475098,0.0,0.0,0.0,17.829288482666016,0.0
13,1.445620059967041,True,0.00013291824870975688,0.005482007400132716,0.05595290660858154,0.05595291033387184,1.5691403150558472,0.0,0.0,0.0,17.861347198486328,0.0
14,1.5650997161865234,False,2.7024319767951965,15.079647302627563,0.19557428359985352,0.39366477727890015,1.4340802431106567,0.0,0.0,0.0,17.05147361755371,0.0
15,1.5898048877716064,False,0.02730035688728094,1.0744693130254745,0.05628656595945358,0.13122159242630005,1.4611687660217285,0.0,0.0,0.0,17.734554290771484,0.0
16,1.6145522594451904,True,0.00012963114386366215,0.005292828427627683,0.05595290660858154,0.05595291033387184,1.4614009857177734,0.0,0.0,0.0,17.766963958740234,0.0
17,1.7353863716125488,False,2.6855596899986267,15.066843032836914,0.1939881294965744,0.3856324851512909,1.4181112051010132,0.0,0.0,0.0,16.964252471923828,0.0
18,1.7601613998413086,False,0.027449436020106077,1.0860686749219894,0.05628656595945358,0.13122159242630005,1.5681841373443604,0.0,0.0,0.0,17.656333923339844,0.0
19,1.784980297088623,True,0.00013091736036585644,0.005276020965538919,0.05595290660858154,0.05595291033387184,1.674830675125122,0.0,0.0,0.0,17.68649673461914,0.0
20,1.906855583190918,False,2.6711073517799377,15.064736604690552,0.192386195063591,0.3815480172634125,1.40241539478302,0.0,0.0,0.0,16.881898880004883,0.0
21,1.9317729473114014,False,0.026853021699935198,0.9968947619199753,0.05626627802848816,0.12511540949344635,1.5213700532913208,0.0,0.0,0.0,17.57046890258789,0.0
22,1.9565989971160889,True,0.00012444410458556376,0.004772095417138189,0.05595290660858154,0.05595291033387184,1.5950541496276855,0.0,0.0,0.0,17.602907180786133,0.0
23,2.07716965675354,False,2.656693458557129,15.05574345588684,0.19101111590862274,0.37742260098457336,1.3854901790618896,0.0,0.0,0.0,16.807445526123047,0.0
24,2.10202956199646,False,0.027216775342822075,1.0663485527038574,0.05628656595945358,0.13122159242630005,1.4646111726760864,0.0,0.0,0.0,17.495975494384766,0.0
25,2.127115249633789,True,0.00012418448022799566,0.004406714579090476,0.05595290660858154,0.05595291033387184,1.473476767539978,0.0,0.0,0.0,17.528621673583984,0.0
26,2.2465200424194336,False,2.64520525932312,15.048787593841553,0.18975721299648285,0.37534621357917786,1.3719254732131958,0.0,0.0,0.0,16.738637924194336,0.0
27,2.2714695930480957,False,0.02698633586987853,0.975937694311142,0.05626627802848816,0.12511540949344635,1.4243403673171997,0.0,0.0,0.0,17.41946029663086,0.0
28,2.296480417251587,True,0.00013003801541344728,0.005069636972621083,0.05595290660858154,0.05595291033387184,1.529538869857788,0.0,0.0,0.0,17.453712463378906,0.0
29,2.416123151779175,False,2.633795738220215,15.045921802520752,0.188523069024086,0.3732561767101288,1.358046531677246,0.0,0.0,0.0,16.675249099731445,0.0
30,2.441019058227539,False,0.02687120344489813,0.888875424861908,0.056244947016239166,0.11869502812623978,1.6012969017028809,0.0,0.0,0.0,17.361940383911133,0.0
31,2.466045618057251,True,0.00012556369256344624,0.003981483168900013,0.05595290660858154,0.05595291033387184,1.7348817586898804,0.0,0.0,0.0,17.390514373779297,0.0
32,2.586184024810791,False,2.6235321164131165,15.051106214523315,0.18729303777217865,0.36903512477874756,1.345219373703003,0.0,0.0,0.0,16.61895179748535,0.0
33,2.6110570430755615,False,0.027132390532642603,1.0250483453273773,0.05626627802848816,0.12511540949344635,1.406909704208374,0.0,0.0,0.0,17.303401947021484,0.0
34,2.6357054710388184,True,0.00012331218385952525,0.0040268441080115736,0.05595290660858154,0.05595291033387184,1.4832302331924438,0.0,0.0,0.0,17.334095001220703,0.0
35,2.756772518157959,False,2.6147088408470154,15.052396059036255,0.18616871535778046,0.3669041097164154,1.3327884674072266,0.0,0.0,0.0,16.567859649658203,0.0
36,2.7814249992370605,False,0.026976335793733597,0.9583813697099686,0.05626627802848816,0.12511540949344635,1.6512255668640137,0.0,0.0,0.0,17.256189346313477,0.0
37,2.806194305419922,True,0.00012427748515619896,0.004320000589359552,0.05595290660858154,0.05595291033387184,1.6883134841918945,0.0,0.0,0.0,17.285890579223633,0.0
38,2.925673723220825,False,2.6067742705345154,15.041183233261108,0.18506895005702972,0.36477309465408325,1.3210269212722778,0.0,0.0,0.0,16.52171516418457,0.0
39,2.950406551361084,False,0.027344452682882547,1.0836809873580933,0.05624476820230484,0.13122159242630005,1.6713882684707642,0.0,0.0,0.0,17.208711624145508,0.0
40,2.975004196166992,True,0.00012727337889373302,0.004496201581787318,0.05595290660858154,0.05595291033387184,1.764101266860962,0.0,0.0,0.0,17.240333557128906,0.0
41,3.0948729515075684,False,2.600145637989044,15.03469467163086,0.18406623601913452,0.3626147508621216,1.3095521926879883,0.0,0.0,0.0,16.480106353759766,0.0
42,3.1199216842651367,False,0.027104050386697054,0.9717684239149094,0.05626627802848816,0.12511540949344635,1.7096374034881592,0.0,0.0,0.0,17.1654052734375,0.0
43,3.1447718143463135,True,0.00012357192645140458,0.0037814906681887805,0.05595290660858154,0.05595291033387184,1.7303191423416138,0.0,0.0,0.0,17.196426391601562,0.0
44,3.2647407054901123,False,2.593449652194977,15.026887655258179,0.18299832940101624,0.3604564070701599,1.2965748310089111,0.0,0.0,0.0,16.443832397460938,0.0
45,3.2898433208465576,False,0.026887052226811647,1.0017269849777222,0.05626627802848816,0.12511540949344635,1.3466401100158691,0.0,0.0,0.0,17.121349334716797,0.0
46,3.3146297931671143,True,0.00011960707524849568,0.003464768233243376,0.05595290660858154,0.05595291033387184,1.4117728471755981,0.0,0.0,0.0,17.151256561279297,0.0
47,3.435279130935669,False,2.586612105369568,15.023577213287354,0.18212293088436127,0.3582707345485687,1.2857557535171509,0.0,0.0,0.0,16.408567428588867,0.0
48,3.4603660106658936,False,0.026972282212227583,0.965566411614418,0.05626627802848816,0.12511540949344635,1.4664689302444458,0.0,0.0,0.0,17.074420928955078,0.0
49,3.485098123550415,True,0.00013084118108963594,0.004609350871760398,0.05595290660858154,0.05595291033387184,1.4783124923706055,0.0,0.0,0.0,17.105548858642578,0.0
50,3.604238510131836,False,2.580934762954712,15.009516477584839,0.18136915564537048,0.3582707345485687,1.2746635675430298,0.0,0.0,0.0,16.376056671142578,0.0
51,3.6292073726654053,False,0.027251392602920532,0.9658708423376083,0.05626627802848816,0.12511540949344635,1.3224749565124512,0.0,0.0,0.0,17.030746459960938,0.0
52,3.654240846633911,True,0.00012275975677766837,0.003462845052126795,0.05595290660858154,0.05595291033387184,1.4521528482437134,0.0,0.0,0.0,17.063020706176758,0.0
53,3.7741599082946777,False,2.5764095783233643,15.012432336807251,0.18027110397815704,0.3560850918292999,1.2642543315887451,0.0,0.0,0.0,16.343769073486328,0.0
54,3.7992289066314697,False,0.027482490986585617,0.9886851906776428,0.05626627802848816,0.12511540949344635,1.5388143062591553,0.0,0.0,0.0,16.999839782714844,0.0
55,3.8238961696624756,True,0.00012840372619393747,0.003212712472304702,0.05595290660858154,0.05595291033387184,1.5880600214004517,0.0,0.0,0.0,17.029447555541992,0.0
56,3.943833589553833,False,2.5723981857299805,15.006184577941895,0.17937414348125458,0.3560850918292999,1.254596471786499,0.0,0.0,0.0,16.31281089782715,0.0
57,3.9688944816589355,False,0.0267818383872509,0.9246019273996353,0.05626627802848816,0.12511540949344635,1.4661821126937866,0.0,0.0,0.0,16.97348403930664,0.0
58,3.993746042251587,True,0.00012477501513785683,0.003312216722406447,0.05595290660858154,0.05595291033387184,1.4868502616882324,0.0,0.0,0.0,17.00244140625,0.0
59,4.117229223251343,False,2.5673067569732666,14.995819330215454,0.17879919707775116,0.3560850918292999,1.2441463470458984,0.0,0.0,0.0,16.28601837158203,0.0
60,4.142513751983643,False,0.026746036019176245,0.8599545061588287,0.056244947016239166,0.11869502812623978,1.5334184169769287,0.0,0.0,0.0,16.950576782226562,0.0
61,4.167206048965454,True,0.00012193794646009337,0.0034188342397101223,0.05595290660858154,0.05595291033387184,1.5684163570404053,0.0,0.0,0.0,16.976043701171875,0.0
62,4.286540508270264,False,2.563028931617737,14.971637725830078,0.17800217866897583,0.3538720905780792,1.2359501123428345,0.0,0.0,0.0,16.260427474975586,0.0
63,4.311160087585449,False,0.027373977936804295,1.0069794952869415,0.056259699165821075,0.12511540949344635,1.5969665050506592,0.0,0.0,0.0,16.926658630371094,0.0
64,4.33574652671814,True,0.00012892751328763552,0.0043759713298641145,0.05595290660858154,0.05595291033387184,1.6962502002716064,0.0,0.0,0.0,16.95423126220703,0.0
65,4.454976797103882,False,2.5600454211235046,14.988313913345337,0.1773826777935028,0.3516591191291809,1.2277674674987793,0.0,0.0,0.0,16.23288917541504,0.0
66,4.479650497436523,False,0.027122714091092348,1.0044067353010178,0.056182682514190674,0.12511540949344635,1.5015487670898438,0.0,0.0,0.0,16.884944915771484,0.0
67,4.5043957233428955,True,0.00011991755854978692,0.003345302538946271,0.05595290660858154,0.05595291033387184,1.5727057456970215,0.0,0.0,0.0,16.914093017578125,0.0
68,4.624307632446289,False,2.5567352771759033,14.982341527938843,0.17660009860992432,0.3516591191291809,1.2211695909500122,0.0,0.0,0.0,16.20586395263672,0.0
69,4.649198293685913,False,0.027122776955366135,0.9797854721546173,0.05626627802848816,0.12511540949344635,1.5054830312728882,0.0,0.0,0.0,16.85142707824707,0.0
70,4.673969268798828,True,0.00012164816325821448,0.0031173002207651734,0.05595290660858154,0.05595291033387184,1.5438823699951172,0.0,0.0,0.0,16.881261825561523,0.0
71,4.79400634765625,False,2.553417384624481,14.98491883277893,0.1758071482181549,0.34943246841430664,1.2126045227050781,0.0,0.0,0.0,16.180631637573242,0.0
72,4.818920850753784,False,0.027224048972129822,0.952734649181366,0.05626627802848816,0.12511540949344635,1.685868263244629,0.0,0.0,0.0,16.831087112426758,0.0
73,4.843961715698242,True,0.00012239155694260262,0.003581366327125579,0.05595290660858154,0.05595291033387184,1.7337205410003662,0.0,0.0,0.0,16.86245346069336,0.0
74,4.963959217071533,False,2.5507304072380066,14.994781017303467,0.17519208788871765,0.34943246841430664,1.2054873704910278,0.0,0.0,0.0,16.15696144104004,0.0
75,4.988830804824829,False,0.026447230484336615,0.872214287519455,0.05616135150194168,0.11869502812623978,1.3013559579849243,0.0,0.0,0.0,16.800689697265625,0.0
76,5.0138914585113525,True,0.00012201276149426121,0.003365419979672879,0.05595290660858154,0.05595291033387184,1.380517840385437,0.0,0.0,0.0,16.82870864868164,0.0
77,5.136245489120483,False,2.546694576740265,14.970368146896362,0.17456956207752228,0.34717851877212524,1.1989850997924805,0.0,0.0,0.0,16.13236427307129,0.0
78,5.161139726638794,False,0.026619036216288805,0.8551718294620514,0.05616135150194168,0.11869502812623978,1.5654929876327515,0.0,0.0,0.0,16.792224884033203,0.0
79,5.186066389083862,True,0.00011922768862859812,0.0037319600232876837,0.05595290660858154,0.05595291033387184,1.5940295457839966,0.0,0.0,0.0,16.821533203125,0.0
80,5.305873394012451,False,2.5434181094169617,14.962385892868042,0.1737222969532013,0.3449108898639679,1.190488338470459,0.0,0.0,0.0,16.109575271606445,0.0
81,5.331042528152466,False,0.027462781872600317,0.9899807721376419,0.056224480271339417,0.12511540949344635,1.4535188674926758,0.0,0.0,0.0,16.768878936767578,0.0
82,5.356045484542847,True,0.00011588784218474757,0.003077152941841632,0.05595290660858154,0.05595291033387184,1.5089527368545532,0.0,0.0,0.0,16.798236846923828,0.0
83,5.476277589797974,False,2.5425469875335693,15.004799365997314,0.17335587739944458,0.34717851877212524,1.1856389045715332,0.0,0.0,0.0,16.087669372558594,0.0
84,5.501111268997192,False,0.027049928903579712,0.8718399703502655,0.056203149259090424,0.11869502812623978,1.5515594482421875,0.0,0.0,0.0,16.75835418701172,0.0
85,5.525829553604126,True,0.0001228003475262085,0.003196637553628534,0.05595290660858154,0.05595291033387184,1.621405005455017,0.0,0.0,0.0,16.786991119384766,0.0
86,5.64583945274353,False,2.5401142239570618,14.99513864517212,0.172742560505867,0.3449108898639679,1.17882239818573,0.0,0.0,0.0,16.066354751586914,0.0
87,5.670791149139404,False,0.02735310234129429,0.9379277378320694,0.056203149259090424,0.11869502812623978,1.4145184755325317,0.0,0.0,0.0,16.711273193359375,0.0
88,5.695390462875366,True,0.0001247462751052808,0.0035962153924629092,0.05595290660858154,0.05595291033387184,1.427004098892212,0.0,0.0,0.0,16.740602493286133,0.0
89,5.8148815631866455,False,2.5388088822364807,15.009703636169434,0.17226290702819824,0.3449108898639679,1.1736451387405396,0.0,0.0,0.0,16.043800354003906,0.0
90,5.839568614959717,False,0.0269537721760571,0.8934462815523148,0.056203149259090424,0.11869502812623978,1.496316909790039,0.0,0.0,0.0,16.690067291259766,0.0
91,5.864332675933838,True,0.00012047494237776846,0.0033020111732184887,0.05595290660858154,0.05595291033387184,1.5658482313156128,0.0,0.0,0.0,16.718311309814453,0.0
92,5.98527979850769,False,2.5356990098953247,14.995074272155762,0.17161206901073456,0.3449108898639679,1.1686863899230957,0.0,0.0,0.0,16.020809173583984,0.0
93,6.009932279586792,False,0.02709876513108611,0.9552372992038727,0.05616135150194168,0.11869502812623978,1.5528298616409302,0.0,0.0,0.0,16.6739444732666,0.0
94,6.03462815284729,True,0.00011529988114489242,0.0031541220960207283,0.05595290660858154,0.05595291033387184,1.630926251411438,0.0,0.0,0.0,16.70242691040039,0.0
95,6.153633117675781,False,2.533990442752838,15.006743669509888,0.17117170989513397,0.34264326095581055,1.1636183261871338,0.0,0.0,0.0,15.999547004699707,0.0
96,6.17864990234375,False,0.02807708689942956,1.0002794116735458,0.05626627802848816,0.12511540949344635,1.8350942134857178,0.0,0.0,0.0,16.660655975341797,0.0
97,6.203491449356079,True,0.0001236587922903709,0.0029502794495783746,0.05595290660858154,0.05595291033387184,1.8772364854812622,0.0,0.0,0.0,16.68921661376953,0.0
98,6.323577880859375,False,2.5338882207870483,15.03899335861206,0.17039352655410767,0.34264326095581055,1.1632359027862549,0.0,0.0,0.0,15.978691101074219,0.0
99,6.348636150360107,False,0.027262854855507612,0.8673398941755295,0.05616135150194168,0.11869502812623978,1.4967676401138306,0.0,0.0,0.0,16.62595558166504,0.0
100,6.373802185058594,True,0.00011931239896512125,0.003054410917684436,0.05595290660858154,0.05595291033387184,1.5446473360061646,0.0,0.0,0.0,16.653499603271484,0.0
101,6.493732690811157,False,2.5315994024276733,15.009329319000244,0.169629767537117,0.34264326095581055,1.1625938415527344,0.0,0.0,0.0,15.957351684570312,0.0
102,6.518732786178589,False,0.02728172577917576,0.9342096745967865,0.056203149259090424,0.11869502812623978,1.403808832168579,0.0,0.0,0.0,16.607433319091797,0.0
103,6.543703556060791,True,0.0001240469646290876,0.0032539168023504317,0.05595290660858154,0.05595291033387184,1.4747061729431152,0.0,0.0,0.0,16.63729476928711,0.0
104,6.663244009017944,False,2.5294387340545654,15.019372701644897,0.16913418471813202,0.34264326095581055,1.1615829467773438,0.0,0.0,0.0,15.93775463104248,0.0
105,6.6883769035339355,False,0.028022429905831814,1.0046005249023438,0.056224480271339417,0.12511540949344635,1.584781527519226,0.0,0.0,0.0,16.58528709411621,0.0
106,6.713172435760498,True,0.00012447585504560266,0.003379772533662617,0.05595290660858154,0.05595291033387184,1.6433981657028198,0.0,0.0,0.0,16.612171173095703,0.0
107,6.8337438106536865,False,2.5290170311927795,15.042835474014282,0.16879530251026154,0.34264326095581055,1.1613234281539917,0.0,0.0,0.0,15.919334411621094,0.0
108,6.858653783798218,False,0.027300387155264616,0.9255442768335342,0.05616135150194168,0.11869502812623978,1.5050731897354126,0.0,0.0,0.0,16.573701858520508,0.0
109,6.883590936660767,True,0.00011735584848793224,0.002828081778716296,0.05595290660858154,0.05595291033387184,1.5302356481552124,0.0,0.0,0.0,16.604251861572266,0.0
110,7.003089427947998,False,2.526787519454956,15.017822980880737,0.16840654611587524,0.34034833312034607,1.161460041999817,0.0,0.0,0.0,15.900341033935547,0.0
111,7.027944326400757,False,0.02693538786843419,0.8479192107915878,0.05616135150194168,0.11869502812623978,1.5254954099655151,0.0,0.0,0.0,16.55699920654297,0.0
112,7.052615404129028,True,0.00012579086615005508,0.003196637553628534,0.05595290660858154,0.05595291033387184,1.560165524482727,0.0,0.0,0.0,16.585575103759766,0.0
113,7.173172950744629,False,2.5240978598594666,15.002554655075073,0.16774819791316986,0.34034833312034607,1.1615283489227295,0.0,0.0,0.0,15.879842758178711,0.0
114,7.197874069213867,False,0.027293565217405558,0.9420624375343323,0.05616135150194168,0.11869502812623978,1.5728696584701538,0.0,0.0,0.0,16.548490524291992,0.0
115,7.222580194473267,True,0.00012093040822946932,0.002750869025476277,0.05595290660858154,0.05595291033387184,1.6399694681167603,0.0,0.0,0.0,16.575302124023438,0.0
116,7.342045545578003,False,2.5227800011634827,15.018841028213501,0.16711266338825226,0.33803972601890564,1.1609545946121216,0.0,0.0,0.0,15.861430168151855,0.0
117,7.366802930831909,False,0.02782396972179413,1.0229537636041641,0.056224480271339417,0.12511540949344635,1.6460756063461304,0.0,0.0,0.0,16.523212432861328,0.0
118,7.391504287719727,True,0.00011879760677402373,0.0031097407918423414,0.05595290660858154,0.05595291033387184,1.7127792835235596,0.0,0.0,0.0,16.550861358642578,0.0
119,7.510876417160034,False,2.521951198577881,15.042341947555542,0.16675417125225067,0.33803972601890564,1.1609272956848145,0.0,0.0,0.0,15.84397029876709,0.0
120,7.535588264465332,False,0.027261206414550543,0.8842067420482635,0.05616135150194168,0.11869502812623978,1.5257686376571655,0.0,0.0,0.0,16.497493743896484,0.0
121,7.560450077056885,True,0.00012047045856888872,0.002857295039575547,0.05595290660858154,0.05595291033387184,1.5821586847305298,0.0,0.0,0.0,16.525432586669922,0.0
122,7.680433750152588,False,2.5199350714683533,15.014450550079346,0.16627684235572815,0.33803972601890564,1.1613234281539917,0.0,0.0,0.0,15.826253890991211,0.0
123,7.705325126647949,False,0.02699218224734068,0.8337264508008957,0.056138794869184494,0.11190582066774368,1.4208569526672363,0.0,0.0,0.0,16.477825164794922,0.0
124,7.730179071426392,True,0.0001165025241789408,0.0030088541097939014,0.05595290660858154,0.05595291033387184,1.461701512336731,0.0,0.0,0.0,16.506858825683594,0.0
125,7.849902391433716,False,2.5177007913589478,14.986019134521484,0.16572779417037964,0.33803972601890564,1.1608725786209106,0.0,0.0,0.0,15.80826473236084,0.0
126,7.874675512313843,False,0.027273667510598898,0.8814745396375656,0.05616135150194168,0.11869502812623978,1.5137065649032593,0.0,0.0,0.0,16.464435577392578,0.0
127,7.89983868598938,True,0.00012192038411740214,0.002809807483572513,0.05595290660858154,0.05595291033387184,1.535125970840454,0.0,0.0,0.0,16.49447250366211,0.0
128,8.020745992660522,False,2.5162872672080994,14.997979402542114,0.16533231735229492,0.33571746945381165,1.1601759195327759,0.0,0.0,0.0,15.790699005126953,0.0
129,8.045714139938354,False,0.02737869741395116,0.8956753462553024,0.05616135150194168,0.11869502812623978,1.5148266553878784,0.0,0.0,0.0,16.449752807617188,0.0
130,8.070677757263184,True,0.00012112815966247581,0.0029773995629511774,0.05595290660858154,0.05595291033387184,1.5220940113067627,0.0,0.0,0.0,16.477588653564453,0.0
131,8.19102931022644,False,2.5150153040885925,15.0017249584198,0.16498655080795288,0.33571746945381165,1.1594929695129395,0.0,0.0,0.0,15.773767471313477,0.0
132,8.216485738754272,False,0.026940321549773216,0.7792209088802338,0.056138794869184494,0.11190582066774368,1.7368625402450562,0.0,0.0,0.0,16.444623947143555,0.0
133,8.241398334503174,True,0.00012158919162175152,0.0030827760929241776,0.05595290660858154,0.05595291033387184,1.7866545915603638,0.0,0.0,0.0,16.469829559326172,0.0
134,8.361398935317993,False,2.512609362602234,14.966250658035278,0.1645008623600006,0.33571746945381165,1.1582361459732056,0.0,0.0,0.0,15.75631332397461,0.0
135,8.386349439620972,False,0.027706001419574022,0.8955331146717072,0.056203149259090424,0.11869502812623978,1.4566744565963745,0.0,0.0,0.0,16.410400390625,0.0
136,8.411186456680298,True,0.00011727959645213559,0.0029140818514861166,0.05595290660858154,0.05595291033387184,1.488844633102417,0.0,0.0,0.0,16.43986701965332,0.0
137,8.531160593032837,False,2.512045204639435,14.99848484992981,0.16411714255809784,0.3333815336227417,1.1590285301208496,0.0,0.0,0.0,15.739739418029785,0.0
138,8.555978059768677,False,0.027528097853064537,0.7887835800647736,0.056180596351623535,0.11190582066774368,1.8420337438583374,0.0,0.0,0.0,16.4248104095459,0.0
139,8.580644130706787,True,0.000119019869089243,0.0022341805743053555,0.05595290660858154,0.05595291033387184,1.9228758811950684,0.0,0.0,0.0,16.453887939453125,0.0
140,8.700506687164307,False,2.5107982754707336,14.997447729110718,0.16379472613334656,0.3333815336227417,1.158768892288208,0.0,0.0,0.0,15.722402572631836,0.0
141,8.725452423095703,False,0.028150633443146944,1.0495411604642868,0.056182682514190674,0.12511540949344635,1.6187684535980225,0.0,0.0,0.0,16.402339935302734,0.0
142,8.750258922576904,True,0.000120768136184779,0.002816595369949937,0.05595290660858154,0.05595291033387184,1.669926643371582,0.0,0.0,0.0,16.429285049438477,0.0
143,8.870742559432983,False,2.510516941547394,15.024856328964233,0.16322830319404602,0.3333815336227417,1.157935619354248,0.0,0.0,0.0,15.705696105957031,0.0
144,8.895480155944824,False,0.02762826392427087,0.8931638300418854,0.056203149259090424,0.11869502812623978,1.473968505859375,0.0,0.0,0.0,16.359790802001953,0.0
145,8.920149564743042,True,0.00012141339539084584,0.0030092967790551484,0.05595290660858154,0.05595291033387184,1.5479258298873901,0.0,0.0,0.0,16.389198303222656,0.0
146,9.040188074111938,False,2.5087779760360718,15.009552240371704,0.1629042774438858,0.3333815336227417,1.1573892831802368,0.0,0.0,0.0,15.68880558013916,0.0
147,9.065115213394165,False,0.02788937883451581,0.894039198756218,0.056203149259090424,0.11869502812623978,1.7146780490875244,0.0,0.0,0.0,16.370147705078125,0.0
148,9.089855909347534,True,0.0001239320044987835,0.002811545564327389,0.05595290660858154,0.05595291033387184,1.7357286214828491,0.0,0.0,0.0,16.398632049560547,0.0
149,9.209803342819214,False,2.50800222158432,15.01462459564209,0.1623755693435669,0.3333815336227417,1.1568701267242432,0.0,0.0,0.0,15.670550346374512,0.0
150,9.235001802444458,False,0.027627875097095966,0.8943957835435867,0.056244947016239166,0.11869502812623978,1.4399404525756836,0.0,0.0,0.0,16.345731735229492,0.0
151,9.259822845458984,True,0.0001242035250470508,0.003219754435122013,0.05595290660858154,0.05595291033387184,1.4447625875473022,0.0,0.0,0.0,16.374210357666016,0.0
152,9.379566192626953,False,2.506280243396759,15.00977873802185,0.16197729110717773,0.3310182988643646,1.1558319330215454,0.0,0.0,0.0,15.656261444091797,0.0
153,9.404634475708008,False,0.02811213955283165,0.9233329445123672,0.056244947016239166,0.11869502812623978,1.6760737895965576,0.0,0.0,0.0,16.32326889038086,0.0
154,9.42956829071045,True,0.00012323319424467627,0.0030875264201313257,0.05595290660858154,0.05595291033387184,1.712888479232788,0.0,0.0,0.0,16.353347778320312,0.0
155,9.549607992172241,False,2.505727708339691,15.013730525970459,0.16177472472190857,0.3310182988643646,1.1561461687088013,0.0,0.0,0.0,15.641825675964355,0.0
156,9.574629783630371,False,0.02750601852312684,0.821615606546402,0.05618059262633324,0.11190582066774368,1.5166981220245361,0.0,0.0,0.0,16.31250762939453,0.0
157,9.599426031112671,True,0.00012105647329008207,0.0024577431031502783,0.05595290660858154,0.05595291033387184,1.5788801908493042,0.0,0.0,0.0,16.34097671508789,0.0
158,9.719866514205933,False,2.503611743450165,14.991960525512695,0.1614345759153366,0.3310182988643646,1.1554903984069824,0.0,0.0,0.0,15.626874923706055,0.0
159,9.744620323181152,False,0.027436583768576384,0.8242446184158325,0.05615658685564995,0.10467948019504547,1.6860731840133667,0.0,0.0,0.0,16.310405731201172,0.0
160,9.769394874572754,True,0.00011530305528140161,0.00258662854321301,0.05595290660858154,0.05595291033387184,1.7389252185821533,0.0,0.0,0.0,16.338125228881836,0.0
161,9.889388084411621,False,2.5018101930618286,14.982976913452148,0.16091662645339966,0.32865503430366516,1.1550532579421997,0.0,0.0,0.0,15.610979080200195,0.0
162,9.91418194770813,False,0.02762428717687726,0.8439663797616959,0.05618059262633324,0.11190582066774368,1.6894199848175049,0.0,0.0,0.0,16.294506072998047,0.0
163,9.938748598098755,True,0.0001221342881763121,0.0027863180730491877,0.05595290660858154,0.05595291033387184,1.7441434860229492,0.0,0.0,0.0,16.323078155517578,0.0
164,10.05787992477417,False,2.500373125076294,14.98723030090332,0.16062508523464203,0.32865503430366516,1.1530861854553223,0.0,0.0,0.0,15.596160888671875,0.0
165,10.082445859909058,False,0.027823608834296465,0.8710861206054688,0.05618059262633324,0.11190582066774368,1.6597360372543335,0.0,0.0,0.0,16.274677276611328,0.0
166,10.10701036453247,True,0.00012193680049676914,0.0026908048312179744,0.05595290660858154,0.05595291033387184,1.7000614404678345,0.0,0.0,0.0,16.302772521972656,0.0
167,10.226561069488525,False,2.4994099140167236,15.006340742111206,0.16035567224025726,0.32626447081565857,1.153550624847412,0.0,0.0,0.0,15.584177017211914,0.0
168,10.25131368637085,False,0.0273683643899858,0.8396190404891968,0.05618059262633324,0.11190582066774368,1.4224416017532349,0.0,0.0,0.0,16.259719848632812,0.0
169,10.275962829589844,True,0.00012197214346088003,0.0029538897797465324,0.05595290660858154,0.05595291033387184,1.4328781366348267,0.0,0.0,0.0,16.288341522216797,0.0
170,10.39541220664978,False,2.4973323941230774,14.973255395889282,0.1599978357553482,0.32626447081565857,1.1526217460632324,0.0,0.0,0.0,15.57164478302002,0.0
171,10.42007565498352,False,0.027819015085697174,0.8673619478940964,0.05618059262633324,0.11190582066774368,1.357226848602295,0.0,0.0,0.0,16.240156173706055,0.0
172,10.444650411605835,True,0.00011858482139359694,0.002228807279607281,0.05595290660858154,0.05595291033387184,1.4174145460128784,0.0,0.0,0.0,16.268156051635742,0.0
173,10.564411401748657,False,2.496231347322464,14.971483945846558,0.15973970293998718,0.32626447081565857,1.1520752906799316,0.0,0.0,0.0,15.555591583251953,0.0
174,10.589175939559937,False,0.02768711419776082,0.8515916019678116,0.05618059262633324,0.11190582066774368,1.414190649986267,0.0,0.0,0.0,16.236125946044922,0.0
175,10.613848447799683,True,0.000125965234474279,0.002779136411845684,0.05595290660858154,0.05595291033387184,1.431785225868225,0.0,0.0,0.0,16.265047073364258,0.0
176,10.733092784881592,False,2.494964599609375,14.962104558944702,0.15915505588054657,0.32384657859802246,1.1510918140411377,0.0,0.0,0.0,15.543254852294922,0.0
177,10.758003234863281,False,0.028567754197865725,0.9076372534036636,0.056203149259090424,0.11869502812623978,1.4406235218048096,0.0,0.0,0.0,16.227338790893555,0.0
178,10.783082962036133,True,0.00011869003174069803,0.002740031632129103,0.05595290660858154,0.05595291033387184,1.5150588750839233,0.0,0.0,0.0,16.257076263427734,0.0
179,10.902142763137817,False,2.4954763054847717,14.99586820602417,0.15905767679214478,0.32626447081565857,1.1508731842041016,0.0,0.0,0.0,15.530776977539062,0.0
180,10.926897048950195,False,0.02784687327221036,0.8637475222349167,0.05615658685564995,0.10467948019504547,1.5622282028198242,0.0,0.0,0.0,16.214962005615234,0.0
181,10.951875686645508,True,0.0001198010977532249,0.0026132745551876724,0.05595290660858154,0.05595291033387184,1.6124573945999146,0.0,0.0,0.0,16.243247985839844,0.0
182,11.071693658828735,False,2.493658661842346,14.968346357345581,0.15879054367542267,0.32626447081565857,1.1497257947921753,0.0,0.0,0.0,15.516592025756836,0.0
183,11.096449851989746,False,0.02768334001302719,0.8613777905702591,0.05618059262633324,0.11190582066774368,1.410201907157898,0.0,0.0,0.0,16.195755004882812,0.0
184,11.121438026428223,True,0.00011957639799220487,0.0032088396255858243,0.05595290660858154,0.05595291033387184,1.425938606262207,0.0,0.0,0.0,16.226964950561523,0.0
185,11.241013288497925,False,2.492169588804245,14.961773157119751,0.15845635533332825,0.32384657859802246,1.148960828781128,0.0,0.0,0.0,15.504146575927734,0.0
186,11.265988111495972,False,0.028245856519788504,0.943063497543335,0.056203149259090424,0.11869502812623978,1.827458143234253,0.0,0.0,0.0,16.21745491027832,0.0
187,11.291182041168213,True,0.00011918199561478104,0.0027637535822577775,0.05595290660858154,0.05595291033387184,1.8880692720413208,0.0,0.0,0.0,16.24627685546875,0.0
188,11.41115140914917,False,2.4916917085647583,14.977312088012695,0.15815654397010803,0.32384657859802246,1.1479089260101318,0.0,0.0,0.0,15.492803573608398,0.0
189,11.436002969741821,False,0.02785714576020837,0.8699511736631393,0.05618059262633324,0.11190582066774368,1.424053430557251,0.0,0.0,0.0,16.190019607543945,0.0
190,11.460841178894043,True,0.00011965174053329974,0.0027863180730491877,0.05595290660858154,0.05595291033387184,1.4673022031784058,0.0,0.0,0.0,16.21725082397461,0.0
191,11.579935789108276,False,2.489916980266571,14.973757266998291,0.1578792929649353,0.32142871618270874,1.147704005241394,0.0,0.0,0.0,15.481562614440918,0.0
192,11.604771614074707,False,0.027835378423333168,0.8832283318042755,0.056215811520814896,0.11190582066774368,1.5349757671356201,0.0,0.0,0.0,16.163681030273438,0.0
193,11.629473686218262,True,0.00011893490409420338,0.002441063115838915,0.05595290660858154,0.05595291033387184,1.5589770078659058,0.0,0.0,0.0,16.193897247314453,0.0
194,11.749443292617798,False,2.4884478747844696,14.95204210281372,0.1576029658317566,0.32142871618270874,1.1471712589263916,0.0,0.0,0.0,15.469706535339355,0.0
195,11.774036407470703,False,0.027788630686700344,0.8844375610351562,0.05618059262633324,0.11190582066774368,1.471359372138977,0.0,0.0,0.0,16.160186767578125,0.0
196,11.798616170883179,True,0.00012345103641564492,0.003057462745346129,0.05595290660858154,0.05595291033387184,1.4938716888427734,0.0,0.0,0.0,16.191001892089844,0.0
197,11.918744325637817,False,2.48681902885437,14.945287704467773,0.15725572407245636,0.32142871618270874,1.1468980312347412,0.0,0.0,0.0,15.456933975219727,0.0
198,11.943345069885254,False,0.02732286462560296,0.889810249209404,0.056215811520814896,0.11190582066774368,1.3930717706680298,0.0,0.0,0.0,16.153656005859375,0.0
199,11.968054294586182,True,0.00012192171197966672,0.002589374198578298,0.05595290660858154,0.05595291033387184,1.4211028814315796,0.0,0.0,0.0,16.18512725830078,0.0
200,12.08841323852539,False,2.484627068042755,14.922367334365845,0.1568925827741623,0.3189834952354431,1.1456823348999023,0.0,0.0,0.0,15.447610855102539,0.0
201,12.11311674118042,False,0.027849788311868906,0.8975739032030106,0.056215811520814896,0.11190582066774368,1.3839466571807861,0.0,0.0,0.0,16.150442123413086,0.0
202,12.137915134429932,True,0.00012180649719084613,0.0027133210096508265,0.05595290660858154,0.05595291033387184,1.3991916179656982,0.0,0.0,0.0,16.18218231201172,0.0
203,12.257953405380249,False,2.483694851398468,14.936083555221558,0.15665234625339508,0.31651097536087036,1.1454910039901733,0.0,0.0,0.0,15.437774658203125,0.0
204,12.282695293426514,False,0.02773414831608534,0.8991106599569321,0.056215811520814896,0.11190582066774368,1.44987154006958,0.0,0.0,0.0,16.13408660888672,0.0
205,12.307844877243042,True,0.00011675982932501938,0.002420418313704431,0.05595290660858154,0.05595291033387184,1.472684383392334,0.0,0.0,0.0,16.163070678710938,0.0
206,12.428375482559204,False,2.482103109359741,14.925651550292969,0.15629392862319946,0.31651097536087036,1.1446987390518188,0.0,0.0,0.0,15.426371574401855,0.0
207,12.45350694656372,False,0.028009433299303055,0.9073347598314285,0.05623836815357208,0.11869502812623978,1.640925645828247,0.0,0.0,0.0,16.140697479248047,0.0
208,12.478241205215454,True,0.00012051978956151288,0.0023754153517074883,0.05595290660858154,0.05595291033387184,1.6693118810653687,0.0,0.0,0.0,16.172935485839844,0.0
209,12.59821367263794,False,2.4811317026615143,14.936498403549194,0.15613454580307007,0.31651097536087036,1.1434146165847778,0.0,0.0,0.0,15.415416717529297,0.0
210,12.623518705368042,False,0.02779638161882758,0.9049143642187119,0.056215811520814896,0.11190582066774368,1.5065758228302002,0.0,0.0,0.0,16.121431350708008,0.0
211,12.648407459259033,True,0.00012035203326377086,0.001917565823532641,0.05595290660858154,0.05595291033387184,1.535522222518921,0.0,0.0,0.0,16.15190315246582,0.0
212,12.769369840621948,False,2.479678839445114,14.925568103790283,0.15575499832630157,0.31651097536087036,1.1419119834899902,0.0,0.0,0.0,15.406148910522461,0.0
213,12.794597387313843,False,0.027672015130519867,0.9125766158103943,0.05619180575013161,0.10467948019504547,1.7413431406021118,0.0,0.0,0.0,16.11318016052246,0.0
214,12.819864749908447,True,0.0001184137727250345,0.001765394554240629,0.05595290660858154,0.05595291033387184,1.7712730169296265,0.0,0.0,0.0,16.14401626586914,0.0
215,12.939311981201172,False,2.478194087743759,14.915263652801514,0.15546244382858276,0.3140384554862976,1.14034104347229,0.0,0.0,0.0,15.395570755004883,0.0
216,12.964287757873535,False,0.027984054759144783,0.924774706363678,0.056215811520814896,0.11190582066774368,1.5809565782546997,0.0,0.0,0.0,16.109241485595703,0.0
217,12.989028453826904,True,0.00012554692148114555,0.0023222876188810915,0.05595290660858154,0.05595291033387184,1.5984965562820435,0.0,0.0,0.0,16.14092254638672,0.0
218,13.108527421951294,False,2.4773135781288147,14.927210807800293,0.15513364970684052,0.3140384554862976,1.1402454376220703,0.0,0.0,0.0,15.382564544677734,0.0
219,13.133330583572388,False,0.02813232596963644,0.9231241047382355,0.056215811520814896,0.11190582066774368,1.6350926160812378,0.0,0.0,0.0,16.08892059326172,0.0
220,13.15784215927124,True,0.00012366449482215103,0.0031477800803259015,0.05595290660858154,0.05595291033387184,1.7220410108566284,0.0,0.0,0.0,16.120983123779297,0.0
221,13.278060674667358,False,2.4764636158943176,14.927760362625122,0.15491272509098053,0.3140384554862976,1.1395624876022339,0.0,0.0,0.0,15.371624946594238,0.0
222,13.302873134613037,False,0.027877192478626966,0.9216884523630142,0.056215811520814896,0.11190582066774368,1.5827187299728394,0.0,0.0,0.0,16.10061264038086,0.0
223,13.32738733291626,True,0.00011677389920805581,0.0023880941444076598,0.05595290660858154,0.05595291033387184,1.638056993484497,0.0,0.0,0.0,16.130807876586914,0.0
224,13.447702407836914,False,2.4747833609580994,14.920299053192139,0.1546781361103058,0.31153860688209534,1.1392072439193726,0.0,0.0,0.0,15.359918594360352,0.0
225,13.472443103790283,False,0.028698428068310022,0.9242358058691025,0.056215811520814896,0.11190582066774368,1.5495240688323975,0.0,0.0,0.0,16.072898864746094,0.0
226,13.497079133987427,True,0.00012253367458470166,0.0026969044120050967,0.05595290660858154,0.05595291033387184,1.5704244375228882,0.0,0.0,0.0,16.10224723815918,0.0
227,13.617308139801025,False,2.4746353924274445,14.944292306900024,0.1544373333454132,0.3140384554862976,1.1372811794281006,0.0,0.0,0.0,15.35263442993164,0.0
228,13.642382860183716,False,0.027991437818855047,0.9380527585744858,0.056215811520814896,0.11190582066774368,1.5022045373916626,0.0,0.0,0.0,16.064937591552734,0.0
229,13.66740369796753,True,0.00012118665836169384,0.0028889812529087067,0.05595290660858154,0.05595291033387184,1.5640040636062622,0.0,0.0,0.0,16.097667694091797,0.0
230,13.78708028793335,False,2.472713142633438,14.909510612487793,0.15418741106987,0.31153860688209534,1.1368303298950195,0.0,0.0,0.0,15.340974807739258,0.0
231,13.812047243118286,False,0.027611928526312113,0.9364296495914459,0.05619180575013161,0.10467948019504547,1.3637292385101318,0.0,0.0,0.0,16.056934356689453,0.0
232,13.83693552017212,True,0.0001182703363156179,0.0019617534417193383,0.05595290660858154,0.05595291033387184,1.4286160469055176,0.0,0.0,0.0,16.086990356445312,0.0
233,13.956310272216797,False,2.470664232969284,14.893569946289062,0.1539694368839264,0.30901142954826355,1.1369396448135376,0.0,0.0,0.0,15.332542419433594,0.0
234,13.980914831161499,False,0.028282268904149532,0.9369395673274994,0.05623360350728035,0.10467948019504547,1.7653716802597046,0.0,0.0,0.0,16.073606491088867,0.0
235,14.005681037902832,True,0.00012382528439047746,0.0022309980704449117,0.05595290660858154,0.05595291033387184,1.8237015008926392,0.0,0.0,0.0,16.10384750366211,0.0
236,14.125537157058716,False,2.470284402370453,14.910846948623657,0.15377528965473175,0.30901142954826355,1.1357512474060059,0.0,0.0,0.0,15.324106216430664,0.0
237,14.150287628173828,False,0.027997628785669804,0.9387622773647308,0.056215811520814896,0.11190582066774368,1.3482110500335693,0.0,0.0,0.0,16.041812896728516,0.0
238,14.175489664077759,True,0.00011864623047586065,0.002208792429883033,0.05595290660858154,0.05595291033387184,1.3634014129638672,0.0,0.0,0.0,16.071550369262695,0.0
239,14.295300245285034,False,2.468913346529007,14.906874895095825,0.15359321236610413,0.30901142954826355,1.1343988180160522,0.0,0.0,0.0,15.314664840698242,0.0
240,14.320279359817505,False,0.028221330139786005,0.9461227059364319,0.056215811520814896,0.11190582066774368,1.389397144317627,0.0,0.0,0.0,16.03040313720703,0.0
241,14.345417737960815,True,0.00011802681001427118,0.002268894313601777,0.05595290660858154,0.05595291033387184,1.4546526670455933,0.0,0.0,0.0,16.059921264648438,0.0
242,14.46531867980957,False,2.4677708745002747,14.90034818649292,0.15336284041404724,0.30901142954826355,1.1352593898773193,0.0,0.0,0.0,15.304892539978027,0.0
243,14.490498542785645,False,0.02770140301436186,0.9407936781644821,0.05615658685564995,0.10467948019504547,1.5612720251083374,0.0,0.0,0.0,16.046947479248047,0.0
244,14.515310049057007,True,0.00011914482456631958,0.002341522049391642,0.05595290660858154,0.05595291033387184,1.5714216232299805,0.0,0.0,0.0,16.072208404541016,0.0
245,14.635098934173584,False,2.4658364057540894,14.869445562362671,0.1529165804386139,0.30901142954826355,1.1338523626327515,0.0,0.0,0.0,15.295366287231445,0.0
246,14.66005825996399,False,0.028234117198735476,0.9524349868297577,0.056215811520814896,0.11190582066774368,1.7124513387680054,0.0,0.0,0.0,16.033597946166992,0.0
247,14.684919357299805,True,0.00012441846592992079,0.002646204666234553,0.05595290660858154,0.05595291033387184,1.7838678359985352,0.0,0.0,0.0,16.063690185546875,0.0
248,14.805080890655518,False,2.465202361345291,14.901174306869507,0.1527065634727478,0.3064706027507782,1.13340163230896,0.0,0.0,0.0,15.28697395324707,0.0
249,14.829997777938843,False,0.028241686522960663,0.9554557502269745,0.056215811520814896,0.11190582066774368,1.8735755681991577,0.0,0.0,0.0,16.033870697021484,0.0
250,14.854613542556763,True,0.00012031685400870629,0.0030549924122169614,0.05595290660858154,0.05595291033387184,1.958734393119812,0.0,0.0,0.0,16.06650733947754,0.0
251,14.975072383880615,False,2.464182823896408,14.895870685577393,0.15231280028820038,0.3064706027507782,1.132950782775879,0.0,0.0,0.0,15.277196884155273,0.0
252,14.999760866165161,False,0.02883886219933629,0.9685415774583817,0.0562468096613884,0.11190582066774368,1.6779725551605225,0.0,0.0,0.0,16.007165908813477,0.0
253,15.024464845657349,True,0.00012574474567372818,0.0027190434047952294,0.05595290660858154,0.05595291033387184,1.7075062990188599,0.0,0.0,0.0,16.040115356445312,0.0
254,15.144569396972656,False,2.4641919136047363,14.905385971069336,0.15230391919612885,0.3064706027507782,1.1325546503067017,0.0,0.0,0.0,15.265823364257812,0.0
255,15.169483661651611,False,0.02804497955366969,0.9652920067310333,0.056215811520814896,0.11190582066774368,1.4319082498550415,0.0,0.0,0.0,16.000457763671875,0.0
256,15.194170951843262,True,0.00011652130524453241,0.0019642421102616936,0.05595290660858154,0.05595291033387184,1.4373996257781982,0.0,0.0,0.0,16.031909942626953,0.0
257,15.314373970031738,False,2.4622371792793274,14.877519607543945,0.15200065076351166,0.3064706027507782,1.1322131156921387,0.0,0.0,0.0,15.25744915008545,0.0
258,15.339112520217896,False,0.028387284837663174,0.9719470143318176,0.0562468096613884,0.11190582066774368,1.3898478746414185,0.0,0.0,0.0,15.996611595153809,0.0
259,15.36380124092102,True,0.00012328636330494191,0.002574065001681447,0.05595290660858154,0.05595291033387184,1.413412094116211,0.0,0.0,0.0,16.029199600219727,0.0
260,15.48273515701294,False,2.4614261090755463,14.887224435806274,0.15182708203792572,0.3064706027507782,1.1300684213638306,0.0,0.0,0.0,15.247102737426758,0.0
261,15.507586479187012,False,0.027912650257349014,0.9749485552310944,0.05622280761599541,0.10467948019504547,1.6729456186294556,0.0,0.0,0.0,15.992387771606445,0.0
262,15.532112121582031,True,0.00012534682355180848,0.002715120790526271,0.05595290660858154,0.05595291033387184,1.711194634437561,0.0,0.0,0.0,16.02200698852539,0.0
263,15.65228796005249,False,2.459418624639511,14.869415760040283,0.15146435797214508,0.30390244722366333,1.1294810771942139,0.0,0.0,0.0,15.23752212524414,0.0
264,15.677294492721558,False,0.028220911044627428,0.9763985872268677,0.05619180575013161,0.10467948019504547,1.4490519762039185,0.0,0.0,0.0,15.969983100891113,0.0
265,15.702205419540405,True,0.00012159743164374959,0.0017377591575495899,0.05595290660858154,0.05595291033387184,1.465662956237793,0.0,0.0,0.0,15.99986743927002,0.0
266,15.821951866149902,False,2.458527535200119,14.859094619750977,0.15122945606708527,0.30390244722366333,1.128798007965088,0.0,0.0,0.0,15.229418754577637,0.0
267,15.847072124481201,False,0.027990874368697405,0.9773974120616913,0.05619180575013161,0.10467948019504547,1.480621099472046,0.0,0.0,0.0,15.972758293151855,0.0
268,15.871904373168945,True,0.00012063039321219549,0.002547008916735649,0.05595290660858154,0.05595291033387184,1.5178593397140503,0.0,0.0,0.0,16.001779556274414,0.0
269,15.991497993469238,False,2.4569301307201385,14.856855869293213,0.150969997048378,0.3013206422328949,1.1287161111831665,0.0,0.0,0.0,15.219608306884766,0.0
270,16.016469478607178,False,0.028827632777392864,0.9861137717962265,0.0562468096613884,0.11190582066774368,1.375381588935852,0.0,0.0,0.0,15.96182632446289,0.0
271,16.041314125061035,True,0.0001230420184583636,0.002291680430062115,0.05595290660858154,0.05595291033387184,1.4167041778564453,0.0,0.0,0.0,15.995299339294434,0.0
272,16.160648345947266,False,2.4569934606552124,14.8777174949646,0.15079595148563385,0.30390244722366333,1.1274592876434326,0.0,0.0,0.0,15.21065616607666,0.0
273,16.18532705307007,False,0.028723927680402994,0.9882459044456482,0.0562468096613884,0.11190582066774368,1.499417781829834,0.0,0.0,0.0,15.956459999084473,0.0
274,16.209970235824585,True,0.00012027417142235208,0.0021005880262237042,0.05595290660858154,0.05595291033387184,1.5135562419891357,0.0,0.0,0.0,15.987894058227539,0.0
275,16.32934880256653,False,2.4564632773399353,14.88412618637085,0.15058569610118866,0.30390244722366333,1.126038670539856,0.0,0.0,0.0,15.202112197875977,0.0
276,16.353952884674072,False,0.02859639935195446,0.9890155494213104,0.056215811520814896,0.11190582066774368,1.6305028200149536,0.0,0.0,0.0,15.938956260681152,0.0
277,16.3784818649292,True,0.00011939225259993691,0.001753025280777365,0.05595290660858154,0.05595291033387184,1.6515533924102783,0.0,0.0,0.0,15.970321655273438,0.0
278,16.499555349349976,False,2.4553723633289337,14.878671169281006,0.15041005611419678,0.30390244722366333,1.1262025833129883,0.0,0.0,0.0,15.193119049072266,0.0
279,16.52418565750122,False,0.027949782088398933,0.9952692687511444,0.05622280761599541,0.10467948019504547,1.3786053657531738,0.0,0.0,0.0,15.931394577026367,0.0
280,16.549054622650146,True,0.00011856170203827787,0.0018431717762723565,0.05595290660858154,0.05595291033387184,1.427031397819519,0.0,0.0,0.0,15.961700439453125,0.0
281,16.66853404045105,False,2.4532683193683624,14.857034683227539,0.15021896362304688,0.3013206422328949,1.1253693103790283,0.0,0.0,0.0,15.183934211730957,0.0
282,16.693365573883057,False,0.028196971397846937,0.996599942445755,0.05619180575013161,0.10467948019504547,1.4475356340408325,0.0,0.0,0.0,15.93038558959961,0.0
283,16.71816897392273,True,0.00011821515727206133,0.0021326889691408724,0.05595290660858154,0.05595291033387184,1.4626576900482178,0.0,0.0,0.0,15.960078239440918,0.0
284,16.8376362323761,False,2.451981157064438,14.840753078460693,0.14978286623954773,0.3013206422328949,1.12535560131073,0.0,0.0,0.0,15.174015045166016,0.0
285,16.863070964813232,False,0.028510612901300192,1.0015859454870224,0.0562468096613884,0.11190582066774368,1.5208508968353271,0.0,0.0,0.0,15.921248435974121,0.0
286,16.88825750350952,True,0.00012398799299262464,0.0029383637593127787,0.05595290660858154,0.05595291033387184,1.6081407070159912,0.0,0.0,0.0,15.954780578613281,0.0
287,17.008800983428955,False,2.45147705078125,14.86229658126831,0.14963124692440033,0.3013206422328949,1.1234841346740723,0.0,0.0,0.0,15.167312622070312,0.0
288,17.03353786468506,False,0.02874514553695917,1.005679965019226,0.05626937001943588,0.11869502812623978,1.4570705890655518,0.0,0.0,0.0,15.912853240966797,0.0
289,17.058449745178223,True,0.00011855264347104821,0.002161438897019252,0.05595290660858154,0.05595291033387184,1.5114115476608276,0.0,0.0,0.0,15.947145462036133,0.0
290,17.178028345108032,False,2.450646609067917,14.856432676315308,0.149460107088089,0.3013206422328949,1.121913194656372,0.0,0.0,0.0,15.158660888671875,0.0
291,17.20264720916748,False,0.02919703023508191,1.008080318570137,0.05626937001943588,0.11869502812623978,1.8237425088882446,0.0,0.0,0.0,15.93601131439209,0.0
292,17.227945804595947,True,0.0001226956010214053,0.0022821652237325907,0.05595290660858154,0.05595291033387184,1.8636444807052612,0.0,0.0,0.0,15.967616081237793,0.0
293,17.3480122089386,False,2.450381964445114,14.874553680419922,0.14932630956172943,0.3013206422328949,1.121571660041809,0.0,0.0,0.0,15.150611877441406,0.0
294,17.372965335845947,False,0.028186747804284096,1.0116694122552872,0.05622280761599541,0.10467948019504547,1.5540456771850586,0.0,0.0,0.0,15.91055965423584,0.0
295,17.398056030273438,True,0.00011857663594128098,0.0014769448898732662,0.05595290660858154,0.05595291033387184,1.5739761590957642,0.0,0.0,0.0,15.942316055297852,0.0
296,17.51773691177368,False,2.4480098485946655,14.836241006851196,0.14898166060447693,0.29871150851249695,1.1208477020263672,0.0,0.0,0.0,15.140788078308105,0.0
297,17.542725086212158,False,0.028679552488029003,1.0148802399635315,0.05626460164785385,0.10467948019504547,1.6894882917404175,0.0,0.0,0.0,15.904450416564941,0.0
298,17.567567825317383,True,0.00012502545359893702,0.0020000888616777956,0.05595290660858154,0.05595291033387184,1.7350729703903198,0.0,0.0,0.0,15.932945251464844,0.0
299,17.687177896499634,False,2.447085380554199,14.847204685211182,0.14872749149799347,0.29871150851249695,1.1179790496826172,0.0,0.0,0.0,15.133811950683594,0.0
300,17.711902379989624,False,0.028998914640396833,1.0235551744699478,0.05626937001943588,0.11869502812623978,1.9215644598007202,0.0,0.0,0.0,15.923332214355469,0.0
301,17.736485719680786,True,0.00012544679520942736,0.0030515016987919807,0.05595290660858154,0.05595291033387184,2.0197415351867676,0.0,0.0,0.0,15.9579496383667,0.0
302,17.856130123138428,False,2.4467168748378754,14.872472286224365,0.14860285818576813,0.29871150851249695,1.1175146102905273,0.0,0.0,0.0,15.126062393188477,0.0
303,17.88073468208313,False,0.028032041154801846,1.0235834866762161,0.05622280761599541,0.10467948019504547,1.52202570438385,0.0,0.0,0.0,15.88425064086914,0.0
304,17.905672788619995,True,0.00012204687664052472,0.0019462993077468127,0.05595290660858154,0.05595291033387184,1.5409590005874634,0.0,0.0,0.0,15.917570114135742,0.0
305,18.025021076202393,False,2.4439218640327454,14.819515943527222,0.148275226354599,0.2960750460624695,1.117268681526184,0.0,0.0,0.0,15.116761207580566,0.0
306,18.049806594848633,False,0.027973393443971872,1.0238103568553925,0.05622280761599541,0.10467948019504547,1.450445294380188,0.0,0.0,0.0,15.884270668029785,0.0
307,18.07467222213745,True,0.00011858093785122037,0.0017573263903614134,0.05595290660858154,0.05595291033387184,1.500128149986267,0.0,0.0,0.0,15.914593696594238,0.0
308,18.19417667388916,False,2.442062199115753,14.799461364746094,0.14801278710365295,0.29342493414878845,1.1164216995239258,0.0,0.0,0.0,15.110696792602539,0.0
309,18.219154357910156,False,0.028219749219715595,1.0328946262598038,0.05625085160136223,0.10467948019504547,1.5081194639205933,0.0,0.0,0.0,15.86640739440918,0.0
310,18.244144916534424,True,0.00012163007340859622,0.0022039619216229767,0.05595290660858154,0.05595291033387184,1.5700010061264038,0.0,0.0,0.0,15.899187088012695,0.0
311,18.363911390304565,False,2.4409109354019165,14.807788133621216,0.1477540135383606,0.29342493414878845,1.1151376962661743,0.0,0.0,0.0,15.102315902709961,0.0
312,18.388632774353027,False,0.027770453598350286,1.0331490635871887,0.05619697645306587,0.09690672159194946,1.3268462419509888,0.0,0.0,0.0,15.857553482055664,0.0
313,18.41332483291626,True,0.00011822142369055655,0.0019008181698154658,0.05595290660858154,0.05595291033387184,1.3527872562408447,0.0,0.0,0.0,15.88820743560791,0.0
314,18.53394079208374,False,2.4388673901557922,14.777958393096924,0.1473838984966278,0.29073384404182434,1.1149327754974365,0.0,0.0,0.0,15.092948913574219,0.0
315,18.558979749679565,False,0.028389801736921072,1.0401567071676254,0.05625085160136223,0.10467948019504547,1.4773015975952148,0.0,0.0,0.0,15.86397933959961,0.0
316,18.583834409713745,True,0.00011685327990562655,0.0022110030113253742,0.05595290660858154,0.05595291033387184,1.5396885871887207,0.0,0.0,0.0,15.895120620727539,0.0
317,18.70445990562439,False,2.4383503198623657,14.784384965896606,0.14724095165729523,0.29073384404182434,1.1143590211868286,0.0,0.0,0.0,15.085538864135742,0.0
318,18.729853868484497,False,0.02817432163283229,1.0398928076028824,0.05625085160136223,0.10467948019504547,1.3529921770095825,0.0,0.0,0.0,15.84721565246582,0.0
319,18.754767417907715,True,0.0001154923393187346,0.0016399403102695942,0.05595290660858154,0.05595291033387184,1.3774032592773438,0.0,0.0,0.0,15.878314971923828,0.0
320,18.875101566314697,False,2.4369260668754578,14.786490201950073,0.14699751138687134,0.29073384404182434,1.1139628887176514,0.0,0.0,0.0,15.079036712646484,0.0
321,18.900239944458008,False,0.028388856444507837,1.0442142188549042,0.05625085160136223,0.10467948019504547,1.4978605508804321,0.0,0.0,0.0,15.83524227142334,0.0
322,18.924989938735962,True,0.00012034837709506974,0.002080193517031148,0.05595290660858154,0.05595291033387184,1.5186243057250977,0.0,0.0,0.0,15.867512702941895,0.0
323,19.044626474380493,False,2.435998171567917,14.771033525466919,0.146785706281662,0.29073384404182434,1.1137306690216064,0.0,0.0,0.0,15.068746566772461,0.0
324,19.069623947143555,False,0.02880592131987214,1.0438193380832672,0.05622280761599541,0.10467948019504547,1.4259659051895142,0.0,0.0,0.0,15.841484069824219,0.0
325,19.094191312789917,True,0.00012281027920835186,0.0027918905834667385,0.05595290660858154,0.05595291033387184,1.48918616771698,0.0,0.0,0.0,15.872894287109375,0.0
326,19.21399426460266,False,2.4359363317489624,14.802424907684326,0.14671994745731354,0.29073384404182434,1.1121324300765991,0.0,0.0,0.0,15.06019115447998,0.0
327,19.23877263069153,False,0.028684104327112436,1.0484165698289871,0.05627485737204552,0.11190582066774368,1.625598669052124,0.0,0.0,0.0,15.846940994262695,0.0
328,19.26356053352356,True,0.00012141022125433665,0.0018554189591668546,0.05595290660858154,0.05595291033387184,1.6596540212631226,0.0,0.0,0.0,15.878390312194824,0.0
329,19.383463144302368,False,2.435210347175598,14.813059568405151,0.14647795259952545,0.2880290746688843,1.112747073173523,0.0,0.0,0.0,15.05409049987793,0.0
330,19.408066987991333,False,0.0289200060069561,1.0531184822320938,0.05627485737204552,0.11190582066774368,1.4537101984024048,0.0,0.0,0.0,15.82905101776123,0.0
331,19.43287420272827,True,0.00012764018720190506,0.0019777608395088464,0.05595290660858154,0.05595291033387184,1.4675754308700562,0.0,0.0,0.0,15.863771438598633,0.0
332,19.55278491973877,False,2.4344535171985626,14.8136305809021,0.1462988257408142,0.29073384404182434,1.1112444400787354,0.0,0.0,0.0,15.04687213897705,0.0
333,19.57779598236084,False,0.028485998045653105,1.056675761938095,0.05625085160136223,0.10467948019504547,1.331886887550354,0.0,0.0,0.0,15.806510925292969,0.0
334,19.602676391601562,True,0.00012209286069264635,0.002097202668664977,0.05595290660858154,0.05595291033387184,1.359139323234558,0.0,0.0,0.0,15.841452598571777,0.0
335,19.722123622894287,False,2.4328936636447906,14.796613454818726,0.14598946273326874,0.2880290746688843,1.110711693763733,0.0,0.0,0.0,15.03889274597168,0.0
336,19.74714684486389,False,0.028203355614095926,1.0572392493486404,0.05622280761599541,0.10467948019504547,1.4853339195251465,0.0,0.0,0.0,15.8128023147583,0.0
337,19.772003889083862,True,0.00012116028301534243,0.0017057762306649238,0.05595290660858154,0.05595291033387184,1.51999032497406,0.0,0.0,0.0,15.843284606933594,0.0
338,19.891859531402588,False,2.4310556054115295,14.776266813278198,0.1456259936094284,0.2880290746688843,1.1101516485214233,0.0,0.0,0.0,15.03039264678955,0.0
339,19.916680574417114,False,0.028043847996741533,1.0653302073478699,0.05625085160136223,0.10467948019504547,1.5849727392196655,0.0,0.0,0.0,15.813301086425781,0.0
340,19.941604614257812,True,0.00012362368579488248,0.002482016570866108,0.05595290660858154,0.05595291033387184,1.6353248357772827,0.0,0.0,0.0,15.84652328491211,0.0
341,20.0622136592865,False,2.4291881918907166,14.753913879394531,0.14534252882003784,0.28531065583229065,1.1083347797393799,0.0,0.0,0.0,15.022493362426758,0.0
342,20.08687663078308,False,0.0282557331956923,1.0672633349895477,0.05625085160136223,0.10467948019504547,1.408344030380249,0.0,0.0,0.0,15.785785675048828,0.0
343,20.112123012542725,True,0.00012328900993452407,0.0024439720436930656,0.05595290660858154,0.05595291033387184,1.4763317108154297,0.0,0.0,0.0,15.817750930786133,0.0
344,20.2316312789917,False,2.428154945373535,14.75618600845337,0.14510472118854523,0.28531065583229065,1.1075835227966309,0.0,0.0,0.0,15.014324188232422,0.0
345,20.256810665130615,False,0.02837373409420252,1.0682444274425507,0.05625085160136223,0.10467948019504547,1.4447898864746094,0.0,0.0,0.0,15.789185523986816,0.0
346,20.281826972961426,True,0.00012388212780933827,0.0020387924450915307,0.05595290660858154,0.05595291033387184,1.4677940607070923,0.0,0.0,0.0,15.822090148925781,0.0
347,20.40214991569519,False,2.4273183941841125,14.7671639919281,0.14509427547454834,0.28531065583229065,1.1068458557128906,0.0,0.0,0.0,15.00820255279541,0.0
348,20.427256107330322,False,0.027828358579427004,1.0722215473651886,0.05622502416372299,0.09690672159194946,1.4695152044296265,0.0,0.0,0.0,15.78372859954834,0.0
349,20.45201802253723,True,0.00011932208508369513,0.0022899358009453863,0.05595290660858154,0.05595291033387184,1.4864131212234497,0.0,0.0,0.0,15.814998626708984,0.0
350,20.572425842285156,False,2.4249403178691864,14.73357081413269,0.14469081163406372,0.28255125880241394,1.1058212518692017,0.0,0.0,0.0,14.99917984008789,0.0
351,20.597310543060303,False,0.028241346590220928,1.0758687555789948,0.05625085160136223,0.10467948019504547,1.4828341007232666,0.0,0.0,0.0,15.790619850158691,0.0
352,20.6220383644104,True,0.00012305773452681024,0.0022970998543314636,0.05595290660858154,0.05595291033387184,1.5356314182281494,0.0,0.0,0.0,15.821375846862793,0.0
353,20.742509365081787,False,2.4240002036094666,14.75276231765747,0.1445472687482834,0.28255125880241394,1.1050289869308472,0.0,0.0,0.0,14.99389934539795,0.0
354,20.767114639282227,False,0.02868999494239688,1.0788284987211227,0.056276675313711166,0.10467948019504547,1.3100303411483765,0.0,0.0,0.0,15.760926246643066,0.0
355,20.791934728622437,True,0.0001277810679312097,0.002445243881084025,0.05595290660858154,0.05595291033387184,1.3482656478881836,0.0,0.0,0.0,15.793745040893555,0.0
356,20.911668062210083,False,2.4238981306552887,14.762364625930786,0.1443338692188263,0.28255125880241394,1.1054661273956299,0.0,0.0,0.0,14.984272956848145,0.0
357,20.936362981796265,False,0.028765553142875433,1.0808174312114716,0.05627485737204552,0.11190582066774368,1.873479962348938,0.0,0.0,0.0,15.796043395996094,0.0
358,20.961249351501465,True,0.00012273505490156822,0.0023301148030441254,0.05595290660858154,0.05595291033387184,1.9350608587265015,0.0,0.0,0.0,15.829062461853027,0.0
359,21.081197500228882,False,2.423403412103653,14.769253730773926,0.14419513940811157,0.28255125880241394,1.10463285446167,0.0,0.0,0.0,14.976035118103027,0.0
360,21.106080532073975,False,0.028482505585998297,1.082421988248825,0.05625085160136223,0.10467948019504547,1.318294882774353,0.0,0.0,0.0,15.746896743774414,0.0
361,21.13088583946228,True,0.00011661478310998064,0.001816964359022677,0.05595290660858154,0.05595291033387184,1.3331845998764038,0.0,0.0,0.0,15.777582168579102,0.0
362,21.251750946044922,False,2.4218399822711945,14.755762815475464,0.14396169781684875,0.28255125880241394,1.1034443378448486,0.0,0.0,0.0,14.968233108520508,0.0
363,21.27667808532715,False,0.028835993725806475,1.0874857008457184,0.05625085160136223,0.10467948019504547,1.7543613910675049,0.0,0.0,0.0,15.744455337524414,0.0
364,21.301321744918823,True,0.00012386697562760673,0.0021704605023842305,0.05595290660858154,0.05595291033387184,1.8254636526107788,0.0,0.0,0.0,15.778305053710938,0.0
365,21.421119689941406,False,2.4217554926872253,14.764689207077026,0.14376617968082428,0.28255125880241394,1.1030482053756714,0.0,0.0,0.0,14.9603910446167,0.0
366,21.446311712265015,False,0.02882376778870821,1.08941949903965,0.05625085160136223,0.10467948019504547,1.4832302331924438,0.0,0.0,0.0,15.742685317993164,0.0
367,21.471134185791016,True,0.0001175052148028044,0.002153411041945219,0.05595290660858154,0.05595291033387184,1.5194438695907593,0.0,0.0,0.0,15.777009010314941,0.0
368,21.590701818466187,False,2.4210897088050842,14.768083095550537,0.14357461035251617,0.28255125880241394,1.1024744510650635,0.0,0.0,0.0,14.953361511230469,0.0
369,21.615595817565918,False,0.028183364775031805,1.0935501009225845,0.05625085160136223,0.10467948019504547,1.4413338899612427,0.0,0.0,0.0,15.72791576385498,0.0
370,21.640327215194702,True,0.00012605239135154989,0.0023324007634073496,0.05595290660858154,0.05595291033387184,1.5093761682510376,0.0,0.0,0.0,15.76008415222168,0.0
371,21.760450839996338,False,2.418808788061142,14.737635850906372,0.14327190816402435,0.2797645628452301,1.1011357307434082,0.0,0.0,0.0,14.946718215942383,0.0
372,21.7859308719635,False,0.028973943553864956,1.0945101827383041,0.05625085160136223,0.10467948019504547,1.406800389289856,0.0,0.0,0.0,15.719568252563477,0.0
373,21.81078815460205,True,0.0001223052640852984,0.002154029789380729,0.05595290660858154,0.05595291033387184,1.4609774351119995,0.0,0.0,0.0,15.752779960632324,0.0
374,21.93085813522339,False,2.4189139902591705,14.764180183410645,0.14316339790821075,0.28255125880241394,1.100247859954834,0.0,0.0,0.0,14.94046688079834,0.0
375,21.955875635147095,False,0.02787815174087882,1.098485216498375,0.05622280761599541,0.10467948019504547,1.5328856706619263,0.0,0.0,0.0,15.721969604492188,0.0
376,21.980552434921265,True,0.00011945694495807402,0.002408094151178375,0.05595290660858154,0.05595291033387184,1.583497405052185,0.0,0.0,0.0,15.752923011779785,0.0
377,22.09973120689392,False,2.415875792503357,14.7150719165802,0.14287611842155457,0.27695050835609436,1.0984447002410889,0.0,0.0,0.0,14.932046890258789,0.0
378,22.12463140487671,False,0.028295377269387245,1.100320965051651,0.05625085160136223,0.10467948019504547,1.3300427198410034,0.0,0.0,0.0,15.712098121643066,0.0
379,22.14932918548584,True,0.00012488561878853943,0.002238945889985189,0.05595290660858154,0.05595291033387184,1.3395640850067139,0.0,0.0,0.0,15.743757247924805,0.0
380,22.268945455551147,False,2.4149340391159058,14.71901535987854,0.1425708681344986,0.27695050835609436,1.0984584093093872,0.0,0.0,0.0,14.925376892089844,0.0
381,22.29370403289795,False,0.028572834562510252,1.103469654917717,0.056276675313711166,0.10467948019504547,1.3435665369033813,0.0,0.0,0.0,15.702676773071289,0.0
382,22.31849217414856,True,0.00011989035556325689,0.0024286608095280826,0.05595290660858154,0.05595291033387184,1.3666526079177856,0.0,0.0,0.0,15.736833572387695,0.0
383,22.438289642333984,False,2.414073199033737,14.730756282806396,0.14248700439929962,0.27695050835609436,1.096545934677124,0.0,0.0,0.0,14.919513702392578,0.0
384,22.463079690933228,False,0.0283599435351789,1.1065242439508438,0.05625085160136223,0.10467948019504547,1.2942116260528564,0.0,0.0,0.0,15.692194938659668,0.0
385,22.487899780273438,True,0.00011895159332198091,0.0024337753711733967,0.05595290660858154,0.05595291033387184,1.3147021532058716,0.0,0.0,0.0,15.723943710327148,0.0
386,22.60673689842224,False,2.412489503622055,14.722741842269897,0.14232267439365387,0.27695050835609436,1.0967234373092651,0.0,0.0,0.0,14.912900924682617,0.0
387,22.631616592407227,False,0.028395161498337984,1.1103206872940063,0.05625085160136223,0.10467948019504547,1.3954212665557861,0.0,0.0,0.0,15.697412490844727,0.0
388,22.656301975250244,True,0.00011824855391751043,0.002912862692028284,0.05595290660858154,0.05595291033387184,1.415256142616272,0.0,0.0,0.0,15.730037689208984,0.0
389,22.77640390396118,False,2.4113309383392334,14.7108793258667,0.14201822876930237,0.27695050835609436,1.0955760478973389,0.0,0.0,0.0,14.903663635253906,0.0
390,22.801305532455444,False,0.02823049435392022,1.112034171819687,0.05625085160136223,0.10467948019504547,1.3401241302490234,0.0,0.0,0.0,15.68893051147461,0.0
391,22.826580286026,True,0.00012070046068402007,0.002259676402900368,0.05595290660858154,0.05595291033387184,1.3467904329299927,0.0,0.0,0.0,15.721029281616211,0.0
392,22.946655988693237,False,2.40982323884964,14.707047939300537,0.14178995788097382,0.2741091549396515,1.09492027759552,0.0,0.0,0.0,14.89717960357666,0.0
393,22.97150468826294,False,0.028233781922608614,1.1156246811151505,0.05625085160136223,0.10467948019504547,1.3329660892486572,0.0,0.0,0.0,15.681553840637207,0.0
394,22.99619197845459,True,0.00012597466593433637,0.002228010125691071,0.05595290660858154,0.05595291033387184,1.3594125509262085,0.0,0.0,0.0,15.712373733520508,0.0
395,23.115936517715454,False,2.4085962772369385,14.693257808685303,0.14154307544231415,0.2741091549396515,1.0948383808135986,0.0,0.0,0.0,14.890658378601074,0.0
396,23.1406512260437,False,0.028309989720582962,1.1191151291131973,0.05622502416372299,0.09690672159194946,1.3444818258285522,0.0,0.0,0.0,15.692748069763184,0.0
397,23.16552495956421,True,0.0001163285196525976,0.0018450984498485923,0.05595290660858154,0.05595291033387184,1.417824387550354,0.0,0.0,0.0,15.722065925598145,0.0
398,23.285985231399536,False,2.4075210094451904,14.683053493499756,0.14139726758003235,0.2741091549396515,1.0935542583465576,0.0,0.0,0.0,14.88270378112793,0.0
399,23.310828924179077,False,0.028138759080320597,1.1220631748437881,0.05625085160136223,0.10467948019504547,1.4946776628494263,0.0,0.0,0.0,15.672255516052246,0.0
400,23.336097240447998,True,0.00012456813237804454,0.0025113651645369828,0.05595290660858154,0.05595291033387184,1.5394290685653687,0.0,0.0,0.0,15.702960014343262,0.0
401,23.456361532211304,False,2.406209111213684,14.681861400604248,0.14109677076339722,0.2712404727935791,1.092024326324463,0.0,0.0,0.0,14.876343727111816,0.0
402,23.48137092590332,False,0.028227295260876417,1.1234109848737717,0.05625085160136223,0.10467948019504547,1.28030526638031,0.0,0.0,0.0,15.667072296142578,0.0
403,23.506487131118774,True,0.00012325056559348013,0.0024986008065752685,0.05595290660858154,0.05595291033387184,1.3093335628509521,0.0,0.0,0.0,15.698226928710938,0.0
404,23.62653088569641,False,2.4049098789691925,14.67977523803711,0.14085106551647186,0.2712404727935791,1.0903440713882446,0.0,0.0,0.0,14.870156288146973,0.0
405,23.65129566192627,False,0.02861387562006712,1.1253632605075836,0.05625085160136223,0.10467948019504547,1.450213074684143,0.0,0.0,0.0,15.662785530090332,0.0
406,23.676021814346313,True,0.00012280484043003526,0.0027216554735787213,0.05595290660858154,0.05595291033387184,1.4869048595428467,0.0,0.0,0.0,15.694713592529297,0.0
407,23.795438528060913,False,2.404297888278961,14.690802097320557,0.14072676002979279,0.2712404727935791,1.0887595415115356,0.0,0.0,0.0,14.864116668701172,0.0
408,23.820140838623047,False,0.02853383542969823,1.128261312842369,0.05625085160136223,0.10467948019504547,1.4232338666915894,0.0,0.0,0.0,15.648429870605469,0.0
409,23.844717264175415,True,0.00012558989510580432,0.00270939024630934,0.05595290660858154,0.05595291033387184,1.4381237030029297,0.0,0.0,0.0,15.680540084838867,0.0
410,23.964049339294434,False,2.403622716665268,14.686459302902222,0.1405649185180664,0.2712404727935791,1.088609218597412,0.0,0.0,0.0,14.855720520019531,0.0
411,23.98876714706421,False,0.028422405011951923,1.1298617720603943,0.05627485737204552,0.11190582066774368,1.4718375205993652,0.0,0.0,0.0,15.637979507446289,0.0
412,24.01358437538147,True,0.00012426740795490332,0.0034163653617724776,0.05595290660858154,0.05595291033387184,1.5350440740585327,0.0,0.0,0.0,15.672150611877441,0.0
413,24.134028673171997,False,2.4024762213230133,14.674839973449707,0.1403636932373047,0.2683444619178772,1.0887595415115356,0.0,0.0,0.0,14.848989486694336,0.0
414,24.1588933467865,False,0.028712060302495956,1.1329521983861923,0.05627485737204552,0.11190582066774368,1.6303662061691284,0.0,0.0,0.0,15.661730766296387,0.0
415,24.18366503715515,True,0.000124990565382177,0.0032232009107246995,0.05595290660858154,0.05595291033387184,1.6927804946899414,0.0,0.0,0.0,15.69538688659668,0.0
416,24.304089784622192,False,2.4018539488315582,14.689066410064697,0.14017504453659058,0.2683444619178772,1.0876120328903198,0.0,0.0,0.0,14.842844009399414,0.0
417,24.328868865966797,False,0.028224829584360123,1.1370417475700378,0.05625085160136223,0.10467948019504547,1.4561690092086792,0.0,0.0,0.0,15.631950378417969,0.0
418,24.354062795639038,True,0.00012470494766603224,0.002532496291678399,0.05595290660858154,0.05595291033387184,1.4949508905410767,0.0,0.0,0.0,15.663537979125977,0.0
419,24.476627111434937,False,2.400130182504654,14.673819541931152,0.13983266055583954,0.2683444619178772,1.0852078199386597,0.0,0.0,0.0,14.83602237701416,0.0
420,24.501739501953125,False,0.02862350782379508,1.1398448050022125,0.05625085160136223,0.10467948019504547,1.483339548110962,0.0,0.0,0.0,15.637189865112305,0.0
421,24.526581287384033,True,0.00012265984878467862,0.0026409971178509295,0.05595290660858154,0.05595291033387184,1.55125892162323,0.0,0.0,0.0,15.669668197631836,0.0
422,24.64673662185669,False,2.399458736181259,14.680216312408447,0.13977199792861938,0.2683444619178772,1.0850985050201416,0.0,0.0,0.0,14.829809188842773,0.0
423,24.67145276069641,False,0.02835744060575962,1.1419490724802017,0.05627485737204552,0.11190582066774368,1.458860158920288,0.0,0.0,0.0,15.629781723022461,0.0
424,24.69633436203003,True,0.00012426213288563304,0.0029189547058194876,0.05595290660858154,0.05595291033387184,1.518105149269104,0.0,0.0,0.0,15.661903381347656,0.0
425,24.8163800239563,False,2.3979397118091583,14.660437107086182,0.13954930007457733,0.2683444619178772,1.083254337310791,0.0,0.0,0.0,14.82271957397461,0.0
426,24.841567993164062,False,0.02827815478667617,1.1440764367580414,0.05625085160136223,0.10467948019504547,1.4180428981781006,0.0,0.0,0.0,15.622127532958984,0.0
427,24.86630415916443,True,0.00012820217307307757,0.0028919006581418216,0.05595290660858154,0.05595291033387184,1.4632314443588257,0.0,0.0,0.0,15.65400218963623,0.0
428,24.98663353919983,False,2.3968885838985443,14.666815996170044,0.1393795609474182,0.2654075026512146,1.0831997394561768,0.0,0.0,0.0,14.816255569458008,0.0
429,25.01204252243042,False,0.028178892098367214,1.1466584354639053,0.05622280761599541,0.10467948019504547,1.3958038091659546,0.0,0.0,0.0,15.60879898071289,0.0
430,25.036757946014404,True,0.0001263788635696983,0.002829808508977294,0.05595290660858154,0.05595291033387184,1.4592972993850708,0.0,0.0,0.0,15.640547752380371,0.0
431,25.15626335144043,False,2.395492196083069,14.649349451065063,0.1390032023191452,0.2654075026512146,1.0824073553085327,0.0,0.0,0.0,14.809152603149414,0.0
432,25.181410789489746,False,0.02846205374225974,1.1493775248527527,0.05627485737204552,0.11190582066774368,1.3664066791534424,0.0,0.0,0.0,15.60718822479248,0.0
433,25.20620346069336,True,0.0001247659747605212,0.00278870778856799,0.05595290660858154,0.05595291033387184,1.430473804473877,0.0,0.0,0.0,15.640556335449219,0.0
434,25.325154542922974,False,2.3947346210479736,14.668223857879639,0.13888470828533173,0.2654075026512146,1.0811916589736938,0.0,0.0,0.0,14.803449630737305,0.0
435,25.349843978881836,False,0.02877778373658657,1.1541485041379929,0.05625085160136223,0.10467948019504547,1.3537025451660156,0.0,0.0,0.0,15.593685150146484,0.0
436,25.37446165084839,True,0.0001261039051314583,0.0024417907116003335,0.05595290660858154,0.05595291033387184,1.3874436616897583,0.0,0.0,0.0,15.626787185668945,0.0
437,25.49445128440857,False,2.394391894340515,14.66756820678711,0.13875576853752136,0.2654075026512146,1.0808228254318237,0.0,0.0,0.0,14.795676231384277,0.0
438,25.51917576789856,False,0.028200545348227024,1.155228316783905,0.05625085160136223,0.10467948019504547,1.5526249408721924,0.0,0.0,0.0,15.593768119812012,0.0
439,25.54375171661377,True,0.00012784176760760602,0.0030464038718491793,0.05595290660858154,0.05595291033387184,1.571804165840149,0.0,0.0,0.0,15.625617980957031,0.0
440,25.66357421875,False,2.392849773168564,14.653499126434326,0.1385260820388794,0.2624431848526001,1.0801944732666016,0.0,0.0,0.0,14.789542198181152,0.0
441,25.68847417831421,False,0.02852271543815732,1.1601033806800842,0.05625085160136223,0.10467948019504547,1.5441964864730835,0.0,0.0,0.0,15.588262557983398,0.0
442,25.71323800086975,True,0.0001230967063747812,0.0025303909205831587,0.05595290660858154,0.05595291033387184,1.575874924659729,0.0,0.0,0.0,15.618922233581543,0.0
443,25.832610368728638,False,2.391960620880127,14.65347170829773,0.138323575258255,0.2624431848526001,1.0795114040374756,0.0,0.0,0.0,14.783203125,0.0
444,25.85754704475403,False,0.028515229932963848,1.1647414416074753,0.05622502416372299,0.09690672159194946,1.4124422073364258,0.0,0.0,0.0,15.5995512008667,0.0
445,25.882401943206787,True,0.00012048944881826174,0.001996755599975586,0.05595290660858154,0.05595291033387184,1.415256142616272,0.0,0.0,0.0,15.629110336303711,0.0
446,26.00195336341858,False,2.3910708725452423,14.638842344284058,0.1382071077823639,0.2654075026512146,1.0793474912643433,0.0,0.0,0.0,14.775218963623047,0.0
447,26.02685523033142,False,0.02809228142723441,1.1608954519033432,0.05628860741853714,0.11190582066774368,1.542680263519287,0.0,0.0,0.0,15.578472137451172,0.0
448,26.051483869552612,True,0.00012753896044159774,0.003456041740719229,0.05595290660858154,0.05595291033387184,1.5939885377883911,0.0,0.0,0.0,15.611428260803223,0.0
449,26.17117738723755,False,2.389092892408371,14.631742238998413,0.13785730302333832,0.2624431848526001,1.0783230066299438,0.0,0.0,0.0,14.768306732177734,0.0
450,26.196042776107788,False,0.02821108791977167,1.1643680930137634,0.05627485737204552,0.11190582066774368,1.4498169422149658,0.0,0.0,0.0,15.571147918701172,0.0
451,26.22076916694641,True,0.00012394074474286754,0.003232556045986712,0.05595290660858154,0.05595291033387184,1.5158921480178833,0.0,0.0,0.0,15.604283332824707,0.0
452,26.339913368225098,False,2.3880811035633087,14.626293182373047,0.13760094344615936,0.2594379186630249,1.077926754951477,0.0,0.0,0.0,14.761343002319336,0.0
453,26.36478304862976,False,0.028719573747366667,1.1687643080949783,0.05627485737204552,0.11190582066774368,1.3501371145248413,0.0,0.0,0.0,15.558000564575195,0.0
454,26.38977575302124,True,0.00012582957424456254,0.002756030298769474,0.05595290660858154,0.05595291033387184,1.4068959951400757,0.0,0.0,0.0,15.590940475463867,0.0
455,26.509881734848022,False,2.387654185295105,14.639180898666382,0.13752256333827972,0.2594379186630249,1.0770251750946045,0.0,0.0,0.0,14.754711151123047,0.0
456,26.534892559051514,False,0.028517309110611677,1.1682065576314926,0.05627485737204552,0.11190582066774368,1.4882299900054932,0.0,0.0,0.0,15.553380966186523,0.0
457,26.55995011329651,True,0.00012784998943971004,0.0034203927498310804,0.05595290660858154,0.05595291033387184,1.5116984844207764,0.0,0.0,0.0,15.589178085327148,0.0
458,26.680027723312378,False,2.386772632598877,14.629204273223877,0.13733041286468506,0.2594379186630249,1.0772984027862549,0.0,0.0,0.0,14.748106956481934,0.0
459,26.704880475997925,False,0.027948219794780016,1.175517663359642,0.05622280761599541,0.10467948019504547,1.4484919309616089,0.0,0.0,0.0,15.557077407836914,0.0
460,26.729846954345703,True,0.00012750218957080506,0.0026349365361966193,0.05595290660858154,0.05595291033387184,1.4830117225646973,0.0,0.0,0.0,15.588175773620605,0.0
461,26.85040807723999,False,2.384895384311676,14.605941772460938,0.13704514503479004,0.2594379186630249,1.077093482017517,0.0,0.0,0.0,14.741209030151367,0.0
462,26.87525248527527,False,0.02898315666243434,1.1787519603967667,0.05625085160136223,0.10467948019504547,1.40158212184906,0.0,0.0,0.0,15.54601764678955,0.0
463,26.899983882904053,True,0.00011992659892712254,0.0023759760370012373,0.05595290660858154,0.05595291033387184,1.4215809106826782,0.0,0.0,0.0,15.5803861618042,0.0
464,27.019160747528076,False,2.385169118642807,14.633781909942627,0.1370459496974945,0.2594379186630249,1.076492428779602,0.0,0.0,0.0,14.736141204833984,0.0
465,27.04396080970764,False,0.028349640779197216,1.1741912364959717,0.056297414004802704,0.11869502812623978,1.6175390481948853,0.0,0.0,0.0,15.550592422485352,0.0
466,27.06857132911682,True,0.00012484672879509162,0.003903535252902657,0.05595290660858154,0.05595291033387184,1.7109214067459106,0.0,0.0,0.0,15.585593223571777,0.0
467,27.188990116119385,False,2.383485585451126,14.620953798294067,0.13679997622966766,0.2594379186630249,1.074948787689209,0.0,0.0,0.0,14.728473663330078,0.0
468,27.213923692703247,False,0.028579067438840866,1.177222579717636,0.056297414004802704,0.11869502812623978,1.4724658727645874,0.0,0.0,0.0,15.544169425964355,0.0
469,27.23883366584778,True,0.00013103900528221857,0.0037346960743889213,0.05595290660858154,0.05595291033387184,1.5234464406967163,0.0,0.0,0.0,15.580495834350586,0.0
470,27.359508514404297,False,2.382671982049942,14.621697664260864,0.1365843564271927,0.2564052939414978,1.0742385387420654,0.0,0.0,0.0,14.721351623535156,0.0
471,27.38443374633789,False,0.028253127820789814,1.1819645017385483,0.05627485737204552,0.11190582066774368,1.3284034729003906,0.0,0.0,0.0,15.519140243530273,0.0
472,27.409311294555664,True,0.00012234571840963326,0.0029480207012966275,0.05595290660858154,0.05595291033387184,1.359371542930603,0.0,0.0,0.0,15.55204963684082,0.0
473,27.529709100723267,False,2.381315976381302,14.612588882446289,0.1363995522260666,0.2564052939414978,1.0730773210525513,0.0,0.0,0.0,14.715863227844238,0.0
474,27.55447292327881,False,0.028414237312972546,1.187628135085106,0.05625085160136223,0.10467948019504547,1.4055982828140259,0.0,0.0,0.0,15.526090621948242,0.0
475,27.57917547225952,True,0.00012291357961657923,0.0027735379990190268,0.05595290660858154,0.05595291033387184,1.456865668296814,0.0,0.0,0.0,15.558218955993652,0.0
476,27.69939136505127,False,2.380143105983734,14.604928493499756,0.1361391842365265,0.2564052939414978,1.0735008716583252,0.0,0.0,0.0,14.709983825683594,0.0
477,27.72408103942871,False,0.029277883004397154,1.1900442093610764,0.05629264935851097,0.10467948019504547,1.33710515499115,0.0,0.0,0.0,15.526725769042969,0.0
478,27.748842000961304,True,0.00011958978575421497,0.002667765656951815,0.05595290660858154,0.05595291033387184,1.3859137296676636,0.0,0.0,0.0,15.560728073120117,0.0
479,27.86897039413452,False,2.3807254433631897,14.632842540740967,0.13607655465602875,0.2564052939414978,1.0727359056472778,0.0,0.0,0.0,14.704106330871582,0.0
480,27.894033908843994,False,0.02873890334740281,1.1951875686645508,0.05629264935851097,0.10467948019504547,1.5118896961212158,0.0,0.0,0.0,15.522148132324219,0.0
481,27.91895627975464,True,0.00012029096069454681,0.0023962622799444944,0.05595290660858154,0.05595291033387184,1.540535569190979,0.0,0.0,0.0,15.554317474365234,0.0
482,28.039268016815186,False,2.379661351442337,14.631271362304688,0.1358756422996521,0.2564052939414978,1.0719572305679321,0.0,0.0,0.0,14.69862174987793,0.0
483,28.064379692077637,False,0.02843506634235382,1.192176267504692,0.05631665140390396,0.11190582066774368,1.4124557971954346,0.0,0.0,0.0,15.498579978942871,0.0
484,28.08927083015442,True,0.00012441445505828597,0.003152432036586106,0.05595290660858154,0.05595291033387184,1.4326732158660889,0.0,0.0,0.0,15.534416198730469,0.0
485,28.209731340408325,False,2.3780983686447144,14.604008197784424,0.13570696115493774,0.2564052939414978,1.0705775022506714,0.0,0.0,0.0,14.690412521362305,0.0
486,28.234943866729736,False,0.028514200821518898,1.2012235820293427,0.05622280761599541,0.10467948019504547,1.4123055934906006,0.0,0.0,0.0,15.500894546508789,0.0
487,28.25960373878479,True,0.00012304821211728267,0.0024271973234135658,0.05595290660858154,0.05595291033387184,1.478872537612915,0.0,0.0,0.0,15.530439376831055,0.0
488,28.37930917739868,False,2.3771078884601593,14.601483345031738,0.13546966016292572,0.25333172082901,1.0703316926956177,0.0,0.0,0.0,14.684442520141602,0.0
489,28.40575337409973,False,0.02866668626666069,1.2017516791820526,0.05631665140390396,0.11190582066774368,1.3796299695968628,0.0,0.0,0.0,15.49178695678711,0.0
490,28.430445432662964,True,0.00012462257473089267,0.0026810498093254864,0.05595290660858154,0.05595291033387184,1.4304875135421753,0.0,0.0,0.0,15.525936126708984,0.0
491,28.550432920455933,False,2.376338392496109,14.612791538238525,0.13537752628326416,0.25333172082901,1.0694574117660522,0.0,0.0,0.0,14.679815292358398,0.0
492,28.55167579650879,True,0.00012462257473089267,0.0026810498093254864,0.05595290660858154,0.05595291033387184,1.4304875135421753,0.0,0.0,0.0,15.525936126708984,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.7415266036987305,False,2.249908894300461,5.479435324668884,0.37790483236312866,0.8650161623954773,1.6624270677566528,0.0,0.0,0.0,18.574481964111328,0.0
1,0.7628984451293945,False,0.01861940138041973,0.10948842391371727,0.05595290660858154,0.05595291033387184,1.726521611213684,0.0,0.0,0.0,18.622379302978516,0.0
2,0.7878820896148682,True,0.00010278745321556926,0.0002682209014892578,0.05595290660858154,0.05595291033387184,1.7266855239868164,0.0,0.0,0.0,18.62263298034668,0.0
3,0.909052848815918,False,2.82396137714386,15.20632266998291,0.20989347994327545,0.5424809455871582,1.5269434452056885,0.0,0.0,0.0,17.67123031616211,0.0
4,0.934208869934082,False,0.02772177802398801,1.172427088022232,0.05628656595945358,0.13122159242630005,1.594794511795044,0.0,0.0,0.0,18.372879028320312,0.0
5,0.9590303897857666,True,0.0001297571634495398,0.005325200618244708,0.05595290660858154,0.05595291033387184,1.6166101694107056,0.0,0.0,0.0,18.402217864990234,0.0
6,1.079590082168579,False,2.792045772075653,15.201952457427979,0.20637580752372742,0.4764193594455719,1.5014941692352295,0.0,0.0,0.0,17.52512550354004,0.0
7,1.104466438293457,False,0.02743352670222521,1.0434211790561676,0.05628656595945358,0.13122159242630005,1.5545647144317627,0.0,0.0,0.0,18.20340347290039,0.0
8,1.1291043758392334,True,0.00012817999049730133,0.005336613394320011,0.05595290660858154,0.05595291033387184,1.5547423362731934,0.0,0.0,0.0,18.23501968383789,0.0
9,1.2490074634552002,False,2.7675101161003113,15.186995267868042,0.20382873713970184,0.4315996468067169,1.489896535873413,0.0,0.0,0.0,17.39702033996582,0.0
10,1.2735810279846191,False,0.027662503998726606,1.1645551025867462,0.05628656595945358,0.13122159242630005,1.5930460691452026,0.0,0.0,0.0,18.090618133544922,0.0
11,1.298220157623291,True,0.00012874994354206137,0.00456238427432254,0.05595290660858154,0.05595291033387184,1.6626182794570923,0.0,0.0,0.0,18.117347717285156,0.0
12,1.418816328048706,False,2.7484244108200073,15.188900232315063,0.20182964205741882,0.40348660945892334,1.4750477075576782,0.0,0.0,0.0,17.28791618347168,0.0
13,1.4436883926391602,False,0.027461126446723938,1.1369582265615463,0.05628656595945358,0.13122159242630005,1.5165889263153076,0.0,0.0,0.0,17.971248626708984,0.0
14,1.4685921669006348,True,0.00012919870641781017,0.004168065497651696,0.05595290660858154,0.05595291033387184,1.526752233505249,0.0,0.0,0.0,17.999488830566406,0.0
15,1.5890071392059326,False,2.731333374977112,15.192962884902954,0.1995595246553421,0.3976263105869293,1.46041738986969,0.0,0.0,0.0,17.186140060424805,0.0
16,1.6141090393066406,False,0.027077796403318644,1.0129036009311676,0.05628656595945358,0.13122159242630005,1.5097997188568115,0.0,0.0,0.0,17.863859176635742,0.0
17,1.6394236087799072,True,0.00012884519492217805,0.004519352805800736,0.05595290660858154,0.05595291033387184,1.510018229484558,0.0,0.0,0.0,17.89500617980957,0.0
18,1.7612221240997314,False,2.7155035734176636,15.185818672180176,0.19799788296222687,0.3916703760623932,1.4463199377059937,0.0,0.0,0.0,17.093271255493164,0.0
19,1.785841941833496,False,0.027692734729498625,1.0068995505571365,0.05628656595945358,0.13122159242630005,1.4953060150146484,0.0,0.0,0.0,17.784799575805664,0.0
20,1.8104419708251953,True,0.00012938844520249404,0.004794840642716736,0.05595290660858154,0.05595291033387184,1.5751099586486816,0.0,0.0,0.0,17.81161117553711,0.0
21,1.9304072856903076,False,2.7027076482772827,15.176383256912231,0.1966675966978073,0.38765421509742737,1.4330283403396606,0.0,0.0,0.0,17.01457405090332,0.0
22,1.9549839496612549,False,0.026885790284723043,0.9884333610534668,0.05626627802848816,0.12511540949344635,1.4644062519073486,0.0,0.0,0.0,17.684350967407227,0.0
23,1.9796242713928223,True,0.00012647723451664206,0.004908615374006331,0.05595290660858154,0.05595291033387184,1.4647067785263062,0.0,0.0,0.0,17.71649932861328,0.0
24,2.10050630569458,False,2.6894500851631165,15.169986486434937,0.19527718424797058,0.3856324851512909,1.4169501066207886,0.0,0.0,0.0,16.93531036376953,0.0
25,2.126281976699829,False,0.02760237082839012,1.1172114312648773,0.05628656595945358,0.13122159242630005,1.4735450744628906,0.0,0.0,0.0,17.61513328552246,0.0
26,2.151071071624756,True,0.00012643482477869838,0.004242410650476813,0.05595290660858154,0.05595291033387184,1.5105509757995605,0.0,0.0,0.0,17.64523696899414,0.0
27,2.2720727920532227,False,2.6789501309394836,15.166863203048706,0.19367852807044983,0.3815480172634125,1.4045464992523193,0.0,0.0,0.0,16.863162994384766,0.0
28,2.296943187713623,False,0.027221825439482927,1.0391895473003387,0.05628656595945358,0.13122159242630005,1.4910166263580322,0.0,0.0,0.0,17.54376220703125,0.0
29,2.321821689605713,True,0.00013003871572436765,0.005135693354532123,0.05595290660858154,0.05595291033387184,1.5349347591400146,0.0,0.0,0.0,17.575393676757812,0.0
30,2.442317485809326,False,2.6683947443962097,15.162354707717896,0.19252528250217438,0.3794853091239929,1.3908723592758179,0.0,0.0,0.0,16.79900550842285,0.0
31,2.467000722885132,False,0.026840544305741787,1.0124658048152924,0.05626627802848816,0.12511540949344635,1.4124557971954346,0.0,0.0,0.0,17.46807289123535,0.0
32,2.4917428493499756,True,0.00012961220818397123,0.004901009961031377,0.05595290660858154,0.05595291033387184,1.4125651121139526,0.0,0.0,0.0,17.501399993896484,0.0
33,2.612301826477051,False,2.658125162124634,15.161346197128296,0.19125796854496002,0.37742260098457336,1.377075433731079,0.0,0.0,0.0,16.735240936279297,0.0
34,2.637289047241211,False,0.026684431359171867,1.0286151617765427,0.05628656595945358,0.13122159242630005,1.3958994150161743,0.0,0.0,0.0,17.406959533691406,0.0
35,2.662048816680908,True,0.00012925290320708882,0.004695544776041061,0.05595290660858154,0.05595291033387184,1.4452134370803833,0.0,0.0,0.0,17.43994140625,0.0
36,2.7820212841033936,False,2.6488563418388367,15.155616998672485,0.19035941362380981,0.3732561767101288,1.363633632659912,0.0,0.0,0.0,16.678943634033203,0.0
37,2.8070850372314453,False,0.027172791305929422,1.0646769404411316,0.05628656595945358,0.13122159242630005,1.5006608963012695,0.0,0.0,0.0,17.354888916015625,0.0
38,2.831880807876587,True,0.0001251268167834496,0.003554981085471809,0.05595290660858154,0.05595291033387184,1.5368062257766724,0.0,0.0,0.0,17.386066436767578,0.0
39,2.952388048171997,False,2.641146183013916,15.156726837158203,0.1892741471529007,0.37115249037742615,1.3508747816085815,0.0,0.0,0.0,16.631103515625,0.0
40,2.977524995803833,False,0.026837934274226427,0.9864541888237,0.05626627802848816,0.12511540949344635,1.389315128326416,0.0,0.0,0.0,17.290233612060547,0.0
41,3.002148151397705,True,0.00012679209248744883,0.003980702313128859,0.05595290660858154,0.05595291033387184,1.4362248182296753,0.0,0.0,0.0,17.323335647583008,0.0
42,3.1226556301116943,False,2.6332730054855347,15.148829221725464,0.18820011615753174,0.36903512477874756,1.3391815423965454,0.0,0.0,0.0,16.587291717529297,0.0
43,3.1477408409118652,False,0.027058792766183615,1.0669784247875214,0.05624476820230484,0.13122159242630005,1.715579628944397,0.0,0.0,0.0,17.26770782470703,0.0
44,3.172379493713379,True,0.00013135936569597106,0.0044453435111790895,0.05595290660858154,0.05595291033387184,1.8070085048675537,0.0,0.0,0.0,17.29799461364746,0.0
45,3.2921559810638428,False,2.6269981265068054,15.145039558410645,0.18714825809001923,0.3669041097164154,1.3266959190368652,0.0,0.0,0.0,16.546531677246094,0.0
46,3.3171226978302,False,0.026936917565762997,0.9912645816802979,0.05626627802848816,0.12511540949344635,1.3854492902755737,0.0,0.0,0.0,17.199777603149414,0.0
47,3.3418970108032227,True,0.00012432402400008868,0.004565595299936831,0.05595290660858154,0.05595291033387184,1.4143955707550049,0.0,0.0,0.0,17.232940673828125,0.0
48,3.461707592010498,False,2.6208439469337463,15.139244794845581,0.18631531298160553,0.36477309465408325,1.31508469581604,0.0,0.0,0.0,16.508106231689453,0.0
49,3.486508846282959,False,0.026861813385039568,0.9995868802070618,0.05626627802848816,0.12511540949344635,1.5448248386383057,0.0,0.0,0.0,17.17055892944336,0.0
50,3.5112664699554443,True,0.00012525533747975715,0.003908992221113294,0.05595290660858154,0.05595291033387184,1.5700966119766235,0.0,0.0,0.0,17.201961517333984,0.0
51,3.6306495666503906,False,2.615131437778473,15.132945775985718,0.1854199320077896,0.3626147508621216,1.3053858280181885,0.0,0.0,0.0,16.473886489868164,0.0
52,3.6554508209228516,False,0.026783840730786324,1.0199851542711258,0.056224480271339417,0.12511540949344635,1.504895567893982,0.0,0.0,0.0,17.131031036376953,0.0
53,3.6803691387176514,True,0.00012562345546029974,0.005096545210108161,0.05595290660858154,0.05595291033387184,1.6198749542236328,0.0,0.0,0.0,17.16339111328125,0.0
54,3.800180435180664,False,2.6095151901245117,15.129525661468506,0.18448889255523682,0.3626147508621216,1.2946760654449463,0.0,0.0,0.0,16.44051742553711,0.0
55,3.825085163116455,False,0.026745880022644997,0.9563517570495605,0.056224480271339417,0.12511540949344635,1.4421944618225098,0.0,0.0,0.0,17.090354919433594,0.0
56,3.8498647212982178,True,0.0001241219706571428,0.00468503509182483,0.05595290660858154,0.05595291033387184,1.4741051197052002,0.0,0.0,0.0,17.12024688720703,0.0
57,3.9695115089416504,False,2.6047304272651672,15.122804641723633,0.1836293786764145,0.3604564070701599,1.2847585678100586,0.0,0.0,0.0,16.41147804260254,0.0
58,3.9944825172424316,False,0.026897836942225695,0.9820728003978729,0.056224480271339417,0.12511540949344635,1.3725948333740234,0.0,0.0,0.0,17.06185531616211,0.0
59,4.019136428833008,True,0.00012444125786714721,0.004169450257904828,0.05595290660858154,0.05595291033387184,1.4592015743255615,0.0,0.0,0.0,17.09248924255371,0.0
60,4.138012886047363,False,2.6008760929107666,15.12520432472229,0.1827048808336258,0.3582707345485687,1.2738029956817627,0.0,0.0,0.0,16.38262939453125,0.0
61,4.162757635116577,False,0.027257762849330902,1.0604769736528397,0.05626627802848816,0.12511540949344635,1.736985445022583,0.0,0.0,0.0,17.03497314453125,0.0
62,4.18745756149292,True,0.00012456830518203788,0.0041643346776254475,0.05595290660858154,0.05595291033387184,1.7603446245193481,0.0,0.0,0.0,17.066818237304688,0.0
63,4.307116746902466,False,2.5974559783935547,15.119942426681519,0.18194161355495453,0.3582707345485687,1.2654974460601807,0.0,0.0,0.0,16.356454849243164,0.0
64,4.332073211669922,False,0.026447982527315617,0.8856237679719925,0.056203149259090424,0.11869502812623978,1.4876152276992798,0.0,0.0,0.0,16.996641159057617,0.0
65,4.357085227966309,True,0.0001294901449000463,0.004733224050141871,0.05595290660858154,0.05595291033387184,1.5327764749526978,0.0,0.0,0.0,17.02646255493164,0.0
66,4.477160215377808,False,2.5926071405410767,15.10888934135437,0.18122892081737518,0.3560850918292999,1.2571237087249756,0.0,0.0,0.0,16.328706741333008,0.0
67,4.50199031829834,False,0.026746932417154312,0.9768273681402206,0.056224480271339417,0.12511540949344635,1.4820281267166138,0.0,0.0,0.0,16.966285705566406,0.0
68,4.527315139770508,True,0.00012399093066051137,0.0031405765912495553,0.05595290660858154,0.05595291033387184,1.544346809387207,0.0,0.0,0.0,16.997352600097656,0.0
69,4.646806955337524,False,2.5890034437179565,15.111275911331177,0.18043535947799683,0.3538720905780792,1.2481077909469604,0.0,0.0,0.0,16.301105499267578,0.0
70,4.671532154083252,False,0.027160202153027058,0.9992991387844086,0.056224480271339417,0.12511540949344635,1.5015760660171509,0.0,0.0,0.0,16.953697204589844,0.0
71,4.696375608444214,True,0.00011937973795284051,0.002950429916381836,0.05595290660858154,0.05595291033387184,1.553267002105713,0.0,0.0,0.0,16.98319435119629,0.0
72,4.816258430480957,False,2.5864315032958984,15.105061531066895,0.1798149198293686,0.3560850918292999,1.239720344543457,0.0,0.0,0.0,16.275196075439453,0.0
73,4.84093165397644,False,0.02710810163989663,1.0103809088468552,0.05626627802848816,0.12511540949344635,1.65301513671875,0.0,0.0,0.0,16.916521072387695,0.0
74,4.865606784820557,True,0.00012197246178402565,0.004049717972520739,0.05595290660858154,0.05595291033387184,1.7038180828094482,0.0,0.0,0.0,16.947961807250977,0.0
75,4.985375165939331,False,2.5838586688041687,15.094469785690308,0.17914345860481262,0.3538720905780792,1.2299121618270874,0.0,0.0,0.0,16.249908447265625,0.0
76,5.0099992752075195,False,0.02628352725878358,0.8049041777849197,0.056138794869184494,0.11190582066774368,1.489076852798462,0.0,0.0,0.0,16.901090621948242,0.0
77,5.035192012786865,True,0.0001238326422026148,0.0034887815127149224,0.05595290660858154,0.05595291033387184,1.545931339263916,0.0,0.0,0.0,16.927013397216797,0.0
78,5.155508279800415,False,2.5792479515075684,15.094913244247437,0.17838488519191742,0.3516591191291809,1.2217706441879272,0.0,0.0,0.0,16.223896026611328,0.0
79,5.180274963378906,False,0.027066681068390608,0.8845572918653488,0.056244947016239166,0.11869502812623978,1.7064135074615479,0.0,0.0,0.0,16.882911682128906,0.0
80,5.205003023147583,True,0.0001238422373717185,0.003291774191893637,0.05595290660858154,0.05595291033387184,1.7788134813308716,0.0,0.0,0.0,16.91189193725586,0.0
81,5.324764013290405,False,2.5770726799964905,15.087676048278809,0.1778278946876526,0.3516591191291809,1.2145578861236572,0.0,0.0,0.0,16.19933319091797,0.0
82,5.349801301956177,False,0.027362480759620667,1.0495878756046295,0.056182682514190674,0.12511540949344635,1.603468894958496,0.0,0.0,0.0,16.852745056152344,0.0
83,5.374631404876709,True,0.00011781602552218828,0.0037257670192047954,0.05595290660858154,0.05595291033387184,1.679297685623169,0.0,0.0,0.0,16.881267547607422,0.0
84,5.493862628936768,False,2.575271427631378,15.077097415924072,0.1773815155029297,0.3516591191291809,1.2077140808105469,0.0,0.0,0.0,16.17681884765625,0.0
85,5.51872444152832,False,0.02754583489149809,0.9788624942302704,0.05626627802848816,0.12511540949344635,1.7716281414031982,0.0,0.0,0.0,16.819475173950195,0.0
86,5.543348789215088,True,0.00011875647942360956,0.0032962230034172535,0.05595290660858154,0.05595291033387184,1.818346619606018,0.0,0.0,0.0,16.848430633544922,0.0
87,5.6633076667785645,False,2.5734660029411316,15.068224668502808,0.17677372694015503,0.3516591191291809,1.2022088766098022,0.0,0.0,0.0,16.153457641601562,0.0
88,5.688065052032471,False,0.02666772808879614,0.8786544948816299,0.056203149259090424,0.11869502812623978,1.4440522193908691,0.0,0.0,0.0,16.79119110107422,0.0
89,5.7129364013671875,True,0.00011967024875048082,0.002874186320696026,0.05595290660858154,0.05595291033387184,1.524033784866333,0.0,0.0,0.0,16.820201873779297,0.0
90,5.8342132568359375,False,2.570026218891144,15.065031051635742,0.17605577409267426,0.34943246841430664,1.1961573362350464,0.0,0.0,0.0,16.130001068115234,0.0
91,5.859050512313843,False,0.026949108578264713,0.9169252216815948,0.05616135150194168,0.11869502812623978,1.3834820985794067,0.0,0.0,0.0,16.757442474365234,0.0
92,5.884168863296509,True,0.0001255510505870916,0.0032994549837894738,0.05595290660858154,0.05595291033387184,1.405256748199463,0.0,0.0,0.0,16.786937713623047,0.0
93,6.003551244735718,False,2.567300796508789,15.070489645004272,0.1753469854593277,0.34717851877212524,1.1918953657150269,0.0,0.0,0.0,16.107032775878906,0.0
94,6.028259038925171,False,0.027149866800755262,0.997660905122757,0.056182682514190674,0.12511540949344635,1.5496742725372314,0.0,0.0,0.0,16.75723648071289,0.0
95,6.052942276000977,True,0.000124233392853057,0.0034452308318577707,0.05595290660858154,0.05595291033387184,1.6165008544921875,0.0,0.0,0.0,16.786041259765625,0.0
96,6.172084808349609,False,2.5654426217079163,15.071845054626465,0.1746930032968521,0.34717851877212524,1.1854612827301025,0.0,0.0,0.0,16.083934783935547,0.0
97,6.197011470794678,False,0.027818449307233095,0.9387096017599106,0.056244947016239166,0.11869502812623978,1.668150782585144,0.0,0.0,0.0,16.73257064819336,0.0
98,6.221713066101074,True,0.00012243816854606848,0.0032269186340272427,0.05595290660858154,0.05595291033387184,1.7078068256378174,0.0,0.0,0.0,16.76117706298828,0.0
99,6.341782093048096,False,2.5648346543312073,15.05833625793457,0.17410129308700562,0.34943246841430664,1.1818276643753052,0.0,0.0,0.0,16.06298828125,0.0
100,6.366820335388184,False,0.026679416187107563,0.8928699791431427,0.05616135150194168,0.11869502812623978,1.4779026508331299,0.0,0.0,0.0,16.711509704589844,0.0
101,6.3913445472717285,True,0.00012126316505600698,0.0030417353264056146,0.05595290660858154,0.05595291033387184,1.5083379745483398,0.0,0.0,0.0,16.7413330078125,0.0
102,6.511025667190552,False,2.5617697834968567,15.066589117050171,0.17355918884277344,0.34717851877212524,1.181240200996399,0.0,0.0,0.0,16.04171371459961,0.0
103,6.536146640777588,False,0.027279204223304987,1.0213818401098251,0.056224480271339417,0.12511540949344635,2.0099198818206787,0.0,0.0,0.0,16.68450927734375,0.0
104,6.560756683349609,True,0.00012627992873603944,0.0037384990719147027,0.05595290660858154,0.05595291033387184,2.099135637283325,0.0,0.0,0.0,16.715192794799805,0.0
105,6.67990255355835,False,2.559846341609955,15.05977988243103,0.17315532267093658,0.3449108898639679,1.1807894706726074,0.0,0.0,0.0,16.019559860229492,0.0
106,6.7051496505737305,False,0.02751318970695138,1.0179053992033005,0.056224480271339417,0.12511540949344635,1.8829874992370605,0.0,0.0,0.0,16.678386688232422,0.0
107,6.730151176452637,True,0.00012405336747178808,0.0037490561953745782,0.05595290660858154,0.05595291033387184,1.95126211643219,0.0,0.0,0.0,16.707599639892578,0.0
108,6.849267482757568,False,2.558668553829193,15.064611434936523,0.17257767915725708,0.3449108898639679,1.1802703142166138,0.0,0.0,0.0,16.001018524169922,0.0
109,6.874154806137085,False,0.027034683153033257,0.8686558902263641,0.05616135150194168,0.11869502812623978,1.3609834909439087,0.0,0.0,0.0,16.63732147216797,0.0
110,6.898848533630371,True,0.00011987228390353266,0.0028047451633028686,0.05595290660858154,0.05595291033387184,1.4335064888000488,0.0,0.0,0.0,16.665897369384766,0.0
111,7.018025159835815,False,2.556259036064148,15.042959451675415,0.1720649003982544,0.3449108898639679,1.1794507503509521,0.0,0.0,0.0,15.982337951660156,0.0
112,7.042886018753052,False,0.02644226187840104,0.7638384401798248,0.05615658685564995,0.10467948019504547,1.7806713581085205,0.0,0.0,0.0,16.62968635559082,0.0
113,7.067812442779541,True,0.00012202453035570215,0.002728825493250042,0.05595290660858154,0.05595291033387184,1.851882815361023,0.0,0.0,0.0,16.658004760742188,0.0
114,7.1880669593811035,False,2.5528904795646667,15.042941570281982,0.1714637130498886,0.34264326095581055,1.1799561977386475,0.0,0.0,0.0,15.961105346679688,0.0
115,7.21284294128418,False,0.026925262063741684,0.8067876100540161,0.056138794869184494,0.11190582066774368,1.5947809219360352,0.0,0.0,0.0,16.62071990966797,0.0
116,7.237670183181763,True,0.00011953289686061908,0.002533022197894752,0.05595290660858154,0.05595291033387184,1.6045889854431152,0.0,0.0,0.0,16.648090362548828,0.0
117,7.362288951873779,False,2.551390528678894,15.034464597702026,0.17086173593997955,0.34264326095581055,1.1798605918884277,0.0,0.0,0.0,15.94118881225586,0.0
118,7.387051105499268,False,0.026990198530256748,0.8069752901792526,0.056180596351623535,0.11190582066774368,1.5126410722732544,0.0,0.0,0.0,16.587661743164062,0.0
119,7.411914587020874,True,0.00011982515388808679,0.002753612061496824,0.05595290660858154,0.05595291033387184,1.5475022792816162,0.0,0.0,0.0,16.61289405822754,0.0
120,7.531291961669922,False,2.5496822595596313,15.03511667251587,0.17044779658317566,0.34264326095581055,1.179764986038208,0.0,0.0,0.0,15.921455383300781,0.0
121,7.556285619735718,False,0.027096611447632313,0.8791714906692505,0.05616135150194168,0.11869502812623978,1.3317502737045288,0.0,0.0,0.0,16.56017303466797,0.0
122,7.580901145935059,True,0.00012305178643146064,0.0029363983776420355,0.05595290660858154,0.05595291033387184,1.3661881685256958,0.0,0.0,0.0,16.589523315429688,0.0
123,7.700554609298706,False,2.54831463098526,15.03097414970398,0.17012262344360352,0.34034833312034607,1.1802977323532104,0.0,0.0,0.0,15.904077529907227,0.0
124,7.725335121154785,False,0.02717982977628708,0.8950041234493256,0.05616135150194168,0.11869502812623978,1.5159331560134888,0.0,0.0,0.0,16.54400634765625,0.0
125,7.750158071517944,True,0.00011844422260764986,0.003612847940530628,0.05595290660858154,0.05595291033387184,1.6025127172470093,0.0,0.0,0.0,16.570587158203125,0.0
126,7.870842218399048,False,2.5468415021896362,15.019230842590332,0.16951081156730652,0.34034833312034607,1.1785354614257812,0.0,0.0,0.0,15.887140274047852,0.0
127,7.895551681518555,False,0.027175636496394873,0.8181978762149811,0.056138794869184494,0.11190582066774368,1.4611960649490356,0.0,0.0,0.0,16.53060531616211,0.0
128,7.920760869979858,True,0.00012074257028871216,0.002614633704070002,0.05595290660858154,0.05595291033387184,1.5315333604812622,0.0,0.0,0.0,16.557559967041016,0.0
129,8.040951490402222,False,2.545177638530731,15.014200210571289,0.1692468225955963,0.34034833312034607,1.177428960800171,0.0,0.0,0.0,15.868104934692383,0.0
130,8.065525531768799,False,0.027340147644281387,0.9117496758699417,0.05616135150194168,0.11869502812623978,1.5181598663330078,0.0,0.0,0.0,16.506603240966797,0.0
131,8.090478420257568,True,0.00012018433153571095,0.0031000145827420056,0.05595290660858154,0.05595291033387184,1.543322205543518,0.0,0.0,0.0,16.53603744506836,0.0
132,8.210245132446289,False,2.5437313318252563,15.02572774887085,0.16878141462802887,0.34034833312034607,1.1771148443222046,0.0,0.0,0.0,15.850919723510742,0.0
133,8.23479700088501,False,0.026959560345858335,0.811656266450882,0.056138794869184494,0.11190582066774368,1.4445713758468628,0.0,0.0,0.0,16.492311477661133,0.0
134,8.2596116065979,True,0.00012084358786523808,0.003323994460515678,0.05595290660858154,0.05595291033387184,1.5013575553894043,0.0,0.0,0.0,16.51840591430664,0.0
135,8.379589796066284,False,2.541024386882782,15.0136399269104,0.16816873848438263,0.33803972601890564,1.1771148443222046,0.0,0.0,0.0,15.831938743591309,0.0
136,8.404521942138672,False,0.026965688448399305,0.8161638677120209,0.056138794869184494,0.11190582066774368,1.467329502105713,0.0,0.0,0.0,16.47812271118164,0.0
137,8.429490089416504,True,0.00012537337170215324,0.0022665444703307003,0.05595290660858154,0.05595291033387184,1.5512316226959229,0.0,0.0,0.0,16.505353927612305,0.0
138,8.550057411193848,False,2.5392717123031616,15.014374256134033,0.16781248152256012,0.33571746945381165,1.1761722564697266,0.0,0.0,0.0,15.815492630004883,0.0
139,8.574858903884888,False,0.027442919090390205,0.8692498505115509,0.05616135150194168,0.11869502812623978,1.4814543724060059,0.0,0.0,0.0,16.478126525878906,0.0
140,8.599761486053467,True,0.00012479650649765972,0.0031959431362338364,0.05595290660858154,0.05595291033387184,1.5180505514144897,0.0,0.0,0.0,16.507938385009766,0.0
141,8.719954013824463,False,2.5382813811302185,15.009875297546387,0.1671430766582489,0.33803972601890564,1.1747652292251587,0.0,0.0,0.0,15.800107955932617,0.0
142,8.744823455810547,False,0.027284719981253147,0.8511196076869965,0.056180596351623535,0.11190582066774368,1.480047345161438,0.0,0.0,0.0,16.458301544189453,0.0
143,8.769742965698242,True,0.00011990394341410138,0.0035252509405836463,0.05595290660858154,0.05595291033387184,1.5296071767807007,0.0,0.0,0.0,16.486249923706055,0.0
144,8.889375925064087,False,2.5369825959205627,15.018072128295898,0.1668478548526764,0.33571746945381165,1.1745330095291138,0.0,0.0,0.0,15.782734870910645,0.0
145,8.914210319519043,False,0.027037437539547682,0.821642205119133,0.056138794869184494,0.11190582066774368,1.337241768836975,0.0,0.0,0.0,16.437015533447266,0.0
146,8.938934803009033,True,0.00012165783118689433,0.0029114901553839445,0.05595290660858154,0.05595291033387184,1.3920198678970337,0.0,0.0,0.0,16.463314056396484,0.0
147,9.05820345878601,False,2.5351381301879883,15.000066757202148,0.16639304161071777,0.33571746945381165,1.1740002632141113,0.0,0.0,0.0,15.767169952392578,0.0
148,9.083139181137085,False,0.027603814378380775,0.9232748299837112,0.05616135150194168,0.11869502812623978,1.540576457977295,0.0,0.0,0.0,16.409168243408203,0.0
149,9.107861042022705,True,0.0001189947852253681,0.002827924909070134,0.05595290660858154,0.05595291033387184,1.6146976947784424,0.0,0.0,0.0,16.439010620117188,0.0
150,9.229033470153809,False,2.5341811776161194,15.014941692352295,0.1658991277217865,0.33571746945381165,1.173727035522461,0.0,0.0,0.0,15.749150276184082,0.0
151,9.253820657730103,False,0.02730267122387886,0.8404204994440079,0.056138794869184494,0.11190582066774368,1.5839072465896606,0.0,0.0,0.0,16.410381317138672,0.0
152,9.278517961502075,True,0.00012344412425591145,0.002581128792371601,0.05595290660858154,0.05595291033387184,1.622989535331726,0.0,0.0,0.0,16.437896728515625,0.0
153,9.398303508758545,False,2.532026171684265,15.00727653503418,0.16542118787765503,0.3333815336227417,1.173003077507019,0.0,0.0,0.0,15.732501029968262,0.0
154,9.423083305358887,False,0.02723208861425519,0.835631936788559,0.056138794869184494,0.11190582066774368,1.6682463884353638,0.0,0.0,0.0,16.38742446899414,0.0
155,9.447749614715576,True,0.00012256025001988746,0.0028060117620043457,0.05595290660858154,0.05595291033387184,1.6779452562332153,0.0,0.0,0.0,16.41701316833496,0.0
156,9.56724762916565,False,2.530645728111267,14.996970891952515,0.1651715785264969,0.3333815336227417,1.1730303764343262,0.0,0.0,0.0,15.71674633026123,0.0
157,9.59230089187622,False,0.02733132801949978,0.8255127817392349,0.056138794869184494,0.11190582066774368,1.543322205543518,0.0,0.0,0.0,16.384056091308594,0.0
158,9.616932392120361,True,0.00012106482245144434,0.002589374198578298,0.05595290660858154,0.05595291033387184,1.5647690296173096,0.0,0.0,0.0,16.412511825561523,0.0
159,9.736897706985474,False,2.528817057609558,14.993557929992676,0.16465070843696594,0.3310182988643646,1.1721971035003662,0.0,0.0,0.0,15.70083236694336,0.0
160,9.761860847473145,False,0.027960415463894606,1.0112617164850235,0.056224480271339417,0.12511540949344635,1.9481475353240967,0.0,0.0,0.0,16.3720645904541,0.0
161,9.78652286529541,True,0.00011912774425582029,0.002717082970775664,0.05595290660858154,0.05595291033387184,2.0038955211639404,0.0,0.0,0.0,16.40043830871582,0.0
162,9.90694808959961,False,2.5282561779022217,15.044742822647095,0.1643374264240265,0.3310182988643646,1.1721150875091553,0.0,0.0,0.0,15.685955047607422,0.0
163,9.932011604309082,False,0.028150812722742558,0.8894585818052292,0.05616135150194168,0.11869502812623978,1.4628626108169556,0.0,0.0,0.0,16.346364974975586,0.0
164,9.956892967224121,True,0.00012180666999483947,0.0030092967790551484,0.05595290660858154,0.05595291033387184,1.5014941692352295,0.0,0.0,0.0,16.375362396240234,0.0
165,10.075865983963013,False,2.5278377532958984,15.03300428390503,0.16410857439041138,0.3333815336227417,1.1705305576324463,0.0,0.0,0.0,15.672101020812988,0.0
166,10.100589036941528,False,0.027378289960324764,0.9105422347784042,0.05616135150194168,0.11869502812623978,1.8142212629318237,0.0,0.0,0.0,16.34239959716797,0.0
167,10.125339269638062,True,0.00011610944056883454,0.002766323450487107,0.05595290660858154,0.05595291033387184,1.875665545463562,0.0,0.0,0.0,16.369131088256836,0.0
168,10.244531154632568,False,2.5251927971839905,15.019252300262451,0.1636658012866974,0.3333815336227417,1.170284628868103,0.0,0.0,0.0,15.65549087524414,0.0
169,10.26942777633667,False,0.028059915639460087,0.9909197688102722,0.056224480271339417,0.12511540949344635,1.6605693101882935,0.0,0.0,0.0,16.326793670654297,0.0
170,10.294182300567627,True,0.00012228400919411797,0.002145146281691268,0.05595290660858154,0.05595291033387184,1.7034218311309814,0.0,0.0,0.0,16.355106353759766,0.0
171,10.413529396057129,False,2.524358630180359,15.02718448638916,0.16337266564369202,0.3333815336227417,1.1688092947006226,0.0,0.0,0.0,15.639257431030273,0.0
172,10.438347101211548,False,0.02760259434580803,0.8357936888933182,0.05618059262633324,0.11190582066774368,1.4932979345321655,0.0,0.0,0.0,16.294986724853516,0.0
173,10.463264226913452,True,0.0001224019615619909,0.003280422242823988,0.05595290660858154,0.05595291033387184,1.5234190225601196,0.0,0.0,0.0,16.326032638549805,0.0
174,10.583395004272461,False,2.522594928741455,14.997352361679077,0.16298532485961914,0.3310182988643646,1.1683858633041382,0.0,0.0,0.0,15.624028205871582,0.0
175,10.608285427093506,False,0.027466979809105396,0.8710464090108871,0.05618059262633324,0.11190582066774368,1.5100319385528564,0.0,0.0,0.0,16.30175018310547,0.0
176,10.63296103477478,True,0.00012541042451630346,0.0033003967837430537,0.05595290660858154,0.05595291033387184,1.533746361732483,0.0,0.0,0.0,16.33186149597168,0.0
177,10.752168893814087,False,2.5208482146263123,14.993449449539185,0.1625894159078598,0.3310182988643646,1.167989730834961,0.0,0.0,0.0,15.61031723022461,0.0
178,10.777050971984863,False,0.02709747524932027,0.8206185698509216,0.05618059262633324,0.11190582066774368,1.544838547706604,0.0,0.0,0.0,16.271936416625977,0.0
179,10.802003383636475,True,0.00011885613275808282,0.0021033347002230585,0.05595290660858154,0.05595291033387184,1.6167877912521362,0.0,0.0,0.0,16.299585342407227,0.0
180,10.921488285064697,False,2.518088221549988,14.975922107696533,0.16211877763271332,0.32626447081565857,1.1665279865264893,0.0,0.0,0.0,15.596309661865234,0.0
181,10.94647765159607,False,0.027387025766074657,0.8267144113779068,0.05618059262633324,0.11190582066774368,1.4665645360946655,0.0,0.0,0.0,16.27138900756836,0.0
182,10.971088886260986,True,0.00012183128092146944,0.0028529399423860013,0.05595290660858154,0.05595291033387184,1.4962621927261353,0.0,0.0,0.0,16.299495697021484,0.0
183,11.090354442596436,False,2.516571879386902,14.975911378860474,0.16176456212997437,0.32626447081565857,1.1657220125198364,0.0,0.0,0.0,15.58309555053711,0.0
184,11.115103483200073,False,0.027425468433648348,0.8201834559440613,0.05618059262633324,0.11190582066774368,1.5246211290359497,0.0,0.0,0.0,16.25567626953125,0.0
185,11.139992237091064,True,0.00011802351764345076,0.0017377591575495899,0.05595290660858154,0.05595291033387184,1.56587553024292,0.0,0.0,0.0,16.282676696777344,0.0
186,11.260125160217285,False,2.514960765838623,14.97140884399414,0.16146576404571533,0.32626447081565857,1.1645609140396118,0.0,0.0,0.0,15.568839073181152,0.0
187,11.285107135772705,False,0.027202926576137543,0.8308316767215729,0.05618059262633324,0.11190582066774368,1.4019782543182373,0.0,0.0,0.0,16.232009887695312,0.0
188,11.31009578704834,True,0.00011480167813715525,0.002531619102228433,0.05595290660858154,0.05595291033387184,1.4430140256881714,0.0,0.0,0.0,16.260116577148438,0.0
189,11.42931079864502,False,2.5130683183670044,14.965649843215942,0.16101305186748505,0.32384657859802246,1.164438009262085,0.0,0.0,0.0,15.55404281616211,0.0
190,11.454057693481445,False,0.027553122490644455,0.8375363796949387,0.05618059262633324,0.11190582066774368,1.4252419471740723,0.0,0.0,0.0,16.22833251953125,0.0
191,11.47895860671997,True,0.00011999936759821139,0.002589374198578298,0.05595290660858154,0.05595291033387184,1.4652668237686157,0.0,0.0,0.0,16.256515502929688,0.0
192,11.598678588867188,False,2.511512339115143,14.965806007385254,0.16075749695301056,0.32384657859802246,1.162320613861084,0.0,0.0,0.0,15.541711807250977,0.0
193,11.623506546020508,False,0.027468057814985514,0.8429821580648422,0.05618059262633324,0.11190582066774368,1.4250643253326416,0.0,0.0,0.0,16.211071014404297,0.0
194,11.648412466049194,True,0.00012341017281869426,0.002242315240437165,0.05595290660858154,0.05595291033387184,1.5012619495391846,0.0,0.0,0.0,16.23931884765625,0.0
195,11.768432378768921,False,2.509956657886505,14.961916208267212,0.16043305397033691,0.32384657859802246,1.1625118255615234,0.0,0.0,0.0,15.528240203857422,0.0
196,11.79318904876709,False,0.027382606640458107,0.8381837606430054,0.05618059262633324,0.11190582066774368,1.5197991132736206,0.0,0.0,0.0,16.211406707763672,0.0
197,11.817943811416626,True,0.00012073794096068013,0.0026662671007215977,0.05595290660858154,0.05595291033387184,1.575615406036377,0.0,0.0,0.0,16.239166259765625,0.0
198,11.938254117965698,False,2.508549988269806,14.959700107574463,0.16014312207698822,0.32142871618270874,1.161255121231079,0.0,0.0,0.0,15.517265319824219,0.0
199,11.962944269180298,False,0.026878993958234787,0.8501971513032913,0.05615658685564995,0.10467948019504547,1.3562160730361938,0.0,0.0,0.0,16.199993133544922,0.0
200,11.98776912689209,True,0.00012077252904418856,0.0025182520039379597,0.05595290660858154,0.05595291033387184,1.3886457681655884,0.0,0.0,0.0,16.227863311767578,0.0
201,12.107139348983765,False,2.505556643009186,14.946943521499634,0.15959392488002777,0.3189834952354431,1.159834384918213,0.0,0.0,0.0,15.50414752960205,0.0
202,12.132026672363281,False,0.02756243571639061,0.855436772108078,0.05615658685564995,0.10467948019504547,1.4245179891586304,0.0,0.0,0.0,16.180078506469727,0.0
203,12.156880617141724,True,0.00011901664038305171,0.002263407368445769,0.05595290660858154,0.05595291033387184,1.452931523323059,0.0,0.0,0.0,16.20856285095215,0.0
204,12.27612853050232,False,2.504376173019409,14.942975044250488,0.15939469635486603,0.32142871618270874,1.1587142944335938,0.0,0.0,0.0,15.491363525390625,0.0
205,12.301064252853394,False,0.02733364701271057,0.8579692989587784,0.05618059262633324,0.11190582066774368,1.5512999296188354,0.0,0.0,0.0,16.175617218017578,0.0
206,12.325953483581543,True,0.00012171115486125927,0.002445243881084025,0.05595290660858154,0.05595291033387184,1.5642635822296143,0.0,0.0,0.0,16.202709197998047,0.0
207,12.445830583572388,False,2.502460479736328,14.942642450332642,0.15893995761871338,0.3189834952354431,1.1577444076538086,0.0,0.0,0.0,15.481964111328125,0.0
208,12.470928192138672,False,0.028002264443784952,0.8623719960451126,0.05618059262633324,0.11190582066774368,1.4235206842422485,0.0,0.0,0.0,16.161985397338867,0.0
209,12.495773792266846,True,0.00011975854249612894,0.00258662854321301,0.05595290660858154,0.05595291033387184,1.4804434776306152,0.0,0.0,0.0,16.192155838012695,0.0
210,12.615846872329712,False,2.502264082431793,14.964548349380493,0.1588793247938156,0.3189834952354431,1.1575121879577637,0.0,0.0,0.0,15.469850540161133,0.0
211,12.640536308288574,False,0.027625539805740118,0.8795175701379776,0.056215811520814896,0.11190582066774368,1.5711756944656372,0.0,0.0,0.0,16.149696350097656,0.0
212,12.665194034576416,True,0.0001209946731250966,0.0018335090135224164,0.05595290660858154,0.05595291033387184,1.6099575757980347,0.0,0.0,0.0,16.17953109741211,0.0
213,12.784335851669312,False,2.500450015068054,14.941073656082153,0.1585271954536438,0.3189834952354431,1.1557773351669312,0.0,0.0,0.0,15.454124450683594,0.0
214,12.809350967407227,False,0.027701272629201412,0.869993269443512,0.05615658685564995,0.10467948019504547,1.6489989757537842,0.0,0.0,0.0,16.14429473876953,0.0
215,12.834094047546387,True,0.00012004929885733873,0.0029114901553839445,0.05595290660858154,0.05595291033387184,1.6690523624420166,0.0,0.0,0.0,16.170534133911133,0.0
216,12.9534432888031,False,2.499377131462097,14.9364173412323,0.15820451080799103,0.31651097536087036,1.1557773351669312,0.0,0.0,0.0,15.443843841552734,0.0
217,12.978399276733398,False,0.027254957240074873,0.8771996200084686,0.05615658685564995,0.10467948019504547,1.613823413848877,0.0,0.0,0.0,16.134443283081055,0.0
218,13.002920627593994,True,0.00011665008059935644,0.0016040739137679338,0.05595290660858154,0.05595291033387184,1.6965234279632568,0.0,0.0,0.0,16.16223907470703,0.0
219,13.122238874435425,False,2.4970820546150208,14.926691055297852,0.15778565406799316,0.31651097536087036,1.155189871788025,0.0,0.0,0.0,15.432638168334961,0.0
220,13.14734935760498,False,0.027213313151150942,0.8766255527734756,0.05615658685564995,0.10467948019504547,1.6406797170639038,0.0,0.0,0.0,16.137954711914062,0.0
221,13.172281742095947,True,0.0001201049417431932,0.002239739114884287,0.05595290660858154,0.05595291033387184,1.6986271142959595,0.0,0.0,0.0,16.166702270507812,0.0
222,13.292670011520386,False,2.4950294196605682,14.922586679458618,0.15734463930130005,0.3140384554862976,1.1541107892990112,0.0,0.0,0.0,15.423192977905273,0.0
223,13.317907571792603,False,0.027805431745946407,0.895952507853508,0.056215811520814896,0.11190582066774368,1.5884971618652344,0.0,0.0,0.0,16.13064956665039,0.0
224,13.342982292175293,True,0.00011934218491660431,0.003194970195181668,0.05595290660858154,0.05595291033387184,1.6889145374298096,0.0,0.0,0.0,16.163156509399414,0.0
225,13.462096691131592,False,2.4940267205238342,14.929126501083374,0.15715257823467255,0.3140384554862976,1.152321219444275,0.0,0.0,0.0,15.413104057312012,0.0
226,13.486934900283813,False,0.027065423782914877,0.8854535967111588,0.05615658685564995,0.10467948019504547,1.4846372604370117,0.0,0.0,0.0,16.11617088317871,0.0
227,13.511704444885254,True,0.0001153518314822577,0.002001864486373961,0.05595290660858154,0.05595291033387184,1.5185012817382812,0.0,0.0,0.0,16.143409729003906,0.0
228,13.630890369415283,False,2.4919046461582184,14.908639192581177,0.1567860245704651,0.3140384554862976,1.152116298675537,0.0,0.0,0.0,15.402823448181152,0.0
229,13.65563154220581,False,0.0282239424996078,0.9768638759851456,0.05623836815357208,0.11869502812623978,1.7651667594909668,0.0,0.0,0.0,16.119918823242188,0.0
230,13.680233001708984,True,0.00011978137081314344,0.002593316021375358,0.05595290660858154,0.05595291033387184,1.8147265911102295,0.0,0.0,0.0,16.150310516357422,0.0
231,13.799381732940674,False,2.4917657673358917,14.937819242477417,0.15658465027809143,0.3140384554862976,1.151365041732788,0.0,0.0,0.0,15.393245697021484,0.0
232,13.82407808303833,False,0.027617013547569513,0.8958437293767929,0.05619180575013161,0.10467948019504547,1.7676392793655396,0.0,0.0,0.0,16.10358428955078,0.0
233,13.84878420829773,True,0.0001219821297127055,0.0019642421102616936,0.05595290660858154,0.05595291033387184,1.8000963926315308,0.0,0.0,0.0,16.129833221435547,0.0
234,13.968146085739136,False,2.4895304441452026,14.91373062133789,0.15624746680259705,0.31153860688209534,1.1496027708053589,0.0,0.0,0.0,15.381711959838867,0.0
235,13.993117570877075,False,0.028171059675514698,0.9040656685829163,0.056215811520814896,0.11190582066774368,1.4211984872817993,0.0,0.0,0.0,16.096656799316406,0.0
236,14.01814317703247,True,0.00012229767889948562,0.002441063115838915,0.05595290660858154,0.05595291033387184,1.4621249437332153,0.0,0.0,0.0,16.129283905029297,0.0
237,14.137224197387695,False,2.4891507625579834,14.92763638496399,0.15617352724075317,0.3140384554862976,1.1489471197128296,0.0,0.0,0.0,15.372196197509766,0.0
238,14.162074327468872,False,0.027990408707410097,0.8997023105621338,0.05618059262633324,0.11190582066774368,1.523118495941162,0.0,0.0,0.0,16.0745792388916,0.0
239,14.186701774597168,True,0.00011857597201014869,0.0021565021597780287,0.05595290660858154,0.05595291033387184,1.5904369354248047,0.0,0.0,0.0,16.10279083251953,0.0
240,14.30585765838623,False,2.4880415201187134,14.930437803268433,0.15597552061080933,0.3140384554862976,1.1481821537017822,0.0,0.0,0.0,15.361913681030273,0.0
241,14.330504894256592,False,0.028307263273745775,0.9042225778102875,0.05615658685564995,0.10467948019504547,1.542352318763733,0.0,0.0,0.0,16.07509994506836,0.0
242,14.354973793029785,True,0.00011896411706402432,0.0020699210290331393,0.05595290660858154,0.05595291033387184,1.5803282260894775,0.0,0.0,0.0,16.102798461914062,0.0
243,14.474631786346436,False,2.4874114990234375,14.937700033187866,0.15574046969413757,0.3140384554862976,1.146843433380127,0.0,0.0,0.0,15.351531982421875,0.0
244,14.499242544174194,False,0.028013612609356642,0.9183324128389359,0.05619180575013161,0.10467948019504547,1.5118213891983032,0.0,0.0,0.0,16.06067657470703,0.0
245,14.523908853530884,True,0.00012302321920287795,0.002400521043455228,0.05595290660858154,0.05595291033387184,1.531164526939392,0.0,0.0,0.0,16.08936882019043,0.0
246,14.644846200942993,False,2.4862422049045563,14.925779104232788,0.15548351407051086,0.3140384554862976,1.1453953981399536,0.0,0.0,0.0,15.340950012207031,0.0
247,14.669427156448364,False,0.027741675730794668,0.9184236079454422,0.056215811520814896,0.11190582066774368,1.4489426612854004,0.0,0.0,0.0,16.043373107910156,0.0
248,14.694434881210327,True,0.00012304357369430363,0.00255206017754972,0.05595290660858154,0.05595291033387184,1.526041865348816,0.0,0.0,0.0,16.072864532470703,0.0
249,14.813022375106812,False,2.4841049313545227,14.91534948348999,0.1550723761320114,0.31153860688209534,1.1457915306091309,0.0,0.0,0.0,15.330195426940918,0.0
250,14.83797574043274,False,0.02807098673656583,0.916597843170166,0.056215811520814896,0.11190582066774368,1.377539873123169,0.0,0.0,0.0,16.04259490966797,0.0
251,14.863381624221802,True,0.00012131463336118031,0.0023209486971609294,0.05595290660858154,0.05595291033387184,1.417141318321228,0.0,0.0,0.0,16.07318115234375,0.0
252,14.983423233032227,False,2.4831095337867737,14.927074909210205,0.1549052894115448,0.31153860688209534,1.1439883708953857,0.0,0.0,0.0,15.318552017211914,0.0
253,15.008409023284912,False,0.027437934186309576,0.9210741519927979,0.05619180575013161,0.10467948019504547,1.4930930137634277,0.0,0.0,0.0,16.03538703918457,0.0
254,15.033738136291504,True,0.00011832649761345237,0.0022728057228960097,0.05595290660858154,0.05595291033387184,1.5126546621322632,0.0,0.0,0.0,16.065654754638672,0.0
255,15.153112649917603,False,2.480730712413788,14.901388883590698,0.1544666886329651,0.30901142954826355,1.1437698602676392,0.0,0.0,0.0,15.309566497802734,0.0
256,15.177915573120117,False,0.02866604831069708,0.9252127259969711,0.056215811520814896,0.11190582066774368,1.4235481023788452,0.0,0.0,0.0,16.016071319580078,0.0
257,15.20286226272583,True,0.0001211124072142411,0.0024726949050091207,0.05595290660858154,0.05595291033387184,1.4569203853607178,0.0,0.0,0.0,16.047584533691406,0.0
258,15.322365283966064,False,2.480958104133606,14.932678937911987,0.1544138789176941,0.30901142954826355,1.142089605331421,0.0,0.0,0.0,15.302894592285156,0.0
259,15.347058296203613,False,0.027544654440134764,0.9408576786518097,0.05622280761599541,0.10467948019504547,1.377416968345642,0.0,0.0,0.0,16.02024269104004,0.0
260,15.371923446655273,True,0.00012043978131259792,0.0017871455929707736,0.05595290660858154,0.05595291033387184,1.424012541770935,0.0,0.0,0.0,16.05156707763672,0.0
261,15.490878343582153,False,2.478078454732895,14.891469478607178,0.15399783849716187,0.30901142954826355,1.1410787105560303,0.0,0.0,0.0,15.29063606262207,0.0
262,15.515690803527832,False,0.02758769318461418,0.9384755045175552,0.05619180575013161,0.10467948019504547,1.3692480325698853,0.0,0.0,0.0,16.00778579711914,0.0
263,15.54037880897522,True,0.0001196823450300144,0.0019617534417193383,0.05595290660858154,0.05595291033387184,1.4330693483352661,0.0,0.0,0.0,16.037092208862305,0.0
264,15.659557104110718,False,2.4761490523815155,14.888784885406494,0.15356670320034027,0.3064706027507782,1.140423059463501,0.0,0.0,0.0,15.281778335571289,0.0
265,15.68442988395691,False,0.027684879023581743,0.9401128441095352,0.05619180575013161,0.10467948019504547,1.4452543258666992,0.0,0.0,0.0,16.00556755065918,0.0
266,15.709061861038208,True,0.00012204796803416684,0.0019478959438856691,0.05595290660858154,0.05595291033387184,1.5028191804885864,0.0,0.0,0.0,16.03377914428711,0.0
267,15.828954458236694,False,2.474634051322937,14.872548580169678,0.15335367619991302,0.3064706027507782,1.1391526460647583,0.0,0.0,0.0,15.271414756774902,0.0
268,15.853643894195557,False,0.027768872678279877,0.9457355737686157,0.05619180575013161,0.10467948019504547,1.4310885667800903,0.0,0.0,0.0,15.99728012084961,0.0
269,15.87864637374878,True,0.00011993261068710126,0.001940815564012155,0.05595290660858154,0.05595291033387184,1.4440522193908691,0.0,0.0,0.0,16.028118133544922,0.0
270,15.998453855514526,False,2.47312068939209,14.873400926589966,0.1531042456626892,0.3064706027507782,1.1389204263687134,0.0,0.0,0.0,15.262174606323242,0.0
271,16.023170232772827,False,0.027889374177902937,0.949781984090805,0.05619180575013161,0.10467948019504547,1.3570629358291626,0.0,0.0,0.0,15.986440658569336,0.0
272,16.047717332839966,True,0.00012422747204254847,0.0020690624660346657,0.05595290660858154,0.05595291033387184,1.4251463413238525,0.0,0.0,0.0,16.016075134277344,0.0
273,16.166478395462036,False,2.471858412027359,14.873452186584473,0.15296369791030884,0.3064706027507782,1.1370489597320557,0.0,0.0,0.0,15.253057479858398,0.0
274,16.191155433654785,False,0.02834373852238059,0.9515094012022018,0.056215811520814896,0.11190582066774368,1.4644745588302612,0.0,0.0,0.0,15.979569435119629,0.0
275,16.21570062637329,True,0.0001219629939441802,0.002404218103038147,0.05595290660858154,0.05595291033387184,1.5254408121109009,0.0,0.0,0.0,16.013263702392578,0.0
276,16.33465051651001,False,2.471190243959427,14.893697500228882,0.1528499275445938,0.30390244722366333,1.1366528272628784,0.0,0.0,0.0,15.243833541870117,0.0
277,16.359620571136475,False,0.028302923310548067,0.958356112241745,0.05619180575013161,0.10467948019504547,1.5993707180023193,0.0,0.0,0.0,15.986665725708008,0.0
278,16.384406805038452,True,0.00012309979865676723,0.0020379212219268084,0.05595290660858154,0.05595291033387184,1.6449280977249146,0.0,0.0,0.0,16.01778221130371,0.0
279,16.504711627960205,False,2.4699872732162476,14.8974609375,0.15250787138938904,0.30390244722366333,1.135546326637268,0.0,0.0,0.0,15.235671997070312,0.0
280,16.52966594696045,False,0.027595697902143,0.9536980092525482,0.05619180575013161,0.10467948019504547,1.4021695852279663,0.0,0.0,0.0,15.975021362304688,0.0
281,16.55425453186035,True,0.00012241182957950514,0.0019689841428771615,0.05595290660858154,0.05595291033387184,1.4526036977767944,0.0,0.0,0.0,16.002443313598633,0.0
282,16.675374746322632,False,2.467587888240814,14.866677522659302,0.1520528495311737,0.30390244722366333,1.1333743333816528,0.0,0.0,0.0,15.226947784423828,0.0
283,16.700631618499756,False,0.027471575886011124,0.9626398980617523,0.05616598576307297,0.09690672159194946,1.534033179283142,0.0,0.0,0.0,15.963238716125488,0.0
284,16.72533655166626,True,0.00011749576515285298,0.001629072503419593,0.05595290660858154,0.05595291033387184,1.592035174369812,0.0,0.0,0.0,15.991471290588379,0.0
285,16.844707012176514,False,2.4655626714229584,14.847410917282104,0.15181313455104828,0.3013206422328949,1.1325000524520874,0.0,0.0,0.0,15.218379974365234,0.0
286,16.869656562805176,False,0.027937137056142092,0.962272584438324,0.05619180575013161,0.10467948019504547,1.5953136682510376,0.0,0.0,0.0,15.9560546875,0.0
287,16.894813299179077,True,0.000120087916002376,0.0019635638454928994,0.05595290660858154,0.05595291033387184,1.6095614433288574,0.0,0.0,0.0,15.985250473022461,0.0
288,17.014173984527588,False,2.4648499488830566,14.855538606643677,0.15171514451503754,0.3013206422328949,1.1322541236877441,0.0,0.0,0.0,15.209329605102539,0.0
289,17.039259433746338,False,0.027469368651509285,0.9696151316165924,0.05619180575013161,0.10467948019504547,1.4261025190353394,0.0,0.0,0.0,15.944618225097656,0.0
290,17.0640070438385,True,0.00011692841326294001,0.001955177867785096,0.05595290660858154,0.05595291033387184,1.4428092241287231,0.0,0.0,0.0,15.975372314453125,0.0
291,17.183041095733643,False,2.4625541269779205,14.837806224822998,0.15138475596904755,0.29871150851249695,1.1318306922912598,0.0,0.0,0.0,15.200748443603516,0.0
292,17.20777201652527,False,0.02765339333564043,0.9696801751852036,0.05619180575013161,0.10467948019504547,1.4116088151931763,0.0,0.0,0.0,15.938461303710938,0.0
293,17.23264169692993,True,0.00011521330634423066,0.0018716238264460117,0.05595290660858154,0.05595291033387184,1.439831256866455,0.0,0.0,0.0,15.966598510742188,0.0
294,17.352214574813843,False,2.4610738456249237,14.83344554901123,0.15103980898857117,0.29871150851249695,1.1319808959960938,0.0,0.0,0.0,15.191656112670898,0.0
295,17.37683939933777,False,0.027910638600587845,0.9789154678583145,0.05622280761599541,0.10467948019504547,1.678464412689209,0.0,0.0,0.0,15.933235168457031,0.0
296,17.40185308456421,True,0.00011951097803830635,0.0017195190594065934,0.05595290660858154,0.05595291033387184,1.707014560699463,0.0,0.0,0.0,15.96517276763916,0.0
297,17.521037101745605,False,2.460196316242218,14.82768177986145,0.15085160732269287,0.29871150851249695,1.1309291124343872,0.0,0.0,0.0,15.181659698486328,0.0
298,17.5461905002594,False,0.027305837720632553,0.9763167053461075,0.05616598576307297,0.09690672159194946,1.6263773441314697,0.0,0.0,0.0,15.934385299682617,0.0
299,17.570747137069702,True,0.00011850832379423082,0.0012921978486701846,0.05595290660858154,0.05595291033387184,1.6786010265350342,0.0,0.0,0.0,15.96197509765625,0.0
300,17.692038536071777,False,2.4577179551124573,14.811172485351562,0.15031485259532928,0.2960750460624695,1.1300275325775146,0.0,0.0,0.0,15.173209190368652,0.0
301,17.71696662902832,False,0.02785174874588847,0.9811191260814667,0.05619180575013161,0.10467948019504547,1.6038650274276733,0.0,0.0,0.0,15.9269437789917,0.0
302,17.74171233177185,True,0.0001211270227940986,0.0015431157953571528,0.05595290660858154,0.05595291033387184,1.6265958547592163,0.0,0.0,0.0,15.956625938415527,0.0
303,17.86053204536438,False,2.4567431211471558,14.82635498046875,0.15017397701740265,0.2960750460624695,1.1287161111831665,0.0,0.0,0.0,15.164766311645508,0.0
304,17.88522505760193,False,0.027950149960815907,0.9836430102586746,0.05619180575013161,0.10467948019504547,1.5003466606140137,0.0,0.0,0.0,15.912219047546387,0.0
305,17.909855365753174,True,0.00011933926543861162,0.0022224221902433783,0.05595290660858154,0.05595291033387184,1.5337599515914917,0.0,0.0,0.0,15.941143989562988,0.0
306,18.0289409160614,False,2.455746978521347,14.833775758743286,0.15004310011863708,0.2960750460624695,1.1273773908615112,0.0,0.0,0.0,15.156400680541992,0.0
307,18.053573846817017,False,0.028124060481786728,0.9965440630912781,0.05622280761599541,0.10467948019504547,1.414614200592041,0.0,0.0,0.0,15.895818710327148,0.0
308,18.078628301620483,True,0.00012389155017444864,0.0020466190471779555,0.05595290660858154,0.05595291033387184,1.4654854536056519,0.0,0.0,0.0,15.927206039428711,0.0
309,18.199796199798584,False,2.4549348652362823,14.84135389328003,0.1497594565153122,0.2960750460624695,1.1268173456192017,0.0,0.0,0.0,15.147890090942383,0.0
310,18.22450304031372,False,0.02778260735794902,0.9968710690736771,0.05622280761599541,0.10467948019504547,1.3768705129623413,0.0,0.0,0.0,15.894079208374023,0.0
311,18.249882459640503,True,0.00012050807526975404,0.0018794376228470355,0.05595290660858154,0.05595291033387184,1.431074857711792,0.0,0.0,0.0,15.924028396606445,0.0
312,18.36927080154419,False,2.4534575641155243,14.818036556243896,0.14949654042720795,0.29342493414878845,1.1261752843856812,0.0,0.0,0.0,15.137248992919922,0.0
313,18.394168615341187,False,0.02786780707538128,0.9946976602077484,0.05619180575013161,0.10467948019504547,1.6313087940216064,0.0,0.0,0.0,15.885363578796387,0.0
314,18.419235229492188,True,0.00011842598723887932,0.0016510055866092443,0.05595290660858154,0.05595291033387184,1.6753908395767212,0.0,0.0,0.0,15.913509368896484,0.0
315,18.538859844207764,False,2.4520792067050934,14.819624423980713,0.14925706386566162,0.29342493414878845,1.1245496273040771,0.0,0.0,0.0,15.129522323608398,0.0
316,18.564236164093018,False,0.02788692945614457,1.00179985165596,0.05619697645306587,0.09690672159194946,1.434476375579834,0.0,0.0,0.0,15.876262664794922,0.0
317,18.5893132686615,True,0.00012217020412208512,0.002279244363307953,0.05595290660858154,0.05595291033387184,1.473244547843933,0.0,0.0,0.0,15.906468391418457,0.0
318,18.70878767967224,False,2.450789660215378,14.800097942352295,0.14904579520225525,0.29342493414878845,1.124863862991333,0.0,0.0,0.0,15.119047164916992,0.0
319,18.733646631240845,False,0.027849532198160887,1.0043130815029144,0.05619697645306587,0.09690672159194946,1.4161441326141357,0.0,0.0,0.0,15.865757942199707,0.0
320,18.758548974990845,True,0.00011798173545685131,0.0018371385522186756,0.05595290660858154,0.05595291033387184,1.4511010646820068,0.0,0.0,0.0,15.895157814025879,0.0
321,18.877828121185303,False,2.44953915476799,14.800559282302856,0.14881165325641632,0.29342493414878845,1.124372124671936,0.0,0.0,0.0,15.11190414428711,0.0
322,18.90259599685669,False,0.027331176679581404,1.0080306231975555,0.05619697645306587,0.09690672159194946,1.450677514076233,0.0,0.0,0.0,15.859939575195312,0.0
323,18.92714262008667,True,0.00011965477824560367,0.0017459176888223737,0.05595290660858154,0.05595291033387184,1.4736816883087158,0.0,0.0,0.0,15.889586448669434,0.0
324,19.046273469924927,False,2.4470676481723785,14.798117876052856,0.1485350877046585,0.29073384404182434,1.1230744123458862,0.0,0.0,0.0,15.102636337280273,0.0
325,19.07130455970764,False,0.027760369703173637,1.009509563446045,0.05622280761599541,0.10467948019504547,1.387197732925415,0.0,0.0,0.0,15.852167129516602,0.0
326,19.096088647842407,True,0.00011690302926581353,0.0016184060950763524,0.05595290660858154,0.05595291033387184,1.3858317136764526,0.0,0.0,0.0,15.881510734558105,0.0
327,19.216676235198975,False,2.446039319038391,14.795429706573486,0.14831185340881348,0.29073384404182434,1.1223093271255493,0.0,0.0,0.0,15.097904205322266,0.0
328,19.217876195907593,True,0.00011690302926581353,0.0016184060950763524,0.05595290660858154,0.05595291033387184,1.3858317136764526,0.0,0.0,0.0,15.881510734558105,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.749291181564331,False,1.7031727731227875,4.661024212837219,0.2872643768787384,0.6864203810691833,1.6390951871871948,0.0,0.0,0.0,18.19304656982422,0.0
1,0.770545482635498,False,0.011572837829589844,0.11666570790112019,0.05595290660858154,0.05595291033387184,1.6496409177780151,0.0,0.0,0.0,18.244417190551758,0.0
2,0.7955045700073242,True,0.00010240720257570501,0.0002528897130105179,0.05595290660858154,0.05595291033387184,1.649613618850708,0.0,0.0,0.0,18.244958877563477,0.0
3,0.9170694351196289,False,2.7423185110092163,15.17608642578125,0.20695191621780396,0.5395849347114563,1.4911805391311646,0.0,0.0,0.0,17.292186737060547,0.0
4,0.9417810440063477,False,0.02504706382751465,0.9141987562179565,0.056244947016239166,0.11869502812623978,1.5478438138961792,0.0,0.0,0.0,17.980426788330078,0.0
5,0.9665656089782715,True,0.0001262526711798273,0.003980256151407957,0.05595290660858154,0.05595291033387184,1.5481443405151367,0.0,0.0,0.0,18.009998321533203,0.0
6,1.0886850357055664,False,2.7097898721694946,15.16804814338684,0.2032303363084793,0.4747801125049591,1.4576853513717651,0.0,0.0,0.0,17.147754669189453,0.0
7,1.1135551929473877,False,0.02455881331115961,0.9483429044485092,0.05616135150194168,0.11869502812623978,1.5038164854049683,0.0,0.0,0.0,17.834144592285156,0.0
8,1.1382360458374023,True,0.00012049489669152535,0.003698971413541585,0.05595290660858154,0.05595291033387184,1.5034202337265015,0.0,0.0,0.0,17.863523483276367,0.0
9,1.25956130027771,False,2.6850104331970215,15.162121057510376,0.20028428733348846,0.4279523491859436,1.4353915452957153,0.0,0.0,0.0,17.018253326416016,0.0
10,1.2843873500823975,False,0.024278995115309954,0.8689932525157928,0.05616135150194168,0.11869502812623978,1.4904019832611084,0.0,0.0,0.0,17.700172424316406,0.0
11,1.3091845512390137,True,0.00011817429367511068,0.0028479547472670674,0.05595290660858154,0.05595291033387184,1.4884757995605469,0.0,0.0,0.0,17.72842788696289,0.0
12,1.4310834407806396,False,2.6655617356300354,15.162910223007202,0.19805783033370972,0.3976263105869293,1.420460820198059,0.0,0.0,0.0,16.906076431274414,0.0
13,1.4561538696289062,False,0.02354634925723076,0.7708267867565155,0.056138794869184494,0.11190582066774368,1.4609228372573853,0.0,0.0,0.0,17.585607528686523,0.0
14,1.4808919429779053,True,0.00011418800568208098,0.0019606214482337236,0.05595290660858154,0.05595291033387184,1.5184603929519653,0.0,0.0,0.0,17.61083984375,0.0
15,1.6026973724365234,False,2.6479625701904297,15.160828828811646,0.1957235336303711,0.37115249037742615,1.4059535264968872,0.0,0.0,0.0,16.80042266845703,0.0
16,1.6277596950531006,False,0.023493266198784113,0.8263370394706726,0.056138794869184494,0.11190582066774368,1.5552477836608887,0.0,0.0,0.0,17.4808349609375,0.0
17,1.6533780097961426,True,0.00011630988410615828,0.002224619092885405,0.05595290660858154,0.05595291033387184,1.5537724494934082,0.0,0.0,0.0,17.507572174072266,0.0
18,1.7764642238616943,False,2.6328155398368835,15.170725584030151,0.1939917653799057,0.3516591191291809,1.3922384977340698,0.0,0.0,0.0,16.708738327026367,0.0
19,1.8014132976531982,False,0.023725717328488827,0.8147390186786652,0.056138794869184494,0.11190582066774368,1.4743919372558594,0.0,0.0,0.0,17.388261795043945,0.0
20,1.8260598182678223,True,0.00010878900866373442,0.0024095688422676176,0.05595290660858154,0.05595291033387184,1.473968505859375,0.0,0.0,0.0,17.41338348388672,0.0
21,1.9482953548431396,False,2.6205888390541077,15.17554521560669,0.19224944710731506,0.34717851877212524,1.3774852752685547,0.0,0.0,0.0,16.626285552978516,0.0
22,1.973172664642334,False,0.023467277642339468,0.8465491980314255,0.056138794869184494,0.11190582066774368,1.4664689302444458,0.0,0.0,0.0,17.301483154296875,0.0
23,1.9977836608886719,True,0.00011536159036040772,0.002942592545878142,0.05595290660858154,0.05595291033387184,1.4656766653060913,0.0,0.0,0.0,17.327163696289062,0.0
24,2.1190619468688965,False,2.608785927295685,15.165901184082031,0.1907949596643448,0.34034833312034607,1.3628822565078735,0.0,0.0,0.0,16.54773712158203,0.0
25,2.1437766551971436,False,0.02328380011022091,0.7855807989835739,0.056138794869184494,0.11190582066774368,1.3845477104187012,0.0,0.0,0.0,17.212249755859375,0.0
26,2.1685798168182373,True,0.00011692349289660342,0.002289353869855404,0.05595290660858154,0.05595291033387184,1.3847389221191406,0.0,0.0,0.0,17.237567901611328,0.0
27,2.2900328636169434,False,2.5976595282554626,15.158134698867798,0.18932722508907318,0.33571746945381165,1.345779538154602,0.0,0.0,0.0,16.47838592529297,0.0
28,2.3151376247406006,False,0.023627402260899544,0.8697569370269775,0.056138794869184494,0.11190582066774368,1.3783048391342163,0.0,0.0,0.0,17.14447021484375,0.0
29,2.3400235176086426,True,0.00011944499419769272,0.0030194621649570763,0.05595290660858154,0.05595291033387184,1.3781136274337769,0.0,0.0,0.0,17.17218589782715,0.0
30,2.4627151489257812,False,2.5889360904693604,15.160328149795532,0.18788670003414154,0.3310182988643646,1.333744764328003,0.0,0.0,0.0,16.416316986083984,0.0
31,2.4876976013183594,False,0.02320975996553898,0.8396092802286148,0.056138794869184494,0.11190582066774368,1.5650968551635742,0.0,0.0,0.0,17.07982063293457,0.0
32,2.5127017498016357,True,0.00011454742889327463,0.0019633375632110983,0.05595290660858154,0.05595291033387184,1.6063648462295532,0.0,0.0,0.0,17.103099822998047,0.0
33,2.6339309215545654,False,2.5799211859703064,15.15406608581543,0.18659916520118713,0.32626447081565857,1.317242980003357,0.0,0.0,0.0,16.358728408813477,0.0
34,2.6588242053985596,False,0.023554835934191942,0.8822531998157501,0.056138794869184494,0.11190582066774368,1.5225584506988525,0.0,0.0,0.0,17.020610809326172,0.0
35,2.683694839477539,True,0.00011017047654604539,0.002372983581153676,0.05595290660858154,0.05595291033387184,1.5216022729873657,0.0,0.0,0.0,17.047218322753906,0.0
36,2.8056135177612305,False,2.572712004184723,15.148022174835205,0.18568797409534454,0.32384657859802246,1.3034186363220215,0.0,0.0,0.0,16.308292388916016,0.0
37,2.830448627471924,False,0.022986268159002066,0.7450365275144577,0.056114792823791504,0.10467948019504547,1.6719074249267578,0.0,0.0,0.0,16.9762020111084,0.0
38,2.8550994396209717,True,0.00011950451153097674,0.0017213259707204998,0.05595290660858154,0.05595291033387184,1.6949114799499512,0.0,0.0,0.0,16.99982261657715,0.0
39,2.9770328998565674,False,2.5643277168273926,15.143564939498901,0.1843802034854889,0.3189834952354431,1.29408860206604,0.0,0.0,0.0,16.26270294189453,0.0
40,3.001629114151001,False,0.023226586636155844,0.7513714581727982,0.056114792823791504,0.10467948019504547,1.3865830898284912,0.0,0.0,0.0,16.91448974609375,0.0
41,3.0261459350585938,True,0.00011656288734229747,0.002078698598779738,0.05595290660858154,0.05595291033387184,1.3860503435134888,0.0,0.0,0.0,16.937089920043945,0.0
42,3.1484079360961914,False,2.5581344962120056,15.145971775054932,0.18357834219932556,0.31651097536087036,1.2795813083648682,0.0,0.0,0.0,16.222991943359375,0.0
43,3.1731486320495605,False,0.02291070530191064,0.8173689991235733,0.056138794869184494,0.11190582066774368,1.5263150930404663,0.0,0.0,0.0,16.867469787597656,0.0
44,3.19781494140625,True,0.00011822549822682049,0.002279244363307953,0.05595290660858154,0.05595291033387184,1.594384789466858,0.0,0.0,0.0,16.8918514251709,0.0
45,3.318666458129883,False,2.5516992807388306,15.146597623825073,0.1823905110359192,0.3140384554862976,1.2661257982254028,0.0,0.0,0.0,16.190080642700195,0.0
46,3.343658447265625,False,0.02336980076506734,0.8677633851766586,0.056138794869184494,0.11190582066774368,1.6320873498916626,0.0,0.0,0.0,16.842384338378906,0.0
47,3.3683831691741943,True,0.00011408656064304523,0.002715120790526271,0.05595290660858154,0.05595291033387184,1.7145687341690063,0.0,0.0,0.0,16.86654281616211,0.0
48,3.490536689758301,False,2.5462019443511963,15.147559642791748,0.18162553012371063,0.31153860688209534,1.2552658319473267,0.0,0.0,0.0,16.15576171875,0.0
49,3.515709161758423,False,0.023467359133064747,0.8563968539237976,0.056138794869184494,0.11190582066774368,1.651280164718628,0.0,0.0,0.0,16.807018280029297,0.0
50,3.540346622467041,True,0.00011207573152205441,0.0017871455929707736,0.05595290660858154,0.05595291033387184,1.6815788745880127,0.0,0.0,0.0,16.827911376953125,0.0
51,3.6608126163482666,False,2.5411832332611084,15.148049592971802,0.1807389110326767,0.30901142954826355,1.242671012878418,0.0,0.0,0.0,16.121829986572266,0.0
52,3.6856725215911865,False,0.023558048997074366,0.8810123801231384,0.056138794869184494,0.11190582066774368,1.5411092042922974,0.0,0.0,0.0,16.776315689086914,0.0
53,3.710343360900879,True,0.00011017677024938166,0.0019387550128158182,0.05595290660858154,0.05595291033387184,1.5548242330551147,0.0,0.0,0.0,16.799253463745117,0.0
54,3.832202672958374,False,2.5367680191993713,15.130772590637207,0.17988698184490204,0.3064706027507782,1.2304449081420898,0.0,0.0,0.0,16.090259552001953,0.0
55,3.8571078777313232,False,0.0233936938457191,0.760900229215622,0.056114792823791504,0.10467948019504547,1.496890664100647,0.0,0.0,0.0,16.711177825927734,0.0
56,3.8817925453186035,True,0.00010648806892277207,0.0018098624423146248,0.05595290660858154,0.05595291033387184,1.5121766328811646,0.0,0.0,0.0,16.733383178710938,0.0
57,4.002404689788818,False,2.5321489572525024,15.12736439704895,0.1790400892496109,0.3064706027507782,1.2211421728134155,0.0,0.0,0.0,16.058385848999023,0.0
58,4.026995658874512,False,0.022935636807233095,0.6541049480438232,0.056088969111442566,0.09690672159194946,1.4790228605270386,0.0,0.0,0.0,16.696659088134766,0.0
59,4.051730155944824,True,0.00011437427019700408,0.0012431533832568675,0.05595290660858154,0.05595291033387184,1.5549062490463257,0.0,0.0,0.0,16.71749496459961,0.0
60,4.172790050506592,False,2.527361810207367,15.13645052909851,0.1781126707792282,0.30390244722366333,1.2119897603988647,0.0,0.0,0.0,16.027755737304688,0.0
61,4.197497844696045,False,0.023114739451557398,0.754530057311058,0.056114792823791504,0.10467948019504547,1.296096682548523,0.0,0.0,0.0,16.660512924194336,0.0
62,4.221986532211304,True,0.00011564835403987672,0.00176338100573048,0.05595290660858154,0.05595291033387184,1.2955912351608276,0.0,0.0,0.0,16.6829776763916,0.0
63,4.342336416244507,False,2.5232714414596558,15.11229395866394,0.17727957665920258,0.3013206422328949,1.2017991542816162,0.0,0.0,0.0,15.999131202697754,0.0
64,4.366976261138916,False,0.022642866242676973,0.748213604092598,0.056114792823791504,0.10467948019504547,1.481331467628479,0.0,0.0,0.0,16.636945724487305,0.0
65,4.391898155212402,True,0.00011411963896534871,0.0018747057765722275,0.05595290660858154,0.05595291033387184,1.4816455841064453,0.0,0.0,0.0,16.66029167175293,0.0
66,4.51283860206604,False,2.5183868408203125,15.115785598754883,0.176363006234169,0.29871150851249695,1.2005970478057861,0.0,0.0,0.0,15.972789764404297,0.0
67,4.537631273269653,False,0.022829482331871986,0.6890349835157394,0.056088969111442566,0.09690672159194946,1.412988543510437,0.0,0.0,0.0,16.61184310913086,0.0
68,4.562961578369141,True,0.00011575312782952096,0.0020000888616777956,0.05595290660858154,0.05595291033387184,1.4327961206436157,0.0,0.0,0.0,16.63197898864746,0.0
69,4.684023857116699,False,2.514491081237793,15.11717438697815,0.175813689827919,0.2960750460624695,1.201088786125183,0.0,0.0,0.0,15.945686340332031,0.0
70,4.708808898925781,False,0.022749269846826792,0.6920894980430603,0.056088969111442566,0.09690672159194946,1.3909270763397217,0.0,0.0,0.0,16.57865333557129,0.0
71,4.733572721481323,True,0.00010471601854078472,0.0015431157953571528,0.05595290660858154,0.05595291033387184,1.4251326322555542,0.0,0.0,0.0,16.60091781616211,0.0
72,4.854219675064087,False,2.510361075401306,15.120856761932373,0.17495734989643097,0.29342493414878845,1.2000232934951782,0.0,0.0,0.0,15.918488502502441,0.0
73,4.879258871078491,False,0.023178316187113523,0.6780552119016647,0.056088969111442566,0.09690672159194946,1.4536964893341064,0.0,0.0,0.0,16.555997848510742,0.0
74,4.903867244720459,True,0.00011207778698008042,0.0018284156976733357,0.05595290660858154,0.05595291033387184,1.4997729063034058,0.0,0.0,0.0,16.577022552490234,0.0
75,5.024917840957642,False,2.507621645927429,15.117793083190918,0.17436106503009796,0.29342493414878845,1.1990396976470947,0.0,0.0,0.0,15.891631126403809,0.0
76,5.049526929855347,False,0.022767402697354555,0.640115961432457,0.056088969111442566,0.09690672159194946,1.631500005722046,0.0,0.0,0.0,16.537277221679688,0.0
77,5.074124574661255,True,0.00010989087968482636,0.0013565787230618298,0.05595290660858154,0.05595291033387184,1.6967965364456177,0.0,0.0,0.0,16.560199737548828,0.0
78,5.194238185882568,False,2.5038936734199524,15.100798606872559,0.17360438406467438,0.29073384404182434,1.1973321437835693,0.0,0.0,0.0,15.866744041442871,0.0
79,5.2188544273376465,False,0.022963725496083498,0.6867633759975433,0.056088969111442566,0.09690672159194946,1.332911491394043,0.0,0.0,0.0,16.50165557861328,0.0
80,5.243418216705322,True,0.00011041785000998061,0.0012127751688240096,0.05595290660858154,0.05595291033387184,1.3898751735687256,0.0,0.0,0.0,16.52334976196289,0.0
81,5.364170789718628,False,2.5005921721458435,15.096659660339355,0.1730186641216278,0.2880290746688843,1.1973321437835693,0.0,0.0,0.0,15.842695236206055,0.0
82,5.388819694519043,False,0.02270425669848919,0.6949611753225327,0.056088969111442566,0.09690672159194946,1.2874497175216675,0.0,0.0,0.0,16.467206954956055,0.0
83,5.4134275913238525,True,0.00011601507139857858,0.0016723856970202178,0.05595290660858154,0.05595291033387184,1.2869852781295776,0.0,0.0,0.0,16.48883819580078,0.0
84,5.5337464809417725,False,2.4969132244586945,15.098294019699097,0.1722358614206314,0.28531065583229065,1.1966627836227417,0.0,0.0,0.0,15.816299438476562,0.0
85,5.558504819869995,False,0.02289898693561554,0.7001607865095139,0.056088969111442566,0.09690672159194946,1.292504072189331,0.0,0.0,0.0,16.455575942993164,0.0
86,5.583190202713013,True,0.00011002384781022556,0.0018869836640078574,0.05595290660858154,0.05595291033387184,1.324483036994934,0.0,0.0,0.0,16.476966857910156,0.0
87,5.703229188919067,False,2.4941058456897736,15.080358982086182,0.17175836861133575,0.28531065583229065,1.1954060792922974,0.0,0.0,0.0,15.7920560836792,0.0
88,5.728257656097412,False,0.022944621741771698,0.6126866117119789,0.05606091767549515,0.08846461027860641,1.781914472579956,0.0,0.0,0.0,16.43897247314453,0.0
89,5.753061056137085,True,0.00011021025784430094,0.0020381389185786247,0.05595290660858154,0.05595291033387184,1.7921050786972046,0.0,0.0,0.0,16.459808349609375,0.0
90,5.874295949935913,False,2.4914880096912384,15.090526342391968,0.17120325565338135,0.28531065583229065,1.194900631904602,0.0,0.0,0.0,15.769315719604492,0.0
91,5.899757385253906,False,0.022508110851049423,0.6183638423681259,0.05606091767549515,0.08846461027860641,1.452221155166626,0.0,0.0,0.0,16.40612030029297,0.0
92,5.924643516540527,True,0.00010539491086092312,0.0010761898738564923,0.05595290660858154,0.05595291033387184,1.471017837524414,0.0,0.0,0.0,16.42679214477539,0.0
93,6.048404932022095,False,2.48779296875,15.087541341781616,0.17048868536949158,0.28255125880241394,1.1954879760742188,0.0,0.0,0.0,15.745038986206055,0.0
94,6.073699235916138,False,0.022735206875950098,0.7005040347576141,0.056088969111442566,0.09690672159194946,1.2874497175216675,0.0,0.0,0.0,16.379871368408203,0.0
95,6.09856653213501,True,0.00010827478035935201,0.0015500072913710028,0.05595290660858154,0.05595291033387184,1.3067244291305542,0.0,0.0,0.0,16.403564453125,0.0
96,6.2184576988220215,False,2.4849361181259155,15.089311599731445,0.16992244124412537,0.28255125880241394,1.1940536499023438,0.0,0.0,0.0,15.721893310546875,0.0
97,6.243158578872681,False,0.022638945374637842,0.7057636231184006,0.056088969111442566,0.09690672159194946,1.500251054763794,0.0,0.0,0.0,16.36872100830078,0.0
98,6.267864227294922,True,0.00011407491911086254,0.001457574253436178,0.05595290660858154,0.05595291033387184,1.5325168371200562,0.0,0.0,0.0,16.39236831665039,0.0
99,6.388535976409912,False,2.481805980205536,15.087740421295166,0.16931907832622528,0.2797645628452301,1.1939034461975098,0.0,0.0,0.0,15.701728820800781,0.0
100,6.413259506225586,False,0.023174183443188667,0.680302307009697,0.056088969111442566,0.09690672159194946,1.3445364236831665,0.0,0.0,0.0,16.342330932617188,0.0
101,6.438066244125366,True,0.00010851646948140115,0.0014526913582812995,0.05595290660858154,0.05595291033387184,1.377881407737732,0.0,0.0,0.0,16.363052368164062,0.0
102,6.558880567550659,False,2.479781359434128,15.081183910369873,0.16880406439304352,0.2797645628452301,1.193097472190857,0.0,0.0,0.0,15.68014144897461,0.0
103,6.583618640899658,False,0.022784941829741,0.6691599637269974,0.056088969111442566,0.09690672159194946,1.6393274068832397,0.0,0.0,0.0,16.331363677978516,0.0
104,6.608194828033447,True,0.00010918164662143681,0.0013477109314408153,0.05595290660858154,0.05595291033387184,1.6616348028182983,0.0,0.0,0.0,16.35422706604004,0.0
105,6.728210687637329,False,2.477230876684189,15.079282522201538,0.16821353137493134,0.2797645628452301,1.1924827098846436,0.0,0.0,0.0,15.657951354980469,0.0
106,6.752896785736084,False,0.02233317121863365,0.6055574119091034,0.05606091767549515,0.08846461027860641,1.433451771736145,0.0,0.0,0.0,16.298316955566406,0.0
107,6.7774176597595215,True,0.00010958061466226354,0.0010532496526138857,0.05595290660858154,0.05595291033387184,1.463887095451355,0.0,0.0,0.0,16.31891632080078,0.0
108,6.897510528564453,False,2.4738848209381104,15.0722074508667,0.16758763790130615,0.2797645628452301,1.192414402961731,0.0,0.0,0.0,15.638047218322754,0.0
109,6.922407150268555,False,0.022690659388899803,0.690816342830658,0.056088969111442566,0.09690672159194946,1.3932766914367676,0.0,0.0,0.0,16.274356842041016,0.0
110,6.947378396987915,True,0.00010717521035985555,0.001125013004639186,0.05595290660858154,0.05595291033387184,1.428575038909912,0.0,0.0,0.0,16.295751571655273,0.0
111,7.067972183227539,False,2.4712711572647095,15.065793991088867,0.16687427461147308,0.28255125880241394,1.1916767358779907,0.0,0.0,0.0,15.616876602172852,0.0
112,7.092683792114258,False,0.022594754118472338,0.6036733835935593,0.05606091767549515,0.08846461027860641,1.5920214653015137,0.0,0.0,0.0,16.25531005859375,0.0
113,7.117779731750488,True,0.00011310049558233004,0.0012759432138409466,0.05595290660858154,0.05595291033387184,1.6378520727157593,0.0,0.0,0.0,16.276405334472656,0.0
114,7.238691806793213,False,2.468371093273163,15.063762664794922,0.16625623404979706,0.28255125880241394,1.1908161640167236,0.0,0.0,0.0,15.595958709716797,0.0
115,7.263570070266724,False,0.0230319332331419,0.6218203157186508,0.05606091767549515,0.08846461027860641,1.5309323072433472,0.0,0.0,0.0,16.237037658691406,0.0
116,7.288446426391602,True,0.00010916536666627508,0.0012516975402832031,0.05595290660858154,0.05595291033387184,1.5743176937103271,0.0,0.0,0.0,16.257394790649414,0.0
117,7.4105165004730225,False,2.466631829738617,15.072710514068604,0.1658165603876114,0.28255125880241394,1.1901878118515015,0.0,0.0,0.0,15.576791763305664,0.0
118,7.435500860214233,False,0.022793691605329514,0.6658885627985001,0.056088969111442566,0.09690672159194946,1.417250633239746,0.0,0.0,0.0,16.209070205688477,0.0
119,7.4602861404418945,True,0.00010865424883377273,0.0012377834354992956,0.05595290660858154,0.05595291033387184,1.4151742458343506,0.0,0.0,0.0,16.23017692565918,0.0
120,7.580344200134277,False,2.464080899953842,15.061999559402466,0.1654505580663681,0.28255125880241394,1.189887285232544,0.0,0.0,0.0,15.556329727172852,0.0
121,7.6050474643707275,False,0.022878670133650303,0.701809749007225,0.056088969111442566,0.09690672159194946,1.6946519613265991,0.0,0.0,0.0,16.20633316040039,0.0
122,7.629698038101196,True,0.00011486275980132632,0.0014542188728228211,0.05595290660858154,0.05595291033387184,1.7196640968322754,0.0,0.0,0.0,16.228271484375,0.0
123,7.750174283981323,False,2.461799681186676,15.049920082092285,0.16476431488990784,0.28255125880241394,1.1899828910827637,0.0,0.0,0.0,15.537544250488281,0.0
124,7.774998664855957,False,0.022949341218918562,0.703270360827446,0.056088969111442566,0.09690672159194946,1.3331845998764038,0.0,0.0,0.0,16.16701889038086,0.0
125,7.799937009811401,True,0.00011332648682582658,0.0012345501454547048,0.05595290660858154,0.05595291033387184,1.3407524824142456,0.0,0.0,0.0,16.190723419189453,0.0
126,7.91994833946228,False,2.459135055541992,15.050921440124512,0.1642187088727951,0.28531065583229065,1.1899418830871582,0.0,0.0,0.0,15.51759147644043,0.0
127,7.9447197914123535,False,0.02267808187752962,0.6156923994421959,0.05606091767549515,0.08846461027860641,1.3885774612426758,0.0,0.0,0.0,16.157623291015625,0.0
128,7.9693474769592285,True,0.00010687437679735012,0.0010207024024566635,0.05595290660858154,0.05595291033387184,1.440787434577942,0.0,0.0,0.0,16.178199768066406,0.0
129,8.090063095092773,False,2.4564506113529205,15.056887865066528,0.16377049684524536,0.28531065583229065,1.1884256601333618,0.0,0.0,0.0,15.498764991760254,0.0
130,8.114623546600342,False,0.0228405580855906,0.6112613528966904,0.05606091767549515,0.08846461027860641,1.442249059677124,0.0,0.0,0.0,16.13859748840332,0.0
131,8.139186382293701,True,0.00010319977263861801,0.001136011997004971,0.05595290660858154,0.05595291033387184,1.4876835346221924,0.0,0.0,0.0,16.159103393554688,0.0
132,8.259573936462402,False,2.4544262886047363,15.055489540100098,0.16314172744750977,0.28531065583229065,1.1878381967544556,0.0,0.0,0.0,15.479837417602539,0.0
133,8.284505605697632,False,0.022300537675619125,0.571230947971344,0.05606091767549515,0.08846461027860641,1.3061097860336304,0.0,0.0,0.0,16.12562370300293,0.0
134,8.30933427810669,True,0.0001079733920050785,0.00106332081486471,0.05595290660858154,0.05595291033387184,1.34755539894104,0.0,0.0,0.0,16.14527130126953,0.0
135,8.42992615699768,False,2.450959086418152,15.051815509796143,0.16256026923656464,0.28531065583229065,1.1862399578094482,0.0,0.0,0.0,15.462539672851562,0.0
136,8.45516848564148,False,0.02303742803633213,0.6881651282310486,0.056088969111442566,0.09690672159194946,1.4414567947387695,0.0,0.0,0.0,16.10675811767578,0.0
137,8.479974269866943,True,0.00010649592695699539,0.0010172156908083707,0.05595290660858154,0.05595291033387184,1.464679479598999,0.0,0.0,0.0,16.129323959350586,0.0
138,8.600319623947144,False,2.4495401978492737,15.040974617004395,0.16224028170108795,0.28531065583229065,1.1858574151992798,0.0,0.0,0.0,15.444497108459473,0.0
139,8.625365018844604,False,0.022825223859399557,0.6079826131463051,0.05606091767549515,0.08846461027860641,1.38539457321167,0.0,0.0,0.0,16.079713821411133,0.0
140,8.650046825408936,True,0.0001109862387238536,0.001107107091229409,0.05595290660858154,0.05595291033387184,1.3836461305618286,0.0,0.0,0.0,16.100276947021484,0.0
141,8.769922733306885,False,2.4474412202835083,15.04334568977356,0.16169077157974243,0.28531065583229065,1.1846007108688354,0.0,0.0,0.0,15.42662525177002,0.0
142,8.794604063034058,False,0.022470771800726652,0.5918034166097641,0.05606091767549515,0.08846461027860641,1.3835368156433105,0.0,0.0,0.0,16.066383361816406,0.0
143,8.81926417350769,True,0.00010632431440171786,0.0010679050319595262,0.05595290660858154,0.05595291033387184,1.4137945175170898,0.0,0.0,0.0,16.086410522460938,0.0
144,8.93872356414795,False,2.444109171628952,15.037896633148193,0.1609586924314499,0.2880290746688843,1.1841498613357544,0.0,0.0,0.0,15.409996032714844,0.0
145,8.963490962982178,False,0.022984666284173727,0.6091733649373055,0.05606091767549515,0.08846461027860641,1.4345036745071411,0.0,0.0,0.0,16.049091339111328,0.0
146,8.988166332244873,True,0.00011389724022592418,0.001223348081111908,0.05595290660858154,0.05595291033387184,1.477752447128296,0.0,0.0,0.0,16.07003402709961,0.0
147,9.108506441116333,False,2.4423937499523163,15.033403635025024,0.16051934659481049,0.2880290746688843,1.181841254234314,0.0,0.0,0.0,15.393200874328613,0.0
148,9.133267402648926,False,0.02321250271052122,0.7418693602085114,0.056088969111442566,0.09690672159194946,1.5360139608383179,0.0,0.0,0.0,16.055309295654297,0.0
149,9.157849311828613,True,0.00010756401024991646,0.0012291426537558436,0.05595290660858154,0.05595291033387184,1.5712850093841553,0.0,0.0,0.0,16.07834243774414,0.0
150,9.278080701828003,False,2.4410459399223328,15.035930871963501,0.16008669137954712,0.2880290746688843,1.1815544366836548,0.0,0.0,0.0,15.376087188720703,0.0
151,9.302849769592285,False,0.023461950477212667,0.8048432320356369,0.056114792823791504,0.10467948019504547,1.4448035955429077,0.0,0.0,0.0,16.050355911254883,0.0
152,9.327424049377441,True,0.00011078263923991472,0.002154029789380729,0.05595290660858154,0.05595291033387184,1.531997799873352,0.0,0.0,0.0,16.075294494628906,0.0
153,9.447532653808594,False,2.439829111099243,15.034291744232178,0.15990057587623596,0.2880290746688843,1.1802157163619995,0.0,0.0,0.0,15.359807968139648,0.0
154,9.47223448753357,False,0.023080443497747183,0.6360079348087311,0.05606091767549515,0.08846461027860641,1.3211771249771118,0.0,0.0,0.0,15.994927406311035,0.0
155,9.49678111076355,True,0.00011126890967716463,0.0013247794413473457,0.05595290660858154,0.05595291033387184,1.330111026763916,0.0,0.0,0.0,16.015695571899414,0.0
156,9.61665415763855,False,2.437325119972229,15.03250241279602,0.15928028523921967,0.2880290746688843,1.1796009540557861,0.0,0.0,0.0,15.342897415161133,0.0
157,9.641235113143921,False,0.02263612113893032,0.6163998693227768,0.05606091767549515,0.08846461027860641,1.374548316001892,0.0,0.0,0.0,15.983123779296875,0.0
158,9.666082859039307,True,0.00011082641321991105,0.0009884312021313235,0.05595290660858154,0.05595291033387184,1.4153927564620972,0.0,0.0,0.0,16.0025691986084,0.0
159,9.785646200180054,False,2.434252053499222,15.0186026096344,0.1585594266653061,0.2880290746688843,1.1796692609786987,0.0,0.0,0.0,15.325809478759766,0.0
160,9.810618877410889,False,0.022496571764349937,0.6086642295122147,0.056029923260211945,0.07913457602262497,1.4836673736572266,0.0,0.0,0.0,15.97691822052002,0.0
161,9.835603475570679,True,0.00010692206160456408,0.0010974379256367683,0.05595290660858154,0.05595291033387184,1.524949073791504,0.0,0.0,0.0,15.995835304260254,0.0
162,9.957591772079468,False,2.4313652515411377,15.01077651977539,0.15802718698978424,0.2880290746688843,1.1784125566482544,0.0,0.0,0.0,15.311929702758789,0.0
163,9.98258376121521,False,0.022591541055589914,0.6223561242222786,0.056029923260211945,0.07913457602262497,1.4925875663757324,0.0,0.0,0.0,15.961241722106934,0.0
164,10.007795095443726,True,0.00011175975487276446,0.0008539288683095947,0.05595290660858154,0.05595291033387184,1.5293476581573486,0.0,0.0,0.0,15.980062484741211,0.0
165,10.12820315361023,False,2.42898166179657,15.012468099594116,0.15755435824394226,0.2880290746688843,1.1778934001922607,0.0,0.0,0.0,15.295611381530762,0.0
166,10.153055667877197,False,0.02265022834762931,0.6292808800935745,0.05606091767549515,0.08846461027860641,1.3271194696426392,0.0,0.0,0.0,15.938507080078125,0.0
167,10.177875518798828,True,0.00010746434782049619,0.0010761898738564923,0.05595290660858154,0.05595291033387184,1.346121072769165,0.0,0.0,0.0,15.958486557006836,0.0
168,10.298196792602539,False,2.426696866750717,15.008221864700317,0.15721698105335236,0.2880290746688843,1.1776885986328125,0.0,0.0,0.0,15.279990196228027,0.0
169,10.322840929031372,False,0.022627883590757847,0.6240485236048698,0.05606091767549515,0.08846461027860641,1.4579585790634155,0.0,0.0,0.0,15.933343887329102,0.0
170,10.347484350204468,True,0.0001087000964616891,0.0008580792200518772,0.05595290660858154,0.05595291033387184,1.4847328662872314,0.0,0.0,0.0,15.95479965209961,0.0
171,10.467714071273804,False,2.424442023038864,15.007520914077759,0.15685409307479858,0.2880290746688843,1.176964521408081,0.0,0.0,0.0,15.266349792480469,0.0
172,10.492452383041382,False,0.023417018819600344,0.7232377678155899,0.056088969111442566,0.09690672159194946,1.5332682132720947,0.0,0.0,0.0,15.91195297241211,0.0
173,10.517391204833984,True,0.00010788671715999953,0.001782418112270534,0.05595290660858154,0.05595291033387184,1.6051764488220215,0.0,0.0,0.0,15.935643196105957,0.0
174,10.638530969619751,False,2.4237313866615295,15.0003182888031,0.15641000866889954,0.28531065583229065,1.175844430923462,0.0,0.0,0.0,15.252487182617188,0.0
175,10.663620471954346,False,0.02282625064253807,0.6382240355014801,0.05606091767549515,0.08846461027860641,1.5803555250167847,0.0,0.0,0.0,15.898543357849121,0.0
176,10.68838906288147,True,0.00010936766557279043,0.0009942548058461398,0.05595290660858154,0.05595291033387184,1.6036328077316284,0.0,0.0,0.0,15.920355796813965,0.0
177,10.8091402053833,False,2.421373128890991,14.991124868392944,0.1559324711561203,0.2880290746688843,1.1749701499938965,0.0,0.0,0.0,15.23764705657959,0.0
178,10.833948373794556,False,0.02290003700181842,0.6740280985832214,0.05606091767549515,0.08846461027860641,1.512026309967041,0.0,0.0,0.0,15.895743370056152,0.0
179,10.85871171951294,True,0.00011478978194645606,0.0015019897546153516,0.05595290660858154,0.05595291033387184,1.537134051322937,0.0,0.0,0.0,15.919702529907227,0.0
180,10.979113817214966,False,2.4193574488162994,15.000858306884766,0.1557125747203827,0.2880290746688843,1.1746832132339478,0.0,0.0,0.0,15.223739624023438,0.0
181,11.003862142562866,False,0.022905247751623392,0.6518083810806274,0.05606091767549515,0.08846461027860641,1.3974567651748657,0.0,0.0,0.0,15.859678268432617,0.0
182,11.028599977493286,True,0.00010698790902097244,0.0011634361726464704,0.05595290660858154,0.05595291033387184,1.4142316579818726,0.0,0.0,0.0,15.881937980651855,0.0
183,11.14863657951355,False,2.4172258377075195,15.000098943710327,0.15512824058532715,0.2880290746688843,1.1735494136810303,0.0,0.0,0.0,15.207590103149414,0.0
184,11.173414707183838,False,0.02310102339833975,0.6571535766124725,0.05606091767549515,0.08846461027860641,1.5673644542694092,0.0,0.0,0.0,15.848688125610352,0.0
185,11.198057889938354,True,0.00010543729331402574,0.0009024741302710027,0.05595290660858154,0.05595291033387184,1.6117197275161743,0.0,0.0,0.0,15.868704795837402,0.0
186,11.318915843963623,False,2.4155354499816895,15.001460313796997,0.15466174483299255,0.28531065583229065,1.1729074716567993,0.0,0.0,0.0,15.193077087402344,0.0
187,11.344126224517822,False,0.023156076204031706,0.653398185968399,0.05606091767549515,0.08846461027860641,1.436853289604187,0.0,0.0,0.0,15.835023880004883,0.0
188,11.36890959739685,True,0.00010675767043721862,0.0007800014282111079,0.05595290660858154,0.05595291033387184,1.4818915128707886,0.0,0.0,0.0,15.854937553405762,0.0
189,11.489892482757568,False,2.4143464863300323,14.984090328216553,0.15420842170715332,0.28531065583229065,1.1714457273483276,0.0,0.0,0.0,15.179574012756348,0.0
190,11.51498031616211,False,0.023738734889775515,0.6656009703874588,0.05606091767549515,0.08846461027860641,1.4715505838394165,0.0,0.0,0.0,15.818204879760742,0.0
191,11.539709329605103,True,0.00010965832188958302,0.0009559997852193192,0.05595290660858154,0.05595291033387184,1.495606541633606,0.0,0.0,0.0,15.840286254882812,0.0
192,11.659993886947632,False,2.4139362573623657,14.983060359954834,0.1539027988910675,0.28531065583229065,1.1709129810333252,0.0,0.0,0.0,15.16514778137207,0.0
193,11.68493938446045,False,0.02325604436919093,0.6622885167598724,0.05606091767549515,0.08846461027860641,1.3191554546356201,0.0,0.0,0.0,15.806488037109375,0.0
194,11.709763526916504,True,0.00011167619049956556,0.0010220068361377344,0.05595290660858154,0.05595291033387184,1.3301793336868286,0.0,0.0,0.0,15.826963424682617,0.0
195,11.830297470092773,False,2.4122512340545654,14.978234767913818,0.1536233276128769,0.28531065583229065,1.1706124544143677,0.0,0.0,0.0,15.150032043457031,0.0
196,11.855159282684326,False,0.02288270741701126,0.6653253734111786,0.056029923260211945,0.07913457602262497,1.3765699863433838,0.0,0.0,0.0,15.797845840454102,0.0
197,11.879882335662842,True,0.00010693333024391904,0.0009372344356961548,0.05595290660858154,0.05595291033387184,1.4095051288604736,0.0,0.0,0.0,15.816790580749512,0.0
198,11.999444723129272,False,2.409384250640869,14.979110956192017,0.15306103229522705,0.28531065583229065,1.168823003768921,0.0,0.0,0.0,15.135021209716797,0.0
199,12.024276971817017,False,0.022925275843590498,0.6677529960870743,0.056029923260211945,0.07913457602262497,1.511425256729126,0.0,0.0,0.0,15.78292179107666,0.0
200,12.048997640609741,True,0.00010639147149049677,0.0008434636401943862,0.05595290660858154,0.05595291033387184,1.554209589958191,0.0,0.0,0.0,15.802228927612305,0.0
201,12.168576717376709,False,2.407272309064865,14.967869520187378,0.1526358425617218,0.28255125880241394,1.1687955856323242,0.0,0.0,0.0,15.121504783630371,0.0
202,12.193166732788086,False,0.02244567032903433,0.6686261296272278,0.056029923260211945,0.07913457602262497,1.4171959161758423,0.0,0.0,0.0,15.772787094116211,0.0
203,12.217796802520752,True,0.00010666760317690205,0.0007396742148557678,0.05595290660858154,0.05595291033387184,1.4567290544509888,0.0,0.0,0.0,15.79129409790039,0.0
204,12.337554454803467,False,2.404773384332657,14.96089220046997,0.15241509675979614,0.28531065583229065,1.1677165031433105,0.0,0.0,0.0,15.109174728393555,0.0
205,12.362282991409302,False,0.023365486413240433,0.7414203882217407,0.056088969111442566,0.09690672159194946,1.8930962085723877,0.0,0.0,0.0,15.785164833068848,0.0
206,12.386900424957275,True,0.00011041895049856976,0.0012127751688240096,0.05595290660858154,0.05595291033387184,1.9315365552902222,0.0,0.0,0.0,15.80564022064209,0.0
207,12.506719589233398,False,2.4039390683174133,14.957292079925537,0.15199489891529083,0.28531065583229065,1.1662274599075317,0.0,0.0,0.0,15.097550392150879,0.0
208,12.53163456916809,False,0.022952270228415728,0.681445375084877,0.056029923260211945,0.07913457602262497,1.3725948333740234,0.0,0.0,0.0,15.744672775268555,0.0
209,12.556487798690796,True,0.0001134170906880172,0.0008580792200518772,0.05595290660858154,0.05595291033387184,1.3836597204208374,0.0,0.0,0.0,15.764815330505371,0.0
210,12.67662525177002,False,2.4015943706035614,14.95138168334961,0.15139424800872803,0.28255125880241394,1.1651619672775269,0.0,0.0,0.0,15.084054946899414,0.0
211,12.701420783996582,False,0.02287190407514572,0.6790716201066971,0.056029923260211945,0.07913457602262497,1.4008581638336182,0.0,0.0,0.0,15.736860275268555,0.0
212,12.726383924484253,True,0.00011283405910944566,0.0008041106048040092,0.05595290660858154,0.05595291033387184,1.4302279949188232,0.0,0.0,0.0,15.755743026733398,0.0
213,12.846457958221436,False,2.3997968435287476,14.953310489654541,0.15094903111457825,0.28255125880241394,1.165148377418518,0.0,0.0,0.0,15.071592330932617,0.0
214,12.871253252029419,False,0.02334249671548605,0.7044602185487747,0.05606091767549515,0.08846461027860641,1.775015950202942,0.0,0.0,0.0,15.720869064331055,0.0
215,12.896156787872314,True,0.00011139477464894298,0.0012229850108269602,0.05595290660858154,0.05595291033387184,1.816543459892273,0.0,0.0,0.0,15.742341041564941,0.0
216,13.01698899269104,False,2.3986846208572388,14.946582317352295,0.15074649453163147,0.28255125880241394,1.1639188528060913,0.0,0.0,0.0,15.059967041015625,0.0
217,13.041838645935059,False,0.022936915047466755,0.7081636041402817,0.05606091767549515,0.08846461027860641,1.379944086074829,0.0,0.0,0.0,15.697617530822754,0.0
218,13.06664252281189,True,0.00011229270057810936,0.0010207024024566635,0.05595290660858154,0.05595291033387184,1.4234660863876343,0.0,0.0,0.0,15.719876289367676,0.0
219,13.18694806098938,False,2.3961585760116577,14.943499565124512,0.15024958550930023,0.28255125880241394,1.1633450984954834,0.0,0.0,0.0,15.045658111572266,0.0
220,13.211832046508789,False,0.023355463054031134,0.6945560872554779,0.05606091767549515,0.08846461027860641,1.4911805391311646,0.0,0.0,0.0,15.696160316467285,0.0
221,13.236576080322266,True,0.0001074074134521652,0.0007083930540829897,0.05595290660858154,0.05595291033387184,1.505605936050415,0.0,0.0,0.0,15.71762752532959,0.0
222,13.35715937614441,False,2.395041286945343,14.9391508102417,0.1499362289905548,0.28255125880241394,1.1619107723236084,0.0,0.0,0.0,15.03296947479248,0.0
223,13.381980180740356,False,0.023242761380970478,0.7037703692913055,0.056029923260211945,0.07913457602262497,1.3626227378845215,0.0,0.0,0.0,15.675034523010254,0.0
224,13.406837940216064,True,0.00010734787792898715,0.0008221337338909507,0.05595290660858154,0.05595291033387184,1.3950251340866089,0.0,0.0,0.0,15.695191383361816,0.0
225,13.535746574401855,False,2.3933161795139313,14.936392307281494,0.1495734602212906,0.28255125880241394,1.1598891019821167,0.0,0.0,0.0,15.021623611450195,0.0
226,13.561513900756836,False,0.022767160553485155,0.7043091207742691,0.056029923260211945,0.07913457602262497,1.5239654779434204,0.0,0.0,0.0,15.669302940368652,0.0
227,13.586322546005249,True,0.00010742689482867718,0.0006563280476257205,0.05595290660858154,0.05595291033387184,1.565301775932312,0.0,0.0,0.0,15.687748908996582,0.0
228,13.707470655441284,False,2.39078551530838,14.934802055358887,0.14902237057685852,0.28255125880241394,1.1591241359710693,0.0,0.0,0.0,15.008460998535156,0.0
229,13.73239517211914,False,0.023419714998453856,0.7143063098192215,0.05606091767549515,0.08846461027860641,1.412988543510437,0.0,0.0,0.0,15.651518821716309,0.0
230,13.757160902023315,True,0.00011058183190471027,0.0007058810297166929,0.05595290660858154,0.05595291033387184,1.4230562448501587,0.0,0.0,0.0,15.672306060791016,0.0
231,13.877799272537231,False,2.389882653951645,14.9265718460083,0.14879651367664337,0.2797645628452301,1.1586596965789795,0.0,0.0,0.0,14.996780395507812,0.0
232,13.902798891067505,False,0.023079246748238802,0.7123316079378128,0.056029923260211945,0.07913457602262497,1.4599119424819946,0.0,0.0,0.0,15.642416000366211,0.0
233,13.928130388259888,True,0.00010693548574636225,0.0008492354390909895,0.05595290660858154,0.05595291033387184,1.4777251482009888,0.0,0.0,0.0,15.661686897277832,0.0
234,14.0485258102417,False,2.3878704011440277,14.930925369262695,0.14823362231254578,0.2797645628452301,1.1567199230194092,0.0,0.0,0.0,14.983597755432129,0.0
235,14.073704481124878,False,0.02331338357180357,0.7037077099084854,0.05606091767549515,0.08846461027860641,1.3990002870559692,0.0,0.0,0.0,15.643074035644531,0.0
236,14.09836483001709,True,0.00010925749847956467,0.0009039491851581261,0.05595290660858154,0.05595291033387184,1.4297361373901367,0.0,0.0,0.0,15.664552688598633,0.0
237,14.21914267539978,False,2.3864981532096863,14.92883563041687,0.14794711768627167,0.2797645628452301,1.155900239944458,0.0,0.0,0.0,14.97148323059082,0.0
238,14.244638681411743,False,0.023451142478734255,0.7195057719945908,0.05606091767549515,0.08846461027860641,1.3215596675872803,0.0,0.0,0.0,15.611923217773438,0.0
239,14.269412755966187,True,0.00010765867955342401,0.0009353372297482565,0.05595290660858154,0.05595291033387184,1.3468040227890015,0.0,0.0,0.0,15.632686614990234,0.0
240,14.38957142829895,False,2.3853056132793427,14.921226501464844,0.14771947264671326,0.2797645628452301,1.1549030542373657,0.0,0.0,0.0,14.958688735961914,0.0
241,14.414559364318848,False,0.022903839126229286,0.723167359828949,0.056029923260211945,0.07913457602262497,1.4302552938461304,0.0,0.0,0.0,15.604434967041016,0.0
242,14.439760208129883,True,0.0001050517130352091,0.0007822754560038447,0.05595290660858154,0.05595291033387184,1.4534505605697632,0.0,0.0,0.0,15.625032424926758,0.0
243,14.560472965240479,False,2.3828235268592834,14.907809495925903,0.14739619195461273,0.2797645628452301,1.1551215648651123,0.0,0.0,0.0,14.947494506835938,0.0
244,14.585247278213501,False,0.023328661918640137,0.7346470654010773,0.056029923260211945,0.07913457602262497,1.4934755563735962,0.0,0.0,0.0,15.594892501831055,0.0
245,14.610038042068481,True,0.00010628853488015011,0.0007609811291331425,0.05595290660858154,0.05595291033387184,1.5182281732559204,0.0,0.0,0.0,15.615367889404297,0.0
246,14.729636430740356,False,2.3813459277153015,14.904487133026123,0.14704236388206482,0.27695050835609436,1.1538511514663696,0.0,0.0,0.0,14.93610954284668,0.0
247,14.754216432571411,False,0.023549192119389772,0.7320945709943771,0.056029923260211945,0.07913457602262497,1.43405282497406,0.0,0.0,0.0,15.579573631286621,0.0
248,14.7789466381073,True,0.00010694865522964392,0.0006957422738196328,0.05595290660858154,0.05595291033387184,1.4606633186340332,0.0,0.0,0.0,15.599863052368164,0.0
249,14.898843765258789,False,2.3804283142089844,14.892812967300415,0.14678098261356354,0.27695050835609436,1.1522119045257568,0.0,0.0,0.0,14.924402236938477,0.0
250,14.92359709739685,False,0.023527692537754774,0.738549530506134,0.05606091767549515,0.08846461027860641,1.451128363609314,0.0,0.0,0.0,15.576377868652344,0.0
251,14.948192596435547,True,0.0001095368861570023,0.0010362469038227573,0.05595290660858154,0.05595291033387184,1.4634226560592651,0.0,0.0,0.0,15.59681510925293,0.0
252,15.06791639328003,False,2.379195988178253,14.894266128540039,0.14636678993701935,0.27695050835609436,1.1517747640609741,0.0,0.0,0.0,14.91274642944336,0.0
253,15.092813491821289,False,0.023281369358301163,0.7321939617395401,0.05606091767549515,0.08846461027860641,1.2877775430679321,0.0,0.0,0.0,15.56185531616211,0.0
254,15.11751937866211,True,0.00011441673450462986,0.0008658074511913583,0.05595290660858154,0.05595291033387184,1.3000445365905762,0.0,0.0,0.0,15.582376480102539,0.0
255,15.23785400390625,False,2.377334237098694,14.895938634872437,0.14608599245548248,0.27695050835609436,1.1504634618759155,0.0,0.0,0.0,14.90290641784668,0.0
256,15.262831449508667,False,0.022931862622499466,0.7324986904859543,0.05599471181631088,0.06853412091732025,1.7581043243408203,0.0,0.0,0.0,15.564866065979004,0.0
257,15.287923097610474,True,0.00010878328794206027,0.0005693725688615814,0.05595290660858154,0.05595291033387184,1.7887992858886719,0.0,0.0,0.0,15.582820892333984,0.0
258,15.408823728561401,False,2.3748482763767242,14.889204502105713,0.14575527608394623,0.27695050835609436,1.1495208740234375,0.0,0.0,0.0,14.891347885131836,0.0
259,15.43357253074646,False,0.02343913074582815,0.7477324455976486,0.056029923260211945,0.07913457602262497,1.2963972091674805,0.0,0.0,0.0,15.537957191467285,0.0
260,15.458914279937744,True,0.0001053146661433857,0.0007731391087872908,0.05595290660858154,0.05595291033387184,1.3425829410552979,0.0,0.0,0.0,15.55830192565918,0.0
261,15.579537630081177,False,2.3738402128219604,14.888477325439453,0.14542479813098907,0.27695050835609436,1.148646593093872,0.0,0.0,0.0,14.880880355834961,0.0
262,15.604259014129639,False,0.02319195307791233,0.7477936148643494,0.056029923260211945,0.07913457602262497,1.4430550336837769,0.0,0.0,0.0,15.523897171020508,0.0
263,15.629326105117798,True,0.00011137532055727206,0.0008724499639356509,0.05595290660858154,0.05595291033387184,1.4817003011703491,0.0,0.0,0.0,15.544137954711914,0.0
264,15.750227928161621,False,2.3721738159656525,14.87848162651062,0.1449437439441681,0.27695050835609436,1.1469117403030396,0.0,0.0,0.0,14.869841575622559,0.0
265,15.775075912475586,False,0.023274910636246204,0.7527599483728409,0.056029923260211945,0.07913457602262497,1.4376592636108398,0.0,0.0,0.0,15.51403522491455,0.0
266,15.799909591674805,True,0.0001098791562981205,0.000800235357019119,0.05595290660858154,0.05595291033387184,1.4606633186340332,0.0,0.0,0.0,15.534183502197266,0.0
267,15.92034101486206,False,2.370334267616272,14.878113269805908,0.14450928568840027,0.27695050835609436,1.1462286710739136,0.0,0.0,0.0,14.856916427612305,0.0
268,15.945215225219727,False,0.023084008134901524,0.7613706588745117,0.056029923260211945,0.07913457602262497,1.4101608991622925,0.0,0.0,0.0,15.503074645996094,0.0
269,15.969794034957886,True,0.0001093665196094662,0.0006447228224715218,0.05595290660858154,0.05595291033387184,1.4089587926864624,0.0,0.0,0.0,15.522651672363281,0.0
270,16.09026312828064,False,2.3685310781002045,14.872398376464844,0.14405480027198792,0.2741091549396515,1.144985556602478,0.0,0.0,0.0,14.847030639648438,0.0
271,16.115124464035034,False,0.023496977519243956,0.7523244619369507,0.056029923260211945,0.07913457602262497,1.6755820512771606,0.0,0.0,0.0,15.508003234863281,0.0
272,16.139800548553467,True,0.00011000313861586619,0.0007679521513637155,0.05595290660858154,0.05595291033387184,1.6904035806655884,0.0,0.0,0.0,15.529300689697266,0.0
273,16.260554313659668,False,2.3676444590091705,14.865409135818481,0.14379684627056122,0.2741091549396515,1.1441386938095093,0.0,0.0,0.0,14.83673095703125,0.0
274,16.28513264656067,False,0.02358140191063285,0.7663607597351074,0.056029923260211945,0.07913457602262497,1.5816396474838257,0.0,0.0,0.0,15.488661766052246,0.0
275,16.309733867645264,True,0.00011038068805646617,0.0009353372297482565,0.05595290660858154,0.05595291033387184,1.6155719757080078,0.0,0.0,0.0,15.508841514587402,0.0
276,16.430521249771118,False,2.3666852712631226,14.864814281463623,0.14357838034629822,0.2741091549396515,1.144124984741211,0.0,0.0,0.0,14.826090812683105,0.0
277,16.45539927482605,False,0.023304065689444542,0.7552997767925262,0.056029923260211945,0.07913457602262497,1.6533292531967163,0.0,0.0,0.0,15.488641738891602,0.0
278,16.48053240776062,True,0.00011383898709027562,0.0004951133450958878,0.05595290660858154,0.05595291033387184,1.6908953189849854,0.0,0.0,0.0,15.508028030395508,0.0
279,16.601864099502563,False,2.365002781152725,14.869527816772461,0.14316433668136597,0.2741091549396515,1.1424721479415894,0.0,0.0,0.0,14.816253662109375,0.0
280,16.62701392173767,False,0.023448863066732883,0.7580853998661041,0.056029923260211945,0.07913457602262497,1.383837342262268,0.0,0.0,0.0,15.474510192871094,0.0
281,16.651939392089844,True,0.00011108235412393697,0.0008785368845565245,0.05595290660858154,0.05595291033387184,1.4097373485565186,0.0,0.0,0.0,15.493340492248535,0.0
282,16.77318286895752,False,2.363525480031967,14.867010116577148,0.14288672804832458,0.2712404727935791,1.1411607265472412,0.0,0.0,0.0,14.804359436035156,0.0
283,16.798323392868042,False,0.02320589032024145,0.7793864607810974,0.05607172101736069,0.07913457602262497,1.3139917850494385,0.0,0.0,0.0,15.448741912841797,0.0
284,16.823325157165527,True,0.00010747540727606975,0.0008601469016866758,0.05595290660858154,0.05595291033387184,1.3605190515518188,0.0,0.0,0.0,15.469472885131836,0.0
285,16.943764448165894,False,2.3616480827331543,14.859750270843506,0.14261361956596375,0.2712404727935791,1.1410104036331177,0.0,0.0,0.0,14.793123245239258,0.0
286,16.96901035308838,False,0.02317346166819334,0.7839836925268173,0.05607172101736069,0.07913457602262497,1.4968359470367432,0.0,0.0,0.0,15.445808410644531,0.0
287,16.99441361427307,True,0.00010786823622765951,0.0007685301534365863,0.05595290660858154,0.05595291033387184,1.5381722450256348,0.0,0.0,0.0,15.465332984924316,0.0
288,17.114485025405884,False,2.3599131405353546,14.855023622512817,0.14223848283290863,0.2712404727935791,1.1397264003753662,0.0,0.0,0.0,14.782817840576172,0.0
289,17.139533281326294,False,0.023925306741148233,0.7790429145097733,0.056029923260211945,0.07913457602262497,1.35699462890625,0.0,0.0,0.0,15.432974815368652,0.0
290,17.16435217857361,True,0.00011126089702884201,0.0008492354390909895,0.05595290660858154,0.05595291033387184,1.365641713142395,0.0,0.0,0.0,15.4536771774292,0.0
291,17.284127712249756,False,2.359383851289749,14.845595359802246,0.14204378426074982,0.2712404727935791,1.1384422779083252,0.0,0.0,0.0,14.773910522460938,0.0
292,17.30887794494629,False,0.02345988294109702,0.7744913548231125,0.05606091767549515,0.08846461027860641,1.6318278312683105,0.0,0.0,0.0,15.437650680541992,0.0
293,17.333537817001343,True,0.00010566097444097977,0.0008744836668483913,0.05595290660858154,0.05595291033387184,1.661730408668518,0.0,0.0,0.0,15.456663131713867,0.0
294,17.45352029800415,False,2.357994318008423,14.845030307769775,0.14178918302059174,0.2712404727935791,1.1361199617385864,0.0,0.0,0.0,14.763906478881836,0.0
295,17.478193759918213,False,0.023585637100040913,0.778592899441719,0.056029923260211945,0.07913457602262497,1.5334867238998413,0.0,0.0,0.0,15.417015075683594,0.0
296,17.503162384033203,True,0.00011098710274382029,0.0007372687832685187,0.05595290660858154,0.05595291033387184,1.5525156259536743,0.0,0.0,0.0,15.436195373535156,0.0
297,17.622848749160767,False,2.356313318014145,14.841036796569824,0.14149710536003113,0.2683444619178772,1.1352458000183105,0.0,0.0,0.0,14.753714561462402,0.0
298,17.647541522979736,False,0.02301062224432826,0.7884388417005539,0.05607172101736069,0.07913457602262497,1.2620960474014282,0.0,0.0,0.0,15.402835845947266,0.0
299,17.672122955322266,True,0.00010851091246877331,0.0007232821371871978,0.05595290660858154,0.05595291033387184,1.2855645418167114,0.0,0.0,0.0,15.422317504882812,0.0
300,17.791754484176636,False,2.3539958894252777,14.833486080169678,0.14104902744293213,0.2683444619178772,1.1349725723266602,0.0,0.0,0.0,14.74254322052002,0.0
301,17.8166081905365,False,0.023104790598154068,0.7806764543056488,0.05599471181631088,0.06853412091732025,1.3587431907653809,0.0,0.0,0.0,15.403341293334961,0.0
302,17.841354608535767,True,0.00010671357813407667,0.0007492187432944775,0.05595290660858154,0.05595291033387184,1.394410490989685,0.0,0.0,0.0,15.421442031860352,0.0
303,17.96078586578369,False,2.3520857095718384,14.830583333969116,0.14069461822509766,0.2683444619178772,1.133060097694397,0.0,0.0,0.0,14.73245906829834,0.0
304,17.985859632492065,False,0.023515354841947556,0.7905734330415726,0.056029923260211945,0.07913457602262497,1.3575137853622437,0.0,0.0,0.0,15.383187294006348,0.0
305,18.010736227035522,True,0.00011346892279107124,0.0007257339893840253,0.05595290660858154,0.05595291033387184,1.3670077323913574,0.0,0.0,0.0,15.402963638305664,0.0
306,18.130773544311523,False,2.3513656854629517,14.821131229400635,0.14058661460876465,0.2683444619178772,1.132609248161316,0.0,0.0,0.0,14.72235107421875,0.0
307,18.155601501464844,False,0.023747803643345833,0.7876650989055634,0.056029923260211945,0.07913457602262497,1.3865830898284912,0.0,0.0,0.0,15.397468566894531,0.0
308,18.18059539794922,True,0.00010716844371927436,0.0007396742148557678,0.05595290660858154,0.05595291033387184,1.3957765102386475,0.0,0.0,0.0,15.417560577392578,0.0
309,18.300554752349854,False,2.3506291210651398,14.822489023208618,0.1403019279241562,0.2683444619178772,1.1312432289123535,0.0,0.0,0.0,14.713872909545898,0.0
310,18.32529306411743,False,0.023235867265611887,0.811316967010498,0.05603650584816933,0.06853412091732025,1.7418211698532104,0.0,0.0,0.0,15.371113777160645,0.0
311,18.35076332092285,True,0.00010993565410899464,0.0011699072638293728,0.05595290660858154,0.05595291033387184,1.7702757120132446,0.0,0.0,0.0,15.39026165008545,0.0
312,18.470945596694946,False,2.348589152097702,14.825277328491211,0.140042245388031,0.2654075026512146,1.1293307542800903,0.0,0.0,0.0,14.70242977142334,0.0
313,18.495847463607788,False,0.023529515601694584,0.8003994822502136,0.05607172101736069,0.07913457602262497,1.3582650423049927,0.0,0.0,0.0,15.356203079223633,0.0
314,18.52077007293701,True,0.00010661061423888896,0.0008985289605334401,0.05595290660858154,0.05595291033387184,1.3848891258239746,0.0,0.0,0.0,15.37615966796875,0.0
315,18.644492387771606,False,2.3475438356399536,14.818748235702515,0.13983961939811707,0.2654075026512146,1.1285111904144287,0.0,0.0,0.0,14.693696975708008,0.0
316,18.66944909095764,False,0.02359844045713544,0.8073974400758743,0.05607172101736069,0.07913457602262497,1.3286494016647339,0.0,0.0,0.0,15.35336685180664,0.0
317,18.694172143936157,True,0.00010812935215653852,0.0008616943523520604,0.05595290660858154,0.05595291033387184,1.3354249000549316,0.0,0.0,0.0,15.373870849609375,0.0
318,18.81537127494812,False,2.346690446138382,14.818183183670044,0.13963820040225983,0.2654075026512146,1.128784418106079,0.0,0.0,0.0,14.683343887329102,0.0
319,18.83998465538025,False,0.023503790143877268,0.8036987483501434,0.056029923260211945,0.07913457602262497,1.472301959991455,0.0,0.0,0.0,15.343144416809082,0.0
320,18.864640474319458,True,0.00010616071449476294,0.0007656355592189357,0.05595290660858154,0.05595291033387184,1.4909347295761108,0.0,0.0,0.0,15.363176345825195,0.0
321,18.9849750995636,False,2.3451516032218933,14.811543226242065,0.13942690193653107,0.2654075026512146,1.1280603408813477,0.0,0.0,0.0,14.674212455749512,0.0
322,19.009697675704956,False,0.023385623935610056,0.8173958957195282,0.05607172101736069,0.07913457602262497,1.375764012336731,0.0,0.0,0.0,15.33208179473877,0.0
323,19.034268140792847,True,0.00011069612810388207,0.0009739479719428346,0.05595290660858154,0.05595291033387184,1.4202286005020142,0.0,0.0,0.0,15.35241413116455,0.0
324,19.154423713684082,False,2.3434115946292877,14.80454683303833,0.13914965093135834,0.2654075026512146,1.1258610486984253,0.0,0.0,0.0,14.666635513305664,0.0
325,19.179344177246094,False,0.023532756604254246,0.8082284033298492,0.056029923260211945,0.07913457602262497,1.4114859104156494,0.0,0.0,0.0,15.325873374938965,0.0
326,19.204100131988525,True,0.00010606487194309011,0.0007638934766873717,0.05595290660858154,0.05595291033387184,1.4353779554367065,0.0,0.0,0.0,15.344082832336426,0.0
327,19.324798822402954,False,2.3422618210315704,14.802849292755127,0.13891737163066864,0.2654075026512146,1.1258337497711182,0.0,0.0,0.0,14.657283782958984,0.0
328,19.34967064857483,False,0.02328893169760704,0.8172950148582458,0.05603650584816933,0.06853412091732025,1.3768432140350342,0.0,0.0,0.0,15.317821502685547,0.0
329,19.37465476989746,True,0.00010959164683299605,0.0007868038665037602,0.05595290660858154,0.05595291033387184,1.4198733568191528,0.0,0.0,0.0,15.337297439575195,0.0
330,19.495099782943726,False,2.340605854988098,14.805909395217896,0.13862401247024536,0.2654075026512146,1.1245770454406738,0.0,0.0,0.0,14.648590087890625,0.0
331,19.519951105117798,False,0.023537485394626856,0.8223449438810349,0.05607172101736069,0.07913457602262497,1.3462029695510864,0.0,0.0,0.0,15.303671836853027,0.0
332,19.54462695121765,True,0.00010419487807666883,0.0009019819117384031,0.05595290660858154,0.05595291033387184,1.386788010597229,0.0,0.0,0.0,15.323352813720703,0.0
333,19.66622495651245,False,2.3396529257297516,14.794069528579712,0.13823862373828888,0.2624431848526001,1.124030590057373,0.0,0.0,0.0,14.639741897583008,0.0
334,19.69154167175293,False,0.023427363485097885,0.8339569717645645,0.05607172101736069,0.07913457602262497,1.3349604606628418,0.0,0.0,0.0,15.290194511413574,0.0
335,19.71635103225708,True,0.00010581179594737478,0.0010761898738564923,0.05595290660858154,0.05595291033387184,1.3760918378829956,0.0,0.0,0.0,15.311454772949219,0.0
336,19.83669662475586,False,2.337990701198578,14.781019687652588,0.13794367015361786,0.2624431848526001,1.1225825548171997,0.0,0.0,0.0,14.629651069641113,0.0
337,19.861865043640137,False,0.023415787145495415,0.8344122022390366,0.05603650584816933,0.06853412091732025,1.6045889854431152,0.0,0.0,0.0,15.301255226135254,0.0
338,19.886717557907104,True,0.00010814103006850928,0.001057877525454387,0.05595290660858154,0.05595291033387184,1.632961630821228,0.0,0.0,0.0,15.321955680847168,0.0
339,20.007141828536987,False,2.336789518594742,14.781752824783325,0.13770295679569244,0.2624431848526001,1.1225552558898926,0.0,0.0,0.0,14.621500015258789,0.0
340,20.03190541267395,False,0.024061689618974924,0.8254718780517578,0.05607172101736069,0.07913457602262497,1.4627670049667358,0.0,0.0,0.0,15.28357219696045,0.0
341,20.056641817092896,True,0.00010810214917000849,0.0007202056440291926,0.05595290660858154,0.05595291033387184,1.475170612335205,0.0,0.0,0.0,15.305809020996094,0.0
342,20.176734685897827,False,2.3366396129131317,14.770439863204956,0.13760307431221008,0.2624431848526001,1.1210663318634033,0.0,0.0,0.0,14.615041732788086,0.0
343,20.201541900634766,False,0.023784993682056665,0.8308611810207367,0.05607172101736069,0.07913457602262497,1.2552385330200195,0.0,0.0,0.0,15.275165557861328,0.0
344,20.226159811019897,True,0.0001088353201339487,0.0008492354390909895,0.05595290660858154,0.05595291033387184,1.3005636930465698,0.0,0.0,0.0,15.295330047607422,0.0
345,20.34593963623047,False,2.335517853498459,14.779272079467773,0.1373714804649353,0.2624431848526001,1.1196728944778442,0.0,0.0,0.0,14.605735778808594,0.0
346,20.37060236930847,False,0.023497713264077902,0.8378357440233231,0.05607172101736069,0.07913457602262497,1.2949082851409912,0.0,0.0,0.0,15.26954460144043,0.0
347,20.395224571228027,True,0.00010744885003077798,0.0009991558908950537,0.05595290660858154,0.05595291033387184,1.3071479797363281,0.0,0.0,0.0,15.289974212646484,0.0
348,20.51545214653015,False,2.333802282810211,14.776650667190552,0.13717320561408997,0.2594379186630249,1.1188533306121826,0.0,0.0,0.0,14.59695816040039,0.0
349,20.540631771087646,False,0.02364190760999918,0.8419923484325409,0.05607172101736069,0.07913457602262497,1.585191249847412,0.0,0.0,0.0,15.263212203979492,0.0
350,20.56539273262024,True,0.00010632283192535397,0.0009019819117384031,0.05595290660858154,0.05595291033387184,1.596338152885437,0.0,0.0,0.0,15.284917831420898,0.0
351,20.688558340072632,False,2.3326794803142548,14.767240285873413,0.13703501224517822,0.2594379186630249,1.1180200576782227,0.0,0.0,0.0,14.587169647216797,0.0
352,20.713560104370117,False,0.023245688062161207,0.8284641057252884,0.05599471181631088,0.06853412091732025,1.4245179891586304,0.0,0.0,0.0,15.259687423706055,0.0
353,20.73846459388733,True,0.0001044883447320899,0.0005503351712832227,0.05595290660858154,0.05595291033387184,1.4329054355621338,0.0,0.0,0.0,15.277176856994629,0.0
354,20.8593909740448,False,2.330588847398758,14.758299589157104,0.1366453915834427,0.2594379186630249,1.1163533926010132,0.0,0.0,0.0,14.578727722167969,0.0
355,20.88421130180359,False,0.02363836159929633,0.846007838845253,0.05607172101736069,0.07913457602262497,1.3877168893814087,0.0,0.0,0.0,15.247958183288574,0.0
356,20.909200191497803,True,0.00010920483873633202,0.0009391278581460938,0.05595290660858154,0.05595291033387184,1.405967116355896,0.0,0.0,0.0,15.267850875854492,0.0
357,21.029764652252197,False,2.329632043838501,14.75744366645813,0.13642151653766632,0.2594379186630249,1.1146868467330933,0.0,0.0,0.0,14.571942329406738,0.0
358,21.05471110343933,False,0.02332524163648486,0.8461062610149384,0.05603650584816933,0.06853412091732025,1.3928531408309937,0.0,0.0,0.0,15.23088550567627,0.0
359,21.07974600791931,True,0.00011142261428176425,0.00089208064309787,0.05595290660858154,0.05595291033387184,1.4117591381072998,0.0,0.0,0.0,15.250663757324219,0.0
360,21.199841737747192,False,2.327897995710373,14.751338958740234,0.13603253662586212,0.2594379186630249,1.1142497062683105,0.0,0.0,0.0,14.563287734985352,0.0
361,21.22490406036377,False,0.023630112409591675,0.8525421470403671,0.05607172101736069,0.07913457602262497,1.3105220794677734,0.0,0.0,0.0,15.217728614807129,0.0
362,21.250300645828247,True,0.00010992489478667267,0.001015030502458103,0.05595290660858154,0.05595291033387184,1.3297832012176514,0.0,0.0,0.0,15.238582611083984,0.0
363,21.370227813720703,False,2.327110469341278,14.751143455505371,0.13574454188346863,0.2564052939414978,1.113949179649353,0.0,0.0,0.0,14.555030822753906,0.0
364,21.395081996917725,False,0.023638091515749693,0.8476654440164566,0.05603650584816933,0.06853412091732025,1.405448079109192,0.0,0.0,0.0,15.218101501464844,0.0
365,21.419820547103882,True,0.00010542084055487067,0.0008068672468652949,0.05595290660858154,0.05595291033387184,1.4341075420379639,0.0,0.0,0.0,15.236953735351562,0.0
366,21.540531158447266,False,2.325853556394577,14.758793115615845,0.1356070339679718,0.2564052939414978,1.1123509407043457,0.0,0.0,0.0,14.546747207641602,0.0
367,21.5652756690979,False,0.02313946606591344,0.8410443365573883,0.05599471181631088,0.06853412091732025,1.52202570438385,0.0,0.0,0.0,15.229384422302246,0.0
368,21.58997869491577,True,0.0001061333023244515,0.0006474721885751933,0.05595290660858154,0.05595291033387184,1.5468056201934814,0.0,0.0,0.0,15.246953010559082,0.0
369,21.71021056175232,False,2.323906421661377,14.753251075744629,0.13527849316596985,0.2564052939414978,1.1116269826889038,0.0,0.0,0.0,14.540542602539062,0.0
370,21.735100030899048,False,0.023719349410384893,0.8551027625799179,0.05607172101736069,0.07913457602262497,1.2915204763412476,0.0,0.0,0.0,15.206295013427734,0.0
371,21.7597599029541,True,0.00010646337614161894,0.0008985289605334401,0.05595290660858154,0.05595291033387184,1.3104127645492554,0.0,0.0,0.0,15.225994110107422,0.0
372,21.880301475524902,False,2.323378175497055,14.751960039138794,0.13511762022972107,0.2564052939414978,1.1108756065368652,0.0,0.0,0.0,14.533105850219727,0.0
373,21.905100345611572,False,0.02368207322433591,0.8601752668619156,0.05603650584816933,0.06853412091732025,1.4980517625808716,0.0,0.0,0.0,15.206304550170898,0.0
374,21.929975748062134,True,0.000112062698462978,0.000986632439889945,0.05595290660858154,0.05595291033387184,1.5298941135406494,0.0,0.0,0.0,15.226564407348633,0.0
375,22.05023717880249,False,2.322258949279785,14.743473529815674,0.13490237295627594,0.2564052939414978,1.1097007989883423,0.0,0.0,0.0,14.524470329284668,0.0
376,22.07509708404541,False,0.02337684389203787,0.8593910187482834,0.05607172101736069,0.07913457602262497,1.338197946548462,0.0,0.0,0.0,15.187219619750977,0.0
377,22.100034952163696,True,0.00010825163371919189,0.0008518461254425347,0.05595290660858154,0.05595291033387184,1.3574864864349365,0.0,0.0,0.0,15.207918167114258,0.0
378,22.22018814086914,False,2.3205596208572388,14.74413514137268,0.13460677862167358,0.2564052939414978,1.1086217164993286,0.0,0.0,0.0,14.517910957336426,0.0
379,22.24533462524414,False,0.0232539139688015,0.8714402467012405,0.056071728467941284,0.07913457602262497,1.3604234457015991,0.0,0.0,0.0,15.187705993652344,0.0
380,22.270066738128662,True,0.00010895365448959637,0.001299053110415116,0.05595290660858154,0.05595291033387184,1.3968420028686523,0.0,0.0,0.0,15.20698356628418,0.0
381,22.390361070632935,False,2.31874480843544,14.73902702331543,0.13437481224536896,0.2564052939414978,1.1072282791137695,0.0,0.0,0.0,14.510377883911133,0.0
382,22.415239334106445,False,0.023255315609276295,0.8617745339870453,0.05603650584816933,0.06853412091732025,1.4730396270751953,0.0,0.0,0.0,15.182865142822266,0.0
383,22.43994140625,True,0.0001080214133253321,0.0008905859431251884,0.05595290660858154,0.05595291033387184,1.4910439252853394,0.0,0.0,0.0,15.201958656311035,0.0
384,22.561946868896484,False,2.3172974586486816,14.73585844039917,0.13414664566516876,0.25333172082901,1.1063404083251953,0.0,0.0,0.0,14.503936767578125,0.0
385,22.587251901626587,False,0.023177098482847214,0.8701026439666748,0.05603650584816933,0.06853412091732025,1.4499808549880981,0.0,0.0,0.0,15.17338752746582,0.0
386,22.612231969833374,True,0.00010803181794472039,0.000974403737927787,0.05595290660858154,0.05595291033387184,1.4622478485107422,0.0,0.0,0.0,15.193367004394531,0.0
387,22.732933521270752,False,2.315557152032852,14.722845554351807,0.13385295867919922,0.25333172082901,1.1067911386489868,0.0,0.0,0.0,14.49741268157959,0.0
388,22.758136749267578,False,0.024040057323873043,0.8669169247150421,0.05607172101736069,0.07913457602262497,1.336189866065979,0.0,0.0,0.0,15.16599178314209,0.0
389,22.782958269119263,True,0.00010778291652968619,0.0010362469038227573,0.05595290660858154,0.05595291033387184,1.3449325561523438,0.0,0.0,0.0,15.186973571777344,0.0
390,22.903106927871704,False,2.315670996904373,14.717440605163574,0.1337326169013977,0.25333172082901,1.1049333810806274,0.0,0.0,0.0,14.490623474121094,0.0
391,22.9277925491333,False,0.02369227120652795,0.8740450441837311,0.05607172101736069,0.07913457602262497,1.3773486614227295,0.0,0.0,0.0,15.162978172302246,0.0
392,22.95241904258728,True,0.00011145115422550589,0.0010749512148322538,0.05595290660858154,0.05595291033387184,1.3999701738357544,0.0,0.0,0.0,15.183561325073242,0.0
393,23.073148488998413,False,2.314264476299286,14.719458818435669,0.1334138810634613,0.25333172082901,1.1044825315475464,0.0,0.0,0.0,14.48350715637207,0.0
394,23.09786820411682,False,0.023620210122317076,0.8780331164598465,0.05603650584816933,0.06853412091732025,1.2908238172531128,0.0,0.0,0.0,15.154600143432617,0.0
395,23.122780799865723,True,0.00010871414815483149,0.0011699072638293728,0.05595290660858154,0.05595291033387184,1.3113280534744263,0.0,0.0,0.0,15.174259185791016,0.0
396,23.242382764816284,False,2.3129305243492126,14.716410636901855,0.1332942396402359,0.25333172082901,1.103676676750183,0.0,0.0,0.0,14.475301742553711,0.0
397,23.2672176361084,False,0.023573124781250954,0.87685726583004,0.05607172101736069,0.07913457602262497,1.4000521898269653,0.0,0.0,0.0,15.141942024230957,0.0
398,23.29223370552063,True,0.0001127709310821956,0.0008905859431251884,0.05595290660858154,0.05595291033387184,1.4087538719177246,0.0,0.0,0.0,15.163118362426758,0.0
399,23.41217803955078,False,2.3117880523204803,14.701218605041504,0.1331259161233902,0.25333172082901,1.1016002893447876,0.0,0.0,0.0,14.468170166015625,0.0
400,23.43696093559265,False,0.02364311134442687,0.8793224394321442,0.05603650584816933,0.06853412091732025,1.3715156316757202,0.0,0.0,0.0,15.143500328063965,0.0
401,23.46175479888916,True,0.00010903313523158431,0.0008156258991220966,0.05595290660858154,0.05595291033387184,1.3928804397583008,0.0,0.0,0.0,15.163957595825195,0.0
402,23.582106590270996,False,2.310629040002823,14.6983802318573,0.13291078805923462,0.2502308189868927,1.1015592813491821,0.0,0.0,0.0,14.460960388183594,0.0
403,23.607043266296387,False,0.023762150667607784,0.8844601362943649,0.05607172101736069,0.07913457602262497,1.4669743776321411,0.0,0.0,0.0,15.149060249328613,0.0
404,23.631843328475952,True,0.0001113839607569389,0.0010066834511235356,0.05595290660858154,0.05595291033387184,1.5040760040283203,0.0,0.0,0.0,15.171492576599121,0.0
405,23.752538919448853,False,2.30985164642334,14.701892137527466,0.13271738588809967,0.2502308189868927,1.1007122993469238,0.0,0.0,0.0,14.453896522521973,0.0
406,23.777565240859985,False,0.023970571346580982,0.8922232687473297,0.056106939911842346,0.07913457602262497,1.3136502504348755,0.0,0.0,0.0,15.123771667480469,0.0
407,23.802440643310547,True,0.0001072017039405182,0.0010880909394472837,0.05595290660858154,0.05595291033387184,1.3487575054168701,0.0,0.0,0.0,15.145620346069336,0.0
408,23.922468662261963,False,2.3092427849769592,14.691221714019775,0.13258114457130432,0.2502308189868927,1.0996605157852173,0.0,0.0,0.0,14.445852279663086,0.0
409,23.947216272354126,False,0.023508211597800255,0.8861327171325684,0.05603650584816933,0.06853412091732025,1.270756721496582,0.0,0.0,0.0,15.124759674072266,0.0
410,23.972272634506226,True,0.00010669284165487625,0.000974403737927787,0.05595290660858154,0.05595291033387184,1.277177095413208,0.0,0.0,0.0,15.14432430267334,0.0
411,24.092885732650757,False,2.3075906932353973,14.685595035552979,0.13240309059619904,0.2502308189868927,1.099496603012085,0.0,0.0,0.0,14.437849998474121,0.0
412,24.118201732635498,False,0.023729768581688404,0.8949532359838486,0.056071728467941284,0.07913457602262497,1.3855311870574951,0.0,0.0,0.0,15.119877815246582,0.0
413,24.143821477890015,True,0.0001101797624869505,0.0012545326899271458,0.05595290660858154,0.05595291033387184,1.405393362045288,0.0,0.0,0.0,15.142179489135742,0.0
414,24.263855695724487,False,2.3066994547843933,14.690194129943848,0.13212653994560242,0.24707525968551636,1.0978573560714722,0.0,0.0,0.0,14.429059982299805,0.0
415,24.28884243965149,False,0.023826539982110262,0.888623371720314,0.05607172101736069,0.07913457602262497,1.3678683042526245,0.0,0.0,0.0,15.116509437561035,0.0
416,24.31363296508789,True,0.00010975396435242146,0.0008107108442345634,0.05595290660858154,0.05595291033387184,1.4130432605743408,0.0,0.0,0.0,15.136465072631836,0.0
417,24.433573484420776,False,2.3059412837028503,14.685351848602295,0.13187973201274872,0.24707525968551636,1.0980075597763062,0.0,0.0,0.0,14.423139572143555,0.0
418,24.458202362060547,False,0.024006085004657507,0.9033671021461487,0.056106939911842346,0.07913457602262497,1.3332529067993164,0.0,0.0,0.0,15.093606948852539,0.0
419,24.483541011810303,True,0.00010658084647729993,0.001275595132028684,0.05595290660858154,0.05595291033387184,1.362773060798645,0.0,0.0,0.0,15.116955757141113,0.0
420,24.60348105430603,False,2.3052258789539337,14.679697751998901,0.13158828020095825,0.24707525968551636,1.0969966650009155,0.0,0.0,0.0,14.416494369506836,0.0
421,24.628114938735962,False,0.023838754277676344,0.9008155763149261,0.056071728467941284,0.07913457602262497,1.3454790115356445,0.0,0.0,0.0,15.094703674316406,0.0
422,24.652872562408447,True,0.00011288932000752538,0.001235988165717572,0.05595290660858154,0.05595291033387184,1.3560384511947632,0.0,0.0,0.0,15.116935729980469,0.0
423,24.77293586730957,False,2.3037539422512054,14.673891067504883,0.1312982439994812,0.24707525968551636,1.095603346824646,0.0,0.0,0.0,14.407670021057129,0.0
424,24.798015356063843,False,0.023779484909027815,0.9023692458868027,0.056071728467941284,0.07913457602262497,1.3037328720092773,0.0,0.0,0.0,15.088515281677246,0.0
425,24.82280135154724,True,0.00011102813004981726,0.0010447828390169889,0.05595290660858154,0.05595291033387184,1.3032684326171875,0.0,0.0,0.0,15.108848571777344,0.0
426,24.943358182907104,False,2.302691340446472,14.672104120254517,0.13102340698242188,0.24707525968551636,1.094892978668213,0.0,0.0,0.0,14.399995803833008,0.0
427,24.96867871284485,False,0.023775040172040462,0.9033866971731186,0.05603650584816933,0.06853412091732025,1.3260948657989502,0.0,0.0,0.0,15.08384895324707,0.0
428,24.993617057800293,True,0.00010751137779152486,0.0011154990352224559,0.05595290660858154,0.05595291033387184,1.3344550132751465,0.0,0.0,0.0,15.103923797607422,0.0
429,25.113526105880737,False,2.3018696904182434,14.671546220779419,0.1309882402420044,0.24389240145683289,1.0935542583465576,0.0,0.0,0.0,14.393147468566895,0.0
430,25.138404607772827,False,0.02354550641030073,0.9069526195526123,0.056071728467941284,0.07913457602262497,1.2415097951889038,0.0,0.0,0.0,15.07528018951416,0.0
431,25.163344621658325,True,0.00010685891538741998,0.0010498711344553158,0.05595290660858154,0.05595291033387184,1.2557302713394165,0.0,0.0,0.0,15.095864295959473,0.0
432,25.28343367576599,False,2.300497591495514,14.664136171340942,0.13082267343997955,0.24389240145683289,1.0930215120315552,0.0,0.0,0.0,14.38674259185791,0.0
433,25.308255434036255,False,0.02373191062361002,0.9112647920846939,0.056071728467941284,0.07913457602262497,1.3010281324386597,0.0,0.0,0.0,15.063797950744629,0.0
434,25.333070039749146,True,0.00011357809853507206,0.0012087405048077926,0.05595290660858154,0.05595291033387184,1.320972204208374,0.0,0.0,0.0,15.084684371948242,0.0
435,25.45288372039795,False,2.2993141412734985,14.66166377067566,0.13066455721855164,0.24389240145683289,1.0924887657165527,0.0,0.0,0.0,14.379413604736328,0.0
436,25.477808713912964,False,0.023549343459308147,0.9048060327768326,0.05603650584816933,0.06853412091732025,1.4591606855392456,0.0,0.0,0.0,15.073186874389648,0.0
437,25.502610206604004,True,0.00010822167496371549,0.0008068672468652949,0.05595290660858154,0.05595291033387184,1.4768098592758179,0.0,0.0,0.0,15.091684341430664,0.0
438,25.62335205078125,False,2.2978830337524414,14.655890464782715,0.1304536908864975,0.24389240145683289,1.0920380353927612,0.0,0.0,0.0,14.372356414794922,0.0
439,25.648396015167236,False,0.023621907457709312,0.9083950519561768,0.05603650584816933,0.06853412091732025,1.371570348739624,0.0,0.0,0.0,15.066574096679688,0.0
440,25.67328190803528,True,0.0001078737204807112,0.0008156258991220966,0.05595290660858154,0.05595291033387184,1.3948339223861694,0.0,0.0,0.0,15.085216522216797,0.0
441,25.79323434829712,False,2.2964416444301605,14.656165838241577,0.1302601546049118,0.24389240145683289,1.0911500453948975,0.0,0.0,0.0,14.365468978881836,0.0
442,25.818090200424194,False,0.024014648515731096,0.919375941157341,0.056071728467941284,0.07913457602262497,1.2873950004577637,0.0,0.0,0.0,15.056687355041504,0.0
443,25.842676639556885,True,0.0001103719841921702,0.001282885205000639,0.05595290660858154,0.05595291033387184,1.320944905281067,0.0,0.0,0.0,15.078272819519043,0.0
444,25.962944984436035,False,2.2961729764938354,14.65550184249878,0.1301521360874176,0.24389240145683289,1.08918297290802,0.0,0.0,0.0,14.359175682067871,0.0
445,25.987645387649536,False,0.02351841889321804,0.9209524840116501,0.056071728467941284,0.07913457602262497,1.293105125427246,0.0,0.0,0.0,15.045866966247559,0.0
446,26.012316703796387,True,0.00011027609616576228,0.001155776990344748,0.05595290660858154,0.05595291033387184,1.3123935461044312,0.0,0.0,0.0,15.067148208618164,0.0
447,26.13245415687561,False,2.2945675253868103,14.64936375617981,0.1299237757921219,0.24389240145683289,1.088090181350708,0.0,0.0,0.0,14.353876113891602,0.0
448,26.157146453857422,False,0.02371730050072074,0.9277493506669998,0.056071728467941284,0.07913457602262497,1.3667618036270142,0.0,0.0,0.0,15.038127899169922,0.0
449,26.181836366653442,True,0.00011628630090854131,0.0014431834279093891,0.05595290660858154,0.05595291033387184,1.4136443138122559,0.0,0.0,0.0,15.060874938964844,0.0
450,26.301281452178955,False,2.2937309741973877,14.639158248901367,0.12971481680870056,0.24389240145683289,1.0869426727294922,0.0,0.0,0.0,14.345807075500488,0.0
451,26.326268672943115,False,0.023769522085785866,0.9286680817604065,0.056071728467941284,0.07913457602262497,1.4854705333709717,0.0,0.0,0.0,15.040863037109375,0.0
452,26.3521466255188,True,0.00011501240805955604,0.0014329928671941161,0.05595290660858154,0.05595291033387184,1.5126819610595703,0.0,0.0,0.0,15.063332557678223,0.0
453,26.472745180130005,False,2.2927325963974,14.637001752853394,0.12955842912197113,0.24389240145683289,1.087325096130371,0.0,0.0,0.0,14.34085464477539,0.0
454,26.473984956741333,True,0.00011501240805955604,0.0014329928671941161,0.05595290660858154,0.05595291033387184,1.5126819610595703,0.0,0.0,0.0,15.063332557678223,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.7648625373840332,False,1.6331009566783905,4.510831534862518,0.30194687843322754,0.8289800882339478,1.7593474388122559,0.0,0.0,0.0,17.694026947021484,0.0
1,0.7858972549438477,True,0.008944852743297815,0.0940894614905119,0.05595290660858154,0.05595291033387184,1.86800217628479,0.0,0.0,0.0,17.757373809814453,0.0
2,0.9083378314971924,False,2.696484923362732,15.036017894744873,0.19119596481323242,0.39366477727890015,1.5778692960739136,0.0,0.0,0.0,16.713075637817383,0.0
3,0.9332339763641357,False,0.023451598826795816,0.8495742827653885,0.056138794869184494,0.11190582066774368,1.6174434423446655,0.0,0.0,0.0,17.393569946289062,0.0
4,0.957953691482544,True,0.00011410586921556387,0.0028129667043685913,0.05595290660858154,0.05595291033387184,1.6174980401992798,0.0,0.0,0.0,17.42037582397461,0.0
5,1.0788588523864746,False,2.668565511703491,15.048763751983643,0.18809446692466736,0.3815480172634125,1.535358190536499,0.0,0.0,0.0,16.55148696899414,0.0
6,1.1038868427276611,False,0.023169175256043673,0.7151971757411957,0.056114792823791504,0.10467948019504547,1.5685256719589233,0.0,0.0,0.0,17.232112884521484,0.0
7,1.1287941932678223,True,0.00011098508366558235,0.0021788330923300236,0.05595290660858154,0.05595291033387184,1.5683207511901855,0.0,0.0,0.0,17.254459381103516,0.0
8,1.2500829696655273,False,2.6433566212654114,15.068902969360352,0.18546949326992035,0.3669041097164154,1.5011799335479736,0.0,0.0,0.0,16.41478729248047,0.0
9,1.2748503684997559,False,0.023393065202981234,0.739283487200737,0.05615658685564995,0.10467948019504547,1.5476526021957397,0.0,0.0,0.0,17.093494415283203,0.0
10,1.2994964122772217,True,0.0001127170162362745,0.0019334795069880784,0.05595290660858154,0.05595291033387184,1.5481853485107422,0.0,0.0,0.0,17.11557388305664,0.0
11,1.4213945865631104,False,2.6234015822410583,15.076894760131836,0.1834762543439865,0.3538720905780792,1.4723155498504639,0.0,0.0,0.0,16.298240661621094,0.0
12,1.446094036102295,False,0.02290311036631465,0.763770267367363,0.056114792823791504,0.10467948019504547,1.4993494749069214,0.0,0.0,0.0,16.96573257446289,0.0
13,1.470895767211914,True,0.00011247850125073455,0.0018393128993920982,0.05595290660858154,0.05595291033387184,1.4992948770523071,0.0,0.0,0.0,16.991024017333984,0.0
14,1.5929336547851562,False,2.6054686307907104,15.097235441207886,0.18146245181560516,0.3449108898639679,1.4480137825012207,0.0,0.0,0.0,16.191774368286133,0.0
15,1.6179122924804688,False,0.022511782590299845,0.679074227809906,0.056088969111442566,0.09690672159194946,1.4774792194366455,0.0,0.0,0.0,16.85027313232422,0.0
16,1.6428742408752441,True,0.0001115694522013655,0.0016412936383858323,0.05595290660858154,0.05595291033387184,1.4777934551239014,0.0,0.0,0.0,16.87238121032715,0.0
17,1.7645316123962402,False,2.589483857154846,15.111658573150635,0.17954035103321075,0.3333815336227417,1.4224141836166382,0.0,0.0,0.0,16.09728240966797,0.0
18,1.789595127105713,False,0.02235976979136467,0.6165967881679535,0.056088969111442566,0.09690672159194946,1.5357407331466675,0.0,0.0,0.0,16.764816284179688,0.0
19,1.8144843578338623,True,0.00010646213013387751,0.001235988165717572,0.05595290660858154,0.05595291033387184,1.5872950553894043,0.0,0.0,0.0,16.784685134887695,0.0
20,1.9360804557800293,False,2.575345039367676,15.134005546569824,0.1780395656824112,0.32384657859802246,1.401240587234497,0.0,0.0,0.0,16.00982093811035,0.0
21,1.9611976146697998,False,0.022666268050670624,0.6999640911817551,0.056088969111442566,0.09690672159194946,1.463012933731079,0.0,0.0,0.0,16.661428451538086,0.0
22,1.9860906600952148,True,0.00010818926966749132,0.0015960249584168196,0.05595290660858154,0.05595291033387184,1.463163137435913,0.0,0.0,0.0,16.682804107666016,0.0
23,2.108165740966797,False,2.5635510683059692,15.142878293991089,0.1764821857213974,0.31651097536087036,1.3807090520858765,0.0,0.0,0.0,15.927934646606445,0.0
24,2.1330716609954834,False,0.022067369427531958,0.6433127820491791,0.056088969111442566,0.09690672159194946,1.5236376523971558,0.0,0.0,0.0,16.58860206604004,0.0
25,2.1578242778778076,True,0.00011300849109829869,0.0014542188728228211,0.05595290660858154,0.05595291033387184,1.5582393407821655,0.0,0.0,0.0,16.610733032226562,0.0
26,2.279400110244751,False,2.5512638688087463,15.14708399772644,0.17507009208202362,0.30901142954826355,1.3585519790649414,0.0,0.0,0.0,15.850702285766602,0.0
27,2.3039791584014893,False,0.022265403531491756,0.6201812624931335,0.05606091767549515,0.08846461027860641,1.497751235961914,0.0,0.0,0.0,16.50890350341797,0.0
28,2.3285255432128906,True,0.00011354926755302586,0.0012420813436619937,0.05595290660858154,0.05595291033387184,1.5543051958084106,0.0,0.0,0.0,16.528980255126953,0.0
29,2.4499590396881104,False,2.540915310382843,15.158668756484985,0.1734653264284134,0.30390244722366333,1.3407387733459473,0.0,0.0,0.0,15.783462524414062,0.0
30,2.4748260974884033,False,0.022181961685419083,0.6303688138723373,0.05606091767549515,0.08846461027860641,1.367158055305481,0.0,0.0,0.0,16.41826629638672,0.0
31,2.4998252391815186,True,0.00010904229384323116,0.0013460623449645936,0.05595290660858154,0.05595291033387184,1.366502285003662,0.0,0.0,0.0,16.43694305419922,0.0
32,2.621124505996704,False,2.5318101048469543,15.158559083938599,0.17231744527816772,0.2960750460624695,1.3223246335983276,0.0,0.0,0.0,15.721324920654297,0.0
33,2.6461381912231445,False,0.022008849773555994,0.582028292119503,0.05606091767549515,0.08846461027860641,1.3366817235946655,0.0,0.0,0.0,16.36377716064453,0.0
34,2.6708693504333496,True,0.00010413179552415386,0.0011198695574421436,0.05595290660858154,0.05595291033387184,1.3457658290863037,0.0,0.0,0.0,16.381977081298828,0.0
35,2.7915546894073486,False,2.523306906223297,15.1773202419281,0.1709766536951065,0.29073384404182434,1.3036099672317505,0.0,0.0,0.0,15.663031578063965,0.0
36,2.8164570331573486,False,0.022189912851899862,0.617615282535553,0.05606091767549515,0.08846461027860641,1.3481017351150513,0.0,0.0,0.0,16.299800872802734,0.0
37,2.8411004543304443,True,0.00010828084668901283,0.0011834937322419137,0.05595290660858154,0.05595291033387184,1.3479515314102173,0.0,0.0,0.0,16.320018768310547,0.0
38,2.9626007080078125,False,2.5158455967903137,15.185048580169678,0.1701786369085312,0.2880290746688843,1.2888294458389282,0.0,0.0,0.0,15.611828804016113,0.0
39,2.9877798557281494,False,0.022110252175480127,0.6083609163761139,0.05606091767549515,0.08846461027860641,1.4055299758911133,0.0,0.0,0.0,16.24900245666504,0.0
40,3.012549877166748,True,0.00010979766557284165,0.0011198695574421436,0.05595290660858154,0.05595291033387184,1.4513059854507446,0.0,0.0,0.0,16.268131256103516,0.0
41,3.1350951194763184,False,2.509019374847412,15.19618034362793,0.1689920425415039,0.28255125880241394,1.273024320602417,0.0,0.0,0.0,15.567167282104492,0.0
42,3.16046404838562,False,0.02202747156843543,0.6011683121323586,0.05606091767549515,0.08846461027860641,1.4563056230545044,0.0,0.0,0.0,16.19776153564453,0.0
43,3.1851320266723633,True,0.00010232346539851278,0.0012146045628469437,0.05595290660858154,0.05595291033387184,1.4997320175170898,0.0,0.0,0.0,16.217334747314453,0.0
44,3.3052566051483154,False,2.502371370792389,15.201789140701294,0.16812661290168762,0.27695050835609436,1.2579022645950317,0.0,0.0,0.0,15.529495239257812,0.0
45,3.3304734230041504,False,0.02213336294516921,0.6393220275640488,0.05606091767549515,0.08846461027860641,1.4399678707122803,0.0,0.0,0.0,16.147804260253906,0.0
46,3.3551111221313477,True,0.00010649643627402838,0.0013180580572225153,0.05595290660858154,0.05595291033387184,1.4611823558807373,0.0,0.0,0.0,16.169952392578125,0.0
47,3.47639799118042,False,2.496616691350937,15.188910961151123,0.16711851954460144,0.2741091549396515,1.2427393198013306,0.0,0.0,0.0,15.497566223144531,0.0
48,3.5011913776397705,False,0.02159864641726017,0.5852020159363747,0.05606091767549515,0.08846461027860641,1.4070463180541992,0.0,0.0,0.0,16.114639282226562,0.0
49,3.526029586791992,True,0.00010347553143219557,0.0007822754560038447,0.05595290660858154,0.05595291033387184,1.405243158340454,0.0,0.0,0.0,16.134109497070312,0.0
50,3.648015260696411,False,2.4900132417678833,15.190658569335938,0.16635172069072723,0.2712404727935791,1.2299668788909912,0.0,0.0,0.0,15.46712875366211,0.0
51,3.672877311706543,False,0.022000200115144253,0.6663427501916885,0.05606091767549515,0.08846461027860641,1.3727177381515503,0.0,0.0,0.0,16.089519500732422,0.0
52,3.697781562805176,True,0.00010910812306974549,0.0013407733058556914,0.05595290660858154,0.05595291033387184,1.4211164712905884,0.0,0.0,0.0,16.111400604248047,0.0
53,3.819019317626953,False,2.484976351261139,15.197354555130005,0.16551028192043304,0.2683444619178772,1.2163201570510864,0.0,0.0,0.0,15.43800163269043,0.0
54,3.8437602519989014,False,0.021916497498750687,0.6084553152322769,0.05606091767549515,0.08846461027860641,1.2976949214935303,0.0,0.0,0.0,16.061176300048828,0.0
55,3.8683509826660156,True,0.00010834623026312329,0.0010761898738564923,0.05595290660858154,0.05595291033387184,1.3248244524002075,0.0,0.0,0.0,16.082107543945312,0.0
56,3.989049196243286,False,2.4798035621643066,15.201994180679321,0.16477560997009277,0.2683444619178772,1.2051732540130615,0.0,0.0,0.0,15.410387992858887,0.0
57,4.014317035675049,False,0.02182092284783721,0.587141364812851,0.05606091767549515,0.08846461027860641,1.339359164237976,0.0,0.0,0.0,16.032390594482422,0.0
58,4.039349317550659,True,0.00010854847459995653,0.000789058321970515,0.05595290660858154,0.05595291033387184,1.3743706941604614,0.0,0.0,0.0,16.053436279296875,0.0
59,4.160337209701538,False,2.474885582923889,15.190612077713013,0.16374853253364563,0.2712404727935791,1.193097472190857,0.0,0.0,0.0,15.38123893737793,0.0
60,4.185166120529175,False,0.022333189845085144,0.7267924398183823,0.056088969111442566,0.09690672159194946,1.4723155498504639,0.0,0.0,0.0,16.02334976196289,0.0
61,4.210946321487427,True,0.00010930101780104451,0.001224436709890142,0.05595290660858154,0.05595291033387184,1.5104007720947266,0.0,0.0,0.0,16.045516967773438,0.0
62,4.33208703994751,False,2.471194267272949,15.19717812538147,0.16314004361629486,0.2712404727935791,1.1830024719238281,0.0,0.0,0.0,15.353769302368164,0.0
63,4.356938362121582,False,0.021874967496842146,0.5400891974568367,0.056029923260211945,0.07913457602262497,1.271849513053894,0.0,0.0,0.0,15.971576690673828,0.0
64,4.3816351890563965,True,0.0001088268072635401,0.0008046627044677734,0.05595290660858154,0.05595291033387184,1.2672322988510132,0.0,0.0,0.0,15.99021053314209,0.0
65,4.504579544067383,False,2.4664635956287384,15.20075798034668,0.1621946543455124,0.2712404727935791,1.1718418598175049,0.0,0.0,0.0,15.326904296875,0.0
66,4.529491186141968,False,0.02182893455028534,0.5933133140206337,0.05606091767549515,0.08846461027860641,1.3273789882659912,0.0,0.0,0.0,15.944849967956543,0.0
67,4.554694175720215,True,0.00010819229828484822,0.0009942548058461398,0.05595290660858154,0.05595291033387184,1.3268462419509888,0.0,0.0,0.0,15.963982582092285,0.0
68,4.675967693328857,False,2.4624164402484894,15.19152045249939,0.16131237149238586,0.2712404727935791,1.1653395891189575,0.0,0.0,0.0,15.301055908203125,0.0
69,4.700923919677734,False,0.021953636314719915,0.5535905435681343,0.056029923260211945,0.07913457602262497,1.4584503173828125,0.0,0.0,0.0,15.925643920898438,0.0
70,4.725829124450684,True,0.00010666077287169173,0.0007402743358397856,0.05595290660858154,0.05595291033387184,1.4977102279663086,0.0,0.0,0.0,15.944068908691406,0.0
71,4.846643686294556,False,2.4586397409439087,15.182596445083618,0.1607147604227066,0.2741091549396515,1.1648614406585693,0.0,0.0,0.0,15.276182174682617,0.0
72,4.8715198040008545,False,0.021468987688422203,0.5610993877053261,0.056029923260211945,0.07913457602262497,1.2932690382003784,0.0,0.0,0.0,15.897408485412598,0.0
73,4.896358966827393,True,0.00011163569070049562,0.0008780312782619148,0.05595290660858154,0.05595291033387184,1.3294280767440796,0.0,0.0,0.0,15.915401458740234,0.0
74,5.017923355102539,False,2.454051226377487,15.187680721282959,0.15999020636081696,0.2741091549396515,1.164465308189392,0.0,0.0,0.0,15.25050163269043,0.0
75,5.04279351234436,False,0.02130633918568492,0.5632534623146057,0.056029923260211945,0.07913457602262497,1.3745346069335938,0.0,0.0,0.0,15.872150421142578,0.0
76,5.067651271820068,True,0.00010462078535056207,0.0006364034197758883,0.05595290660858154,0.05595291033387184,1.3934406042099,0.0,0.0,0.0,15.890225410461426,0.0
77,5.1885693073272705,False,2.4494244158267975,15.176817178726196,0.15933234989643097,0.2741091549396515,1.1641510725021362,0.0,0.0,0.0,15.225458145141602,0.0
78,5.213496208190918,False,0.02181361662223935,0.5590379610657692,0.056029923260211945,0.07913457602262497,1.519963026046753,0.0,0.0,0.0,15.852585792541504,0.0
79,5.238304615020752,True,0.00010672998541849665,0.0008365910616703331,0.05595290660858154,0.05595291033387184,1.5587995052337646,0.0,0.0,0.0,15.871101379394531,0.0
80,5.361093044281006,False,2.446536421775818,15.188658237457275,0.15864387154579163,0.27695050835609436,1.1638779640197754,0.0,0.0,0.0,15.202291488647461,0.0
81,5.385911464691162,False,0.021672328002750874,0.5605814605951309,0.056029923260211945,0.07913457602262497,1.3779770135879517,0.0,0.0,0.0,15.830099105834961,0.0
82,5.410466909408569,True,0.00010740152902144473,0.0008860867819748819,0.05595290660858154,0.05595291033387184,1.3889600038528442,0.0,0.0,0.0,15.847979545593262,0.0
83,5.530659198760986,False,2.443123161792755,15.181182622909546,0.15810289978981018,0.27695050835609436,1.1629080772399902,0.0,0.0,0.0,15.179070472717285,0.0
84,5.555395126342773,False,0.021756268106400967,0.5684180185198784,0.056029923260211945,0.07913457602262497,1.3760782480239868,0.0,0.0,0.0,15.808649063110352,0.0
85,5.580142021179199,True,0.00010521374861127697,0.0007008299871813506,0.05595290660858154,0.05595291033387184,1.4177696704864502,0.0,0.0,0.0,15.826502799987793,0.0
86,5.701168775558472,False,2.439889758825302,15.169758796691895,0.1574496179819107,0.27695050835609436,1.1621840000152588,0.0,0.0,0.0,15.157608985900879,0.0
87,5.726047992706299,False,0.021946963388472795,0.581943541765213,0.056029923260211945,0.07913457602262497,1.288610816001892,0.0,0.0,0.0,15.781896591186523,0.0
88,5.752568483352661,True,0.00010447245585964993,0.0009083599434234202,0.05595290660858154,0.05595291033387184,1.3041563034057617,0.0,0.0,0.0,15.801774024963379,0.0
89,5.874211549758911,False,2.43718221783638,15.16088604927063,0.15711639821529388,0.27695050835609436,1.1608589887619019,0.0,0.0,0.0,15.135673522949219,0.0
90,5.899226665496826,False,0.021947729401290417,0.5959183722734451,0.056029923260211945,0.07913457602262497,1.5600016117095947,0.0,0.0,0.0,15.775274276733398,0.0
91,5.924123048782349,True,0.00010337422281736508,0.0006556510925292969,0.05595290660858154,0.05595291033387184,1.5820767879486084,0.0,0.0,0.0,15.79511833190918,0.0
92,6.044315576553345,False,2.4343280494213104,15.157361030578613,0.15661054849624634,0.2797645628452301,1.161255121231079,0.0,0.0,0.0,15.115230560302734,0.0
93,6.0696141719818115,False,0.021656104363501072,0.5906208977103233,0.056029923260211945,0.07913457602262497,1.3530604839324951,0.0,0.0,0.0,15.74036693572998,0.0
94,6.094455718994141,True,0.00010545158147579059,0.0007208219903986901,0.05595290660858154,0.05595291033387184,1.3937411308288574,0.0,0.0,0.0,15.758306503295898,0.0
95,6.214107990264893,False,2.430856376886368,15.164028406143188,0.15586236119270325,0.2797645628452301,1.1602989435195923,0.0,0.0,0.0,15.095235824584961,0.0
96,6.2391369342803955,False,0.021918360143899918,0.5916532874107361,0.056029923260211945,0.07913457602262497,1.3202346563339233,0.0,0.0,0.0,15.721172332763672,0.0
97,6.2639782428741455,True,0.00010617869520501699,0.0007492187432944775,0.05595290660858154,0.05595291033387184,1.3388400077819824,0.0,0.0,0.0,15.739173889160156,0.0
98,6.38381028175354,False,2.428089529275894,15.158717632293701,0.1552790105342865,0.2797645628452301,1.1592743396759033,0.0,0.0,0.0,15.07378101348877,0.0
99,6.4087440967559814,False,0.02166829537600279,0.5980759114027023,0.056029923260211945,0.07913457602262497,1.4796239137649536,0.0,0.0,0.0,15.701684951782227,0.0
100,6.43372654914856,True,0.00010359198313381057,0.0007420718611683697,0.05595290660858154,0.05595291033387184,1.5095947980880737,0.0,0.0,0.0,15.71937370300293,0.0
101,6.554736375808716,False,2.4249015748500824,15.1455819606781,0.15470269322395325,0.2797645628452301,1.1587005853652954,0.0,0.0,0.0,15.05367374420166,0.0
102,6.579674482345581,False,0.02223546849563718,0.6026694923639297,0.056029923260211945,0.07913457602262497,1.5915570259094238,0.0,0.0,0.0,15.682510375976562,0.0
103,6.604659080505371,True,0.00010686359928513411,0.0005693725688615814,0.05595290660858154,0.05595291033387184,1.6191236972808838,0.0,0.0,0.0,15.699934005737305,0.0
104,6.725174427032471,False,2.4227945506572723,15.138957500457764,0.15421746671199799,0.2797645628452301,1.1573482751846313,0.0,0.0,0.0,15.03447151184082,0.0
105,6.75009298324585,False,0.021740468218922615,0.6161918118596077,0.056029923260211945,0.07913457602262497,1.332747459411621,0.0,0.0,0.0,15.656925201416016,0.0
106,6.774643898010254,True,0.00010477106116013601,0.0008090658229775727,0.05595290660858154,0.05595291033387184,1.3441129922866821,0.0,0.0,0.0,15.675227165222168,0.0
107,6.895166635513306,False,2.419687807559967,15.159167051315308,0.1536857783794403,0.2797645628452301,1.1568838357925415,0.0,0.0,0.0,15.01555347442627,0.0
108,6.9204182624816895,False,0.021681950893253088,0.6149962544441223,0.056029923260211945,0.07913457602262497,1.5057835578918457,0.0,0.0,0.0,15.643457412719727,0.0
109,6.94530725479126,True,0.00010951203876174986,0.000672371024847962,0.05595290660858154,0.05595291033387184,1.515687346458435,0.0,0.0,0.0,15.660371780395508,0.0
110,7.066213846206665,False,2.4166302382946014,15.147894620895386,0.15308818221092224,0.2797645628452301,1.156583309173584,0.0,0.0,0.0,14.996322631835938,0.0
111,7.090948820114136,False,0.022021650802344084,0.6089748442173004,0.056029923260211945,0.07913457602262497,1.394451379776001,0.0,0.0,0.0,15.630095481872559,0.0
112,7.115726947784424,True,0.00010505464160814881,0.0007420718611683697,0.05595290660858154,0.05595291033387184,1.3918286561965942,0.0,0.0,0.0,15.647672653198242,0.0
113,7.235207796096802,False,2.4144771695137024,15.142732858657837,0.15259131789207458,0.2797645628452301,1.1561051607131958,0.0,0.0,0.0,14.978067398071289,0.0
114,7.260321855545044,False,0.022014572750777006,0.6147291883826256,0.056029923260211945,0.07913457602262497,1.2393242120742798,0.0,0.0,0.0,15.608428001403809,0.0
115,7.285351753234863,True,0.00011007456123479642,0.0007862392521928996,0.05595290660858154,0.05595291033387184,1.265278935432434,0.0,0.0,0.0,15.626544952392578,0.0
116,7.4054975509643555,False,2.411942481994629,15.139070749282837,0.15205571055412292,0.2797645628452301,1.1562007665634155,0.0,0.0,0.0,14.961301803588867,0.0
117,7.43079686164856,False,0.021849388722330332,0.6260830909013748,0.05599471181631088,0.06853412091732025,1.4894729852676392,0.0,0.0,0.0,15.589670181274414,0.0
118,7.455542802810669,True,0.00010979957551171537,0.0005724839502363466,0.05595290660858154,0.05595291033387184,1.5275307893753052,0.0,0.0,0.0,15.606742858886719,0.0
119,7.575804948806763,False,2.4093805253505707,15.133285522460938,0.15152186155319214,0.2797645628452301,1.1550259590148926,0.0,0.0,0.0,14.943020820617676,0.0
120,7.600897312164307,False,0.021852005738765,0.6491432338953018,0.056029923260211945,0.07913457602262497,1.269431710243225,0.0,0.0,0.0,15.568761825561523,0.0
121,7.625855922698975,True,0.00010651367119862698,0.0005967910328763537,0.05595290660858154,0.05595291033387184,1.2758656740188599,0.0,0.0,0.0,15.587638854980469,0.0
122,7.746954917907715,False,2.4064742028713226,15.117992162704468,0.15099820494651794,0.2797645628452301,1.1545069217681885,0.0,0.0,0.0,14.924286842346191,0.0
123,7.772236585617065,False,0.02215020125731826,0.6422020494937897,0.056029923260211945,0.07913457602262497,1.421895146369934,0.0,0.0,0.0,15.547739028930664,0.0
124,7.797007083892822,True,0.00011052937225031201,0.0009039491851581261,0.05595290660858154,0.05595291033387184,1.4409103393554688,0.0,0.0,0.0,15.56574821472168,0.0
125,7.917382001876831,False,2.4043841660022736,15.126174688339233,0.15072284638881683,0.2797645628452301,1.1532227993011475,0.0,0.0,0.0,14.905648231506348,0.0
126,7.942471027374268,False,0.021690293215215206,0.6330492347478867,0.05599471181631088,0.06853412091732025,1.4164992570877075,0.0,0.0,0.0,15.54111099243164,0.0
127,7.967440843582153,True,0.00010997794561262708,0.0005623090692097321,0.05595290660858154,0.05595291033387184,1.4485465288162231,0.0,0.0,0.0,15.558038711547852,0.0
128,8.08718466758728,False,2.401418536901474,15.110689401626587,0.1499495655298233,0.2797645628452301,1.152608036994934,0.0,0.0,0.0,14.890546798706055,0.0
129,8.111932039260864,False,0.021946101915091276,0.6435055285692215,0.056029923260211945,0.07913457602262497,1.310931921005249,0.0,0.0,0.0,15.519410133361816,0.0
130,8.138538122177124,True,0.00011042549886042252,0.0006114925054134801,0.05595290660858154,0.05595291033387184,1.3522135019302368,0.0,0.0,0.0,15.53717041015625,0.0
131,8.261389255523682,False,2.39872470498085,15.113024711608887,0.14940300583839417,0.2797645628452301,1.1518430709838867,0.0,0.0,0.0,14.87414264678955,0.0
132,8.286662817001343,False,0.021806142758578062,0.648951455950737,0.05599471181631088,0.06853412091732025,1.2904959917068481,0.0,0.0,0.0,15.503774642944336,0.0
133,8.311566829681396,True,0.00010746945918072015,0.0005623090692097321,0.05595290660858154,0.05595291033387184,1.3041152954101562,0.0,0.0,0.0,15.521385192871094,0.0
134,8.43329381942749,False,2.396387755870819,15.10085940361023,0.14901621639728546,0.2797645628452301,1.1516518592834473,0.0,0.0,0.0,14.857938766479492,0.0
135,8.458473920822144,False,0.021673827432096004,0.645773857831955,0.05599471181631088,0.06853412091732025,1.5705883502960205,0.0,0.0,0.0,15.497888565063477,0.0
136,8.483464479446411,True,0.00010258759175485466,0.0004009492477052845,0.05595290660858154,0.05595291033387184,1.5987560749053955,0.0,0.0,0.0,15.514097213745117,0.0
137,8.604957342147827,False,2.3938043415546417,15.090581178665161,0.1485099494457245,0.2797645628452301,1.1515425443649292,0.0,0.0,0.0,14.842321395874023,0.0
138,8.629923582077026,False,0.022178194485604763,0.6622368097305298,0.056029923260211945,0.07913457602262497,1.3329933881759644,0.0,0.0,0.0,15.470903396606445,0.0
139,8.654794692993164,True,0.00010607877811708022,0.0005196212805458345,0.05595290660858154,0.05595291033387184,1.3816243410110474,0.0,0.0,0.0,15.489171981811523,0.0
140,8.776092767715454,False,2.3922042548656464,15.086356401443481,0.1482204645872116,0.2797645628452301,1.1512967348098755,0.0,0.0,0.0,14.828557014465332,0.0
141,8.801151990890503,False,0.022218639496713877,0.6707390397787094,0.056029923260211945,0.07913457602262497,1.2701283693313599,0.0,0.0,0.0,15.451683044433594,0.0
142,8.826515674591064,True,0.00011339693628542591,0.0005724839502363466,0.05595290660858154,0.05595291033387184,1.2881190776824951,0.0,0.0,0.0,15.47085952758789,0.0
143,8.94680905342102,False,2.3904676735401154,15.078661441802979,0.14780673384666443,0.2797645628452301,1.1508731842041016,0.0,0.0,0.0,14.812091827392578,0.0
144,8.971856117248535,False,0.021561747416853905,0.6692956387996674,0.05599471181631088,0.06853412091732025,1.2838159799575806,0.0,0.0,0.0,15.43941879272461,0.0
145,8.996890783309937,True,0.00010904849659709726,0.000565459304198157,0.05595290660858154,0.05595291033387184,1.2946760654449463,0.0,0.0,0.0,15.457184791564941,0.0
146,9.118259191513062,False,2.3869946599006653,15.07351040840149,0.14721879363059998,0.2797645628452301,1.149971604347229,0.0,0.0,0.0,14.795881271362305,0.0
147,9.142977714538574,False,0.022495496086776257,0.6717091798782349,0.056029923260211945,0.07913457602262497,1.564782738685608,0.0,0.0,0.0,15.442968368530273,0.0
148,9.167791604995728,True,0.00010900605957431253,0.0009039491851581261,0.05595290660858154,0.05595291033387184,1.5985921621322632,0.0,0.0,0.0,15.46213150024414,0.0
149,9.28779935836792,False,2.3860231041908264,15.065808296203613,0.14682234823703766,0.27695050835609436,1.1490837335586548,0.0,0.0,0.0,14.780072212219238,0.0
150,9.3124258518219,False,0.022047455422580242,0.6749852001667023,0.05599471181631088,0.06853412091732025,1.4270724058151245,0.0,0.0,0.0,15.410903930664062,0.0
151,9.337183475494385,True,0.00010654134712240193,0.0005847637658007443,0.05595290660858154,0.05595291033387184,1.4464291334152222,0.0,0.0,0.0,15.428513526916504,0.0
152,9.458057880401611,False,2.383819967508316,15.069783926010132,0.1463651955127716,0.27695050835609436,1.1486603021621704,0.0,0.0,0.0,14.767205238342285,0.0
153,9.482951402664185,False,0.02169294049963355,0.6798405945301056,0.05599471181631088,0.06853412091732025,1.4717555046081543,0.0,0.0,0.0,15.398443222045898,0.0
154,9.508171796798706,True,0.00010434238902234938,0.0004214685031911358,0.05595290660858154,0.05595291033387184,1.498734712600708,0.0,0.0,0.0,15.41545295715332,0.0
155,9.628660202026367,False,2.3807233572006226,15.063802003860474,0.14582793414592743,0.27695050835609436,1.1468024253845215,0.0,0.0,0.0,14.75173568725586,0.0
156,9.653659343719482,False,0.022145125549286604,0.6917465478181839,0.05599471181631088,0.06853412091732025,1.3243054151535034,0.0,0.0,0.0,15.380772590637207,0.0
157,9.678320407867432,True,0.00010458038559590932,0.0006343065615510568,0.05595290660858154,0.05595291033387184,1.3518720865249634,0.0,0.0,0.0,15.399067878723145,0.0
158,9.798696041107178,False,2.3789197206497192,15.065903663635254,0.14543959498405457,0.27695050835609436,1.1470483541488647,0.0,0.0,0.0,14.736068725585938,0.0
159,9.823674440383911,False,0.02201748313382268,0.6939160823822021,0.05599471181631088,0.06853412091732025,1.4600075483322144,0.0,0.0,0.0,15.362659454345703,0.0
160,9.848466634750366,True,0.00010811848369485233,0.0005908080493099988,0.05595290660858154,0.05595291033387184,1.4999505281448364,0.0,0.0,0.0,15.38082504272461,0.0
161,9.969350337982178,False,2.3766565322875977,15.05595088005066,0.14499182999134064,0.27695050835609436,1.1459691524505615,0.0,0.0,0.0,14.720885276794434,0.0
162,9.994240045547485,False,0.021786978468298912,0.6812629848718643,0.05599471181631088,0.06853412091732025,1.3030225038528442,0.0,0.0,0.0,15.35908317565918,0.0
163,10.019631624221802,True,0.00010963385648210533,0.0005339525159797631,0.05595290660858154,0.05595291033387184,1.313199520111084,0.0,0.0,0.0,15.376077651977539,0.0
164,10.140825986862183,False,2.374275177717209,15.05437970161438,0.1445186287164688,0.27695050835609436,1.1456959247589111,0.0,0.0,0.0,14.708574295043945,0.0
165,10.165858268737793,False,0.022157086059451103,0.6931407004594803,0.05599471181631088,0.06853412091732025,1.589316725730896,0.0,0.0,0.0,15.341434478759766,0.0
166,10.190817832946777,True,0.00010822802323673386,0.0007027284300420433,0.05595290660858154,0.05595291033387184,1.6039060354232788,0.0,0.0,0.0,15.359079360961914,0.0
167,10.311380863189697,False,2.372375577688217,15.047463178634644,0.14403147995471954,0.27695050835609436,1.1440430879592896,0.0,0.0,0.0,14.69537353515625,0.0
168,10.3366379737854,False,0.021892760414630175,0.7099739462137222,0.05599471181631088,0.06853412091732025,1.3452330827713013,0.0,0.0,0.0,15.32149887084961,0.0
169,10.361489534378052,True,0.00010389222552475985,0.000593058684899006,0.05595290660858154,0.05595291033387184,1.3563252687454224,0.0,0.0,0.0,15.339701652526855,0.0
170,10.481895923614502,False,2.3698773980140686,15.038686990737915,0.14364704489707947,0.27695050835609436,1.1428272724151611,0.0,0.0,0.0,14.678905487060547,0.0
171,10.506715774536133,False,0.02189964521676302,0.7007405906915665,0.05599471181631088,0.06853412091732025,1.3103854656219482,0.0,0.0,0.0,15.311001777648926,0.0
172,10.53138017654419,True,0.00010898452273977455,0.0005724839502363466,0.05595290660858154,0.05595291033387184,1.329933524131775,0.0,0.0,0.0,15.328301429748535,0.0
173,10.651881217956543,False,2.3676910996437073,15.034947395324707,0.14322279393672943,0.27695050835609436,1.1420758962631226,0.0,0.0,0.0,14.66499137878418,0.0
174,10.676636457443237,False,0.022045227233320475,0.7084719836711884,0.05599471181631088,0.06853412091732025,1.4278783798217773,0.0,0.0,0.0,15.301457405090332,0.0
175,10.701574087142944,True,0.00010846660188690294,0.0005527507528313436,0.05595290660858154,0.05595291033387184,1.4466204643249512,0.0,0.0,0.0,15.319225311279297,0.0
176,10.822039365768433,False,2.36566960811615,15.032302141189575,0.14293324947357178,0.27695050835609436,1.1411470174789429,0.0,0.0,0.0,14.6513032913208,0.0
177,10.846977472305298,False,0.021999389864504337,0.7137914001941681,0.05599471181631088,0.06853412091732025,1.2740625143051147,0.0,0.0,0.0,15.28237533569336,0.0
178,10.871848583221436,True,0.00010468195796420332,0.00046648015995742753,0.05595290660858154,0.05595291033387184,1.2952771186828613,0.0,0.0,0.0,15.300514221191406,0.0
179,10.991459131240845,False,2.363225966691971,15.029704570770264,0.1423378735780716,0.27695050835609436,1.140655279159546,0.0,0.0,0.0,14.638223648071289,0.0
180,11.016560554504395,False,0.022154334001243114,0.7251413911581039,0.05599471181631088,0.06853412091732025,1.3772120475769043,0.0,0.0,0.0,15.26491641998291,0.0
181,11.04128098487854,True,0.0001095298557629576,0.0005495276855072007,0.05595290660858154,0.05595291033387184,1.3808183670043945,0.0,0.0,0.0,15.28358268737793,0.0
182,11.161065101623535,False,2.3616544902324677,15.015289783477783,0.14203298091888428,0.27695050835609436,1.1399449110031128,0.0,0.0,0.0,14.624088287353516,0.0
183,11.18606162071228,False,0.02185971476137638,0.7250435650348663,0.05599471181631088,0.06853412091732025,1.3700950145721436,0.0,0.0,0.0,15.25053596496582,0.0
184,11.210787773132324,True,0.00010411316907266155,0.0006802506686653942,0.05595290660858154,0.05595291033387184,1.4006532430648804,0.0,0.0,0.0,15.268239974975586,0.0
185,11.33122205734253,False,2.3595045506954193,15.010145902633667,0.14151479303836823,0.27695050835609436,1.139016032218933,0.0,0.0,0.0,14.611055374145508,0.0
186,11.35603642463684,False,0.021896432153880596,0.7271468639373779,0.05599471181631088,0.06853412091732025,1.3703135251998901,0.0,0.0,0.0,15.242060661315918,0.0
187,11.381044864654541,True,0.0001036682806443423,0.0007275673851836473,0.05595290660858154,0.05595291033387184,1.3978255987167358,0.0,0.0,0.0,15.259305953979492,0.0
188,11.50046443939209,False,2.3576192557811737,14.999183416366577,0.14101199805736542,0.27695050835609436,1.1379778385162354,0.0,0.0,0.0,14.59854793548584,0.0
189,11.525564670562744,False,0.02208844292908907,0.7352863252162933,0.056029923260211945,0.07913457602262497,1.2648690938949585,0.0,0.0,0.0,15.224925994873047,0.0
190,11.550698280334473,True,0.00010554041182331275,0.0005817180863232352,0.05595290660858154,0.05595291033387184,1.2698551416397095,0.0,0.0,0.0,15.244881629943848,0.0
191,11.671205759048462,False,2.3555301129817963,14.998480081558228,0.14059478044509888,0.2741091549396515,1.138046145439148,0.0,0.0,0.0,14.58623218536377,0.0
192,11.695981740951538,False,0.022182641550898552,0.7357149571180344,0.05599471181631088,0.06853412091732025,1.417223334312439,0.0,0.0,0.0,15.212553024291992,0.0
193,11.720923662185669,True,0.00010344251677452121,0.00071835340349935,0.05595290660858154,0.05595291033387184,1.4312388896942139,0.0,0.0,0.0,15.231660842895508,0.0
194,11.841248750686646,False,2.353685200214386,15.003596544265747,0.14035335183143616,0.2741091549396515,1.1366254091262817,0.0,0.0,0.0,14.575214385986328,0.0
195,11.86613941192627,False,0.021923782769590616,0.7314908504486084,0.05599471181631088,0.06853412091732025,1.3049895763397217,0.0,0.0,0.0,15.210569381713867,0.0
196,11.890789031982422,True,0.00010356866368965711,0.0005161913941265084,0.05595290660858154,0.05595291033387184,1.3238136768341064,0.0,0.0,0.0,15.228019714355469,0.0
197,12.011252641677856,False,2.3513448238372803,14.998114109039307,0.14009925723075867,0.2741091549396515,1.1358877420425415,0.0,0.0,0.0,14.56315803527832,0.0
198,12.036149263381958,False,0.022395565174520016,0.7369367033243179,0.05599471181631088,0.06853412091732025,1.387279748916626,0.0,0.0,0.0,15.197502136230469,0.0
199,12.060919284820557,True,0.00010565725460764952,0.0006314999336609617,0.05595290660858154,0.05595291033387184,1.4275368452072144,0.0,0.0,0.0,15.214616775512695,0.0
200,12.181479930877686,False,2.35039159655571,14.987947940826416,0.13992170989513397,0.2741091549396515,1.1344125270843506,0.0,0.0,0.0,14.550605773925781,0.0
201,12.20653247833252,False,0.021854513324797153,0.742875263094902,0.05599471181631088,0.06853412091732025,1.5900681018829346,0.0,0.0,0.0,15.191167831420898,0.0
202,12.231491088867188,True,0.00010535949513723608,0.0006976544682402164,0.05595290660858154,0.05595291033387184,1.5965020656585693,0.0,0.0,0.0,15.208281517028809,0.0
203,12.351949691772461,False,2.347877621650696,14.986598491668701,0.1394587904214859,0.2712404727935791,1.1337294578552246,0.0,0.0,0.0,14.539222717285156,0.0
204,12.37710189819336,False,0.022417919244617224,0.7501573115587234,0.05599471181631088,0.06853412091732025,1.383618712425232,0.0,0.0,0.0,15.167083740234375,0.0
205,12.401845455169678,True,0.0001039432936522644,0.0006957422738196328,0.05595290660858154,0.05595291033387184,1.390230417251587,0.0,0.0,0.0,15.185571670532227,0.0
206,12.522304773330688,False,2.3463378846645355,14.972479343414307,0.1391109824180603,0.2712404727935791,1.131967306137085,0.0,0.0,0.0,14.52644157409668,0.0
207,12.547114372253418,False,0.022508264519274235,0.7532951980829239,0.056029923260211945,0.07913457602262497,1.4215673208236694,0.0,0.0,0.0,15.167876243591309,0.0
208,12.571906328201294,True,0.00010864417163247708,0.0006822063733125106,0.05595290660858154,0.05595291033387184,1.4492841958999634,0.0,0.0,0.0,15.188600540161133,0.0
209,12.693130731582642,False,2.344936430454254,14.96900200843811,0.138881117105484,0.2712404727935791,1.1301367282867432,0.0,0.0,0.0,14.514911651611328,0.0
210,12.718339920043945,False,0.022016381844878197,0.7563657313585281,0.05599471181631088,0.06853412091732025,1.3055360317230225,0.0,0.0,0.0,15.151573181152344,0.0
211,12.743078708648682,True,0.00010624207789078355,0.0006336061051115394,0.05595290660858154,0.05595291033387184,1.3420501947402954,0.0,0.0,0.0,15.16949462890625,0.0
212,12.863922595977783,False,2.3425763845443726,14.972282648086548,0.138392835855484,0.2712404727935791,1.1295493841171265,0.0,0.0,0.0,14.504152297973633,0.0
213,12.889060258865356,False,0.022122603841125965,0.7542163133621216,0.05599471181631088,0.06853412091732025,1.4004210233688354,0.0,0.0,0.0,15.137837409973145,0.0
214,12.913878440856934,True,0.00011010437447112054,0.000675007831887342,0.05595290660858154,0.05595291033387184,1.4194499254226685,0.0,0.0,0.0,15.154914855957031,0.0
215,13.034727573394775,False,2.340494394302368,14.958220720291138,0.13801711797714233,0.2712404727935791,1.1283608675003052,0.0,0.0,0.0,14.490246772766113,0.0
216,13.059815406799316,False,0.02198787173256278,0.7663293927907944,0.05599471181631088,0.06853412091732025,1.375613808631897,0.0,0.0,0.0,15.131592750549316,0.0
217,13.084625720977783,True,0.00010346619092160836,0.0006854534149169922,0.05595290660858154,0.05595291033387184,1.4011859893798828,0.0,0.0,0.0,15.149288177490234,0.0
218,13.205558776855469,False,2.338533103466034,14.947988986968994,0.13773895800113678,0.2683444619178772,1.1282379627227783,0.0,0.0,0.0,14.478622436523438,0.0
219,13.230567932128906,False,0.02202915260568261,0.7650893181562424,0.05599471181631088,0.06853412091732025,1.3891922235488892,0.0,0.0,0.0,15.119213104248047,0.0
220,13.255312204360962,True,0.00010554882464930415,0.0006951035902602598,0.05595290660858154,0.05595291033387184,1.395134449005127,0.0,0.0,0.0,15.135644912719727,0.0
221,13.377315759658813,False,2.336738258600235,14.940991401672363,0.137405663728714,0.2683444619178772,1.1264348030090332,0.0,0.0,0.0,14.46834945678711,0.0
222,13.40302562713623,False,0.02239852910861373,0.7624231278896332,0.05599471181631088,0.06853412091732025,1.6297378540039062,0.0,0.0,0.0,15.111982345581055,0.0
223,13.428720235824585,True,0.00010854498214030173,0.0005066394805908203,0.05595290660858154,0.05595291033387184,1.6558154821395874,0.0,0.0,0.0,15.129171371459961,0.0
224,13.552654266357422,False,2.3353758454322815,14.941596984863281,0.1372653692960739,0.2683444619178772,1.1263391971588135,0.0,0.0,0.0,14.45838737487793,0.0
225,13.578216552734375,False,0.02226305427029729,0.7716118544340134,0.05599471181631088,0.06853412091732025,1.2906599044799805,0.0,0.0,0.0,15.087228775024414,0.0
226,13.603200912475586,True,0.00010508853847568389,0.0006743495760019869,0.05595290660858154,0.05595291033387184,1.299306869506836,0.0,0.0,0.0,15.106447219848633,0.0
227,13.722911596298218,False,2.3338814079761505,14.928879737854004,0.13705801963806152,0.2683444619178772,1.1249321699142456,0.0,0.0,0.0,14.447134017944336,0.0
228,13.747460842132568,False,0.022565582767128944,0.7785327732563019,0.05599471181631088,0.06853412091732025,1.3149206638336182,0.0,0.0,0.0,15.084360122680664,0.0
229,13.772154092788696,True,0.00010448493412695825,0.0007592284237034619,0.05595290660858154,0.05595291033387184,1.318554401397705,0.0,0.0,0.0,15.103072166442871,0.0
230,13.891249895095825,False,2.332584708929062,14.922205209732056,0.13673679530620575,0.2683444619178772,1.12368905544281,0.0,0.0,0.0,14.436186790466309,0.0
231,13.91639256477356,False,0.02234524581581354,0.7731887698173523,0.05599471181631088,0.06853412091732025,1.2628337144851685,0.0,0.0,0.0,15.072731018066406,0.0
232,13.941074848175049,True,0.00010832851330633275,0.0006143905920907855,0.05595290660858154,0.05595291033387184,1.2789392471313477,0.0,0.0,0.0,15.090563774108887,0.0
233,14.061027765274048,False,2.3309409618377686,14.910866022109985,0.13633489608764648,0.2683444619178772,1.123771071434021,0.0,0.0,0.0,14.426446914672852,0.0
234,14.085683107376099,False,0.02219935180619359,0.7845894247293472,0.05603650584816933,0.06853412091732025,1.4679579734802246,0.0,0.0,0.0,15.06022834777832,0.0
235,14.110278129577637,True,0.00010515045687498059,0.0007058810297166929,0.05595290660858154,0.05595291033387184,1.4816182851791382,0.0,0.0,0.0,15.07949161529541,0.0
236,14.229331970214844,False,2.329036146402359,14.908753633499146,0.13612544536590576,0.2654075026512146,1.12332022190094,0.0,0.0,0.0,14.413476943969727,0.0
237,14.254063367843628,False,0.022073413711041212,0.7867682725191116,0.05603650584816933,0.06853412091732025,1.430555820465088,0.0,0.0,0.0,15.049104690551758,0.0
238,14.278884410858154,True,0.00010697257494030055,0.0007592284237034619,0.05595290660858154,0.05595291033387184,1.4412245750427246,0.0,0.0,0.0,15.067111015319824,0.0
239,14.39863896369934,False,2.3271650075912476,14.9088454246521,0.1357969045639038,0.2654075026512146,1.121762990951538,0.0,0.0,0.0,14.403179168701172,0.0
240,14.423224925994873,False,0.022117826156318188,0.773392915725708,0.05599471181631088,0.06853412091732025,1.3618987798690796,0.0,0.0,0.0,15.055253028869629,0.0
241,14.447722911834717,True,0.00010369359188189264,0.0004172325134277344,0.05595290660858154,0.05595291033387184,1.3930307626724243,0.0,0.0,0.0,15.070963859558105,0.0
242,14.56760311126709,False,2.32525035738945,14.900338649749756,0.13544438779354095,0.2654075026512146,1.1211072206497192,0.0,0.0,0.0,14.392308235168457,0.0
243,14.592105865478516,False,0.022231617476791143,0.7972098886966705,0.05603650584816933,0.06853412091732025,1.261126160621643,0.0,0.0,0.0,15.027255058288574,0.0
244,14.616741418838501,True,0.00010468770597071853,0.0007868038665037602,0.05595290660858154,0.05595291033387184,1.2764394283294678,0.0,0.0,0.0,15.045808792114258,0.0
245,14.73622727394104,False,2.3234565556049347,14.899556636810303,0.13516148924827576,0.2654075026512146,1.120369553565979,0.0,0.0,0.0,14.379895210266113,0.0
246,14.76114296913147,False,0.02205202355980873,0.7962726056575775,0.05603650584816933,0.06853412091732025,1.3184587955474854,0.0,0.0,0.0,15.01345443725586,0.0
247,14.785681962966919,True,0.0001076631360774627,0.0007275673851836473,0.05595290660858154,0.05595291033387184,1.3321738243103027,0.0,0.0,0.0,15.030851364135742,0.0
248,14.905754089355469,False,2.3213236033916473,14.895061254501343,0.13484857976436615,0.2654075026512146,1.1188123226165771,0.0,0.0,0.0,14.37082290649414,0.0
249,14.930517673492432,False,0.022622081451117992,0.7984302937984467,0.05603650584816933,0.06853412091732025,1.2640358209609985,0.0,0.0,0.0,15.01374626159668,0.0
250,14.955062627792358,True,0.00010601594112813473,0.0007794318662490696,0.05595290660858154,0.05595291033387184,1.3066835403442383,0.0,0.0,0.0,15.032302856445312,0.0
251,15.074702501296997,False,2.3204821348190308,14.877176284790039,0.13462960720062256,0.2624431848526001,1.1184980869293213,0.0,0.0,0.0,14.361778259277344,0.0
252,15.09950566291809,False,0.02247443189844489,0.8075832575559616,0.05603650584816933,0.06853412091732025,1.3765699863433838,0.0,0.0,0.0,15.003028869628906,0.0
253,15.124002933502197,True,0.00010871799531741999,0.0007868038665037602,0.05595290660858154,0.05595291033387184,1.376447081565857,0.0,0.0,0.0,15.021748542785645,0.0
254,15.242929935455322,False,2.3192889988422394,14.865766763687134,0.1344587355852127,0.2624431848526001,1.117241382598877,0.0,0.0,0.0,14.349021911621094,0.0
255,15.267967939376831,False,0.02237684791907668,0.8006483316421509,0.05595290660858154,0.05595291033387184,1.4699386358261108,0.0,0.0,0.0,14.991872787475586,0.0
256,15.292623281478882,True,0.00010485618986422196,0.0006474721885751933,0.05595290660858154,0.05595291033387184,1.4962759017944336,0.0,0.0,0.0,15.008646011352539,0.0
257,15.411850214004517,False,2.3178429901599884,14.869575500488281,0.1341114193201065,0.2624431848526001,1.1158889532089233,0.0,0.0,0.0,14.33997917175293,0.0
258,15.436418294906616,False,0.022036193404346704,0.8070294559001923,0.055994704365730286,0.06853412091732025,1.3972108364105225,0.0,0.0,0.0,14.982378005981445,0.0
259,15.460757732391357,True,0.00010914656741078943,0.0006508925434900448,0.05595290660858154,0.05595291033387184,1.4214580059051514,0.0,0.0,0.0,14.999214172363281,0.0
260,15.580445528030396,False,2.31542631983757,14.872685670852661,0.13364124298095703,0.2624431848526001,1.1144546270370483,0.0,0.0,0.0,14.32929801940918,0.0
261,15.605087757110596,False,0.02230786019936204,0.8025301247835159,0.05599471181631088,0.06853412091732025,1.351967692375183,0.0,0.0,0.0,14.98132038116455,0.0
262,15.62971806526184,True,0.00010566212949925102,0.0006474721885751933,0.05595290660858154,0.05595291033387184,1.3829084634780884,0.0,0.0,0.0,14.998214721679688,0.0
263,15.748660564422607,False,2.3139990866184235,14.85835075378418,0.1334969699382782,0.2624431848526001,1.1130750179290771,0.0,0.0,0.0,14.319151878356934,0.0
264,15.773347854614258,False,0.02227067481726408,0.8138934522867203,0.05603650584816933,0.06853412091732025,1.2775869369506836,0.0,0.0,0.0,14.9629487991333,0.0
265,15.798125743865967,True,0.00010925133210548665,0.0007638934766873717,0.05595290660858154,0.05595291033387184,1.294402837753296,0.0,0.0,0.0,14.980270385742188,0.0
266,15.91646146774292,False,2.3123133182525635,14.838706254959106,0.1332056075334549,0.2594379186630249,1.112105131149292,0.0,0.0,0.0,14.307723999023438,0.0
267,15.941313028335571,False,0.022182008251547813,0.809120386838913,0.05599471181631088,0.06853412091732025,1.2615495920181274,0.0,0.0,0.0,14.957070350646973,0.0
268,15.965763092041016,True,0.00010743287930381484,0.0008107108442345634,0.05595290660858154,0.05595291033387184,1.2654155492782593,0.0,0.0,0.0,14.974425315856934,0.0
269,16.084553241729736,False,2.3104731738567352,14.837676286697388,0.13295282423496246,0.2594379186630249,1.1120777130126953,0.0,0.0,0.0,14.300153732299805,0.0
270,16.109071254730225,False,0.022365981712937355,0.8212314546108246,0.055994704365730286,0.06853412091732025,1.4176740646362305,0.0,0.0,0.0,14.942512512207031,0.0
271,16.13340997695923,True,0.00010465611921972595,0.0010189606109634042,0.05595290660858154,0.05595291033387184,1.4435468912124634,0.0,0.0,0.0,14.959796905517578,0.0
272,16.252203941345215,False,2.3090967535972595,14.84344482421875,0.1325073391199112,0.2594379186630249,1.1105067729949951,0.0,0.0,0.0,14.292379379272461,0.0
273,16.276775121688843,False,0.02254339400678873,0.818411335349083,0.05603650584816933,0.06853412091732025,1.261508584022522,0.0,0.0,0.0,14.938077926635742,0.0
274,16.30150079727173,True,0.00010736948752310127,0.0008107108442345634,0.05595290660858154,0.05595291033387184,1.2716172933578491,0.0,0.0,0.0,14.955713272094727,0.0
275,16.42030954360962,False,2.3081174492836,14.82582688331604,0.1323108822107315,0.2594379186630249,1.1095916032791138,0.0,0.0,0.0,14.283292770385742,0.0
276,16.44570803642273,False,0.022805496118962765,0.8189985156059265,0.05599471181631088,0.06853412091732025,1.217604160308838,0.0,0.0,0.0,14.92883586883545,0.0
277,16.470421314239502,True,0.00010775473128887825,0.0006854534149169922,0.05595290660858154,0.05595291033387184,1.2342698574066162,0.0,0.0,0.0,14.946581840515137,0.0
278,16.58947443962097,False,2.3073281347751617,14.82959508895874,0.13222692906856537,0.2594379186630249,1.1084167957305908,0.0,0.0,0.0,14.27409553527832,0.0
279,16.614049196243286,False,0.022524334490299225,0.8315297961235046,0.055994704365730286,0.06853412091732025,1.3483749628067017,0.0,0.0,0.0,14.919290542602539,0.0
280,16.638564825057983,True,0.00010617967745929491,0.0008301966590806842,0.05595290660858154,0.05595291033387184,1.3722670078277588,0.0,0.0,0.0,14.936737060546875,0.0
281,16.758132934570312,False,2.3056064546108246,14.819763898849487,0.13186635076999664,0.2564052939414978,1.1068594455718994,0.0,0.0,0.0,14.261603355407715,0.0
282,16.78342866897583,False,0.022507859393954277,0.826733261346817,0.05603650584816933,0.06853412091732025,1.327843427658081,0.0,0.0,0.0,14.911155700683594,0.0
283,16.80831503868103,True,0.00010427902452647686,0.0007592284237034619,0.05595290660858154,0.05595291033387184,1.3413535356521606,0.0,0.0,0.0,14.92983627319336,0.0
284,16.927945137023926,False,2.3042772710323334,14.814783334732056,0.13166970014572144,0.2564052939414978,1.1061627864837646,0.0,0.0,0.0,14.2545166015625,0.0
285,16.95258331298828,False,0.022486259695142508,0.8270324766635895,0.05599471181631088,0.06853412091732025,1.367158055305481,0.0,0.0,0.0,14.914709091186523,0.0
286,16.977140426635742,True,0.00010596393622108735,0.0007586432911921293,0.05595290660858154,0.05595291033387184,1.3655050992965698,0.0,0.0,0.0,14.933347702026367,0.0
287,17.09624409675598,False,2.3027458786964417,14.81566071510315,0.1313750296831131,0.2564052939414978,1.1047557592391968,0.0,0.0,0.0,14.244012832641602,0.0
288,17.120707273483276,False,0.022299124393612146,0.8445648849010468,0.05603650584816933,0.06853412091732025,1.2923810482025146,0.0,0.0,0.0,14.890262603759766,0.0
289,17.145602703094482,True,0.0001097504446079256,0.001024177108774893,0.05595290660858154,0.05595291033387184,1.3101805448532104,0.0,0.0,0.0,14.909666061401367,0.0
290,17.26524519920349,False,2.300865650177002,14.803789854049683,0.1310919225215912,0.2564052939414978,1.1043869256973267,0.0,0.0,0.0,14.234939575195312,0.0
291,17.289937496185303,False,0.0225891824811697,0.8386900275945663,0.05603650584816933,0.06853412091732025,1.2895944118499756,0.0,0.0,0.0,14.883193969726562,0.0
292,17.31459331512451,True,0.00010589016710582655,0.0008601469016866758,0.05595290660858154,0.05595291033387184,1.29121994972229,0.0,0.0,0.0,14.900910377502441,0.0
293,17.434003353118896,False,2.299739718437195,14.796961545944214,0.1310097873210907,0.2564052939414978,1.1030073165893555,0.0,0.0,0.0,14.227069854736328,0.0
294,17.458775281906128,False,0.022363767493516207,0.844099298119545,0.05603650584816933,0.06853412091732025,1.2740079164505005,0.0,0.0,0.0,14.878135681152344,0.0
295,17.48323893547058,True,0.0001113311191147659,0.0008492354390909895,0.05595290660858154,0.05595291033387184,1.292626976966858,0.0,0.0,0.0,14.89693832397461,0.0
296,17.60329556465149,False,2.2981327772140503,14.800870418548584,0.13070489466190338,0.25333172082901,1.1025974750518799,0.0,0.0,0.0,14.217934608459473,0.0
297,17.627812385559082,False,0.02271458739414811,0.8432570844888687,0.05603650584816933,0.06853412091732025,1.2571237087249756,0.0,0.0,0.0,14.875582695007324,0.0
298,17.652323484420776,True,0.00010704573469411116,0.0007679521513637155,0.05595290660858154,0.05595291033387184,1.2684344053268433,0.0,0.0,0.0,14.894096374511719,0.0
299,17.7720468044281,False,2.2972790896892548,14.798973798751831,0.1303907036781311,0.25333172082901,1.1014772653579712,0.0,0.0,0.0,14.21105670928955,0.0
300,17.79655361175537,False,0.022463137283921242,0.8435796201229095,0.05603650584816933,0.06853412091732025,1.252328872680664,0.0,0.0,0.0,14.87230396270752,0.0
301,17.821036100387573,True,0.00010411096809548326,0.0008156258991220966,0.05595290660858154,0.05595291033387184,1.2626971006393433,0.0,0.0,0.0,14.889663696289062,0.0
302,17.94024109840393,False,2.295425236225128,14.788275957107544,0.13023681938648224,0.25333172082901,1.0999473333358765,0.0,0.0,0.0,14.202821731567383,0.0
303,17.965174913406372,False,0.022723269648849964,0.8504512906074524,0.05603650584816933,0.06853412091732025,1.2017035484313965,0.0,0.0,0.0,14.862534523010254,0.0
304,17.989805459976196,True,0.00010535851288295817,0.0008905859431251884,0.05595290660858154,0.05595291033387184,1.2326306104660034,0.0,0.0,0.0,14.881328582763672,0.0
305,18.109236478805542,False,2.2945553064346313,14.792109727859497,0.13002490997314453,0.25333172082901,1.0988545417785645,0.0,0.0,0.0,14.19438362121582,0.0
306,18.133663654327393,False,0.022942465730011463,0.8676006644964218,0.056071728467941284,0.07913457602262497,1.651389479637146,0.0,0.0,0.0,14.885602951049805,0.0
307,18.15820050239563,True,0.00011094717592641246,0.0012087405048077926,0.05595290660858154,0.05595291033387184,1.6687381267547607,0.0,0.0,0.0,14.905967712402344,0.0
308,18.276530027389526,False,2.2936758399009705,14.775609970092773,0.1296563297510147,0.25333172082901,1.0978299379348755,0.0,0.0,0.0,14.18491268157959,0.0
309,18.301105976104736,False,0.022481263149529696,0.8649411052465439,0.055994704365730286,0.06853412091732025,1.2791168689727783,0.0,0.0,0.0,14.842881202697754,0.0
310,18.3254714012146,True,0.00010961007319565397,0.001184618886327371,0.05595290660858154,0.05595291033387184,1.3121203184127808,0.0,0.0,0.0,14.861072540283203,0.0
311,18.44555425643921,False,2.2918057441711426,14.782005548477173,0.1294865906238556,0.2502308189868927,1.096436619758606,0.0,0.0,0.0,14.1748046875,0.0
312,18.47046446800232,False,0.022455216385424137,0.8616553246974945,0.055994704365730286,0.06853412091732025,1.281329870223999,0.0,0.0,0.0,14.83549690246582,0.0
313,18.495444297790527,True,0.00011314797120576259,0.0007952251326059923,0.05595290660858154,0.05595291033387184,1.2949901819229126,0.0,0.0,0.0,14.854397773742676,0.0
314,18.613275051116943,False,2.2901274263858795,14.770152568817139,0.12909969687461853,0.2502308189868927,1.0949339866638184,0.0,0.0,0.0,14.167491912841797,0.0
315,18.638425588607788,False,0.022949790582060814,0.8652380853891373,0.05603650584816933,0.06853412091732025,1.180598258972168,0.0,0.0,0.0,14.822611808776855,0.0
316,18.66287112236023,True,0.00010805934834934305,0.0009573923307470977,0.05595290660858154,0.05595291033387184,1.2131645679473877,0.0,0.0,0.0,14.842183113098145,0.0
317,18.78154182434082,False,2.2898897528648376,14.756373167037964,0.12908758223056793,0.2502308189868927,1.0944422483444214,0.0,0.0,0.0,14.162057876586914,0.0
318,18.806615591049194,False,0.02258945954963565,0.8716198801994324,0.05603650584816933,0.06853412091732025,1.2167435884475708,0.0,0.0,0.0,14.822162628173828,0.0
319,18.8310489654541,True,0.00010632233170326799,0.0010880909394472837,0.05595290660858154,0.05595291033387184,1.2204865217208862,0.0,0.0,0.0,14.842317581176758,0.0
320,18.95007586479187,False,2.2883114218711853,14.752825498580933,0.12880674004554749,0.2502308189868927,1.0940051078796387,0.0,0.0,0.0,14.15114974975586,0.0
321,18.974955081939697,False,0.022451356053352356,0.8725301921367645,0.055994704365730286,0.06853412091732025,1.3283761739730835,0.0,0.0,0.0,14.813457489013672,0.0
322,18.99964475631714,True,0.00010392216609034222,0.0010498711344553158,0.05595290660858154,0.05595291033387184,1.3617621660232544,0.0,0.0,0.0,14.832193374633789,0.0
323,19.11852717399597,False,2.286606729030609,14.751514196395874,0.12826505303382874,0.2502308189868927,1.0928438901901245,0.0,0.0,0.0,14.144699096679688,0.0
324,19.14329242706299,False,0.022607736755162477,0.8694183826446533,0.05603650584816933,0.06853412091732025,1.370026707649231,0.0,0.0,0.0,14.813310623168945,0.0
325,19.167871713638306,True,0.00010759178621810861,0.0008905859431251884,0.05595290660858154,0.05595291033387184,1.3997516632080078,0.0,0.0,0.0,14.831146240234375,0.0
326,19.286702632904053,False,2.2853223979473114,14.743568897247314,0.12808097898960114,0.2502308189868927,1.0925843715667725,0.0,0.0,0.0,14.136433601379395,0.0
327,19.31149649620056,False,0.02283696085214615,0.8773940801620483,0.055994704365730286,0.06853412091732025,1.2838842868804932,0.0,0.0,0.0,14.80899715423584,0.0
328,19.335899591445923,True,0.00010773228495963849,0.001025910023599863,0.05595290660858154,0.05595291033387184,1.3050988912582397,0.0,0.0,0.0,14.827047348022461,0.0
329,19.454979419708252,False,2.284504324197769,14.740968942642212,0.12778820097446442,0.24707525968551636,1.0915461778640747,0.0,0.0,0.0,14.128995895385742,0.0
330,19.479692459106445,False,0.022825736086815596,0.8765818923711777,0.05603650584816933,0.06853412091732025,1.3135000467300415,0.0,0.0,0.0,14.80311393737793,0.0
331,19.504306077957153,True,0.00010819004273798782,0.0009103133925236762,0.05595290660858154,0.05595291033387184,1.3279390335083008,0.0,0.0,0.0,14.8236083984375,0.0
332,19.62333869934082,False,2.28341743350029,14.732658863067627,0.12758544087409973,0.24707525968551636,1.090275764465332,0.0,0.0,0.0,14.122734069824219,0.0
333,19.648940324783325,False,0.022760727442801,0.8850625902414322,0.056071728467941284,0.07913457602262497,1.2187789678573608,0.0,0.0,0.0,14.785272598266602,0.0
334,19.673468112945557,True,0.00010914854101429228,0.0011042957339668646,0.05595290660858154,0.05595291033387184,1.240321397781372,0.0,0.0,0.0,14.804510116577148,0.0
335,19.793416261672974,False,2.282114028930664,14.73104476928711,0.12735919654369354,0.24707525968551636,1.089524507522583,0.0,0.0,0.0,14.113677024841309,0.0
336,19.817980766296387,False,0.022687981836497784,0.8819593489170074,0.055994704365730286,0.06853412091732025,1.2305132150650024,0.0,0.0,0.0,14.78633975982666,0.0
337,19.8427996635437,True,0.00010795603884616867,0.0010749512148322538,0.05595290660858154,0.05595291033387184,1.2415508031845093,0.0,0.0,0.0,14.804706573486328,0.0
338,19.96139407157898,False,2.2808246314525604,14.724352359771729,0.12718847393989563,0.24707525968551636,1.088472604751587,0.0,0.0,0.0,14.106608390808105,0.0
339,19.986006259918213,False,0.02261066110804677,0.8958162367343903,0.056071728467941284,0.07913457602262497,1.2861109972000122,0.0,0.0,0.0,14.776671409606934,0.0
340,20.01079273223877,True,0.0001125195649365196,0.0013407733058556914,0.05595290660858154,0.05595291033387184,1.3182265758514404,0.0,0.0,0.0,14.797073364257812,0.0
341,20.129716873168945,False,2.2794122993946075,14.730160236358643,0.12698960304260254,0.24389240145683289,1.0881174802780151,0.0,0.0,0.0,14.097663879394531,0.0
342,20.15412211418152,False,0.022689339239150286,0.8857394754886627,0.055994704365730286,0.06853412091732025,1.2070447206497192,0.0,0.0,0.0,14.770864486694336,0.0
343,20.17861008644104,True,0.00010926109098363668,0.0009083599434234202,0.05595290660858154,0.05595291033387184,1.213670015335083,0.0,0.0,0.0,14.789005279541016,0.0
344,20.297215223312378,False,2.278052717447281,14.716824293136597,0.12678492069244385,0.24389240145683289,1.0872567892074585,0.0,0.0,0.0,14.090437889099121,0.0
345,20.321715116500854,False,0.022451477125287056,0.8892374485731125,0.055994704365730286,0.06853412091732025,1.518446683883667,0.0,0.0,0.0,14.768806457519531,0.0
346,20.346404314041138,True,0.00010429102985654026,0.0008601469016866758,0.05595290660858154,0.05595291033387184,1.5316835641860962,0.0,0.0,0.0,14.786251068115234,0.0
347,20.465092420578003,False,2.2763745486736298,14.713997840881348,0.12660302221775055,0.24389240145683289,1.0854673385620117,0.0,0.0,0.0,14.081470489501953,0.0
348,20.4902925491333,False,0.022716247476637363,0.8940111845731735,0.055994704365730286,0.06853412091732025,1.233532190322876,0.0,0.0,0.0,14.753742218017578,0.0
349,20.51495599746704,True,0.00011317948519717902,0.0011154990352224559,0.05595290660858154,0.05595291033387184,1.2471516132354736,0.0,0.0,0.0,14.772323608398438,0.0
350,20.633456230163574,False,2.275315821170807,14.706059694290161,0.12634021043777466,0.24389240145683289,1.085521936416626,0.0,0.0,0.0,14.07444953918457,0.0
351,20.65823769569397,False,0.02274314872920513,0.9095031768083572,0.056029923260211945,0.07913457602262497,1.400830864906311,0.0,0.0,0.0,14.764894485473633,0.0
352,20.682817220687866,True,0.0001078304740076419,0.0016660004621371627,0.05595290660858154,0.05595291033387184,1.4480957984924316,0.0,0.0,0.0,14.784891128540039,0.0
353,20.801164388656616,False,2.274274230003357,14.700744152069092,0.1261240541934967,0.24389240145683289,1.084087610244751,0.0,0.0,0.0,14.067032814025879,0.0
354,20.825605630874634,False,0.022917529568076134,0.8974680304527283,0.05603650584816933,0.06853412091732025,1.2673416137695312,0.0,0.0,0.0,14.743521690368652,0.0
355,20.850495100021362,True,0.00011077832823502831,0.0008885891293175519,0.05595290660858154,0.05595291033387184,1.2639811038970947,0.0,0.0,0.0,14.762426376342773,0.0
356,20.969244480133057,False,2.2733983397483826,14.697320461273193,0.12589164078235626,0.24066855013370514,1.0832133293151855,0.0,0.0,0.0,14.0596284866333,0.0
357,20.993950605392456,False,0.022851829417049885,0.9111030399799347,0.056029923260211945,0.07913457602262497,1.299989938735962,0.0,0.0,0.0,14.744017601013184,0.0
358,21.01839828491211,True,0.00011042755431844853,0.0014651713718194515,0.05595290660858154,0.05595291033387184,1.3421322107315063,0.0,0.0,0.0,14.763904571533203,0.0
359,21.13629460334778,False,2.2723226249217987,14.692991971969604,0.12566585838794708,0.24066855013370514,1.0826396942138672,0.0,0.0,0.0,14.0521240234375,0.0
360,21.16075325012207,False,0.02293294295668602,0.9142632037401199,0.056029923260211945,0.07913457602262497,1.2700873613357544,0.0,0.0,0.0,14.727306365966797,0.0
361,21.18519926071167,True,0.00011077911949541885,0.001591566833667457,0.05595290660858154,0.05595291033387184,1.3116285800933838,0.0,0.0,0.0,14.747902870178223,0.0
362,21.304367780685425,False,2.2713056206703186,14.684027433395386,0.12546716630458832,0.24066855013370514,1.0811779499053955,0.0,0.0,0.0,14.044472694396973,0.0
363,21.330581426620483,False,0.0230661709792912,0.904756635427475,0.05603650584816933,0.06853412091732025,1.2425343990325928,0.0,0.0,0.0,14.72281551361084,0.0
364,21.35611343383789,True,0.00011126968274766114,0.0011107114551123232,0.05595290660858154,0.05595291033387184,1.2719042301177979,0.0,0.0,0.0,14.742801666259766,0.0
365,21.47523260116577,False,2.270820587873459,14.688329696655273,0.12534835934638977,0.24066855013370514,1.0805085897445679,0.0,0.0,0.0,14.039382934570312,0.0
366,21.500061750411987,False,0.022604081314057112,0.9164049476385117,0.056029923260211945,0.07913457602262497,1.3269145488739014,0.0,0.0,0.0,14.713323593139648,0.0
367,21.52458691596985,True,0.00011080380318162497,0.0014170995564199984,0.05595290660858154,0.05595291033387184,1.3429381847381592,0.0,0.0,0.0,14.733335494995117,0.0
368,21.64266586303711,False,2.2687527537345886,14.685282707214355,0.1250859498977661,0.24066855013370514,1.078609824180603,0.0,0.0,0.0,14.030329704284668,0.0
369,21.667631149291992,False,0.02292773686349392,0.9120898693799973,0.056071728467941284,0.07913457602262497,1.2168664932250977,0.0,0.0,0.0,14.713525772094727,0.0
370,21.692166805267334,True,0.00010940674656012561,0.0012534702545963228,0.05595290660858154,0.05595291033387184,1.237452745437622,0.0,0.0,0.0,14.733665466308594,0.0
371,21.810215711593628,False,2.267979681491852,14.681946039199829,0.12484896928071976,0.24066855013370514,1.0781863927841187,0.0,0.0,0.0,14.02619743347168,0.0
372,21.81143808364868,True,0.00010940674656012561,0.0012534702545963228,0.05595290660858154,0.05595291033387184,1.237452745437622,0.0,0.0,0.0,14.733665466308594,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.753899335861206,False,2.315874546766281,4.932807683944702,0.38772860169410706,0.8127651810646057,1.8848589658737183,0.0,0.0,0.0,18.436664581298828,0.0
1,0.7749679088592529,False,0.016981210792437196,0.11130382306873798,0.05595290660858154,0.05595291033387184,1.8565000295639038,0.0,0.0,0.0,18.547046661376953,0.0
2,0.7996439933776855,True,0.0001067618177330587,0.00036286699469201267,0.05595290660858154,0.05595291033387184,1.8556121587753296,0.0,0.0,0.0,18.547590255737305,0.0
3,0.9188575744628906,False,2.857128083705902,14.663437604904175,0.20154614746570587,0.6875678300857544,1.5136109590530396,0.0,0.0,0.0,17.464921951293945,0.0
4,0.9437994956970215,False,0.031020604074001312,1.1158094555139542,0.05628674477338791,0.11869502812623978,1.5525156259536743,0.0,0.0,0.0,18.203304290771484,0.0
5,0.9682073593139648,True,0.0001286526457988657,0.004107534186914563,0.05595290660858154,0.05595291033387184,1.553034782409668,0.0,0.0,0.0,18.23528289794922,0.0
6,1.0857536792755127,False,2.813599705696106,14.7286856174469,0.19724854826927185,0.6154820322990417,1.4192723035812378,0.0,0.0,0.0,17.313650131225586,0.0
7,1.1103599071502686,False,0.030904854647815228,1.0535522550344467,0.0563080720603466,0.12511540949344635,1.4386974573135376,0.0,0.0,0.0,18.052406311035156,0.0
8,1.1347541809082031,True,0.00013084760212223046,0.0045619948650710285,0.05595290660858154,0.05595291033387184,1.5672005414962769,0.0,0.0,0.0,18.08677101135254,0.0
9,1.252157211303711,False,2.7790629863739014,14.744260311126709,0.19413088262081146,0.5595291256904602,1.356502890586853,0.0,0.0,0.0,17.2039794921875,0.0
10,1.2767236232757568,False,0.0308399461209774,1.0509176552295685,0.0563080720603466,0.12511540949344635,1.3793020248413086,0.0,0.0,0.0,17.94087028503418,0.0
11,1.300994634628296,True,0.00013128287719155196,0.005128857446834445,0.05595290660858154,0.05595291033387184,1.4280695915222168,0.0,0.0,0.0,17.97443389892578,0.0
12,1.4190311431884766,False,2.751415967941284,14.76537823677063,0.19186510145664215,0.5158568620681763,1.344386100769043,0.0,0.0,0.0,17.112836837768555,0.0
13,1.4440560340881348,False,0.030871236231178045,1.0507450997829437,0.0563080720603466,0.12511540949344635,1.3633466958999634,0.0,0.0,0.0,17.852611541748047,0.0
14,1.4685454368591309,True,0.00013341979865799658,0.0049003754975274205,0.05595290660858154,0.05595291033387184,1.4423993825912476,0.0,0.0,0.0,17.886825561523438,0.0
15,1.5874755382537842,False,2.7284416556358337,14.786721467971802,0.18975000083446503,0.48294901847839355,1.3322557210922241,0.0,0.0,0.0,17.040489196777344,0.0
16,1.6121323108673096,False,0.03107849508523941,1.0785886645317078,0.0563080720603466,0.12511540949344635,1.352309226989746,0.0,0.0,0.0,17.77630043029785,0.0
17,1.6365721225738525,True,0.00013382838915276807,0.005304897204041481,0.05595290660858154,0.05595291033387184,1.407059907913208,0.0,0.0,0.0,17.81020736694336,0.0
18,1.753952980041504,False,2.7090945839881897,14.81050729751587,0.1880965530872345,0.45628395676612854,1.3215186595916748,0.0,0.0,0.0,16.9776554107666,0.0
19,1.7785890102386475,False,0.031216577626764774,1.0849330574274063,0.0563080720603466,0.12511540949344635,1.3563252687454224,0.0,0.0,0.0,17.708820343017578,0.0
20,1.8031535148620605,True,0.0001339933805866167,0.004520630172919482,0.05595290660858154,0.05595291033387184,1.3911592960357666,0.0,0.0,0.0,17.743478775024414,0.0
21,1.9201233386993408,False,2.693047821521759,14.82602834701538,0.18669429421424866,0.4334028363227844,1.3095248937606812,0.0,0.0,0.0,16.91909408569336,0.0
22,1.944767713546753,False,0.031174614559859037,1.0812870413064957,0.0563080720603466,0.12511540949344635,1.3849711418151855,0.0,0.0,0.0,17.64983367919922,0.0
23,1.9693446159362793,True,0.00013128216778568458,0.004616282822098583,0.05595290660858154,0.05595291033387184,1.4218131303787231,0.0,0.0,0.0,17.683626174926758,0.0
24,2.085876703262329,False,2.6785972714424133,14.844462871551514,0.18507538735866547,0.4149613082408905,1.2960283756256104,0.0,0.0,0.0,16.860511779785156,0.0
25,2.110883951187134,False,0.03119035391137004,1.074403077363968,0.0563080720603466,0.12511540949344635,1.4208569526672363,0.0,0.0,0.0,17.618576049804688,0.0
26,2.1355552673339844,True,0.00013282931831781752,0.004537788627203554,0.05595290660858154,0.05595291033387184,1.531027913093567,0.0,0.0,0.0,17.650836944580078,0.0
27,2.2524523735046387,False,2.6661416888237,14.855676889419556,0.18392188847064972,0.4015331566333771,1.2850455045700073,0.0,0.0,0.0,16.813325881958008,0.0
28,2.277160167694092,False,0.03174672368913889,1.1470543593168259,0.05634329095482826,0.12511540949344635,1.4353642463684082,0.0,0.0,0.0,17.55071258544922,0.0
29,2.3018383979797363,True,0.00013392653272603638,0.004101583617739379,0.05595290660858154,0.05595291033387184,1.4350091218948364,0.0,0.0,0.0,17.582868576049805,0.0
30,2.4185867309570312,False,2.655663788318634,14.89570140838623,0.18290261924266815,0.38765421509742737,1.274690866470337,0.0,0.0,0.0,16.768115997314453,0.0
31,2.4433772563934326,False,0.031391691882163286,1.0420454293489456,0.0563080720603466,0.12511540949344635,1.4281105995178223,0.0,0.0,0.0,17.51308822631836,0.0
32,2.4677600860595703,True,0.00013804276022710837,0.004740724398288876,0.05595290660858154,0.05595291033387184,1.5558488368988037,0.0,0.0,0.0,17.54583740234375,0.0
33,2.584237813949585,False,2.6455220580101013,14.904577732086182,0.18164652585983276,0.37534621357917786,1.263243556022644,0.0,0.0,0.0,16.728008270263672,0.0
34,2.6087827682495117,False,0.0314830825664103,1.1228854954242706,0.05634329095482826,0.12511540949344635,1.5974856615066528,0.0,0.0,0.0,17.480445861816406,0.0
35,2.633244514465332,True,0.00013094472706143279,0.004417283344082534,0.05595290660858154,0.05595291033387184,1.6683284044265747,0.0,0.0,0.0,17.513471603393555,0.0
36,2.750430107116699,False,2.636536657810211,14.925438165664673,0.18084271252155304,0.3732561767101288,1.252820611000061,0.0,0.0,0.0,16.689163208007812,0.0
37,2.7753753662109375,False,0.03177560865879059,1.1129753291606903,0.05634329095482826,0.12511540949344635,1.3980168104171753,0.0,0.0,0.0,17.424274444580078,0.0
38,2.7998154163360596,True,0.00013493310689227656,0.004747838247567415,0.05595290660858154,0.05595291033387184,1.4484509229660034,0.0,0.0,0.0,17.458484649658203,0.0
39,2.9164934158325195,False,2.62912780046463,14.942032098770142,0.17985467612743378,0.37534621357917786,1.2422611713409424,0.0,0.0,0.0,16.653783798217773,0.0
40,2.941340684890747,False,0.03175611142069101,1.1017358303070068,0.05634329095482826,0.12511540949344635,1.4366483688354492,0.0,0.0,0.0,17.39299774169922,0.0
41,2.9658114910125732,True,0.00013073052286927123,0.00456053443485871,0.05595290660858154,0.05595291033387184,1.463477373123169,0.0,0.0,0.0,17.428783416748047,0.0
42,3.0826756954193115,False,2.6220834255218506,14.952870607376099,0.17888179421424866,0.37534621357917786,1.2334911823272705,0.0,0.0,0.0,16.62189483642578,0.0
43,3.108351707458496,False,0.0316947721876204,1.124911606311798,0.05634329095482826,0.12511540949344635,1.581011176109314,0.0,0.0,0.0,17.374195098876953,0.0
44,3.13287091255188,True,0.00013806915376335382,0.004242096620146185,0.05595290660858154,0.05595291033387184,1.6580967903137207,0.0,0.0,0.0,17.407894134521484,0.0
45,3.2500312328338623,False,2.6152467727661133,14.965379238128662,0.17789603769779205,0.37534621357917786,1.2225629091262817,0.0,0.0,0.0,16.59162712097168,0.0
46,3.2746758460998535,False,0.03206929424777627,1.196938082575798,0.05637429282069206,0.12511540949344635,1.8066669702529907,0.0,0.0,0.0,17.35152244567871,0.0
47,3.299375295639038,True,0.00014012706742505543,0.004261315043549985,0.05595290660858154,0.05595291033387184,1.8977407217025757,0.0,0.0,0.0,17.384239196777344,0.0
48,3.4169371128082275,False,2.6100873947143555,14.991211891174316,0.1772886961698532,0.37534621357917786,1.2150360345840454,0.0,0.0,0.0,16.562334060668945,0.0
49,3.4416348934173584,False,0.03210582537576556,1.0704528540372849,0.05637429282069206,0.12511540949344635,1.5747547149658203,0.0,0.0,0.0,17.314823150634766,0.0
50,3.466506004333496,True,0.00013858815691492055,0.004533578758127987,0.05595290660858154,0.05595291033387184,1.597390055656433,0.0,0.0,0.0,17.353225708007812,0.0
51,3.583193063735962,False,2.6051878929138184,14.994171857833862,0.17659224569797516,0.37534621357917786,1.207741379737854,0.0,0.0,0.0,16.535030364990234,0.0
52,3.60771107673645,False,0.03218731842935085,1.1182226985692978,0.05637429282069206,0.12511540949344635,1.463135838508606,0.0,0.0,0.0,17.278135299682617,0.0
53,3.6323184967041016,True,0.00014106573871686123,0.004559365625027567,0.05595290660858154,0.05595291033387184,1.4864541292190552,0.0,0.0,0.0,17.313194274902344,0.0
54,3.7491471767425537,False,2.6008141040802,15.01573920249939,0.1758691519498825,0.37534621357917786,1.200979471206665,0.0,0.0,0.0,16.50967788696289,0.0
55,3.7738335132598877,False,0.03238570177927613,1.124664917588234,0.05637429282069206,0.12511540949344635,1.5430080890655518,0.0,0.0,0.0,17.2562255859375,0.0
56,3.798431396484375,True,0.00013940716598881409,0.0044965968118049204,0.05595290660858154,0.05595291033387184,1.6264456510543823,0.0,0.0,0.0,17.292264938354492,0.0
57,3.9167187213897705,False,2.597174644470215,15.022876262664795,0.1752069592475891,0.37742260098457336,1.1926876306533813,0.0,0.0,0.0,16.48278045654297,0.0
58,3.9413681030273438,False,0.03217053133994341,1.1020102351903915,0.05637429282069206,0.12511540949344635,1.5089117288589478,0.0,0.0,0.0,17.225242614746094,0.0
59,3.965830087661743,True,0.00013870489965484012,0.0042923621367663145,0.05595290660858154,0.05595291033387184,1.541519045829773,0.0,0.0,0.0,17.262569427490234,0.0
60,4.082305431365967,False,2.593320310115814,15.024410486221313,0.1746399998664856,0.37742260098457336,1.1862536668777466,0.0,0.0,0.0,16.45836639404297,0.0
61,4.107021808624268,False,0.032546897418797016,1.1617089807987213,0.05637429282069206,0.12511540949344635,1.58743155002594,0.0,0.0,0.0,17.217350006103516,0.0
62,4.131789922714233,True,0.00013096991096972488,0.00456238427432254,0.05595290660858154,0.05595291033387184,1.6747077703475952,0.0,0.0,0.0,17.249980926513672,0.0
63,4.248026609420776,False,2.5904059410095215,15.05236268043518,0.17408259212970734,0.37742260098457336,1.1807074546813965,0.0,0.0,0.0,16.437969207763672,0.0
64,4.272753953933716,False,0.032279957085847855,1.0661814361810684,0.05637429282069206,0.12511540949344635,1.5990428924560547,0.0,0.0,0.0,17.190738677978516,0.0
65,4.297229766845703,True,0.00013619020137412008,0.005251723923720419,0.05595290660858154,0.05595291033387184,1.6435893774032593,0.0,0.0,0.0,17.227903366088867,0.0
66,4.414913892745972,False,2.5872132182121277,15.057302713394165,0.17348109185695648,0.37742260098457336,1.1755849123001099,0.0,0.0,0.0,16.415874481201172,0.0
67,4.439364433288574,False,0.032550899777561426,1.0958394408226013,0.056402336806058884,0.12511540949344635,1.5048682689666748,0.0,0.0,0.0,17.1655330657959,0.0
68,4.463624477386475,True,0.00014451228707912378,0.005414926563389599,0.05595290660858154,0.05595291033387184,1.547106146812439,0.0,0.0,0.0,17.203060150146484,0.0
69,4.580380439758301,False,2.5846198201179504,15.06385326385498,0.17283114790916443,0.37742260098457336,1.1727434396743774,0.0,0.0,0.0,16.39405059814453,0.0
70,4.60499382019043,False,0.03272000700235367,1.1229941248893738,0.056402336806058884,0.12511540949344635,1.4784764051437378,0.0,0.0,0.0,17.142927169799805,0.0
71,4.629686594009399,True,0.0001406227602274157,0.004520630172919482,0.05595290660858154,0.05595291033387184,1.5264517068862915,0.0,0.0,0.0,17.17962646484375,0.0
72,4.746872425079346,False,2.58248507976532,15.075719356536865,0.1724521964788437,0.37742260098457336,1.1748335361480713,0.0,0.0,0.0,16.37016487121582,0.0
73,4.771385431289673,False,0.032985503785312176,1.1678847670555115,0.056402336806058884,0.12511540949344635,1.597021222114563,0.0,0.0,0.0,17.131067276000977,0.0
74,4.796204328536987,True,0.00014070255929254927,0.004306100308895111,0.05595290660858154,0.05595291033387184,1.676347017288208,0.0,0.0,0.0,17.167064666748047,0.0
75,4.913717746734619,False,2.5803694128990173,15.094656944274902,0.17205174267292023,0.3794853091239929,1.175981044769287,0.0,0.0,0.0,16.346332550048828,0.0
76,4.93822979927063,False,0.032777758315205574,1.0645801573991776,0.056402336806058884,0.12511540949344635,1.7928290367126465,0.0,0.0,0.0,17.11280059814453,0.0
77,4.96303653717041,True,0.00014180156540533062,0.005563463782891631,0.05595290660858154,0.05595291033387184,1.8308595418930054,0.0,0.0,0.0,17.152542114257812,0.0
78,5.080191612243652,False,2.578081488609314,15.087747573852539,0.17158696055412292,0.3794853091239929,1.1740412712097168,0.0,0.0,0.0,16.3245906829834,0.0
79,5.104587554931641,False,0.03248073626309633,1.080847606062889,0.056402336806058884,0.12511540949344635,1.47947359085083,0.0,0.0,0.0,17.089405059814453,0.0
80,5.129411458969116,True,0.00014175418982631527,0.004636632220353931,0.05595290660858154,0.05595291033387184,1.5663399696350098,0.0,0.0,0.0,17.126813888549805,0.0
81,5.246731281280518,False,2.5756654143333435,15.084290504455566,0.17120102047920227,0.3794853091239929,1.1780983209609985,0.0,0.0,0.0,16.30510902404785,0.0
82,5.271342039108276,False,0.033106221817433834,1.1660300940275192,0.05642816796898842,0.12511540949344635,1.4861671924591064,0.0,0.0,0.0,17.07364273071289,0.0
83,5.29626727104187,True,0.00013627960470330436,0.004282418522052467,0.05595290660858154,0.05595291033387184,1.575355887413025,0.0,0.0,0.0,17.108156204223633,0.0
84,5.413525104522705,False,2.574872672557831,15.10569453239441,0.17041529715061188,0.3794853091239929,1.1784535646438599,0.0,0.0,0.0,16.284954071044922,0.0
85,5.438033103942871,False,0.03315033158287406,1.0891525447368622,0.05642816796898842,0.12511540949344635,1.6059824228286743,0.0,0.0,0.0,17.038028717041016,0.0
86,5.462917804718018,True,0.00014717126759933308,0.00593455508351326,0.05595290660858154,0.05595291033387184,1.63035249710083,0.0,0.0,0.0,17.07732391357422,0.0
87,5.580781698226929,False,2.5735440850257874,15.108801126480103,0.17016033828258514,0.3794853091239929,1.1808167695999146,0.0,0.0,0.0,16.26533317565918,0.0
88,5.6054980754852295,False,0.03292794106528163,1.115487888455391,0.056402336806058884,0.12511540949344635,1.5608484745025635,0.0,0.0,0.0,17.032814025878906,0.0
89,5.63039493560791,True,0.0001445499037799891,0.005096109816804528,0.05595290660858154,0.05595291033387184,1.6559520959854126,0.0,0.0,0.0,17.06886863708496,0.0
90,5.747910976409912,False,2.5719475746154785,15.120313167572021,0.16964592039585114,0.3794853091239929,1.1759400367736816,0.0,0.0,0.0,16.247188568115234,0.0
91,5.772706508636475,False,0.033665732480585575,1.2225645035505295,0.05642816796898842,0.12511540949344635,1.7675983905792236,0.0,0.0,0.0,17.020008087158203,0.0
92,5.797633171081543,True,0.0001365808475384256,0.0036681079654954374,0.05595290660858154,0.05595291033387184,1.8343839645385742,0.0,0.0,0.0,17.057512283325195,0.0
93,5.9150710105896,False,2.5712814927101135,15.143979787826538,0.16945037245750427,0.3794853091239929,1.1786857843399048,0.0,0.0,0.0,16.22631072998047,0.0
94,5.940215349197388,False,0.0332881323993206,1.113133355975151,0.056402336806058884,0.12511540949344635,1.6120339632034302,0.0,0.0,0.0,17.004884719848633,0.0
95,5.964817523956299,True,0.00013772326383332256,0.0044826496741734445,0.05595290660858154,0.05595291033387184,1.6245468854904175,0.0,0.0,0.0,17.044097900390625,0.0
96,6.082599401473999,False,2.569727897644043,15.134574174880981,0.1690700352191925,0.3794853091239929,1.1783442497253418,0.0,0.0,0.0,16.207080841064453,0.0
97,6.107156276702881,False,0.032987119629979134,1.122271865606308,0.056402336806058884,0.12511540949344635,1.4842957258224487,0.0,0.0,0.0,16.967544555664062,0.0
98,6.1317527294158936,True,0.0001383163453283487,0.004360926104709506,0.05595290660858154,0.05595291033387184,1.5356451272964478,0.0,0.0,0.0,17.00617218017578,0.0
99,6.249069929122925,False,2.5678959488868713,15.123459100723267,0.16864541172981262,0.3794853091239929,1.1817593574523926,0.0,0.0,0.0,16.192272186279297,0.0
100,6.273703098297119,False,0.03328568767756224,1.1289442330598831,0.05642816796898842,0.12511540949344635,1.6457613706588745,0.0,0.0,0.0,16.97054672241211,0.0
101,6.298160552978516,True,0.00013797734027320985,0.004491359577514231,0.05595290660858154,0.05595291033387184,1.666689157485962,0.0,0.0,0.0,17.006671905517578,0.0
102,6.416182518005371,False,2.566899061203003,15.131151676177979,0.16829153895378113,0.3794853091239929,1.1810489892959595,0.0,0.0,0.0,16.173507690429688,0.0
103,6.440971851348877,False,0.03287120722234249,1.136155128479004,0.05642816796898842,0.12511540949344635,1.4416207075119019,0.0,0.0,0.0,16.935733795166016,0.0
104,6.465542316436768,True,0.00014020622074895073,0.004751204396598041,0.05595290660858154,0.05595291033387184,1.51795494556427,0.0,0.0,0.0,16.9739933013916,0.0
105,6.582473278045654,False,2.56540983915329,15.120875835418701,0.16793665289878845,0.3794853091239929,1.1803386211395264,0.0,0.0,0.0,16.155956268310547,0.0
106,6.606962442398071,False,0.033593426924198866,1.1467903107404709,0.056422628462314606,0.13122159242630005,1.4660590887069702,0.0,0.0,0.0,16.94904899597168,0.0
107,6.631391763687134,True,0.00013635496543429326,0.004559365625027567,0.05595290660858154,0.05595291033387184,1.4914401769638062,0.0,0.0,0.0,16.983123779296875,0.0
108,6.748905658721924,False,2.5652042031288147,15.14565110206604,0.16759730875492096,0.3794853091239929,1.17882239818573,0.0,0.0,0.0,16.140941619873047,0.0
109,6.773573875427246,False,0.03351647173985839,1.1520445346832275,0.05642816796898842,0.12511540949344635,1.5779786109924316,0.0,0.0,0.0,16.906295776367188,0.0
110,6.7981579303741455,True,0.00014036781976756174,0.0044918537605553865,0.05595290660858154,0.05595291033387184,1.6615800857543945,0.0,0.0,0.0,16.9462890625,0.0
111,6.915615558624268,False,2.564568817615509,15.145832300186157,0.1671573370695114,0.3794853091239929,1.1802020072937012,0.0,0.0,0.0,16.121387481689453,0.0
112,6.940195798873901,False,0.03347968216985464,1.1573661863803864,0.05645217001438141,0.12511540949344635,1.5331453084945679,0.0,0.0,0.0,16.886789321899414,0.0
113,6.964782476425171,True,0.00014262790500652045,0.004417987074702978,0.05595290660858154,0.05595291033387184,1.5729106664657593,0.0,0.0,0.0,16.923669815063477,0.0
114,7.081817626953125,False,2.5639358162879944,15.148783922195435,0.16678433120250702,0.3794853091239929,1.1791502237319946,0.0,0.0,0.0,16.104537963867188,0.0
115,7.106562376022339,False,0.0335252471268177,1.1666864156723022,0.05642816796898842,0.12511540949344635,1.641499400138855,0.0,0.0,0.0,16.8901309967041,0.0
116,7.1311280727386475,True,0.00014237737559597008,0.004625508736353368,0.05595290660858154,0.05595291033387184,1.6862918138504028,0.0,0.0,0.0,16.927974700927734,0.0
117,7.2489707469940186,False,2.5632700324058533,15.163218975067139,0.1665075272321701,0.37742260098457336,1.1763361692428589,0.0,0.0,0.0,16.090221405029297,0.0
118,7.273876428604126,False,0.03376492531970143,1.1700757592916489,0.05647246167063713,0.13122159242630005,1.5229272842407227,0.0,0.0,0.0,16.871360778808594,0.0
119,7.29850959777832,True,0.00014069834833208006,0.004522496601566672,0.05595290660858154,0.05595291033387184,1.6030863523483276,0.0,0.0,0.0,16.9089412689209,0.0
120,7.415922403335571,False,2.5627243518829346,15.15640377998352,0.1661761850118637,0.3794853091239929,1.1798741817474365,0.0,0.0,0.0,16.074230194091797,0.0
121,7.4414448738098145,False,0.03382196417078376,1.1766528338193893,0.05647246167063713,0.13122159242630005,1.505728840827942,0.0,0.0,0.0,16.838285446166992,0.0
122,7.466542482376099,True,0.00014862537682347465,0.0050579727394506335,0.05595290660858154,0.05595291033387184,1.6095614433288574,0.0,0.0,0.0,16.87822151184082,0.0
123,7.584284067153931,False,2.562108635902405,15.172752141952515,0.16598667204380035,0.3794853091239929,1.1802157163619995,0.0,0.0,0.0,16.05730628967285,0.0
124,7.608892202377319,False,0.03381852526217699,1.1847588419914246,0.05647246167063713,0.13122159242630005,1.6921930313110352,0.0,0.0,0.0,16.837337493896484,0.0
125,7.633477210998535,True,0.00013824623238178901,0.004313828540034592,0.05595290660858154,0.05595291033387184,1.7679535150527954,0.0,0.0,0.0,16.876455307006836,0.0
126,7.752521514892578,False,2.561506927013397,15.17212986946106,0.16568364202976227,0.3794853091239929,1.1771694421768188,0.0,0.0,0.0,16.041400909423828,0.0
127,7.776949644088745,False,0.033987576607614756,1.1943982541561127,0.05646996200084686,0.12511540949344635,1.453997015953064,0.0,0.0,0.0,16.815185546875,0.0
128,7.801503658294678,True,0.0001454213179385988,0.005381939699873328,0.05595290660858154,0.05595291033387184,1.4784218072891235,0.0,0.0,0.0,16.855175018310547,0.0
129,7.919133424758911,False,2.5613686442375183,15.161124467849731,0.16534218192100525,0.3794853091239929,1.1835079193115234,0.0,0.0,0.0,16.026874542236328,0.0
130,7.94365668296814,False,0.03405767027288675,1.2073013931512833,0.05649024620652199,0.13122159242630005,1.5645095109939575,0.0,0.0,0.0,16.832704544067383,0.0
131,7.968169450759888,True,0.0001402072848577518,0.00460694165667519,0.05595290660858154,0.05595291033387184,1.6447231769561768,0.0,0.0,0.0,16.86760902404785,0.0
132,8.08578109741211,False,2.5610950589179993,15.165932178497314,0.16493381559848785,0.3794853091239929,1.1813905239105225,0.0,0.0,0.0,16.012348175048828,0.0
133,8.110788345336914,False,0.03390956437215209,1.2014857679605484,0.05649396777153015,0.12511540949344635,1.604753017425537,0.0,0.0,0.0,16.802940368652344,0.0
134,8.135207414627075,True,0.0001503926068835426,0.004854120488744229,0.05595290660858154,0.05595291033387184,1.6477831602096558,0.0,0.0,0.0,16.84405517578125,0.0
135,8.251911878585815,False,2.560388743877411,15.158030986785889,0.16460895538330078,0.3794853091239929,1.1806938648223877,0.0,0.0,0.0,15.994443893432617,0.0
136,8.276418209075928,False,0.03388587385416031,1.2089847773313522,0.05649396777153015,0.12511540949344635,1.5816532373428345,0.0,0.0,0.0,16.785919189453125,0.0
137,8.300772428512573,True,0.00014564568118657917,0.004409232933539897,0.05595290660858154,0.05595291033387184,1.6535478830337524,0.0,0.0,0.0,16.826635360717773,0.0
138,8.417811870574951,False,2.5594910979270935,15.168575048446655,0.16418308019638062,0.3794853091239929,1.1812266111373901,0.0,0.0,0.0,15.978968620300293,0.0
139,8.442448616027832,False,0.033867491874843836,1.2152360379695892,0.05651652440428734,0.12511540949344635,1.4637504816055298,0.0,0.0,0.0,16.747779846191406,0.0
140,8.46690034866333,True,0.0001536387571832165,0.0045953597873449326,0.05595290660858154,0.05595291033387184,1.5078052282333374,0.0,0.0,0.0,16.790990829467773,0.0
141,8.584290027618408,False,2.558675706386566,15.163180828094482,0.16392561793327332,0.3794853091239929,1.1802977323532104,0.0,0.0,0.0,15.963753700256348,0.0
142,8.609142541885376,False,0.03393933875486255,1.2233315408229828,0.05651652440428734,0.12511540949344635,1.6996515989303589,0.0,0.0,0.0,16.748167037963867,0.0
143,8.633758068084717,True,0.00014848345927021,0.005458627128973603,0.05595290660858154,0.05595291033387184,1.7412065267562866,0.0,0.0,0.0,16.78852081298828,0.0
144,8.751625299453735,False,2.557877004146576,15.164563655853271,0.16394181549549103,0.3794853091239929,1.1781120300292969,0.0,0.0,0.0,15.949790954589844,0.0
145,8.776458740234375,False,0.03435824764892459,1.2288277596235275,0.05651652440428734,0.12511540949344635,1.7117819786071777,0.0,0.0,0.0,16.74203872680664,0.0
146,8.801101207733154,True,0.0001480954779253807,0.004648111353162676,0.05595290660858154,0.05595291033387184,1.734758734703064,0.0,0.0,0.0,16.782909393310547,0.0
147,8.919517993927002,False,2.557874619960785,15.161170959472656,0.16368690133094788,0.3794853091239929,1.1829068660736084,0.0,0.0,0.0,15.934764862060547,0.0
148,8.944573879241943,False,0.03411815036088228,1.2316250801086426,0.05655832216143608,0.12511540949344635,1.431867241859436,0.0,0.0,0.0,16.71042823791504,0.0
149,8.969283819198608,True,0.00014948837815609295,0.004562870890367776,0.05595290660858154,0.05595291033387184,1.520140528678894,0.0,0.0,0.0,16.752838134765625,0.0
150,9.086207389831543,False,2.5572365522384644,15.161830186843872,0.16350483894348145,0.3794853091239929,1.18085777759552,0.0,0.0,0.0,15.92057991027832,0.0
151,9.111192226409912,False,0.034414955880492926,1.2457878142595291,0.05655832216143608,0.12511540949344635,1.5400301218032837,0.0,0.0,0.0,16.7191162109375,0.0
152,9.135823726654053,True,0.0001469997823733138,0.004215633089188486,0.05595290660858154,0.05595291033387184,1.5907783508300781,0.0,0.0,0.0,16.758935928344727,0.0
153,9.252614974975586,False,2.5571924448013306,15.171239376068115,0.16333015263080597,0.3794853091239929,1.1793551445007324,0.0,0.0,0.0,15.905875205993652,0.0
154,9.277543783187866,False,0.034284337889403105,1.2447674572467804,0.05655832216143608,0.12511540949344635,1.4540516138076782,0.0,0.0,0.0,16.688173294067383,0.0
155,9.302279949188232,True,0.0001538224023533985,0.005414926563389599,0.05595290660858154,0.05595291033387184,1.5345386266708374,0.0,0.0,0.0,16.728464126586914,0.0
156,9.419476747512817,False,2.5565898418426514,15.175106525421143,0.16341125965118408,0.3794853091239929,1.1783305406570435,0.0,0.0,0.0,15.891393661499023,0.0
157,9.444499015808105,False,0.034650813322514296,1.2625016272068024,0.05655605345964432,0.13122159242630005,1.55292546749115,0.0,0.0,0.0,16.687471389770508,0.0
158,9.469174861907959,True,0.0001530184454168193,0.005074189975857735,0.05595290660858154,0.05595291033387184,1.6614025831222534,0.0,0.0,0.0,16.728904724121094,0.0
159,9.585896968841553,False,2.5567397475242615,15.183340311050415,0.16333536803722382,0.3794853091239929,1.1823058128356934,0.0,0.0,0.0,15.878210067749023,0.0
160,9.610651731491089,False,0.03422952489927411,1.2521283328533173,0.05661487206816673,0.12511540949344635,1.6118290424346924,0.0,0.0,0.0,16.680335998535156,0.0
161,9.635278701782227,True,0.0001488265479565598,0.004961527301929891,0.05595290660858154,0.05595291033387184,1.6579601764678955,0.0,0.0,0.0,16.724727630615234,0.0
162,9.752103805541992,False,2.5556591153144836,15.166656970977783,0.1630518138408661,0.37742260098457336,1.1802430152893066,0.0,0.0,0.0,15.863842010498047,0.0
163,9.776804208755493,False,0.03435067366808653,1.2628412246704102,0.056579653173685074,0.12511540949344635,1.7684316635131836,0.0,0.0,0.0,16.659725189208984,0.0
164,9.80130410194397,True,0.00015160554539761506,0.004770233645103872,0.05595290660858154,0.05595291033387184,1.8505715131759644,0.0,0.0,0.0,16.703399658203125,0.0
165,9.918485403060913,False,2.5552016496658325,15.173859596252441,0.1629808396100998,0.37742260098457336,1.1781939268112183,0.0,0.0,0.0,15.84842300415039,0.0
166,9.943177461624146,False,0.034449181985110044,1.278449147939682,0.05655832216143608,0.12511540949344635,1.5962698459625244,0.0,0.0,0.0,16.6534481048584,0.0
167,9.967786312103271,True,0.00014696906873723492,0.0046330870827659965,0.05595290660858154,0.05595291033387184,1.6833821535110474,0.0,0.0,0.0,16.69483757019043,0.0
168,10.084743738174438,False,2.5545701384544373,15.171712636947632,0.16273190081119537,0.37742260098457336,1.1788359880447388,0.0,0.0,0.0,15.836755752563477,0.0
169,10.109383821487427,False,0.03450226038694382,1.2590153515338898,0.0565999411046505,0.13122159242630005,1.648069977760315,0.0,0.0,0.0,16.635334014892578,0.0
170,10.134101152420044,True,0.00015203389011730906,0.005182948661968112,0.05595290660858154,0.05595291033387184,1.6929444074630737,0.0,0.0,0.0,16.682178497314453,0.0
171,10.251245737075806,False,2.5540855526924133,15.171083211898804,0.16247902810573578,0.37742260098457336,1.1802294254302979,0.0,0.0,0.0,15.821680068969727,0.0
172,10.275740623474121,False,0.03433777950704098,1.28232941031456,0.056579653173685074,0.12511540949344635,1.5418332815170288,0.0,0.0,0.0,16.626422882080078,0.0
173,10.30026888847351,True,0.00014925034520274494,0.005027767620049417,0.05595290660858154,0.05595291033387184,1.5633074045181274,0.0,0.0,0.0,16.669227600097656,0.0
174,10.416722297668457,False,2.553219795227051,15.155457258224487,0.1623321771621704,0.37742260098457336,1.178248643875122,0.0,0.0,0.0,15.810541152954102,0.0
175,10.441285610198975,False,0.0342170218937099,1.2810783088207245,0.056579653173685074,0.12511540949344635,1.5456172227859497,0.0,0.0,0.0,16.60477066040039,0.0
176,10.465840578079224,True,0.0001601240728632547,0.0055355357471853495,0.05595290660858154,0.05595291033387184,1.60075044631958,0.0,0.0,0.0,16.648265838623047,0.0
177,10.582620620727539,False,2.5523754954338074,15.156493186950684,0.16225603222846985,0.37742260098457336,1.1773333549499512,0.0,0.0,0.0,15.797811508178711,0.0
178,10.607128381729126,False,0.03429679665714502,1.2909527122974396,0.05661487206816673,0.12511540949344635,1.5451253652572632,0.0,0.0,0.0,16.593223571777344,0.0
179,10.631728172302246,True,0.0001552163485030178,0.005346506950445473,0.05595290660858154,0.05595291033387184,1.594220757484436,0.0,0.0,0.0,16.637710571289062,0.0
180,10.74856185913086,False,2.551494538784027,15.162054300308228,0.16228394210338593,0.37534621357917786,1.1701343059539795,0.0,0.0,0.0,15.785039901733398,0.0
181,10.773265600204468,False,0.034658818040043116,1.2811663746833801,0.05663515627384186,0.13122159242630005,1.4477405548095703,0.0,0.0,0.0,16.58361053466797,0.0
182,10.797827243804932,True,0.00015940946468617767,0.005362845258787274,0.05595290660858154,0.05595291033387184,1.568252444267273,0.0,0.0,0.0,16.630699157714844,0.0
183,10.914598941802979,False,2.5515884160995483,15.170013904571533,0.1620921790599823,0.37534621357917786,1.1700661182403564,0.0,0.0,0.0,15.768725395202637,0.0
184,10.939184665679932,False,0.034778350964188576,1.2832467257976532,0.05665544047951698,0.13122159242630005,1.8229775428771973,0.0,0.0,0.0,16.57337188720703,0.0
185,10.963643789291382,True,0.00015728799553471617,0.005265236250124872,0.05595290660858154,0.05595291033387184,1.8988609313964844,0.0,0.0,0.0,16.617839813232422,0.0
186,11.081136703491211,False,2.5513577461242676,15.188591480255127,0.16210013628005981,0.37534621357917786,1.1667193174362183,0.0,0.0,0.0,15.7518949508667,0.0
187,11.105695009231567,False,0.0343954679556191,1.2944211065769196,0.05663515627384186,0.13122159242630005,1.4758809804916382,0.0,0.0,0.0,16.544979095458984,0.0
188,11.13018798828125,True,0.00016222616977756843,0.005311924032866955,0.05595290660858154,0.05595291033387184,1.5042262077331543,0.0,0.0,0.0,16.591121673583984,0.0
189,11.247532367706299,False,2.550312876701355,15.164004564285278,0.16198286414146423,0.37534621357917786,1.1673612594604492,0.0,0.0,0.0,15.738090515136719,0.0
190,11.272417068481445,False,0.03426050767302513,1.3213670253753662,0.056579653173685074,0.12511540949344635,1.4255151748657227,0.0,0.0,0.0,16.555295944213867,0.0
191,11.297054767608643,True,0.0001590358624525834,0.005526302265934646,0.05595290660858154,0.05595291033387184,1.4982566833496094,0.0,0.0,0.0,16.598224639892578,0.0
192,11.414528608322144,False,2.549462616443634,15.152239799499512,0.16174916923046112,0.3732561767101288,1.1649707555770874,0.0,0.0,0.0,15.726343154907227,0.0
193,11.439094066619873,False,0.03463867353275418,1.3402719795703888,0.056579653173685074,0.12511540949344635,1.4758399724960327,0.0,0.0,0.0,16.539627075195312,0.0
194,11.463622093200684,True,0.00015420697309309617,0.005314933368936181,0.05595290660858154,0.05595291033387184,1.5257550477981567,0.0,0.0,0.0,16.582191467285156,0.0
195,11.580987691879272,False,2.5492918491363525,15.14696478843689,0.16157926619052887,0.3732561767101288,1.167183756828308,0.0,0.0,0.0,15.713064193725586,0.0
196,11.605604648590088,False,0.03466410329565406,1.303403079509735,0.0565999411046505,0.13122159242630005,1.528418779373169,0.0,0.0,0.0,16.525510787963867,0.0
197,11.630064249038696,True,0.00015635563613614067,0.005516006494872272,0.05595290660858154,0.05595291033387184,1.6193286180496216,0.0,0.0,0.0,16.5701847076416,0.0
198,11.747126340866089,False,2.5488200783729553,15.164321660995483,0.16135898232460022,0.3732561767101288,1.1653395891189575,0.0,0.0,0.0,15.699344635009766,0.0
199,11.771545648574829,False,0.03470521420240402,1.3159047067165375,0.0565999411046505,0.13122159242630005,1.4743510484695435,0.0,0.0,0.0,16.498924255371094,0.0
200,11.795949697494507,True,0.00015967478248057887,0.005155715625733137,0.05595290660858154,0.05595291033387184,1.4830936193466187,0.0,0.0,0.0,16.546283721923828,0.0
201,11.912487268447876,False,2.5479942560195923,15.1561439037323,0.16110201179981232,0.3732561767101288,1.1665006875991821,0.0,0.0,0.0,15.686342239379883,0.0
202,11.937102556228638,False,0.034998960327357054,1.3176092505455017,0.05667481571435928,0.13705457746982574,1.7582409381866455,0.0,0.0,0.0,16.50545883178711,0.0
203,11.961580276489258,True,0.00015588186215609312,0.00553970574401319,0.05595290660858154,0.05595291033387184,1.846978783607483,0.0,0.0,0.0,16.551097869873047,0.0
204,12.07966923713684,False,2.5477659702301025,15.169556140899658,0.1611182540655136,0.3732561767101288,1.165530800819397,0.0,0.0,0.0,15.67445182800293,0.0
205,12.104243993759155,False,0.035238831769675016,1.3431797921657562,0.05665544047951698,0.13122159242630005,1.625789999961853,0.0,0.0,0.0,16.492515563964844,0.0
206,12.128738641738892,True,0.0001537878779345192,0.004325445333961397,0.05595290660858154,0.05595291033387184,1.6718800067901611,0.0,0.0,0.0,16.533119201660156,0.0
207,12.246695041656494,False,2.54781037569046,15.167747735977173,0.16123539209365845,0.37534621357917786,1.1705988645553589,0.0,0.0,0.0,15.660921096801758,0.0
208,12.271240472793579,False,0.03460818203166127,1.3169732689857483,0.05665453150868416,0.13705457746982574,1.5778692960739136,0.0,0.0,0.0,16.466495513916016,0.0
209,12.295578956604004,True,0.00016182548279175535,0.005881033721379936,0.05595290660858154,0.05595291033387184,1.6912777423858643,0.0,0.0,0.0,16.516447067260742,0.0
210,12.413072109222412,False,2.5463849306106567,15.148454904556274,0.1609170287847519,0.37534621357917786,1.1697518825531006,0.0,0.0,0.0,15.647019386291504,0.0
211,12.437712669372559,False,0.03484576242044568,1.354791671037674,0.05665544047951698,0.13122159242630005,1.597390055656433,0.0,0.0,0.0,16.471473693847656,0.0
212,12.462027549743652,True,0.0001584601886861492,0.0046026986092329025,0.05595290660858154,0.05595291033387184,1.6570311784744263,0.0,0.0,0.0,16.514972686767578,0.0
213,12.579570770263672,False,2.546239495277405,15.151361227035522,0.16083021461963654,0.37534621357917786,1.1689459085464478,0.0,0.0,0.0,15.634092330932617,0.0
214,12.604098320007324,False,0.03534118877723813,1.3619473576545715,0.05665544047951698,0.13122159242630005,1.5821586847305298,0.0,0.0,0.0,16.461042404174805,0.0
215,12.62861156463623,True,0.00015624014849890955,0.00470234954264015,0.05595290660858154,0.05595291033387184,1.631267786026001,0.0,0.0,0.0,16.50417709350586,0.0
216,12.745089292526245,False,2.54623144865036,15.16621470451355,0.1608227640390396,0.37534621357917786,1.1684131622314453,0.0,0.0,0.0,15.623212814331055,0.0
217,12.769660472869873,False,0.035041708033531904,1.3446725904941559,0.056619320064783096,0.13705457746982574,1.514293909072876,0.0,0.0,0.0,16.45372200012207,0.0
218,12.794579982757568,True,0.00015709316357970238,0.005734527367167175,0.05595290660858154,0.05595291033387184,1.535781741142273,0.0,0.0,0.0,16.499696731567383,0.0
219,12.912336587905884,False,2.545844316482544,15.145268440246582,0.16061314940452576,0.37534621357917786,1.171008586883545,0.0,0.0,0.0,15.612361907958984,0.0
220,12.93705677986145,False,0.03502147039398551,1.3700523972511292,0.05663515627384186,0.13122159242630005,1.504321813583374,0.0,0.0,0.0,16.427539825439453,0.0
221,12.96196722984314,True,0.00015996693036868237,0.005120799178257585,0.05595290660858154,0.05595291033387184,1.5176544189453125,0.0,0.0,0.0,16.473243713378906,0.0
222,13.080626249313354,False,2.545199394226074,15.14785885810852,0.16045090556144714,0.37534621357917786,1.1649434566497803,0.0,0.0,0.0,15.60002326965332,0.0
223,13.10526180267334,False,0.03515108488500118,1.3403010368347168,0.056708358228206635,0.14265532791614532,1.543322205543518,0.0,0.0,0.0,16.421215057373047,0.0
224,13.130358695983887,True,0.0001675963903835509,0.006255151820369065,0.05595290660858154,0.05595291033387184,1.5537177324295044,0.0,0.0,0.0,16.46900177001953,0.0
225,13.24819564819336,False,2.544885575771332,15.149325132369995,0.16032008826732635,0.37534621357917786,1.1672929525375366,0.0,0.0,0.0,15.587010383605957,0.0
226,13.272972583770752,False,0.035244717728346586,1.3485532999038696,0.056619320064783096,0.13705457746982574,1.7796331644058228,0.0,0.0,0.0,16.433847427368164,0.0
227,13.298233032226562,True,0.00015617495591868646,0.005754627054557204,0.05595290660858154,0.05595291033387184,1.826624870300293,0.0,0.0,0.0,16.48458480834961,0.0
228,13.415634393692017,False,2.544507086277008,15.149023532867432,0.1600806564092636,0.3732561767101288,1.1659269332885742,0.0,0.0,0.0,15.57651424407959,0.0
229,13.440418004989624,False,0.035096395295113325,1.350436806678772,0.05665453150868416,0.13705457746982574,1.5220119953155518,0.0,0.0,0.0,16.402626037597656,0.0
230,13.465495824813843,True,0.00016192207112908363,0.005989377386868,0.05595290660858154,0.05595291033387184,1.5546330213546753,0.0,0.0,0.0,16.452226638793945,0.0
231,13.583050966262817,False,2.543938159942627,15.14244556427002,0.15982910990715027,0.3732561767101288,1.1676208972930908,0.0,0.0,0.0,15.563772201538086,0.0
232,13.607703924179077,False,0.03501560539007187,1.3632547855377197,0.05668974667787552,0.13705457746982574,1.4296269416809082,0.0,0.0,0.0,16.382972717285156,0.0
233,13.632614850997925,True,0.00015698475181125104,0.005838593351654708,0.05595290660858154,0.05595291033387184,1.4816592931747437,0.0,0.0,0.0,16.428382873535156,0.0
234,13.750268936157227,False,2.543133795261383,15.137519836425781,0.15970325469970703,0.3732561767101288,1.1627167463302612,0.0,0.0,0.0,15.552066802978516,0.0
235,13.774991035461426,False,0.03517279168590903,1.3725066184997559,0.05668974667787552,0.13705457746982574,1.4829707145690918,0.0,0.0,0.0,16.372386932373047,0.0
236,13.799926042556763,True,0.00016347681594197638,0.005689043900929391,0.05595290660858154,0.05595291033387184,1.5245119333267212,0.0,0.0,0.0,16.42026138305664,0.0
237,13.917486667633057,False,2.5426465272903442,15.137308835983276,0.15968859195709229,0.3732561767101288,1.163522720336914,0.0,0.0,0.0,15.539220809936523,0.0
238,13.94230842590332,False,0.035203429870307446,1.3575716316699982,0.056673143059015274,0.14265532791614532,1.5938246250152588,0.0,0.0,0.0,16.368898391723633,0.0
239,13.967031717300415,True,0.00015952617104630917,0.006749025778844953,0.05595290660858154,0.05595291033387184,1.6909363269805908,0.0,0.0,0.0,16.418537139892578,0.0
240,14.085102796554565,False,2.542257308959961,15.13617753982544,0.15943685173988342,0.3732561767101288,1.1671017408370972,0.0,0.0,0.0,15.528200149536133,0.0
241,14.109794855117798,False,0.035887579433619976,1.4062994718551636,0.05667481571435928,0.13705457746982574,1.722942590713501,0.0,0.0,0.0,16.374845504760742,0.0
242,14.13436245918274,True,0.00015946225175866857,0.004645339795388281,0.05595290660858154,0.05595291033387184,1.8007930517196655,0.0,0.0,0.0,16.418914794921875,0.0
243,14.25194764137268,False,2.5429996848106384,15.161694288253784,0.1593523472547531,0.3732561767101288,1.1630445718765259,0.0,0.0,0.0,15.517300605773926,0.0
244,14.276557207107544,False,0.035338171292096376,1.3874706625938416,0.05672863870859146,0.14265532791614532,1.486126184463501,0.0,0.0,0.0,16.35098648071289,0.0
245,14.30135989189148,True,0.0001682437323324848,0.005999452550895512,0.05595290660858154,0.05595291033387184,1.5158785581588745,0.0,0.0,0.0,16.403076171875,0.0
246,14.418737888336182,False,2.542111575603485,15.138170719146729,0.15917207300662994,0.3732561767101288,1.1646565198898315,0.0,0.0,0.0,15.504952430725098,0.0
247,14.44324016571045,False,0.03559734672307968,1.390366554260254,0.0566934272646904,0.14265532791614532,1.6581376791000366,0.0,0.0,0.0,16.356489181518555,0.0
248,14.467721223831177,True,0.00015971812899806537,0.0053691345965489745,0.05595290660858154,0.05595291033387184,1.7314393520355225,0.0,0.0,0.0,16.400299072265625,0.0
249,14.585050582885742,False,2.542048394680023,15.154889822006226,0.15910209715366364,0.37115249037742615,1.1605311632156372,0.0,0.0,0.0,15.493282318115234,0.0
250,14.609630584716797,False,0.03506075358018279,1.350366324186325,0.05672623962163925,0.14803752303123474,1.5806697607040405,0.0,0.0,0.0,16.341144561767578,0.0
251,14.634103775024414,True,0.0001693417834758293,0.007829110254533589,0.05595290660858154,0.05595291033387184,1.6159545183181763,0.0,0.0,0.0,16.387876510620117,0.0
252,14.752832412719727,False,2.5408250093460083,15.139908790588379,0.15895220637321472,0.37115249037742615,1.158768892288208,0.0,0.0,0.0,15.480217933654785,0.0
253,14.777478218078613,False,0.03527559572830796,1.409059315919876,0.05668974667787552,0.13705457746982574,1.514635443687439,0.0,0.0,0.0,16.331274032592773,0.0
254,14.80261516571045,True,0.00016970036085695028,0.005865002749487758,0.05595290660858154,0.05595291033387184,1.57965886592865,0.0,0.0,0.0,16.378978729248047,0.0
255,14.920079708099365,False,2.54027396440506,15.140445232391357,0.15884841978549957,0.37115249037742615,1.1620473861694336,0.0,0.0,0.0,15.468605041503906,0.0
256,14.9448401927948,False,0.03561565652489662,1.3508909940719604,0.05674652382731438,0.14803752303123474,1.7268221378326416,0.0,0.0,0.0,16.305057525634766,0.0
257,14.969369173049927,True,0.0001696569233899936,0.007779947482049465,0.05595290660858154,0.05595291033387184,1.8227043151855469,0.0,0.0,0.0,16.355546951293945,0.0
258,15.086678981781006,False,2.540212571620941,15.157480239868164,0.1588096171617508,0.37115249037742615,1.1618561744689941,0.0,0.0,0.0,15.455475807189941,0.0
259,15.111275672912598,False,0.035103452391922474,1.4071586728096008,0.056708358228206635,0.14265532791614532,1.6219923496246338,0.0,0.0,0.0,16.291954040527344,0.0
260,15.135823726654053,True,0.00016686333765392192,0.0059991562739014626,0.05595290660858154,0.05595291033387184,1.71628999710083,0.0,0.0,0.0,16.34122085571289,0.0
261,15.252946138381958,False,2.5392022728919983,15.133090019226074,0.1585661768913269,0.37115249037742615,1.1582908630371094,0.0,0.0,0.0,15.44328498840332,0.0
262,15.277573347091675,False,0.03509798552840948,1.3731677830219269,0.05672623962163925,0.14803752303123474,1.5156326293945312,0.0,0.0,0.0,16.283023834228516,0.0
263,15.302009344100952,True,0.00017208676581503823,0.007228461327031255,0.05595290660858154,0.05595291033387184,1.5567231178283691,0.0,0.0,0.0,16.334686279296875,0.0
264,15.418816804885864,False,2.53818541765213,15.109736919403076,0.15850698947906494,0.37115249037742615,1.1560368537902832,0.0,0.0,0.0,15.431872367858887,0.0
265,15.443312406539917,False,0.0355644547380507,1.3952253758907318,0.056711308658123016,0.14803752303123474,1.5819127559661865,0.0,0.0,0.0,16.269607543945312,0.0
266,15.467802286148071,True,0.00015958088624756783,0.00629838090389967,0.05595290660858154,0.05595291033387184,1.712943196296692,0.0,0.0,0.0,16.3200626373291,0.0
267,15.585451364517212,False,2.5384101271629333,15.117428302764893,0.15833239257335663,0.37115249037742615,1.1603262424468994,0.0,0.0,0.0,15.423051834106445,0.0
268,15.609896898269653,False,0.03500523744150996,1.3909156620502472,0.05672623962163925,0.14803752303123474,1.4586142301559448,0.0,0.0,0.0,16.26124382019043,0.0
269,15.634429931640625,True,0.0001679196793702431,0.006906427443027496,0.05595290660858154,0.05595291033387184,1.4831756353378296,0.0,0.0,0.0,16.3125,0.0
270,15.75281286239624,False,2.5369948148727417,15.105832815170288,0.15821999311447144,0.37115249037742615,1.155408501625061,0.0,0.0,0.0,15.411046981811523,0.0
271,15.777366638183594,False,0.03495036391541362,1.4428253471851349,0.056708358228206635,0.14265532791614532,1.5427894592285156,0.0,0.0,0.0,16.283729553222656,0.0
272,15.801828145980835,True,0.00016646134099573828,0.005361188668757677,0.05595290660858154,0.05595291033387184,1.570547342300415,0.0,0.0,0.0,16.330190658569336,0.0
273,15.91941785812378,False,2.535519599914551,15.089752674102783,0.15801258385181427,0.36903512477874756,1.153263807296753,0.0,0.0,0.0,15.399820327758789,0.0
274,15.943904876708984,False,0.03537710988894105,1.40713170170784,0.05672623962163925,0.14803752303123474,1.4969589710235596,0.0,0.0,0.0,16.252153396606445,0.0
275,15.968255758285522,True,0.0001684965354797896,0.0068108574487268925,0.05595290660858154,0.05595291033387184,1.6050808429718018,0.0,0.0,0.0,16.30270004272461,0.0
276,16.085757732391357,False,2.5355690717697144,15.100029706954956,0.15794405341148376,0.36903512477874756,1.1537009477615356,0.0,0.0,0.0,15.388728141784668,0.0
277,16.110792875289917,False,0.03562561236321926,1.4499276876449585,0.05672863870859146,0.14265532791614532,1.6337130069732666,0.0,0.0,0.0,16.254520416259766,0.0
278,16.135194301605225,True,0.0001655862433835864,0.0054661877220496535,0.05595290660858154,0.05595291033387184,1.7378597259521484,0.0,0.0,0.0,16.303218841552734,0.0
279,16.253626346588135,False,2.535519599914551,15.111730098724365,0.15784212946891785,0.36903512477874756,1.1521300077438354,0.0,0.0,0.0,15.37824821472168,0.0
280,16.278079986572266,False,0.035446572583168745,1.389949470758438,0.05674652382731438,0.14803752303123474,1.457316517829895,0.0,0.0,0.0,16.216346740722656,0.0
281,16.302762031555176,True,0.0001692824844212737,0.007517572958022356,0.05595290660858154,0.05595291033387184,1.533882975578308,0.0,0.0,0.0,16.268407821655273,0.0
282,16.41978883743286,False,2.5350719690322876,15.119925737380981,0.15778861939907074,0.36903512477874756,1.1498759984970093,0.0,0.0,0.0,15.367204666137695,0.0
283,16.444339752197266,False,0.035403226502239704,1.3949698209762573,0.05672623962163925,0.14803752303123474,1.5354129076004028,0.0,0.0,0.0,16.21984100341797,0.0
284,16.468832969665527,True,0.00017606771507416852,0.007442291243933141,0.05595290660858154,0.05595291033387184,1.5795222520828247,0.0,0.0,0.0,16.268898010253906,0.0
285,16.585843563079834,False,2.5342851877212524,15.126694440841675,0.15773029625415802,0.36903512477874756,1.1496847867965698,0.0,0.0,0.0,15.357006072998047,0.0
286,16.610439777374268,False,0.03513802541419864,1.4467711746692657,0.056757230311632156,0.14803752303123474,1.394984245300293,0.0,0.0,0.0,16.215961456298828,0.0
287,16.635114192962646,True,0.00016521427824045531,0.006051853415556252,0.05595290660858154,0.05595291033387184,1.4534369707107544,0.0,0.0,0.0,16.26532745361328,0.0
288,16.75219702720642,False,2.5331205129623413,15.108625888824463,0.15757042169570923,0.36903512477874756,1.1513923406600952,0.0,0.0,0.0,15.347082138061523,0.0
289,16.77694010734558,False,0.03558095311746001,1.409209668636322,0.05674652382731438,0.14803752303123474,1.5480350255966187,0.0,0.0,0.0,16.20812225341797,0.0
290,16.80152940750122,True,0.00016860962205100805,0.007134964689612389,0.05595290660858154,0.05595291033387184,1.676347017288208,0.0,0.0,0.0,16.261497497558594,0.0
291,16.918893575668335,False,2.533044219017029,15.109305381774902,0.1575583815574646,0.36903512477874756,1.1541653871536255,0.0,0.0,0.0,15.337635040283203,0.0
292,16.944098234176636,False,0.03515266114845872,1.4020892977714539,0.05674652382731438,0.14803752303123474,1.5713943243026733,0.0,0.0,0.0,16.197031021118164,0.0
293,16.969038009643555,True,0.00017234717233804986,0.00800129899289459,0.05595290660858154,0.05595291033387184,1.6591485738754272,0.0,0.0,0.0,16.246936798095703,0.0
294,17.08680510520935,False,2.5319981575012207,15.10651707649231,0.15751205384731293,0.36903512477874756,1.1500263214111328,0.0,0.0,0.0,15.327713012695312,0.0
295,17.1119282245636,False,0.035602119751274586,1.4559143781661987,0.05674652382731438,0.14803752303123474,1.8936289548873901,0.0,0.0,0.0,16.204166412353516,0.0
296,17.136643171310425,True,0.00016986352420644835,0.006163823418319225,0.05595290660858154,0.05595291033387184,1.977653980255127,0.0,0.0,0.0,16.25092315673828,0.0
297,17.254694938659668,False,2.5318074226379395,15.115587711334229,0.15726113319396973,0.36903512477874756,1.1487559080123901,0.0,0.0,0.0,15.31604290008545,0.0
298,17.279833793640137,False,0.03495490411296487,1.4643043279647827,0.05672623962163925,0.14803752303123474,1.543923258781433,0.0,0.0,0.0,16.213104248046875,0.0
299,17.30508780479431,True,0.00017829765056376345,0.006403893930837512,0.05595290660858154,0.05595291033387184,1.5535402297973633,0.0,0.0,0.0,16.26056480407715,0.0
300,17.421993255615234,False,2.5297674536705017,15.096597671508789,0.15714490413665771,0.3669041097164154,1.144753336906433,0.0,0.0,0.0,15.305862426757812,0.0
301,17.447071313858032,False,0.03548562526702881,1.4381635189056396,0.05672623962163925,0.14803752303123474,1.5072451829910278,0.0,0.0,0.0,16.16553497314453,0.0
302,17.47175693511963,True,0.00017315054719801992,0.007099961512722075,0.05595290660858154,0.05595291033387184,1.5928820371627808,0.0,0.0,0.0,16.218503952026367,0.0
303,17.58970546722412,False,2.5296738743782043,15.10225534439087,0.15697889029979706,0.3669041097164154,1.1472668647766113,0.0,0.0,0.0,15.295351028442383,0.0
304,17.614885568618774,False,0.035515385679900646,1.3821487128734589,0.056774478405714035,0.15322846174240112,1.5528708696365356,0.0,0.0,0.0,16.159069061279297,0.0
305,17.63964557647705,True,0.00017880960513139144,0.008937119855545461,0.05595290660858154,0.05595291033387184,1.6712653636932373,0.0,0.0,0.0,16.211957931518555,0.0
306,17.75723648071289,False,2.5295233726501465,15.107231140136719,0.15686485171318054,0.3669041097164154,1.148305058479309,0.0,0.0,0.0,15.284547805786133,0.0
307,17.782556772232056,False,0.03539454424753785,1.4158019423484802,0.05679477006196976,0.15322846174240112,1.6828902959823608,0.0,0.0,0.0,16.16476821899414,0.0
308,17.80735492706299,True,0.00017069596651708707,0.007701060967519879,0.05595290660858154,0.05595291033387184,1.786108136177063,0.0,0.0,0.0,16.21898078918457,0.0
309,17.925026178359985,False,2.528715133666992,15.103590488433838,0.15678243339061737,0.3669041097164154,1.1456003189086914,0.0,0.0,0.0,15.273958206176758,0.0
310,17.950079441070557,False,0.03565162420272827,1.4807230234146118,0.05677752196788788,0.14803752303123474,1.6341501474380493,0.0,0.0,0.0,16.15120506286621,0.0
311,17.97480297088623,True,0.0001698184132692404,0.0066679989686235785,0.05595290660858154,0.05595291033387184,1.7096099853515625,0.0,0.0,0.0,16.20193099975586,0.0
312,18.09174156188965,False,2.528298795223236,15.100322961807251,0.15660113096237183,0.3669041097164154,1.1440430879592896,0.0,0.0,0.0,15.262825012207031,0.0
313,18.116705656051636,False,0.035932487808167934,1.4738327264785767,0.056757230311632156,0.14803752303123474,1.7984025478363037,0.0,0.0,0.0,16.143634796142578,0.0
314,18.14144468307495,True,0.0001703880843706429,0.00700937700457871,0.05595290660858154,0.05595291033387184,1.8320889472961426,0.0,0.0,0.0,16.192190170288086,0.0
315,18.2582049369812,False,2.528342306613922,15.104095935821533,0.1564788967370987,0.3669041097164154,1.145409107208252,0.0,0.0,0.0,15.253292083740234,0.0
316,18.28306245803833,False,0.03523916006088257,1.4195950329303741,0.056774478405714035,0.15322846174240112,1.551368236541748,0.0,0.0,0.0,16.112625122070312,0.0
317,18.30762791633606,True,0.00017273350749746896,0.007476582541130483,0.05595290660858154,0.05595291033387184,1.7114678621292114,0.0,0.0,0.0,16.167617797851562,0.0
318,18.425227880477905,False,2.52694308757782,15.085828304290771,0.15630598366260529,0.3669041097164154,1.1452041864395142,0.0,0.0,0.0,15.244948387145996,0.0
319,18.449897527694702,False,0.035818193573504686,1.4832748472690582,0.05679477006196976,0.15322846174240112,1.5035022497177124,0.0,0.0,0.0,16.11579132080078,0.0
320,18.4743754863739,True,0.00017004640540108085,0.006975589785724878,0.05595290660858154,0.05595291033387184,1.6120202541351318,0.0,0.0,0.0,16.166919708251953,0.0
321,18.5922212600708,False,2.5271812081336975,15.081363916397095,0.15625116229057312,0.3669041097164154,1.1496164798736572,0.0,0.0,0.0,15.235187530517578,0.0
322,18.616880655288696,False,0.035774579737335443,1.4444652199745178,0.05682576447725296,0.15322846174240112,1.470416784286499,0.0,0.0,0.0,16.106719970703125,0.0
323,18.641412019729614,True,0.00017323860447504558,0.007354413974098861,0.05595290660858154,0.05595291033387184,1.54755699634552,0.0,0.0,0.0,16.158693313598633,0.0
324,18.75839138031006,False,2.5266465544700623,15.090408325195312,0.156077578663826,0.3669041097164154,1.1460920572280884,0.0,0.0,0.0,15.22480583190918,0.0
325,18.782968759536743,False,0.035678003914654255,1.4696350693702698,0.05679477006196976,0.15322846174240112,1.6253528594970703,0.0,0.0,0.0,16.109079360961914,0.0
326,18.807546377182007,True,0.0001707937008177396,0.007144107948988676,0.05595290660858154,0.05595291033387184,1.7010586261749268,0.0,0.0,0.0,16.160449981689453,0.0
327,18.924521446228027,False,2.525712251663208,15.088838338851929,0.15589889883995056,0.3669041097164154,1.1442615985870361,0.0,0.0,0.0,15.215993881225586,0.0
328,18.949095249176025,False,0.03547566942870617,1.4151723682880402,0.05681146681308746,0.15825548768043518,1.5766398906707764,0.0,0.0,0.0,16.083166122436523,0.0
329,18.973548412322998,True,0.0001812300251913257,0.00835060840472579,0.05595290660858154,0.05595291033387184,1.6653777360916138,0.0,0.0,0.0,16.137344360351562,0.0
330,19.090132474899292,False,2.524738907814026,15.092679262161255,0.15580804646015167,0.3669041097164154,1.143523931503296,0.0,0.0,0.0,15.208202362060547,0.0
331,19.11474347114563,False,0.03564381739124656,1.4411310851573944,0.05679477006196976,0.15322846174240112,1.6707872152328491,0.0,0.0,0.0,16.07952880859375,0.0
332,19.13938617706299,True,0.00017670508896117099,0.007696677348576486,0.05595290660858154,0.05595291033387184,1.7486923933029175,0.0,0.0,0.0,16.132232666015625,0.0
333,19.255901098251343,False,2.524314820766449,15.091849565505981,0.15574873983860016,0.3669041097164154,1.1415568590164185,0.0,0.0,0.0,15.198686599731445,0.0
334,19.280492782592773,False,0.035331351682543755,1.3952647149562836,0.05681146681308746,0.15825548768043518,1.6537253856658936,0.0,0.0,0.0,16.068954467773438,0.0
335,19.30495572090149,True,0.00018284274119650945,0.009104889468289912,0.05595290660858154,0.05595291033387184,1.6973567008972168,0.0,0.0,0.0,16.124799728393555,0.0
336,19.422528982162476,False,2.523384690284729,15.090850591659546,0.15562030673027039,0.3669041097164154,1.1446987390518188,0.0,0.0,0.0,15.19123649597168,0.0
337,19.446972608566284,False,0.035436670295894146,1.463843584060669,0.05681146681308746,0.15825548768043518,1.492765188217163,0.0,0.0,0.0,16.063188552856445,0.0
338,19.471454858779907,True,0.0001715806865831837,0.007640097755938768,0.05595290660858154,0.05595291033387184,1.5379537343978882,0.0,0.0,0.0,16.114376068115234,0.0
339,19.587960720062256,False,2.5226610898971558,15.081676244735718,0.15558747947216034,0.36477309465408325,1.1419529914855957,0.0,0.0,0.0,15.179805755615234,0.0
340,19.612462520599365,False,0.035410476848483086,1.4152757823467255,0.056842464953660965,0.15825548768043518,1.5416420698165894,0.0,0.0,0.0,16.04615020751953,0.0
341,19.636924505233765,True,0.00017949674656847492,0.008510950719937682,0.05595290660858154,0.05595291033387184,1.6733827590942383,0.0,0.0,0.0,16.10315704345703,0.0
342,19.753418684005737,False,2.5217732787132263,15.076936483383179,0.15543968975543976,0.36477309465408325,1.1415841579437256,0.0,0.0,0.0,15.16984748840332,0.0
343,19.77786612510681,False,0.03554396331310272,1.4270290732383728,0.05679118260741234,0.15825548768043518,1.636895775794983,0.0,0.0,0.0,16.04778480529785,0.0
344,19.8030903339386,True,0.00017289041352341883,0.00776554923504591,0.05595290660858154,0.05595291033387184,1.8180598020553589,0.0,0.0,0.0,16.101266860961914,0.0
345,19.91933584213257,False,2.5213366746902466,15.078251361846924,0.15532992780208588,0.36477309465408325,1.139480471611023,0.0,0.0,0.0,15.159147262573242,0.0
346,19.943769454956055,False,0.03560394048690796,1.449301540851593,0.056842464953660965,0.15825548768043518,1.5463138818740845,0.0,0.0,0.0,16.030908584594727,0.0
347,19.968306064605713,True,0.00017827989722718485,0.007874583243392408,0.05595290660858154,0.05595291033387184,1.5918848514556885,0.0,0.0,0.0,16.086467742919922,0.0
348,20.084660291671753,False,2.520590126514435,15.0839102268219,0.1552073061466217,0.36477309465408325,1.1378958225250244,0.0,0.0,0.0,15.14968204498291,0.0
349,20.109142065048218,False,0.03563176607713103,1.4313137531280518,0.056842464953660965,0.15825548768043518,1.655651569366455,0.0,0.0,0.0,16.050317764282227,0.0
350,20.133628845214844,True,0.0001795016578398645,0.008631618693470955,0.05595290660858154,0.05595291033387184,1.7331604957580566,0.0,0.0,0.0,16.105770111083984,0.0
351,20.25177788734436,False,2.520012855529785,15.083541870117188,0.15492816269397736,0.3626147508621216,1.1344125270843506,0.0,0.0,0.0,15.14025592803955,0.0
352,20.276350021362305,False,0.035854182206094265,1.4667229354381561,0.056842464953660965,0.15825548768043518,1.697643518447876,0.0,0.0,0.0,16.017318725585938,0.0
353,20.300761461257935,True,0.00017867818314698525,0.00792680133599788,0.05595290660858154,0.05595291033387184,1.7806166410446167,0.0,0.0,0.0,16.071563720703125,0.0
354,20.417118072509766,False,2.5197309255599976,15.090947151184082,0.15481850504875183,0.3626147508621216,1.134344220161438,0.0,0.0,0.0,15.13198184967041,0.0
355,20.44168519973755,False,0.035734325647354126,1.4462719857692719,0.05681146681308746,0.15825548768043518,1.6670442819595337,0.0,0.0,0.0,15.998199462890625,0.0
356,20.466294527053833,True,0.00018110553355654702,0.009569330140948296,0.05595290660858154,0.05595291033387184,1.79177725315094,0.0,0.0,0.0,16.05451774597168,0.0
357,20.582953453063965,False,2.519124746322632,15.071455240249634,0.1547192484140396,0.3626147508621216,1.134945273399353,0.0,0.0,0.0,15.121763229370117,0.0
358,20.607669591903687,False,0.0353049673140049,1.4477752149105072,0.05682218447327614,0.15825548768043518,1.5334458351135254,0.0,0.0,0.0,15.991690635681152,0.0
359,20.63220977783203,True,0.00017984533769777045,0.00882475869730115,0.05595290660858154,0.05595291033387184,1.6128672361373901,0.0,0.0,0.0,16.048015594482422,0.0
360,20.749141454696655,False,2.517784833908081,15.055369138717651,0.1546344757080078,0.3626147508621216,1.137786626815796,0.0,0.0,0.0,15.11369514465332,0.0
361,20.77422547340393,False,0.03592655062675476,1.4632879197597504,0.056842464953660965,0.15825548768043518,1.4927924871444702,0.0,0.0,0.0,15.996182441711426,0.0
362,20.79880404472351,True,0.0001860982592916116,0.00877241836860776,0.05595290660858154,0.05595291033387184,1.6115695238113403,0.0,0.0,0.0,16.050636291503906,0.0
363,20.91524076461792,False,2.518097758293152,15.081037282943726,0.15445363521575928,0.3626147508621216,1.1348905563354492,0.0,0.0,0.0,15.106426239013672,0.0
364,20.93979501724243,False,0.03555012634024024,1.5337085723876953,0.05682218447327614,0.15825548768043518,1.4626030921936035,0.0,0.0,0.0,16.023014068603516,0.0
365,20.964256286621094,True,0.00018350656318943948,0.007912390283308923,0.05595290660858154,0.05595291033387184,1.5214519500732422,0.0,0.0,0.0,16.072437286376953,0.0
366,21.081610202789307,False,2.517038881778717,15.071614980697632,0.15443609654903412,0.3626147508621216,1.1346310377120972,0.0,0.0,0.0,15.097311973571777,0.0
367,21.10626482963562,False,0.0351184606552124,1.461159735918045,0.05682218447327614,0.15825548768043518,1.588032603263855,0.0,0.0,0.0,15.98523235321045,0.0
368,21.131366729736328,True,0.0001769233676895965,0.008963912259787321,0.05595290660858154,0.05595291033387184,1.722000002861023,0.0,0.0,0.0,16.041776657104492,0.0
369,21.247859954833984,False,2.515365183353424,15.04386305809021,0.15428361296653748,0.3604564070701599,1.1303826570510864,0.0,0.0,0.0,15.088722229003906,0.0
370,21.2728111743927,False,0.03521681996062398,1.4476470649242401,0.056858669966459274,0.16313223540782928,1.588797688484192,0.0,0.0,0.0,15.975427627563477,0.0
371,21.297662258148193,True,0.00017771555576473475,0.009412439540028572,0.05595290660858154,0.05595291033387184,1.6630418300628662,0.0,0.0,0.0,16.03139877319336,0.0
372,21.413793563842773,False,2.514168620109558,15.049408674240112,0.15395160019397736,0.3604564070701599,1.128798007965088,0.0,0.0,0.0,15.07921028137207,0.0
373,21.438664197921753,False,0.03595150075852871,1.4633123576641083,0.056842464953660965,0.15825548768043518,1.5396065711975098,0.0,0.0,0.0,15.959620475769043,0.0
374,21.463536024093628,True,0.00017854024918051437,0.008687210502102971,0.05595290660858154,0.05595291033387184,1.6157768964767456,0.0,0.0,0.0,16.016845703125,0.0
375,21.580401182174683,False,2.514425218105316,15.058695077896118,0.15396416187286377,0.3626147508621216,1.1329371929168701,0.0,0.0,0.0,15.069974899291992,0.0
376,21.60528802871704,False,0.03564695827662945,1.5038217604160309,0.056842464953660965,0.15825548768043518,1.7383514642715454,0.0,0.0,0.0,15.95374584197998,0.0
377,21.630264282226562,True,0.0001794428681023419,0.008975448436103761,0.05595290660858154,0.05595291033387184,1.8659393787384033,0.0,0.0,0.0,16.01076889038086,0.0
378,21.74686026573181,False,2.513926923274994,15.051422119140625,0.1537109613418579,0.3626147508621216,1.1330738067626953,0.0,0.0,0.0,15.059858322143555,0.0
379,21.771435976028442,False,0.03528256667777896,1.4356105029582977,0.05683837831020355,0.16313223540782928,1.545548915863037,0.0,0.0,0.0,15.930790901184082,0.0
380,21.796498775482178,True,0.00017887095964397304,0.008970450144261122,0.05595290660858154,0.05595291033387184,1.6260358095169067,0.0,0.0,0.0,15.990936279296875,0.0
381,21.913740634918213,False,2.512817680835724,15.046312808990479,0.1535777747631073,0.3604564070701599,1.1331557035446167,0.0,0.0,0.0,15.052506446838379,0.0
382,21.938600301742554,False,0.035973917692899704,1.5553201735019684,0.056842464953660965,0.15825548768043518,1.5967069864273071,0.0,0.0,0.0,15.974575996398926,0.0
383,21.96380877494812,True,0.0001749919647409115,0.00781048322096467,0.05595290660858154,0.05595291033387184,1.6861141920089722,0.0,0.0,0.0,16.028640747070312,0.0
384,22.080849170684814,False,2.5128424167633057,15.06126880645752,0.15355701744556427,0.3604564070701599,1.1328961849212646,0.0,0.0,0.0,15.04381275177002,0.0
385,22.105756998062134,False,0.03585001453757286,1.4235231280326843,0.056842464953660965,0.15825548768043518,1.8032928705215454,0.0,0.0,0.0,15.958354949951172,0.0
386,22.13071036338806,True,0.00018778689991449937,0.010041570058092475,0.05595290660858154,0.05595291033387184,1.835941195487976,0.0,0.0,0.0,16.017148971557617,0.0
387,22.248165607452393,False,2.512523829936981,15.067204236984253,0.1534101814031601,0.3626147508621216,1.1334426403045654,0.0,0.0,0.0,15.034303665161133,0.0
388,22.27288556098938,False,0.03553833579644561,1.4535872638225555,0.05683837831020355,0.16313223540782928,1.5528708696365356,0.0,0.0,0.0,15.924564361572266,0.0
389,22.29806876182556,True,0.0001786509710655082,0.008997932891361415,0.05595290660858154,0.05595291033387184,1.7101701498031616,0.0,0.0,0.0,15.982961654663086,0.0
390,22.415944576263428,False,2.511431872844696,15.045201778411865,0.15322673320770264,0.3604564070701599,1.1288390159606934,0.0,0.0,0.0,15.024158477783203,0.0
391,22.440465688705444,False,0.03544150618836284,1.4677225053310394,0.056858669966459274,0.16313223540782928,1.596338152885437,0.0,0.0,0.0,15.922506332397461,0.0
392,22.465677499771118,True,0.00018053120584227145,0.0089300109539181,0.05595290660858154,0.05595291033387184,1.6292049884796143,0.0,0.0,0.0,15.977992057800293,0.0
393,22.583781003952026,False,2.5105372071266174,15.043535232543945,0.15313170850276947,0.3604564070701599,1.1320629119873047,0.0,0.0,0.0,15.017831802368164,0.0
394,22.608351230621338,False,0.03556570736691356,1.4727340638637543,0.056858669966459274,0.16313223540782928,1.4801429510116577,0.0,0.0,0.0,15.909971237182617,0.0
395,22.633490085601807,True,0.0001793706906028092,0.00887709145899862,0.05595290660858154,0.05595291033387184,1.564318299293518,0.0,0.0,0.0,15.968233108520508,0.0
396,22.751343488693237,False,2.5098446011543274,15.0407874584198,0.15294009447097778,0.3582707345485687,1.1297543048858643,0.0,0.0,0.0,15.008241653442383,0.0
397,22.776052951812744,False,0.03590775886550546,1.4320001006126404,0.056858669966459274,0.16313223540782928,1.5653427839279175,0.0,0.0,0.0,15.900613784790039,0.0
398,22.801060676574707,True,0.00018518463548389263,0.009565941290929914,0.05595290660858154,0.05595291033387184,1.7163583040237427,0.0,0.0,0.0,15.959547996520996,0.0
399,22.918858766555786,False,2.509828507900238,15.05009651184082,0.15295320749282837,0.3604564070701599,1.1282789707183838,0.0,0.0,0.0,14.99953842163086,0.0
400,22.943901300430298,False,0.03577838186174631,1.4940953254699707,0.056858669966459274,0.16313223540782928,1.7040776014328003,0.0,0.0,0.0,15.902973175048828,0.0
401,22.968727111816406,True,0.00017818094420363195,0.00844978610984981,0.05595290660858154,0.05595291033387184,1.7847148180007935,0.0,0.0,0.0,15.960079193115234,0.0
402,23.086078882217407,False,2.509220242500305,15.041028261184692,0.15272629261016846,0.3604564070701599,1.128989338874817,0.0,0.0,0.0,14.991554260253906,0.0
403,23.110971689224243,False,0.03538478631526232,1.4374031126499176,0.056858669966459274,0.16313223540782928,1.6714975833892822,0.0,0.0,0.0,15.892377853393555,0.0
404,23.13568925857544,True,0.0001855862319644075,0.00952597998548299,0.05595290660858154,0.05595291033387184,1.8587267398834229,0.0,0.0,0.0,15.952010154724121,0.0
405,23.254045486450195,False,2.5076916813850403,15.041425228118896,0.15254594385623932,0.3582707345485687,1.1260249614715576,0.0,0.0,0.0,14.983617782592773,0.0
406,23.27865505218506,False,0.03515989286825061,1.4987553656101227,0.05683837831020355,0.16313223540782928,1.4185073375701904,0.0,0.0,0.0,15.879810333251953,0.0
407,23.303393840789795,True,0.00017982558347284794,0.008738536853343248,0.05595290660858154,0.05595291033387184,1.459843635559082,0.0,0.0,0.0,15.938835144042969,0.0
408,23.421955108642578,False,2.506033480167389,15.019227266311646,0.15248318016529083,0.3582707345485687,1.1241534948349,0.0,0.0,0.0,14.974863052368164,0.0
409,23.446499347686768,False,0.035019542556256056,1.4634841680526733,0.056858669966459274,0.16313223540782928,1.564550518989563,0.0,0.0,0.0,15.872633934020996,0.0
410,23.47114610671997,True,0.00018380034816800617,0.010167267173528671,0.05595290660858154,0.05595291033387184,1.6464990377426147,0.0,0.0,0.0,15.928706169128418,0.0
411,23.58876919746399,False,2.504400908946991,15.02578854560852,0.15235696732997894,0.3560850918292999,1.1160392761230469,0.0,0.0,0.0,14.967399597167969,0.0
412,23.61339282989502,False,0.03591376589611173,1.5228460729122162,0.056858669966459274,0.16313223540782928,1.5819674730300903,0.0,0.0,0.0,15.87587833404541,0.0
413,23.637868642807007,True,0.00017618331185076386,0.007610045140609145,0.05595290660858154,0.05595291033387184,1.6418818235397339,0.0,0.0,0.0,15.926097869873047,0.0
414,23.755429983139038,False,2.5044983625411987,15.0417160987854,0.1522183120250702,0.3560850918292999,1.1181975603103638,0.0,0.0,0.0,14.959293365478516,0.0
415,23.779983520507812,False,0.03543256549164653,1.4870962500572205,0.056858669966459274,0.16313223540782928,1.6842563152313232,0.0,0.0,0.0,15.85209846496582,0.0
416,23.80433464050293,True,0.0001809689092624467,0.008999117417261004,0.05595290660858154,0.05595291033387184,1.7640876770019531,0.0,0.0,0.0,15.910174369812012,0.0
417,23.922523260116577,False,2.503442168235779,15.033031702041626,0.152082622051239,0.3560850918292999,1.1174190044403076,0.0,0.0,0.0,14.950572967529297,0.0
418,23.94754981994629,False,0.0358761427924037,1.5175208449363708,0.056858669966459274,0.16313223540782928,1.6408710479736328,0.0,0.0,0.0,15.855584144592285,0.0
419,23.972084045410156,True,0.00017889717128127813,0.008861318929120898,0.05595290660858154,0.05595291033387184,1.6869884729385376,0.0,0.0,0.0,15.911502838134766,0.0
420,24.089710474014282,False,2.503267526626587,15.04128098487854,0.15198223292827606,0.3560850918292999,1.1207658052444458,0.0,0.0,0.0,14.941741943359375,0.0
421,24.11437964439392,False,0.035239646676927805,1.45894855260849,0.056858669966459274,0.16313223540782928,1.5829646587371826,0.0,0.0,0.0,15.832355499267578,0.0
422,24.1389057636261,True,0.00018955752238980494,0.010080809006467462,0.05595290660858154,0.05595291033387184,1.6737515926361084,0.0,0.0,0.0,15.890213012695312,0.0
423,24.25742483139038,False,2.5019657611846924,15.038526058197021,0.15186159312725067,0.3560850918292999,1.1190991401672363,0.0,0.0,0.0,14.93431282043457,0.0
424,24.281935453414917,False,0.03598996438086033,1.4890141785144806,0.056858669966459274,0.16313223540782928,1.602499008178711,0.0,0.0,0.0,15.86900520324707,0.0
425,24.30647349357605,True,0.00018035821994999424,0.00919168523978442,0.05595290660858154,0.05595291033387184,1.738761305809021,0.0,0.0,0.0,15.92585277557373,0.0
426,24.42461848258972,False,2.5023409724235535,15.050067901611328,0.15184064209461212,0.3560850918292999,1.116517424583435,0.0,0.0,0.0,14.925101280212402,0.0
427,24.449137210845947,False,0.03540743142366409,1.4046087861061096,0.056858669966459274,0.16313223540782928,1.6895428895950317,0.0,0.0,0.0,15.838726997375488,0.0
428,24.473745346069336,True,0.0001851308115874417,0.010062819346785545,0.05595290660858154,0.05595291033387184,1.820696234703064,0.0,0.0,0.0,15.89902114868164,0.0
429,24.591734170913696,False,2.5012263655662537,15.026873350143433,0.1516438126564026,0.3560850918292999,1.118675708770752,0.0,0.0,0.0,14.917542457580566,0.0
430,24.616199254989624,False,0.03582406556233764,1.5476338565349579,0.056858669966459274,0.16313223540782928,1.6865240335464478,0.0,0.0,0.0,15.828837394714355,0.0
431,24.640704870224,True,0.000182435196620645,0.009136830340139568,0.05595290660858154,0.05595291033387184,1.7275598049163818,0.0,0.0,0.0,15.885984420776367,0.0
432,24.758410930633545,False,2.5010663270950317,15.021535158157349,0.1515079289674759,0.3560850918292999,1.116326093673706,0.0,0.0,0.0,14.907848358154297,0.0
433,24.78316617012024,False,0.0354316015727818,1.5093471109867096,0.05683837831020355,0.16313223540782928,1.5959010124206543,0.0,0.0,0.0,15.815019607543945,0.0
434,24.8078830242157,True,0.00017890790331875905,0.009092395193874836,0.05595290660858154,0.05595291033387184,1.6938459873199463,0.0,0.0,0.0,15.872674942016602,0.0
435,24.925891876220703,False,2.499646097421646,15.014199018478394,0.15133194625377655,0.3560850918292999,1.117391586303711,0.0,0.0,0.0,14.902076721191406,0.0
436,24.950547456741333,False,0.03548753913491964,1.4320886135101318,0.056858669966459274,0.16313223540782928,1.626992106437683,0.0,0.0,0.0,15.814056396484375,0.0
437,24.975142002105713,True,0.000187780551641481,0.011222028406336904,0.05595290660858154,0.05595291033387184,1.777802586555481,0.0,0.0,0.0,15.870626449584961,0.0
438,25.092634439468384,False,2.498873472213745,15.013501644134521,0.15122805535793304,0.3560850918292999,1.115123987197876,0.0,0.0,0.0,14.893604278564453,0.0
439,25.117202281951904,False,0.03569052089005709,1.4516821503639221,0.05687437206506729,0.16785873472690582,1.4912761449813843,0.0,0.0,0.0,15.805994033813477,0.0
440,25.142160415649414,True,0.00019031589545193128,0.009863802697509527,0.05595290660858154,0.05595291033387184,1.6438626050949097,0.0,0.0,0.0,15.86551284790039,0.0
441,25.260143756866455,False,2.4984583258628845,15.02759575843811,0.15114618837833405,0.3560850918292999,1.117159366607666,0.0,0.0,0.0,14.885873794555664,0.0
442,25.284836053848267,False,0.035519544035196304,1.5106557309627533,0.05687437206506729,0.16785873472690582,1.5073271989822388,0.0,0.0,0.0,15.783252716064453,0.0
443,25.309434175491333,True,0.0001795984098862391,0.009180905180983245,0.05595290660858154,0.05595291033387184,1.6686835289001465,0.0,0.0,0.0,15.838544845581055,0.0
444,25.427325010299683,False,2.4973754584789276,15.00370740890503,0.15102197229862213,0.3538720905780792,1.11711847782135,0.0,0.0,0.0,14.878477096557617,0.0
445,25.45199418067932,False,0.03545643761754036,1.5318301320075989,0.05687437206506729,0.16785873472690582,1.4773836135864258,0.0,0.0,0.0,15.788816452026367,0.0
446,25.476939916610718,True,0.00017633316019782797,0.008845267002470791,0.05595290660858154,0.05595291033387184,1.5239108800888062,0.0,0.0,0.0,15.848196983337402,0.0
447,25.59533429145813,False,2.4964313209056854,14.994908571243286,0.15089258551597595,0.3538720905780792,1.1142088174819946,0.0,0.0,0.0,14.869318008422852,0.0
448,25.620523929595947,False,0.03511184826493263,1.4500300586223602,0.05687437206506729,0.16785873472690582,1.478380799293518,0.0,0.0,0.0,15.777925491333008,0.0
449,25.645465850830078,True,0.00018049095160677098,0.008901919354684651,0.05595290660858154,0.05595291033387184,1.5744132995605469,0.0,0.0,0.0,15.837730407714844,0.0
450,25.76318645477295,False,2.4948859214782715,15.01011848449707,0.15083439648151398,0.3516591191291809,1.1081708669662476,0.0,0.0,0.0,14.863288879394531,0.0
451,25.7879798412323,False,0.03574094735085964,1.4952445030212402,0.05687437206506729,0.16785873472690582,1.5585808753967285,0.0,0.0,0.0,15.771001815795898,0.0
452,25.81254291534424,True,0.00018177344827563502,0.01000328571535647,0.05595290660858154,0.05595291033387184,1.5866119861602783,0.0,0.0,0.0,15.829304695129395,0.0
453,25.930717945098877,False,2.4951013922691345,15.022763013839722,0.1508781462907791,0.3538720905780792,1.112255334854126,0.0,0.0,0.0,14.854974746704102,0.0
454,25.955392599105835,False,0.035087340511381626,1.4346277713775635,0.056858669966459274,0.16313223540782928,1.5195668935775757,0.0,0.0,0.0,15.767148971557617,0.0
455,25.980021476745605,True,0.00019155642803525552,0.011453594779595733,0.05595290660858154,0.05595291033387184,1.6489852666854858,0.0,0.0,0.0,15.826597213745117,0.0
456,26.098042726516724,False,2.4938076734542847,15.004788637161255,0.15066249668598175,0.3538720905780792,1.112364649772644,0.0,0.0,0.0,14.846565246582031,0.0
457,26.122687339782715,False,0.03507323330268264,1.4861054718494415,0.05683837831020355,0.16313223540782928,1.4861125946044922,0.0,0.0,0.0,15.765810012817383,0.0
458,26.147581815719604,True,0.00018525337509345263,0.009856462711468339,0.05595290660858154,0.05595291033387184,1.5544828176498413,0.0,0.0,0.0,15.823094367980957,0.0
459,26.266767978668213,False,2.492366284132004,14.985342025756836,0.15043334662914276,0.3516591191291809,1.1101106405258179,0.0,0.0,0.0,14.838232040405273,0.0
460,26.291688203811646,False,0.0359831377863884,1.609746664762497,0.05687437206506729,0.16785873472690582,1.4642423391342163,0.0,0.0,0.0,15.762866973876953,0.0
461,26.316399335861206,True,0.0001770594644767698,0.007791811367496848,0.05595290660858154,0.05595291033387184,1.5669410228729248,0.0,0.0,0.0,15.817302703857422,0.0
462,26.434443712234497,False,2.4929144978523254,14.99925971031189,0.15039607882499695,0.3538720905780792,1.1087992191314697,0.0,0.0,0.0,14.83012866973877,0.0
463,26.459424257278442,False,0.03532678121700883,1.5587218105793,0.05687437206506729,0.16785873472690582,1.6604872941970825,0.0,0.0,0.0,15.759603500366211,0.0
464,26.483947277069092,True,0.000183857719093794,0.009772299090400338,0.05595290660858154,0.05595291033387184,1.7018235921859741,0.0,0.0,0.0,15.819878578186035,0.0
465,26.60210919380188,False,2.491408586502075,14.993035793304443,0.15017716586589813,0.3516591191291809,1.1100423336029053,0.0,0.0,0.0,14.822856903076172,0.0
466,26.62699866294861,False,0.034521103370934725,1.391875147819519,0.056858669966459274,0.16313223540782928,1.5596190690994263,0.0,0.0,0.0,15.727360725402832,0.0
467,26.651442289352417,True,0.0001882087417470757,0.010965676046907902,0.05595290660858154,0.05595291033387184,1.716330885887146,0.0,0.0,0.0,15.79028606414795,0.0
468,26.76909351348877,False,2.488936632871628,14.992097616195679,0.15005084872245789,0.3516591191291809,1.1068594455718994,0.0,0.0,0.0,14.815993309020996,0.0
469,26.793901681900024,False,0.03547972999513149,1.4980140328407288,0.05687437206506729,0.16785873472690582,1.745072364807129,0.0,0.0,0.0,15.758462905883789,0.0
470,26.818547248840332,True,0.00018415677914163098,0.010314532555639744,0.05595290660858154,0.05595291033387184,1.8150954246520996,0.0,0.0,0.0,15.81618881225586,0.0
471,26.93574571609497,False,2.489110976457596,15.012940168380737,0.14989255368709564,0.3516591191291809,1.1043733358383179,0.0,0.0,0.0,14.807113647460938,0.0
472,26.96070146560669,False,0.035026350524276495,1.4328768849372864,0.05687437206506729,0.16785873472690582,1.505496621131897,0.0,0.0,0.0,15.71723747253418,0.0
473,26.985296487808228,True,0.00018524748156778514,0.009382573771290481,0.05595290660858154,0.05595291033387184,1.680048942565918,0.0,0.0,0.0,15.781161308288574,0.0
474,27.102917909622192,False,2.4878375232219696,14.9958336353302,0.1497500091791153,0.34943246841430664,1.1031575202941895,0.0,0.0,0.0,14.800239562988281,0.0
475,27.127837657928467,False,0.03522943239659071,1.496790498495102,0.05690241977572441,0.16785873472690582,1.4955928325653076,0.0,0.0,0.0,15.710025787353516,0.0
476,27.152395725250244,True,0.0001804665407689754,0.008685370557941496,0.05595290660858154,0.05595291033387184,1.5828144550323486,0.0,0.0,0.0,15.770590782165527,0.0
477,27.270385265350342,False,2.4872662127017975,14.985313415527344,0.14971420168876648,0.34943246841430664,1.1043050289154053,0.0,0.0,0.0,14.79119873046875,0.0
478,27.295286178588867,False,0.035471904557198286,1.4939603209495544,0.05690241977572441,0.16785873472690582,1.5501114130020142,0.0,0.0,0.0,15.712541580200195,0.0
479,27.31991744041443,True,0.0001780482125468552,0.008685779175721109,0.05595290660858154,0.05595291033387184,1.646225929260254,0.0,0.0,0.0,15.768606185913086,0.0
480,27.43792223930359,False,2.4870553612709045,14.992585182189941,0.14966659247875214,0.3516591191291809,1.1038814783096313,0.0,0.0,0.0,14.782510757446289,0.0
481,27.463363647460938,False,0.034587797708809376,1.3347016274929047,0.056858669966459274,0.16313223540782928,1.6396279335021973,0.0,0.0,0.0,15.697315216064453,0.0
482,27.48800802230835,True,0.00018902605006587692,0.010422677733004093,0.05595290660858154,0.05595291033387184,1.8112705945968628,0.0,0.0,0.0,15.758553504943848,0.0
483,27.606201648712158,False,2.4850377440452576,14.999240636825562,0.14946436882019043,0.3516591191291809,1.1057939529418945,0.0,0.0,0.0,14.779010772705078,0.0
484,27.607465744018555,True,0.00018902605006587692,0.010422677733004093,0.05595290660858154,0.05595291033387184,1.8112705945968628,0.0,0.0,0.0,15.758553504943848,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.7409102916717529,False,1.8519411981105804,4.44597989320755,0.30749937891960144,0.7465123534202576,1.7678306102752686,0.0,0.0,0.0,18.289630889892578,0.0
1,0.7618868350982666,True,0.01129070995375514,0.08373133838176727,0.05595290660858154,0.05595291033387184,1.7916542291641235,0.0,0.0,0.0,18.347415924072266,0.0
2,0.8818497657775879,False,2.797422707080841,15.393110513687134,0.20073463022708893,0.42057573795318604,1.6263227462768555,0.0,0.0,0.0,17.26244354248047,0.0
3,0.9066689014434814,False,0.028060302138328552,1.1011262983083725,0.05628656595945358,0.13122159242630005,1.6757732629776,0.0,0.0,0.0,17.970417022705078,0.0
4,0.9313249588012695,True,0.00012846865502069704,0.004649639886338264,0.05595290660858154,0.05595291033387184,1.6763607263565063,0.0,0.0,0.0,18.002178192138672,0.0
5,1.0507152080535889,False,2.7785664796829224,15.37950873374939,0.1983509212732315,0.41306251287460327,1.588715672492981,0.0,0.0,0.0,17.124698638916016,0.0
6,1.0754146575927734,False,0.027554898988455534,1.0111770778894424,0.05628656595945358,0.13122159242630005,1.6243829727172852,0.0,0.0,0.0,17.821903228759766,0.0
7,1.1002089977264404,True,0.00012846035133406986,0.004905809764750302,0.05595290660858154,0.05595291033387184,1.631500005722046,0.0,0.0,0.0,17.849714279174805,0.0
8,1.2196359634399414,False,2.7579060196876526,15.392788648605347,0.19606825709342957,0.4054127037525177,1.5597419738769531,0.0,0.0,0.0,17.00491714477539,0.0
9,1.2440543174743652,False,0.02716575050726533,1.0600897669792175,0.05628656595945358,0.13122159242630005,1.5953136682510376,0.0,0.0,0.0,17.68977165222168,0.0
10,1.2687795162200928,True,0.0001276251714443788,0.005161225562915206,0.05595290660858154,0.05595291033387184,1.59547758102417,0.0,0.0,0.0,17.72124671936035,0.0
11,1.3888864517211914,False,2.738984227180481,15.401767492294312,0.19431324303150177,0.3995797336101532,1.5366013050079346,0.0,0.0,0.0,16.8946533203125,0.0
12,1.4133543968200684,False,0.027284843381494284,1.0348471254110336,0.05628656595945358,0.13122159242630005,1.5861748456954956,0.0,0.0,0.0,17.582012176513672,0.0
13,1.4378161430358887,True,0.00012768851775035728,0.005070600309409201,0.05595290660858154,0.05595291033387184,1.5865299701690674,0.0,0.0,0.0,17.613452911376953,0.0
14,1.5579416751861572,False,2.7231869101524353,15.416003465652466,0.19279177486896515,0.39366477727890015,1.5156053304672241,0.0,0.0,0.0,16.799518585205078,0.0
15,1.58231520652771,False,0.027412036433815956,0.9775551408529282,0.05626627802848816,0.12511540949344635,1.5543051958084106,0.0,0.0,0.0,17.48031234741211,0.0
16,1.6067183017730713,True,0.00012246738151588943,0.004367438668850809,0.05595290660858154,0.05595291033387184,1.579576849937439,0.0,0.0,0.0,17.511703491210938,0.0
17,1.7261500358581543,False,2.7093222737312317,15.418336391448975,0.19117209315299988,0.3896622955799103,1.4951967000961304,0.0,0.0,0.0,16.71460723876953,0.0
18,1.7504239082336426,False,0.027034995146095753,0.8944159746170044,0.05626627802848816,0.12511540949344635,1.6950616836547852,0.0,0.0,0.0,17.415008544921875,0.0
19,1.7750797271728516,True,0.0001264918773813406,0.004461299395188689,0.05595290660858154,0.05595291033387184,1.736124873161316,0.0,0.0,0.0,17.44171905517578,0.0
20,1.8944318294525146,False,2.6961132884025574,15.412753820419312,0.1899820864200592,0.38359707593917847,1.4756896495819092,0.0,0.0,0.0,16.63300132751465,0.0
21,1.9190049171447754,False,0.026866078842431307,0.9308658540248871,0.05626627802848816,0.12511540949344635,1.7214808464050293,0.0,0.0,0.0,17.326717376708984,0.0
22,1.9436001777648926,True,0.0001256744235433871,0.0044060088112019,0.05595290660858154,0.05595291033387184,1.7700026035308838,0.0,0.0,0.0,17.357135772705078,0.0
23,2.06368350982666,False,2.683822214603424,15.412254333496094,0.18865004181861877,0.3794853091239929,1.4583957195281982,0.0,0.0,0.0,16.56208038330078,0.0
24,2.0886051654815674,False,0.02638724399730563,0.9256605058908463,0.056224480271339417,0.12511540949344635,1.5004149675369263,0.0,0.0,0.0,17.231035232543945,0.0
25,2.1137654781341553,True,0.00012458035598683637,0.0036079276469536126,0.05595290660858154,0.05595291033387184,1.5003739595413208,0.0,0.0,0.0,17.263427734375,0.0
26,2.232866048812866,False,2.6722392439842224,15.407572984695435,0.18728256225585938,0.3732561767101288,1.4413611888885498,0.0,0.0,0.0,16.49114227294922,0.0
27,2.257408618927002,False,0.026547277811914682,0.8832968026399612,0.056244947016239166,0.11869502812623978,1.5072588920593262,0.0,0.0,0.0,17.161914825439453,0.0
28,2.282089948654175,True,0.00012078307008778211,0.003340519906487316,0.05595290660858154,0.05595291033387184,1.5077916383743286,0.0,0.0,0.0,17.191431045532227,0.0
29,2.4019041061401367,False,2.6621752977371216,15.401684045791626,0.18608425557613373,0.37115249037742615,1.4253648519515991,0.0,0.0,0.0,16.42496109008789,0.0
30,2.426605463027954,False,0.026844716630876064,0.9684988111257553,0.05626627802848816,0.12511540949344635,1.4555952548980713,0.0,0.0,0.0,17.10002899169922,0.0
31,2.451390504837036,True,0.00012769855857186485,0.00364758976502344,0.05595290660858154,0.05595291033387184,1.455772876739502,0.0,0.0,0.0,17.131078720092773,0.0
32,2.5708088874816895,False,2.6539885997772217,15.393595695495605,0.18494176864624023,0.3669041097164154,1.4091637134552002,0.0,0.0,0.0,16.366308212280273,0.0
33,2.5955944061279297,False,0.027123300824314356,1.1178244650363922,0.05628656595945358,0.13122159242630005,1.5790168046951294,0.0,0.0,0.0,17.053359985351562,0.0
34,2.6199727058410645,True,0.00012446236723917536,0.0036859820829704404,0.05595290660858154,0.05595291033387184,1.6451603174209595,0.0,0.0,0.0,17.082935333251953,0.0
35,2.7400424480438232,False,2.646687924861908,15.403187274932861,0.18407009541988373,0.36477309465408325,1.3940552473068237,0.0,0.0,0.0,16.315185546875,0.0
36,2.7651102542877197,False,0.02661089412868023,0.9630599617958069,0.056224480271339417,0.12511540949344635,1.4178106784820557,0.0,0.0,0.0,16.981555938720703,0.0
37,2.789454698562622,True,0.0001245297971763648,0.0036025079316459596,0.05595290660858154,0.05595291033387184,1.4179335832595825,0.0,0.0,0.0,17.013832092285156,0.0
38,2.9084620475769043,False,2.638835608959198,15.400924682617188,0.1830117255449295,0.3626147508621216,1.3803129196166992,0.0,0.0,0.0,16.26848793029785,0.0
39,2.9332690238952637,False,0.02673167735338211,0.9126771241426468,0.056244947016239166,0.11869502812623978,1.4552538394927979,0.0,0.0,0.0,16.940082550048828,0.0
40,2.957562208175659,True,0.00012146056178607978,0.003169291594531387,0.05595290660858154,0.05595291033387184,1.5019176006317139,0.0,0.0,0.0,16.969303131103516,0.0
41,3.0764949321746826,False,2.6321855187416077,15.401780605316162,0.18203125894069672,0.3604564070701599,1.3666661977767944,0.0,0.0,0.0,16.227279663085938,0.0
42,3.1010234355926514,False,0.0269175018183887,1.0109158605337143,0.056224480271339417,0.12511540949344635,1.6580010652542114,0.0,0.0,0.0,16.901042938232422,0.0
43,3.1255245208740234,True,0.00012280852388357744,0.0037574570160359144,0.05595290660858154,0.05595291033387184,1.665405035018921,0.0,0.0,0.0,16.93271255493164,0.0
44,3.244753122329712,False,2.626241147518158,15.391641855239868,0.18135976791381836,0.3560850918292999,1.3532791137695312,0.0,0.0,0.0,16.19070053100586,0.0
45,3.2693302631378174,False,0.02672917442396283,0.909234955906868,0.056203149259090424,0.11869502812623978,1.4015412330627441,0.0,0.0,0.0,16.853525161743164,0.0
46,3.2937910556793213,True,0.00012086734386684839,0.0034183147363364697,0.05595290660858154,0.05595291033387184,1.4626576900482178,0.0,0.0,0.0,16.882110595703125,0.0
47,3.4125571250915527,False,2.6201173663139343,15.38621187210083,0.18029659986495972,0.3560850918292999,1.3415311574935913,0.0,0.0,0.0,16.154993057250977,0.0
48,3.437056541442871,False,0.02710929373279214,1.0570372641086578,0.05624476820230484,0.13122159242630005,1.6016384363174438,0.0,0.0,0.0,16.816455841064453,0.0
49,3.46151065826416,True,0.0001247863383468939,0.003143968351650983,0.05595290660858154,0.05595291033387184,1.662536382675171,0.0,0.0,0.0,16.845458984375,0.0
50,3.5799083709716797,False,2.6158395409584045,15.383085012435913,0.17963992059230804,0.3538720905780792,1.3278297185897827,0.0,0.0,0.0,16.125255584716797,0.0
51,3.6047306060791016,False,0.02728897612541914,0.9797826409339905,0.05626627802848816,0.12511540949344635,1.7158937454223633,0.0,0.0,0.0,16.77983283996582,0.0
52,3.6293435096740723,True,0.0001217928365804255,0.0033733280724845827,0.05595290660858154,0.05595291033387184,1.732313632965088,0.0,0.0,0.0,16.811037063598633,0.0
53,3.748093366622925,False,2.611774206161499,15.377428531646729,0.1788526475429535,0.3538720905780792,1.3160271644592285,0.0,0.0,0.0,16.098350524902344,0.0
54,3.773124933242798,False,0.026014833711087704,0.8586306124925613,0.05616135150194168,0.11869502812623978,1.4675754308700562,0.0,0.0,0.0,16.75685691833496,0.0
55,3.7979748249053955,True,0.00012313539627939463,0.0030235774465836585,0.05595290660858154,0.05595291033387184,1.4981473684310913,0.0,0.0,0.0,16.785287857055664,0.0
56,3.916409969329834,False,2.605195641517639,15.360761880874634,0.1778978854417801,0.34943246841430664,1.3067244291305542,0.0,0.0,0.0,16.06991195678711,0.0
57,3.941167116165161,False,0.026403062511235476,0.8872930705547333,0.056203149259090424,0.11869502812623978,1.5720226764678955,0.0,0.0,0.0,16.711063385009766,0.0
58,3.965658187866211,True,0.00012083229194104206,0.0032269186340272427,0.05595290660858154,0.05595291033387184,1.6136322021484375,0.0,0.0,0.0,16.740615844726562,0.0
59,4.0842061042785645,False,2.600369453430176,15.35637378692627,0.17727693915367126,0.34717851877212524,1.2967250347137451,0.0,0.0,0.0,16.042634963989258,0.0
60,4.108864068984985,False,0.02666815184056759,1.0018624365329742,0.056182682514190674,0.12511540949344635,1.598824381828308,0.0,0.0,0.0,16.706615447998047,0.0
61,4.13350248336792,True,0.00012382209206407424,0.003767018497455865,0.05595290660858154,0.05595291033387184,1.692397952079773,0.0,0.0,0.0,16.734764099121094,0.0
62,4.252534627914429,False,2.5970447063446045,15.361889600753784,0.176537424325943,0.34717851877212524,1.2865344285964966,0.0,0.0,0.0,16.01595115661621,0.0
63,4.2772886753082275,False,0.02579819643869996,0.8048993349075317,0.056138794869184494,0.11190582066774368,1.421403408050537,0.0,0.0,0.0,16.663002014160156,0.0
64,4.301787376403809,True,0.00011963405995629728,0.002706766244955361,0.05595290660858154,0.05595291033387184,1.45588219165802,0.0,0.0,0.0,16.690799713134766,0.0
65,4.420867204666138,False,2.5918781757354736,15.356693267822266,0.17569901049137115,0.3449108898639679,1.2762209177017212,0.0,0.0,0.0,15.987855911254883,0.0
66,4.445434808731079,False,0.02633438678458333,0.9234705567359924,0.05616135150194168,0.11869502812623978,1.3454926013946533,0.0,0.0,0.0,16.634510040283203,0.0
67,4.469952583312988,True,0.00011655753951345105,0.0028492018464021385,0.05595290660858154,0.05595291033387184,1.3594262599945068,0.0,0.0,0.0,16.66314125061035,0.0
68,4.59006142616272,False,2.5882691144943237,15.346899032592773,0.17504540085792542,0.34264326095581055,1.2672595977783203,0.0,0.0,0.0,15.962654113769531,0.0
69,4.61479115486145,False,0.026361236814409494,0.87535060942173,0.05616135150194168,0.11869502812623978,1.4435468912124634,0.0,0.0,0.0,16.612945556640625,0.0
70,4.639618873596191,True,0.0001190039165521739,0.0033617232111282647,0.05595290660858154,0.05595291033387184,1.4771376848220825,0.0,0.0,0.0,16.641860961914062,0.0
71,4.758666038513184,False,2.5853562355041504,15.33790111541748,0.17451301217079163,0.34034833312034607,1.257697343826294,0.0,0.0,0.0,15.93942928314209,0.0
72,4.784067392349243,False,0.026324435602873564,0.8926640450954437,0.05616135150194168,0.11869502812623978,1.361229419708252,0.0,0.0,0.0,16.579463958740234,0.0
73,4.808796167373657,True,0.00011716368135239463,0.003125267685391009,0.05595290660858154,0.05595291033387184,1.3794660568237305,0.0,0.0,0.0,16.61029052734375,0.0
74,4.927828788757324,False,2.5817683339118958,15.338505506515503,0.17377053201198578,0.34034833312034607,1.2492280006408691,0.0,0.0,0.0,15.915193557739258,0.0
75,4.952373504638672,False,0.026155796367675066,0.8618754893541336,0.056138794869184494,0.11190582066774368,1.4110760688781738,0.0,0.0,0.0,16.565542221069336,0.0
76,4.976740121841431,True,0.00012253058230271563,0.002872949989978224,0.05595290660858154,0.05595291033387184,1.4308017492294312,0.0,0.0,0.0,16.59445571899414,0.0
77,5.095309257507324,False,2.577991485595703,15.331203937530518,0.17321127653121948,0.33803972601890564,1.2413595914840698,0.0,0.0,0.0,15.892112731933594,0.0
78,5.1198320388793945,False,0.026417621411383152,0.8845782279968262,0.05616135150194168,0.11869502812623978,1.3952573537826538,0.0,0.0,0.0,16.52007293701172,0.0
79,5.1443281173706055,True,0.00012040331057505682,0.0035364445648156106,0.05595290660858154,0.05595291033387184,1.489937424659729,0.0,0.0,0.0,16.548351287841797,0.0
80,5.263102054595947,False,2.5753599405288696,15.320392847061157,0.17255482077598572,0.33571746945381165,1.2338054180145264,0.0,0.0,0.0,15.869588851928711,0.0
81,5.287806749343872,False,0.02703852951526642,0.9617040306329727,0.05616135150194168,0.11869502812623978,1.5120673179626465,0.0,0.0,0.0,16.51150131225586,0.0
82,5.31231951713562,True,0.00011569315574888606,0.0028318478143773973,0.05595290660858154,0.05595291033387184,1.5270663499832153,0.0,0.0,0.0,16.540019989013672,0.0
83,5.432130336761475,False,2.5737425684928894,15.313690900802612,0.1721174120903015,0.33571746945381165,1.2266473770141602,0.0,0.0,0.0,15.847160339355469,0.0
84,5.4568493366241455,False,0.026782911736518145,0.932159349322319,0.05616135150194168,0.11869502812623978,1.5742629766464233,0.0,0.0,0.0,16.49113655090332,0.0
85,5.481296539306641,True,0.0001237613832927309,0.003127966192550957,0.05595290660858154,0.05595291033387184,1.6533839702606201,0.0,0.0,0.0,16.518756866455078,0.0
86,5.600930690765381,False,2.5712022185325623,15.301203727722168,0.17141295969486237,0.33571746945381165,1.2189565896987915,0.0,0.0,0.0,15.824594497680664,0.0
87,5.625591993331909,False,0.026518870145082474,0.9034639596939087,0.05616135150194168,0.11869502812623978,1.433410882949829,0.0,0.0,0.0,16.4521427154541,0.0
88,5.6503424644470215,True,0.00011956526577705517,0.0023858615895733237,0.05595290660858154,0.05595291033387184,1.4929291009902954,0.0,0.0,0.0,16.479862213134766,0.0
89,5.7699949741363525,False,2.5683021545410156,15.29060959815979,0.17087212204933167,0.3333815336227417,1.2136973142623901,0.0,0.0,0.0,15.802810668945312,0.0
90,5.79473090171814,False,0.026547955349087715,0.8959756046533585,0.05616135150194168,0.11869502812623978,1.6006821393966675,0.0,0.0,0.0,16.438880920410156,0.0
91,5.81933069229126,True,0.00011465154784673359,0.002224619092885405,0.05595290660858154,0.05595291033387184,1.6339998245239258,0.0,0.0,0.0,16.46700668334961,0.0
92,5.938216924667358,False,2.565789818763733,15.284808874130249,0.17024193704128265,0.3333815336227417,1.2056787014007568,0.0,0.0,0.0,15.782003402709961,0.0
93,5.963013410568237,False,0.027012897189706564,0.9751816093921661,0.056224480271339417,0.12511540949344635,1.6503376960754395,0.0,0.0,0.0,16.4390811920166,0.0
94,5.987779855728149,True,0.00012282396710361354,0.0033003967837430537,0.05595290660858154,0.05595291033387184,1.7278056144714355,0.0,0.0,0.0,16.46573829650879,0.0
95,6.106318473815918,False,2.5641995668411255,15.292019844055176,0.1698925793170929,0.3333815336227417,1.1999139785766602,0.0,0.0,0.0,15.76053237915039,0.0
96,6.130795001983643,False,0.026512511540204287,0.8315092325210571,0.056138794869184494,0.11190582066774368,1.4852793216705322,0.0,0.0,0.0,16.397586822509766,0.0
97,6.155457496643066,True,0.00012319324014242738,0.002909048635046929,0.05595290660858154,0.05595291033387184,1.5210695266723633,0.0,0.0,0.0,16.424968719482422,0.0
98,6.2741429805755615,False,2.5616541504859924,15.284663438796997,0.16941191256046295,0.3333815336227417,1.1946957111358643,0.0,0.0,0.0,15.739988327026367,0.0
99,6.298781156539917,False,0.02618106547743082,0.8757284283638,0.056138794869184494,0.11190582066774368,1.469925045967102,0.0,0.0,0.0,16.393611907958984,0.0
100,6.32355260848999,True,0.00012383999091980513,0.0022460751642938703,0.05595290660858154,0.05595291033387184,1.5171079635620117,0.0,0.0,0.0,16.423250198364258,0.0
101,6.442257404327393,False,2.5579503178596497,15.27203917503357,0.16882911324501038,0.32865503430366516,1.1885348558425903,0.0,0.0,0.0,15.7203369140625,0.0
102,6.467148542404175,False,0.0265192287042737,0.8651755750179291,0.056138794869184494,0.11190582066774368,1.3939050436019897,0.0,0.0,0.0,16.362262725830078,0.0
103,6.491522312164307,True,0.00011302610801067203,0.0023460693773813546,0.05595290660858154,0.05595291033387184,1.3966370820999146,0.0,0.0,0.0,16.390426635742188,0.0
104,6.61017107963562,False,2.555648982524872,15.258821249008179,0.16832596063613892,0.32865503430366516,1.1833575963974,0.0,0.0,0.0,15.700510025024414,0.0
105,6.635068416595459,False,0.02645283006131649,0.8511482924222946,0.056138794869184494,0.11190582066774368,1.350683569908142,0.0,0.0,0.0,16.3376522064209,0.0
106,6.659371852874756,True,0.0001153361336037051,0.0028524731169454753,0.05595290660858154,0.05595291033387184,1.4125241041183472,0.0,0.0,0.0,16.364765167236328,0.0
107,6.778496742248535,False,2.553182542324066,15.24690866470337,0.16778728365898132,0.32626447081565857,1.1786993741989136,0.0,0.0,0.0,15.68238353729248,0.0
108,6.803070545196533,False,0.02595757134258747,0.7082019746303558,0.056114792823791504,0.10467948019504547,1.5312055349349976,0.0,0.0,0.0,16.33100700378418,0.0
109,6.8275980949401855,True,0.00011840509614557959,0.0019350866205058992,0.05595290660858154,0.05595291033387184,1.6170200109481812,0.0,0.0,0.0,16.355377197265625,0.0
110,6.946359395980835,False,2.5499150156974792,15.238362550735474,0.16713054478168488,0.32626447081565857,1.1749837398529053,0.0,0.0,0.0,15.660831451416016,0.0
111,6.970796823501587,False,0.025995548348873854,0.7362396270036697,0.056114792823791504,0.10467948019504547,1.5781562328338623,0.0,0.0,0.0,16.315736770629883,0.0
112,6.995305299758911,True,0.00011596493095566984,0.001629072503419593,0.05595290660858154,0.05595291033387184,1.61046302318573,0.0,0.0,0.0,16.34212875366211,0.0
113,7.114304065704346,False,2.5467634201049805,15.240778923034668,0.16647493839263916,0.32384657859802246,1.1720331907272339,0.0,0.0,0.0,15.642884254455566,0.0
114,7.138770580291748,False,0.02609877847135067,0.7714378088712692,0.056114792823791504,0.10467948019504547,1.4814680814743042,0.0,0.0,0.0,16.30460548400879,0.0
115,7.163043975830078,True,0.0001118643194786273,0.00200275142560713,0.05595290660858154,0.05595291033387184,1.5461089611053467,0.0,0.0,0.0,16.331113815307617,0.0
116,7.281696557998657,False,2.544538974761963,15.233498811721802,0.16596132516860962,0.32142871618270874,1.1710360050201416,0.0,0.0,0.0,15.625831604003906,0.0
117,7.3064703941345215,False,0.02584742847830057,0.7143553346395493,0.056114792823791504,0.10467948019504547,1.4485875368118286,0.0,0.0,0.0,16.280075073242188,0.0
118,7.331071376800537,True,0.00012179966688563582,0.0027047967887483537,0.05595290660858154,0.05595291033387184,1.4933525323867798,0.0,0.0,0.0,16.303743362426758,0.0
119,7.44956374168396,False,2.541564106941223,15.229989290237427,0.16551780700683594,0.32142871618270874,1.172060489654541,0.0,0.0,0.0,15.607508659362793,0.0
120,7.4742395877838135,False,0.02615801291540265,0.7723984122276306,0.056114792823791504,0.10467948019504547,1.5848498344421387,0.0,0.0,0.0,16.252321243286133,0.0
121,7.498907089233398,True,0.00011341794561303686,0.0020999537082388997,0.05595290660858154,0.05595291033387184,1.6132497787475586,0.0,0.0,0.0,16.27655792236328,0.0
122,7.617528438568115,False,2.539418041706085,15.226656198501587,0.1651105433702469,0.3189834952354431,1.1715550422668457,0.0,0.0,0.0,15.589954376220703,0.0
123,7.64234733581543,False,0.026544961147010326,0.7213599234819412,0.056114792823791504,0.10467948019504547,1.6170063018798828,0.0,0.0,0.0,16.249298095703125,0.0
124,7.667193174362183,True,0.00011625190381892025,0.0020938120724167675,0.05595290660858154,0.05595291033387184,1.6741477251052856,0.0,0.0,0.0,16.27465057373047,0.0
125,7.786455154418945,False,2.5383001565933228,15.226354598999023,0.16475129127502441,0.3189834952354431,1.1713091135025024,0.0,0.0,0.0,15.572044372558594,0.0
126,7.811405420303345,False,0.02659095684066415,0.9218211472034454,0.056203149259090424,0.11869502812623978,1.9618489742279053,0.0,0.0,0.0,16.24701690673828,0.0
127,7.8358683586120605,True,0.00011659564734145533,0.0022776852711103857,0.05595290660858154,0.05595291033387184,2.0226786136627197,0.0,0.0,0.0,16.27521514892578,0.0
128,7.9545581340789795,False,2.536560595035553,15.207715034484863,0.16431133449077606,0.3189834952354431,1.1714184284210205,0.0,0.0,0.0,15.554353713989258,0.0
129,7.979214906692505,False,0.025831896346062422,0.7326474040746689,0.056114792823791504,0.10467948019504547,1.465512752532959,0.0,0.0,0.0,16.20962905883789,0.0
130,8.003832817077637,True,0.00011262024600000586,0.0017731756088323891,0.05595290660858154,0.05595291033387184,1.487642526626587,0.0,0.0,0.0,16.234779357910156,0.0
131,8.122931241989136,False,2.532990574836731,15.216342210769653,0.16381701827049255,0.31651097536087036,1.1715550422668457,0.0,0.0,0.0,15.53695297241211,0.0
132,8.147431373596191,False,0.026496103964746,0.7472360134124756,0.056114792823791504,0.10467948019504547,1.5311918258666992,0.0,0.0,0.0,16.1872615814209,0.0
133,8.172096014022827,True,0.0001143919780588476,0.0022728057228960097,0.05595290660858154,0.05595291033387184,1.5494284629821777,0.0,0.0,0.0,16.211549758911133,0.0
134,8.290143966674805,False,2.5317326188087463,15.200952291488647,0.16336946189403534,0.31651097536087036,1.1706671714782715,0.0,0.0,0.0,15.520257949829102,0.0
135,8.314670085906982,False,0.026211582589894533,0.742742046713829,0.056114792823791504,0.10467948019504547,1.5700966119766235,0.0,0.0,0.0,16.177478790283203,0.0
136,8.339284181594849,True,0.00011563058251340408,0.0024211521667893976,0.05595290660858154,0.05595291033387184,1.6091378927230835,0.0,0.0,0.0,16.20240020751953,0.0
137,8.45761513710022,False,2.5294265151023865,15.188922882080078,0.16275718808174133,0.31651097536087036,1.1704485416412354,0.0,0.0,0.0,15.506061553955078,0.0
138,8.48219633102417,False,0.026573515497148037,0.7535872608423233,0.056114792823791504,0.10467948019504547,1.6741340160369873,0.0,0.0,0.0,16.162559509277344,0.0
139,8.506948471069336,True,0.00011491896657389589,0.001961527159437537,0.05595290660858154,0.05595291033387184,1.7232704162597656,0.0,0.0,0.0,16.186634063720703,0.0
140,8.6259126663208,False,2.527754306793213,15.179163217544556,0.16220369935035706,0.3140384554862976,1.169915795326233,0.0,0.0,0.0,15.490303993225098,0.0
141,8.650335311889648,False,0.02672398928552866,0.8629902452230453,0.056138794869184494,0.11190582066774368,1.589767575263977,0.0,0.0,0.0,16.142864227294922,0.0
142,8.675473928451538,True,0.00011964230907324236,0.0029286753851920366,0.05595290660858154,0.05595291033387184,1.6917695999145508,0.0,0.0,0.0,16.169391632080078,0.0
143,8.793968677520752,False,2.5263071060180664,15.191148519515991,0.16195322573184967,0.3140384554862976,1.1689186096191406,0.0,0.0,0.0,15.474563598632812,0.0
144,8.818418741226196,False,0.02596433274447918,0.7608289271593094,0.056088969111442566,0.09690672159194946,1.891825795173645,0.0,0.0,0.0,16.148900985717773,0.0
145,8.842852354049683,True,0.00011740824447770137,0.0017540382395964116,0.05595290660858154,0.05595291033387184,1.93868088722229,0.0,0.0,0.0,16.174209594726562,0.0
146,8.961680889129639,False,2.522953450679779,15.184681415557861,0.1614646166563034,0.3140384554862976,1.1681945323944092,0.0,0.0,0.0,15.459356307983398,0.0
147,8.986079931259155,False,0.026306540239602327,0.7684777677059174,0.056114792823791504,0.10467948019504547,1.530221939086914,0.0,0.0,0.0,16.12177276611328,0.0
148,9.01040768623352,True,0.0001157917267846642,0.0020537670934572816,0.05595290660858154,0.05595291033387184,1.5518053770065308,0.0,0.0,0.0,16.14954376220703,0.0
149,9.1290762424469,False,2.5211086869239807,15.18142819404602,0.16122491657733917,0.31153860688209534,1.1678667068481445,0.0,0.0,0.0,15.44403076171875,0.0
150,9.15347957611084,False,0.02647500718012452,0.7876385003328323,0.056114792823791504,0.10467948019504547,1.5282548666000366,0.0,0.0,0.0,16.12045669555664,0.0
151,9.17867660522461,True,0.00011712566447386052,0.0019389840599615127,0.05595290660858154,0.05595291033387184,1.5473930835723877,0.0,0.0,0.0,16.144865036010742,0.0
152,9.298486471176147,False,2.5192561745643616,15.172872543334961,0.16090010106563568,0.31153860688209534,1.1674705743789673,0.0,0.0,0.0,15.43176555633545,0.0
153,9.323009014129639,False,0.026383001822978258,0.7750263810157776,0.056114792823791504,0.10467948019504547,1.40842604637146,0.0,0.0,0.0,16.09432601928711,0.0
154,9.347663879394531,True,0.00011544508197403047,0.0018944995827041566,0.05595290660858154,0.05595291033387184,1.4735586643218994,0.0,0.0,0.0,16.12131690979004,0.0
155,9.4671471118927,False,2.516990303993225,15.156352519989014,0.16045521199703217,0.30901142954826355,1.1657767295837402,0.0,0.0,0.0,15.415164947509766,0.0
156,9.49187970161438,False,0.02597473794594407,0.7919025421142578,0.05615658685564995,0.10467948019504547,1.6113508939743042,0.0,0.0,0.0,16.093093872070312,0.0
157,9.516342639923096,True,0.00011713243111444172,0.0016721201245673,0.05595290660858154,0.05595291033387184,1.6833274364471436,0.0,0.0,0.0,16.120864868164062,0.0
158,9.635076522827148,False,2.514471411705017,15.148543119430542,0.16003377735614777,0.30901142954826355,1.1671290397644043,0.0,0.0,0.0,15.399534225463867,0.0
159,9.65963077545166,False,0.026378114707767963,0.7794931530952454,0.056114792823791504,0.10467948019504547,1.5261784791946411,0.0,0.0,0.0,16.064250946044922,0.0
160,9.684443473815918,True,0.00011436331988079473,0.0017461719107814133,0.05595290660858154,0.05595291033387184,1.584754228591919,0.0,0.0,0.0,16.088863372802734,0.0
161,9.802771806716919,False,2.5127118825912476,15.153496265411377,0.15969021618366241,0.3064706027507782,1.1654897928237915,0.0,0.0,0.0,15.387961387634277,0.0
162,9.827554702758789,False,0.02589601557701826,0.7924260199069977,0.05615658685564995,0.10467948019504547,1.534033179283142,0.0,0.0,0.0,16.051654815673828,0.0
163,9.85217547416687,True,0.00011366230864950921,0.0026180283748544753,0.05595290660858154,0.05595291033387184,1.5441828966140747,0.0,0.0,0.0,16.077987670898438,0.0
164,9.970555067062378,False,2.509850859642029,15.146427154541016,0.1592593938112259,0.3064706027507782,1.1646019220352173,0.0,0.0,0.0,15.372747421264648,0.0
165,9.995184421539307,False,0.02664827276021242,0.7953409105539322,0.05615658685564995,0.10467948019504547,1.4619473218917847,0.0,0.0,0.0,16.037866592407227,0.0
166,10.019711971282959,True,0.00011684035598591436,0.0018944995827041566,0.05595290660858154,0.05595291033387184,1.4801976680755615,0.0,0.0,0.0,16.066274642944336,0.0
167,10.138862609863281,False,2.5087064504623413,15.132944583892822,0.15885257720947266,0.3064706027507782,1.1644243001937866,0.0,0.0,0.0,15.359720230102539,0.0
168,10.163755178451538,False,0.026472650934010744,0.8075441420078278,0.05615658685564995,0.10467948019504547,1.5487726926803589,0.0,0.0,0.0,16.02102279663086,0.0
169,10.188256978988647,True,0.00011806962902483065,0.0019896258891094476,0.05595290660858154,0.05595291033387184,1.5746045112609863,0.0,0.0,0.0,16.048458099365234,0.0
170,10.307140827178955,False,2.506304085254669,15.12600064277649,0.15850450098514557,0.30390244722366333,1.1623479127883911,0.0,0.0,0.0,15.344661712646484,0.0
171,10.331755638122559,False,0.026771677657961845,0.7987966388463974,0.056114792823791504,0.10467948019504547,1.627374529838562,0.0,0.0,0.0,16.014453887939453,0.0
172,10.356266975402832,True,0.0001170144878415158,0.0021308139548636973,0.05595290660858154,0.05595291033387184,1.6690250635147095,0.0,0.0,0.0,16.040733337402344,0.0
173,10.475197315216064,False,2.50505268573761,15.130140781402588,0.15824922919273376,0.30390244722366333,1.1611868143081665,0.0,0.0,0.0,15.330865859985352,0.0
174,10.499969005584717,False,0.026281625032424927,0.8084643632173538,0.05615658685564995,0.10467948019504547,1.5357134342193604,0.0,0.0,0.0,15.996495246887207,0.0
175,10.52452564239502,True,0.00011607466149143875,0.001931641309056431,0.05595290660858154,0.05595291033387184,1.5962698459625244,0.0,0.0,0.0,16.02246856689453,0.0
176,10.64342999458313,False,2.5025442242622375,15.119695663452148,0.1578645408153534,0.30390244722366333,1.1606403589248657,0.0,0.0,0.0,15.317188262939453,0.0
177,10.668065786361694,False,0.026820909697562456,0.80793596804142,0.056114792823791504,0.10467948019504547,1.4157480001449585,0.0,0.0,0.0,15.975934982299805,0.0
178,10.692681312561035,True,0.00011393242857593577,0.0017891325114760548,0.05595290660858154,0.05595291033387184,1.4577809572219849,0.0,0.0,0.0,16.00238037109375,0.0
179,10.810807704925537,False,2.501385509967804,15.111280679702759,0.15762273967266083,0.30390244722366333,1.1600120067596436,0.0,0.0,0.0,15.30539608001709,0.0
180,10.835598230361938,False,0.026670219376683235,0.8097940683364868,0.056114792823791504,0.10467948019504547,1.4312251806259155,0.0,0.0,0.0,15.974924087524414,0.0
181,10.85988473892212,True,0.00011550656381587032,0.0021050230134278536,0.05595290660858154,0.05595291033387184,1.4445303678512573,0.0,0.0,0.0,16.000335693359375,0.0
182,10.978808641433716,False,2.4996760487556458,15.112226009368896,0.15734799206256866,0.3013206422328949,1.1592333316802979,0.0,0.0,0.0,15.292222023010254,0.0
183,11.003345966339111,False,0.02660498721525073,0.8200960606336594,0.05615658685564995,0.10467948019504547,1.417715072631836,0.0,0.0,0.0,15.969674110412598,0.0
184,11.027921199798584,True,0.00011652044122456573,0.0016268901526927948,0.05595290660858154,0.05595291033387184,1.4960709810256958,0.0,0.0,0.0,15.998054504394531,0.0
185,11.146169662475586,False,2.4975018203258514,15.104944705963135,0.15703558921813965,0.3013206422328949,1.1586596965789795,0.0,0.0,0.0,15.279247283935547,0.0
186,11.170618295669556,False,0.026667078491300344,0.8211110532283783,0.05615658685564995,0.10467948019504547,1.3506425619125366,0.0,0.0,0.0,15.953802108764648,0.0
187,11.194925785064697,True,0.00011273334166617133,0.0017120130360126495,0.05595290660858154,0.05595291033387184,1.3714064359664917,0.0,0.0,0.0,15.981825828552246,0.0
188,11.313302516937256,False,2.495255768299103,15.095109939575195,0.15673595666885376,0.3013206422328949,1.1584683656692505,0.0,0.0,0.0,15.267204284667969,0.0
189,11.337713479995728,False,0.026440145447850227,0.822177454829216,0.056088969111442566,0.09690672159194946,1.6097526550292969,0.0,0.0,0.0,15.95705509185791,0.0
190,11.362112522125244,True,0.00011119147529825568,0.001733921526465565,0.05595290660858154,0.05595291033387184,1.6614435911178589,0.0,0.0,0.0,15.98257064819336,0.0
191,11.480486631393433,False,2.493162155151367,15.08035659790039,0.15639036893844604,0.3013206422328949,1.1570067405700684,0.0,0.0,0.0,15.255640029907227,0.0
192,11.505062818527222,False,0.02607789821922779,0.8282314240932465,0.05613076686859131,0.09690672159194946,1.6687655448913574,0.0,0.0,0.0,15.940752029418945,0.0
193,11.529528141021729,True,0.00011467790500319097,0.0017088974709622562,0.05595290660858154,0.05595291033387184,1.7149648666381836,0.0,0.0,0.0,15.96486759185791,0.0
194,11.647620439529419,False,2.490263283252716,15.082670450210571,0.15590080618858337,0.29871150851249695,1.1563783884048462,0.0,0.0,0.0,15.243067741394043,0.0
195,11.672142505645752,False,0.026188597548753023,0.8426155894994736,0.05613076686859131,0.09690672159194946,1.6670169830322266,0.0,0.0,0.0,15.924640655517578,0.0
196,11.696664810180664,True,0.00011407271813368425,0.0016520812641829252,0.05595290660858154,0.05595291033387184,1.7167954444885254,0.0,0.0,0.0,15.950006484985352,0.0
197,11.815428018569946,False,2.4880169332027435,15.077403783798218,0.15556320548057556,0.2960750460624695,1.1560505628585815,0.0,0.0,0.0,15.231204986572266,0.0
198,11.840019702911377,False,0.026223838794976473,0.837782621383667,0.05613076686859131,0.09690672159194946,1.5129551887512207,0.0,0.0,0.0,15.915902137756348,0.0
199,11.864830255508423,True,0.0001144143971032463,0.001344742049695924,0.05595290660858154,0.05595291033387184,1.524293303489685,0.0,0.0,0.0,15.940980911254883,0.0
200,11.982846021652222,False,2.486734688282013,15.068705081939697,0.15522973239421844,0.2960750460624695,1.1543020009994507,0.0,0.0,0.0,15.219290733337402,0.0
201,12.007672309875488,False,0.026486259885132313,0.851183757185936,0.05613076686859131,0.09690672159194946,1.4953333139419556,0.0,0.0,0.0,15.909894943237305,0.0
202,12.032236337661743,True,0.00011322865248075686,0.0018794376228470355,0.05595290660858154,0.05595291033387184,1.5273942947387695,0.0,0.0,0.0,15.935593605041504,0.0
203,12.150397777557373,False,2.485309988260269,15.06101369857788,0.15499667823314667,0.2960750460624695,1.153892159461975,0.0,0.0,0.0,15.208420753479004,0.0
204,12.175218343734741,False,0.02630948554724455,0.8447703719139099,0.05615658685564995,0.10467948019504547,1.6496273279190063,0.0,0.0,0.0,15.910890579223633,0.0
205,12.199825048446655,True,0.00011002557585015893,0.0017871455929707736,0.05595290660858154,0.05595291033387184,1.6940644979476929,0.0,0.0,0.0,15.935836791992188,0.0
206,12.318410396575928,False,2.4832791090011597,15.063680410385132,0.15460419654846191,0.29342493414878845,1.1528676748275757,0.0,0.0,0.0,15.197988510131836,0.0
207,12.343024492263794,False,0.026670468505471945,0.8525160700082779,0.05615658685564995,0.10467948019504547,1.3147841691970825,0.0,0.0,0.0,15.881606101989746,0.0
208,12.367565393447876,True,0.00011405254554119892,0.0027684096130542457,0.05595290660858154,0.05595291033387184,1.3315317630767822,0.0,0.0,0.0,15.908368110656738,0.0
209,12.485255002975464,False,2.4820302426815033,15.066280364990234,0.15437161922454834,0.29342493414878845,1.1526217460632324,0.0,0.0,0.0,15.185325622558594,0.0
210,12.509712934494019,False,0.026089365128427744,0.8546306937932968,0.05613076686859131,0.09690672159194946,1.591584324836731,0.0,0.0,0.0,15.879447937011719,0.0
211,12.534406423568726,True,0.00011219616681046318,0.0012291426537558436,0.05595290660858154,0.05595291033387184,1.614424467086792,0.0,0.0,0.0,15.904947280883789,0.0
212,12.65233063697815,False,2.4791786074638367,15.060690641403198,0.15403346717357635,0.29342493414878845,1.1519523859024048,0.0,0.0,0.0,15.175082206726074,0.0
213,12.676807880401611,False,0.026747060474008322,0.8659510314464569,0.05613076686859131,0.09690672159194946,1.4803615808486938,0.0,0.0,0.0,15.859746932983398,0.0
214,12.701513528823853,True,0.0001173220789496554,0.001297684939345345,0.05595290660858154,0.05595291033387184,1.5556849241256714,0.0,0.0,0.0,15.888051986694336,0.0
215,12.819960594177246,False,2.4784034490585327,15.048766136169434,0.1537391096353531,0.29342493414878845,1.1523622274398804,0.0,0.0,0.0,15.163568496704102,0.0
216,12.844562530517578,False,0.026656559202820063,0.8634879440069199,0.05613076686859131,0.09690672159194946,1.3352473974227905,0.0,0.0,0.0,15.852975845336914,0.0
217,12.869105815887451,True,0.00011272603842371609,0.0017861514061223716,0.05595290660858154,0.05595291033387184,1.379575252532959,0.0,0.0,0.0,15.879318237304688,0.0
218,12.988236427307129,False,2.4769090116024017,15.045231580734253,0.15348903834819794,0.29342493414878845,1.1497803926467896,0.0,0.0,0.0,15.15359878540039,0.0
219,13.012794733047485,False,0.026550316251814365,0.8706268668174744,0.05613076686859131,0.09690672159194946,1.3911455869674683,0.0,0.0,0.0,15.843806266784668,0.0
220,13.037626504898071,True,0.00011506203918543179,0.001757073769113049,0.05595290660858154,0.05595291033387184,1.3984675407409668,0.0,0.0,0.0,15.870048522949219,0.0
221,13.156546592712402,False,2.4750205874443054,15.035227537155151,0.15318970382213593,0.29342493414878845,1.1492066383361816,0.0,0.0,0.0,15.142422676086426,0.0
222,13.181222438812256,False,0.026851077564060688,0.882585272192955,0.05619180575013161,0.10467948019504547,1.6448872089385986,0.0,0.0,0.0,15.86149787902832,0.0
223,13.205877780914307,True,0.00011731548511306755,0.0016753040836192667,0.05595290660858154,0.05595291033387184,1.6869884729385376,0.0,0.0,0.0,15.889117240905762,0.0
224,13.32457947731018,False,2.4734556674957275,15.026425123214722,0.15290342271327972,0.29342493414878845,1.148305058479309,0.0,0.0,0.0,15.132308959960938,0.0
225,13.34902310371399,False,0.026285597123205662,0.875476598739624,0.05613076686859131,0.09690672159194946,1.3653957843780518,0.0,0.0,0.0,15.827839851379395,0.0
226,13.373670816421509,True,0.00011275860742898658,0.001610428880667314,0.05595290660858154,0.05595291033387184,1.3874026536941528,0.0,0.0,0.0,15.854166030883789,0.0
227,13.492281436920166,False,2.470962554216385,15.020836591720581,0.15243080258369446,0.29073384404182434,1.146501898765564,0.0,0.0,0.0,15.123244285583496,0.0
228,13.516895532608032,False,0.026483607944101095,0.8795183151960373,0.05613076686859131,0.09690672159194946,1.4857573509216309,0.0,0.0,0.0,15.819156646728516,0.0
229,13.54135274887085,True,0.00011483645721455105,0.0016358733410015702,0.05595290660858154,0.05595291033387184,1.4962759017944336,0.0,0.0,0.0,15.845287322998047,0.0
230,13.66064715385437,False,2.4694980680942535,15.021944046020508,0.15219435095787048,0.29073384404182434,1.1464335918426514,0.0,0.0,0.0,15.114497184753418,0.0
231,13.685193061828613,False,0.026206907350569963,0.8854939043521881,0.05613076686859131,0.09690672159194946,1.4245179891586304,0.0,0.0,0.0,15.81596851348877,0.0
232,13.709912300109863,True,0.00011544031622179318,0.0014067201118450612,0.05595290660858154,0.05595291033387184,1.4824106693267822,0.0,0.0,0.0,15.842275619506836,0.0
233,13.829362869262695,False,2.467353790998459,15.005491971969604,0.15184436738491058,0.29073384404182434,1.1452451944351196,0.0,0.0,0.0,15.106163024902344,0.0
234,13.853871583938599,False,0.026569634210318327,0.8843094855546951,0.05613076686859131,0.09690672159194946,1.4370445013046265,0.0,0.0,0.0,15.806334495544434,0.0
235,13.878507137298584,True,0.00011935630027437583,0.0017883875989355147,0.05595290660858154,0.05595291033387184,1.4606906175613403,0.0,0.0,0.0,15.833318710327148,0.0
236,13.997302532196045,False,2.4657000601291656,15.004947185516357,0.15166378021240234,0.29073384404182434,1.144835352897644,0.0,0.0,0.0,15.096524238586426,0.0
237,14.02224326133728,False,0.026381255593150854,0.8947528153657913,0.05613793432712555,0.08846461027860641,1.723543643951416,0.0,0.0,0.0,15.800497055053711,0.0
238,14.046969652175903,True,0.00011211153832846321,0.0013420975301414728,0.05595290660858154,0.05595291033387184,1.7653716802597046,0.0,0.0,0.0,15.826719284057617,0.0
239,14.16583776473999,False,2.4635623395442963,14.996398687362671,0.15135855972766876,0.29073384404182434,1.143182396888733,0.0,0.0,0.0,15.087333679199219,0.0
240,14.190643310546875,False,0.02630549483001232,0.9064004570245743,0.05616598576307297,0.09690672159194946,1.3925799131393433,0.0,0.0,0.0,15.796154022216797,0.0
241,14.215631246566772,True,0.00011352535693731625,0.0015382157289423048,0.05595290660858154,0.05595291033387184,1.4475220441818237,0.0,0.0,0.0,15.824117660522461,0.0
242,14.334835767745972,False,2.461569607257843,14.992625713348389,0.15104179084300995,0.29073384404182434,1.1415841579437256,0.0,0.0,0.0,15.077301979064941,0.0
243,14.359479427337646,False,0.026377851609140635,0.9039878845214844,0.05616598576307297,0.09690672159194946,1.4895960092544556,0.0,0.0,0.0,15.792142868041992,0.0
244,14.38415265083313,True,0.00011384243407519534,0.001367014046991244,0.05595290660858154,0.05595291033387184,1.5482672452926636,0.0,0.0,0.0,15.821096420288086,0.0
245,14.503567934036255,False,2.459676116704941,14.987518787384033,0.1507328748703003,0.2880290746688843,1.1401088237762451,0.0,0.0,0.0,15.068586349487305,0.0
246,14.528222560882568,False,0.02738625044003129,0.9099986404180527,0.05619180575013161,0.10467948019504547,1.4965354204177856,0.0,0.0,0.0,15.782576560974121,0.0
247,14.552708387374878,True,0.0001154068286268739,0.00145391357364133,0.05595290660858154,0.05595291033387184,1.5225311517715454,0.0,0.0,0.0,15.812627792358398,0.0
248,14.67244291305542,False,2.4594540894031525,14.988386631011963,0.15049013495445251,0.2880290746688843,1.1402181386947632,0.0,0.0,0.0,15.05740737915039,0.0
249,14.697012662887573,False,0.026918717194348574,0.9089524298906326,0.05616598576307297,0.09690672159194946,1.3371188640594482,0.0,0.0,0.0,15.767805099487305,0.0
250,14.721688032150269,True,0.00011678564987960272,0.0013341325393412262,0.05595290660858154,0.05595291033387184,1.364466905593872,0.0,0.0,0.0,15.795774459838867,0.0
251,14.840855836868286,False,2.4581798911094666,14.979703426361084,0.15023306012153625,0.2880290746688843,1.1397672891616821,0.0,0.0,0.0,15.048002243041992,0.0
252,14.865650177001953,False,0.026511449832469225,0.9116174280643463,0.05616598576307297,0.09690672159194946,1.412619709968567,0.0,0.0,0.0,15.757454872131348,0.0
253,14.890000104904175,True,0.00011534715667949058,0.0011469055607449263,0.05595290660858154,0.05595291033387184,1.4797605276107788,0.0,0.0,0.0,15.78448486328125,0.0
254,15.008702993392944,False,2.45597243309021,14.963763952255249,0.14987429976463318,0.2880290746688843,1.137964129447937,0.0,0.0,0.0,15.038091659545898,0.0
255,15.033382892608643,False,0.027035383973270655,0.9235533326864243,0.05619180575013161,0.10467948019504547,1.387389063835144,0.0,0.0,0.0,15.746901512145996,0.0
256,15.057772874832153,True,0.00011761558198486455,0.0016955923638306558,0.05595290660858154,0.05595291033387184,1.4308700561523438,0.0,0.0,0.0,15.776773452758789,0.0
257,15.176144361495972,False,2.454903870820999,14.959850311279297,0.149643212556839,0.2880290746688843,1.137363076210022,0.0,0.0,0.0,15.030618667602539,0.0
258,15.200664758682251,False,0.02670512069016695,0.9196113049983978,0.05616598576307297,0.09690672159194946,1.281329870223999,0.0,0.0,0.0,15.740670204162598,0.0
259,15.225107908248901,True,0.00011720359907485545,0.0013565787230618298,0.05595290660858154,0.05595291033387184,1.326791524887085,0.0,0.0,0.0,15.767818450927734,0.0
260,15.344061613082886,False,2.4528558552265167,14.957726001739502,0.14943958818912506,0.28531065583229065,1.13710355758667,0.0,0.0,0.0,15.022600173950195,0.0
261,15.36873984336853,False,0.02645954955369234,0.9209901094436646,0.05613793432712555,0.08846461027860641,1.5618866682052612,0.0,0.0,0.0,15.737604141235352,0.0
262,15.393102407455444,True,0.00011714198990375735,0.0014280258619692177,0.05595290660858154,0.05595291033387184,1.6071298122406006,0.0,0.0,0.0,15.763375282287598,0.0
263,15.511990785598755,False,2.4503105878829956,14.94960069656372,0.14907220005989075,0.28531065583229065,1.1352458000183105,0.0,0.0,0.0,15.013409614562988,0.0
264,15.536962985992432,False,0.026760147884488106,0.9346642345190048,0.05619697645306587,0.09690672159194946,1.5401667356491089,0.0,0.0,0.0,15.745076179504395,0.0
265,15.561341524124146,True,0.00011416165762057062,0.0018515854026190937,0.05595290660858154,0.05595291033387184,1.6090013980865479,0.0,0.0,0.0,15.774628639221191,0.0
266,15.679725170135498,False,2.4489058554172516,14.949018955230713,0.1488378942012787,0.28531065583229065,1.135095477104187,0.0,0.0,0.0,15.003324508666992,0.0
267,15.704301834106445,False,0.026276279240846634,0.9333343803882599,0.05616598576307297,0.09690672159194946,1.4062130451202393,0.0,0.0,0.0,15.722739219665527,0.0
268,15.72868537902832,True,0.00011451419595687184,0.0013927604595664889,0.05595290660858154,0.05595291033387184,1.4281516075134277,0.0,0.0,0.0,15.750125885009766,0.0
269,15.846856594085693,False,2.446155697107315,14.943525791168213,0.14833469688892365,0.28531065583229065,1.1336884498596191,0.0,0.0,0.0,14.992128372192383,0.0
270,15.871449947357178,False,0.02642615232616663,0.9423064440488815,0.05619697645306587,0.09690672159194946,1.3946154117584229,0.0,0.0,0.0,15.721610069274902,0.0
271,15.896125555038452,True,0.00011701707990141585,0.0017060365644283593,0.05595290660858154,0.05595291033387184,1.4203377962112427,0.0,0.0,0.0,15.748856544494629,0.0
272,16.015138149261475,False,2.4445922672748566,14.935787916183472,0.14801377058029175,0.28255125880241394,1.1332650184631348,0.0,0.0,0.0,14.984637260437012,0.0
273,16.039830207824707,False,0.026614847593009472,0.9413131326436996,0.05616598576307297,0.09690672159194946,1.4747880697250366,0.0,0.0,0.0,15.700736999511719,0.0
274,16.06442928314209,True,0.00011598916898947209,0.00156908601638861,0.05595290660858154,0.05595291033387184,1.4915084838867188,0.0,0.0,0.0,15.730829238891602,0.0
275,16.1835458278656,False,2.4433882534503937,14.940407276153564,0.14790558815002441,0.28255125880241394,1.1324727535247803,0.0,0.0,0.0,14.973810195922852,0.0
276,16.208486795425415,False,0.026413851883262396,0.9355304390192032,0.05616598576307297,0.09690672159194946,1.3773622512817383,0.0,0.0,0.0,15.700178146362305,0.0
277,16.233288764953613,True,0.0001155749305326026,0.0012013699597446248,0.05595290660858154,0.05595291033387184,1.3817609548568726,0.0,0.0,0.0,15.726426124572754,0.0
278,16.35137152671814,False,2.44159072637558,14.922288656234741,0.14772941172122955,0.28255125880241394,1.1306285858154297,0.0,0.0,0.0,14.969369888305664,0.0
279,16.352585554122925,True,0.0001155749305326026,0.0012013699597446248,0.05595290660858154,0.05595291033387184,1.3817609548568726,0.0,0.0,0.0,15.726426124572754,0.0
==========


==> benchmarking/cppflow/2023-09-13-12_05__LmAlt_v2_1_60s/cppflow__PlannerSearcherOptimizerAlternating__panda__1cube__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.422715425491333,False,5.766967535018921,10.824229717254639,0.6517751812934875,1.5399891138076782,2.4275994300842285,0.0,0.0,0.0,11.266329765319824,0.0
1,0.4402596950531006,False,0.0384234543889761,0.1438054721802473,0.05595291033387184,0.05595291033387184,2.7940938472747803,0.0,0.0,0.0,11.26684856414795,0.0
2,0.46720385551452637,True,0.00010112685231433716,0.00024027400286286138,0.05595291033387184,0.05595291033387184,2.7884931564331055,0.0,0.0,0.0,11.269221305847168,0.0
3,0.5319933891296387,False,0.9314499050378799,2.6369982957839966,0.10456657409667969,0.3815480172634125,1.7745651006698608,0.0,0.0,0.0,9.172832489013672,0.0
4,0.5530962944030762,True,0.0035612136707641184,0.049585700035095215,0.05595291033387184,0.05595291033387184,2.1618642807006836,0.0,0.0,0.0,9.321812629699707,0.0
5,0.6113107204437256,False,0.8808276802301407,2.6207387447357178,0.09351915121078491,0.3333815336227417,1.7208662033081055,0.0,0.0,0.0,8.773956298828125,0.0
6,0.6330084800720215,True,0.0033534219255670905,0.05118183325976133,0.05595291033387184,0.05595291033387184,2.173065662384033,0.0,0.0,0.0,8.922975540161133,0.0
7,0.69173264503479,False,0.8592627197504044,2.612118124961853,0.08931182324886322,0.30390244722366333,1.6893653869628906,0.0,0.0,0.0,8.540740966796875,0.0
8,0.7129831314086914,True,0.0033071773941628635,0.05254663527011871,0.05595291033387184,0.05595291033387184,2.1706478595733643,0.0,0.0,0.0,8.688663482666016,0.0
9,0.7719385623931885,False,0.8429794013500214,2.607658803462982,0.08662202954292297,0.28531065583229065,1.670677900314331,0.0,0.0,0.0,8.383888244628906,0.0
10,0.7932422161102295,True,0.00328925991198048,0.05891502369195223,0.05595291033387184,0.05595291033387184,2.1603751182556152,0.0,0.0,0.0,8.533344268798828,0.0
11,0.8518984317779541,False,0.8291307091712952,2.6044726371765137,0.0841757282614708,0.2741091549396515,1.6580967903137207,0.0,0.0,0.0,8.282573699951172,0.0
12,0.8729736804962158,True,0.0032723977346904576,0.06295731756836176,0.05595291033387184,0.05595291033387184,2.1662492752075195,0.0,0.0,0.0,8.428055763244629,0.0
13,0.931713342666626,False,0.8168208599090576,2.6046308875083923,0.0820484608411789,0.2624431848526001,1.6501736640930176,0.0,0.0,0.0,8.204748153686523,0.0
14,0.9533665180206299,True,0.003277067153248936,0.06454872898757458,0.05595291033387184,0.05595291033387184,2.161372423171997,0.0,0.0,0.0,8.349433898925781,0.0
15,1.012010097503662,False,0.8059968799352646,2.6027077436447144,0.0799325481057167,0.25333172082901,1.6459254026412964,0.0,0.0,0.0,8.140326499938965,0.0
16,1.0331757068634033,True,0.0032728389487601817,0.06687477231025696,0.05595291033387184,0.05595291033387184,2.161222219467163,0.0,0.0,0.0,8.28671646118164,0.0
17,1.091848611831665,False,0.7964794337749481,2.6033875346183777,0.07835094630718231,0.24389240145683289,1.6411032676696777,0.0,0.0,0.0,8.084798812866211,0.0
18,1.1129977703094482,True,0.00307898415485397,0.05420118570327759,0.05595291033387184,0.05595291033387184,2.1518783569335938,0.0,0.0,0.0,8.229398727416992,0.0
19,1.1711132526397705,False,0.7879816740751266,2.6060321927070618,0.07703278213739395,0.23739005625247955,1.6368821859359741,0.0,0.0,0.0,8.038935661315918,0.0
20,1.1923575401306152,True,0.003155032463837415,0.05324940662831068,0.05595291033387184,0.05595291033387184,2.14543080329895,0.0,0.0,0.0,8.183483123779297,0.0
21,1.2509398460388184,False,0.7803727686405182,2.604474723339081,0.07545528560876846,0.2272813767194748,1.6330845355987549,0.0,0.0,0.0,8.000004768371582,0.0
22,1.272467851638794,True,0.003159568877890706,0.061494517140090466,0.05595291033387184,0.05595291033387184,2.1411550045013428,0.0,0.0,0.0,8.143555641174316,0.0
23,1.3309857845306396,False,0.7736562192440033,2.603835165500641,0.07412046194076538,0.22381164133548737,1.6312813758850098,0.0,0.0,0.0,7.9655632972717285,0.0
24,1.3521995544433594,True,0.0032274489058181643,0.07640574593096972,0.05595291033387184,0.05595291033387184,2.146195650100708,0.0,0.0,0.0,8.107948303222656,0.0
25,1.4118788242340088,False,0.7673820108175278,2.6037591695785522,0.07309716194868088,0.21306093037128448,1.6302295923233032,0.0,0.0,0.0,7.9341044425964355,0.0
26,1.4329652786254883,True,0.003038015274796635,0.058458177372813225,0.05595291033387184,0.05595291033387184,2.135554313659668,0.0,0.0,0.0,8.07646369934082,0.0
27,1.4916009902954102,False,0.7619300484657288,2.6082971692085266,0.07215159386396408,0.20935896039009094,1.6290957927703857,0.0,0.0,0.0,7.905529499053955,0.0
28,1.5130650997161865,True,0.00302693631965667,0.054081943817436695,0.05595291033387184,0.05595291033387184,2.1373438835144043,0.0,0.0,0.0,8.047229766845703,0.0
29,1.5722167491912842,False,0.756945013999939,2.6076889038085938,0.07147792726755142,0.2017364650964737,1.6268690824508667,0.0,0.0,0.0,7.879402160644531,0.0
30,1.5933854579925537,True,0.0030855665681883693,0.06549031939357519,0.05595291033387184,0.05595291033387184,2.147944211959839,0.0,0.0,0.0,8.019668579101562,0.0
31,1.6517813205718994,False,0.7525477558374405,2.6073548197746277,0.07074368000030518,0.19382710754871368,1.6270877122879028,0.0,0.0,0.0,7.8553619384765625,0.0
32,1.6731135845184326,True,0.0030084038735367358,0.05574536044150591,0.05595291033387184,0.05595291033387184,2.1366333961486816,0.0,0.0,0.0,7.996842384338379,0.0
33,1.732025384902954,False,0.7486703991889954,2.6050645112991333,0.07017671316862106,0.18974265456199646,1.625339150428772,0.0,0.0,0.0,7.834479331970215,0.0
34,1.7532572746276855,True,0.0030845621949993074,0.05737342406064272,0.05595291033387184,0.05595291033387184,2.1391470432281494,0.0,0.0,0.0,7.973055839538574,0.0
35,1.812361717224121,False,0.7452569901943207,2.606481909751892,0.0694066733121872,0.18131420016288757,1.6248747110366821,0.0,0.0,0.0,7.814507007598877,0.0
36,1.8339533805847168,True,0.0030492039513774216,0.06181728560477495,0.05595291033387184,0.05595291033387184,2.1368110179901123,0.0,0.0,0.0,7.953688621520996,0.0
37,1.8921048641204834,False,0.7421682775020599,2.607022523880005,0.06865480542182922,0.1769428849220276,1.621869444847107,0.0,0.0,0.0,7.7959675788879395,0.0
38,1.9132840633392334,True,0.0030044798040762544,0.06102276500314474,0.05595291033387184,0.05595291033387184,2.128833293914795,0.0,0.0,0.0,7.934333801269531,0.0
39,1.972125768661499,False,0.7395544648170471,2.6085156202316284,0.06804835051298141,0.17246228456497192,1.6199023723602295,0.0,0.0,0.0,7.778242111206055,0.0
40,1.993302345275879,True,0.0030037359101697803,0.062106954865157604,0.05595291033387184,0.05595291033387184,2.130349636077881,0.0,0.0,0.0,7.915362358093262,0.0
41,2.052288055419922,False,0.7371407002210617,2.6094675064086914,0.06749217212200165,0.16785873472690582,1.6190553903579712,0.0,0.0,0.0,7.760817050933838,0.0
42,2.073538303375244,True,0.002983569575008005,0.05675382446497679,0.05595291033387184,0.05595291033387184,2.1312103271484375,0.0,0.0,0.0,7.898336410522461,0.0
43,2.132230281829834,False,0.734974667429924,2.6102572679519653,0.06701787561178207,0.16313223540782928,1.619642734527588,0.0,0.0,0.0,7.744182586669922,0.0
44,2.15399432182312,True,0.0029765034560114145,0.05747659131884575,0.05595291033387184,0.05595291033387184,2.1282732486724854,0.0,0.0,0.0,7.882201194763184,0.0
45,2.2125532627105713,False,0.7330656796693802,2.6099893450737,0.06651394814252853,0.15825548768043518,1.6181128025054932,0.0,0.0,0.0,7.72837495803833,0.0
46,2.2337048053741455,True,0.003004399186465889,0.06603422574698925,0.05595291033387184,0.05595291033387184,2.127235174179077,0.0,0.0,0.0,7.866118431091309,0.0
47,2.293285608291626,False,0.7313372194766998,2.609660029411316,0.06606049090623856,0.15322846174240112,1.6185362339019775,0.0,0.0,0.0,7.712767601013184,0.0
48,2.3151631355285645,True,0.003018227289430797,0.058888765051960945,0.05595291033387184,0.05595291033387184,2.1278223991394043,0.0,0.0,0.0,7.850537300109863,0.0
49,2.37353777885437,False,0.7298964262008667,2.6122960448265076,0.06554331630468369,0.14803752303123474,1.6179078817367554,0.0,0.0,0.0,7.697846412658691,0.0
50,2.394740581512451,True,0.002993407833855599,0.05909841973334551,0.05595291033387184,0.05595291033387184,2.1347756385803223,0.0,0.0,0.0,7.835770606994629,0.0
51,2.45329213142395,False,0.7286746054887772,2.612922787666321,0.06536224484443665,0.14803752303123474,1.6191647052764893,0.0,0.0,0.0,7.683661460876465,0.0
52,2.474752426147461,True,0.0030863771098665893,0.07548104505985975,0.05595291033387184,0.05595291033387184,2.137207269668579,0.0,0.0,0.0,7.822826862335205,0.0
53,2.532928466796875,False,0.7275718450546265,2.6107236742973328,0.06483372300863266,0.14265532791614532,1.618345022201538,0.0,0.0,0.0,7.670156478881836,0.0
54,2.554337739944458,True,0.002991593792103231,0.05632222630083561,0.05595291033387184,0.05595291033387184,2.133737564086914,0.0,0.0,0.0,7.809516906738281,0.0
55,2.6146676540374756,False,0.726715475320816,2.6149797439575195,0.06442330032587051,0.13705457746982574,1.617976188659668,0.0,0.0,0.0,7.656937599182129,0.0
56,2.6361687183380127,True,0.0030135680572129786,0.07040154188871384,0.05595291033387184,0.05595291033387184,2.13932466506958,0.0,0.0,0.0,7.795088768005371,0.0
57,2.694977283477783,False,0.7260644435882568,2.613786458969116,0.06407023966312408,0.13705457746982574,1.616282343864441,0.0,0.0,0.0,7.644346237182617,0.0
58,2.7163519859313965,True,0.0028917344752699137,0.05153041798621416,0.05595291033387184,0.05595291033387184,2.1250085830688477,0.0,0.0,0.0,7.784553050994873,0.0
59,2.775193214416504,False,0.7255542278289795,2.6158609986305237,0.06376931071281433,0.13122159242630005,1.6152714490890503,0.0,0.0,0.0,7.6326494216918945,0.0
60,2.7963714599609375,True,0.0030324095860123634,0.08096998557448387,0.05595291033387184,0.05595291033387184,2.144829750061035,0.0,0.0,0.0,7.772222518920898,0.0
61,2.854752779006958,False,0.7251192629337311,2.612985074520111,0.06333552300930023,0.12511540949344635,1.6149846315383911,0.0,0.0,0.0,7.620563983917236,0.0
62,2.877194881439209,True,0.002906958106905222,0.04971942864358425,0.05595291033387184,0.05595291033387184,2.12813663482666,0.0,0.0,0.0,7.759673118591309,0.0
63,2.9374759197235107,False,0.7248406857252121,2.618345618247986,0.06308745592832565,0.12511540949344635,1.6147797107696533,0.0,0.0,0.0,7.609170436859131,0.0
64,2.958850145339966,True,0.002973243535961956,0.05264615640044212,0.05595291033387184,0.05595291033387184,2.128833293914795,0.0,0.0,0.0,7.748716354370117,0.0
65,3.01724910736084,False,0.7246382534503937,2.615400552749634,0.06264956295490265,0.11869502812623978,1.614656686782837,0.0,0.0,0.0,7.597604751586914,0.0
66,3.0385727882385254,True,0.0029816283495165408,0.0631875079125166,0.05595291033387184,0.05595291033387184,2.132234811782837,0.0,0.0,0.0,7.737571716308594,0.0
67,3.0970704555511475,False,0.7245443761348724,2.6144731044769287,0.06253727525472641,0.11869502812623978,1.6150938272476196,0.0,0.0,0.0,7.587141990661621,0.0
68,3.1184134483337402,True,0.002987912157550454,0.06440989673137665,0.05595291033387184,0.05595291033387184,2.1345298290252686,0.0,0.0,0.0,7.7273454666137695,0.0
69,3.1772758960723877,False,0.7246004045009613,2.6155146956443787,0.062150757759809494,0.11869502812623978,1.6154080629348755,0.0,0.0,0.0,7.5766987800598145,0.0
70,3.1985955238342285,True,0.003013388195540756,0.07000164594501257,0.05595291033387184,0.05595291033387184,2.140594959259033,0.0,0.0,0.0,7.717609405517578,0.0
71,3.2575392723083496,False,0.7246636599302292,2.6164764165878296,0.06188144534826279,0.11190582066774368,1.6156539916992188,0.0,0.0,0.0,7.566261291503906,0.0
72,3.278778314590454,True,0.0030299581703729928,0.06571501027792692,0.05595291033387184,0.05595291033387184,2.142042875289917,0.0,0.0,0.0,7.70615291595459,0.0
73,3.3376593589782715,False,0.7248687744140625,2.618197500705719,0.061681460589170456,0.11190582066774368,1.6182631254196167,0.0,0.0,0.0,7.5555806159973145,0.0
74,3.359266757965088,True,0.0029814773006364703,0.05645139142870903,0.05595291033387184,0.05595291033387184,2.132904291152954,0.0,0.0,0.0,7.69900369644165,0.0
75,3.4177844524383545,False,0.7250790297985077,2.618437111377716,0.061418287456035614,0.10467948019504547,1.616910696029663,0.0,0.0,0.0,7.546050071716309,0.0
76,3.439577102661133,True,0.0030169461388140917,0.06546914111822844,0.05595291033387184,0.05595291033387184,2.134502410888672,0.0,0.0,0.0,7.68741512298584,0.0
77,3.498504161834717,False,0.725492537021637,2.6170873641967773,0.061205051839351654,0.10467948019504547,1.6164462566375732,0.0,0.0,0.0,7.536932945251465,0.0
78,3.5198206901550293,True,0.0030154615524224937,0.062746936455369,0.05595291033387184,0.05595291033387184,2.1411685943603516,0.0,0.0,0.0,7.677964210510254,0.0
79,3.5789849758148193,False,0.7259040325880051,2.618456184864044,0.061067625880241394,0.10467948019504547,1.6173478364944458,0.0,0.0,0.0,7.527467250823975,0.0
80,3.600296974182129,True,0.002986069011967629,0.05812250543385744,0.05595291033387184,0.05595291033387184,2.1407997608184814,0.0,0.0,0.0,7.671043872833252,0.0
81,3.6594626903533936,False,0.7262736558914185,2.6190179586410522,0.060841482132673264,0.10467948019504547,1.6178122758865356,0.0,0.0,0.0,7.51928186416626,0.0
82,3.681189775466919,True,0.003011568624060601,0.06641915999352932,0.05595291033387184,0.05595291033387184,2.1345160007476807,0.0,0.0,0.0,7.663970947265625,0.0
83,3.7402493953704834,False,0.72677843272686,2.6176539063453674,0.060721538960933685,0.10467948019504547,1.6172658205032349,0.0,0.0,0.0,7.511055946350098,0.0
84,3.7614521980285645,True,0.0029797162278555334,0.060247001238167286,0.05595291033387184,0.05595291033387184,2.135035276412964,0.0,0.0,0.0,7.6530303955078125,0.0
85,3.8203585147857666,False,0.7273795455694199,2.61963814496994,0.0604357048869133,0.09690672159194946,1.6177303791046143,0.0,0.0,0.0,7.50323486328125,0.0
86,3.8416264057159424,True,0.003056270070374012,0.0815194845199585,0.05595291033387184,0.05595291033387184,2.146728515625,0.0,0.0,0.0,7.647172927856445,0.0
87,3.9002842903137207,False,0.7280519604682922,2.6183080673217773,0.06030462682247162,0.09690672159194946,1.6171019077301025,0.0,0.0,0.0,7.49576473236084,0.0
88,3.921515464782715,True,0.0030062461155466735,0.07239946164190769,0.05595291033387184,0.05595291033387184,2.1501572132110596,0.0,0.0,0.0,7.639069557189941,0.0
89,3.980492353439331,False,0.7288035005331039,2.622866630554199,0.060004644095897675,0.09690672159194946,1.616883397102356,0.0,0.0,0.0,7.488317489624023,0.0
90,4.001917839050293,True,0.0030116841662675142,0.06142789963632822,0.05595291033387184,0.05595291033387184,2.1366472244262695,0.0,0.0,0.0,7.632920742034912,0.0
91,4.060635566711426,False,0.7294252514839172,2.623208463191986,0.059899527579545975,0.08846461027860641,1.6183040142059326,0.0,0.0,0.0,7.481442451477051,0.0
92,4.081910610198975,True,0.0029892331804148853,0.06333200260996819,0.05595291033387184,0.05595291033387184,2.1389694213867188,0.0,0.0,0.0,7.629423141479492,0.0
93,4.141082286834717,False,0.7300622016191483,2.622283399105072,0.059852875769138336,0.08846461027860641,1.6178805828094482,0.0,0.0,0.0,7.475047588348389,0.0
94,4.16234016418457,True,0.0030261470237746835,0.07202294189482927,0.05595291033387184,0.05595291033387184,2.1448569297790527,0.0,0.0,0.0,7.621164321899414,0.0
95,4.221198558807373,False,0.7308339327573776,2.6218846440315247,0.05975322425365448,0.08846461027860641,1.6172795295715332,0.0,0.0,0.0,7.469272613525391,0.0
96,4.242552757263184,True,0.002912726195063442,0.058231367729604244,0.05595291033387184,0.05595291033387184,2.141223430633545,0.0,0.0,0.0,7.6154584884643555,0.0
97,4.301182746887207,False,0.731644406914711,2.6242756843566895,0.059643667191267014,0.08846461027860641,1.6162413358688354,0.0,0.0,0.0,7.463631629943848,0.0
98,4.322415351867676,True,0.00298386556096375,0.06049803923815489,0.05595291033387184,0.05595291033387184,2.1399118900299072,0.0,0.0,0.0,7.611715316772461,0.0
99,4.38090705871582,False,0.7323609292507172,2.622898817062378,0.059643667191267014,0.08846461027860641,1.6153260469436646,0.0,0.0,0.0,7.459068298339844,0.0
100,4.382105827331543,True,0.00298386556096375,0.06049803923815489,0.05595291033387184,0.05595291033387184,2.1399118900299072,0.0,0.0,0.0,7.611715316772461,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.41591596603393555,False,2.9219162464141846,10.180281400680542,0.45205816626548767,1.1494252681732178,2.2781550884246826,0.0,0.0,0.0,12.578999519348145,0.0
1,0.4336831569671631,True,0.01599385985173285,0.06816932000219822,0.05595291033387184,0.05595291033387184,2.2528560161590576,0.0,0.0,0.0,12.48204231262207,0.0
2,0.49834418296813965,False,0.8745840936899185,2.694423496723175,0.11462853848934174,0.3140384554862976,1.7043371200561523,0.0,0.0,0.0,9.302911758422852,0.0
3,0.5200245380401611,True,0.0034461094764992595,0.07151825353503227,0.05595291033387184,0.05595291033387184,2.174814224243164,0.0,0.0,0.0,9.446294784545898,0.0
4,0.5834486484527588,False,0.8203887939453125,2.684708833694458,0.09961310774087906,0.20935896039009094,1.669475793838501,0.0,0.0,0.0,8.924308776855469,0.0
5,0.6048102378845215,True,0.0032869065762497485,0.05982326343655586,0.05595291033387184,0.05595291033387184,2.165374994277954,0.0,0.0,0.0,9.067398071289062,0.0
6,0.6681914329528809,False,0.7884646952152252,2.668088674545288,0.09358758479356766,0.19782960414886475,1.6492174863815308,0.0,0.0,0.0,8.750418663024902,0.0
7,0.6900777816772461,True,0.0031963817309588194,0.06902120541781187,0.05595291033387184,0.05595291033387184,2.1673147678375244,0.0,0.0,0.0,8.895848274230957,0.0
8,0.7538285255432129,False,0.767245888710022,2.6541030406951904,0.0890224277973175,0.18974265456199646,1.6365543603897095,0.0,0.0,0.0,8.636127471923828,0.0
9,0.7755181789398193,True,0.00319212325848639,0.06806394085288048,0.05595291033387184,0.05595291033387184,2.169227123260498,0.0,0.0,0.0,8.786609649658203,0.0
10,0.8390889167785645,False,0.75208380818367,2.6425746083259583,0.08624520897865295,0.18131420016288757,1.638289213180542,0.0,0.0,0.0,8.542537689208984,0.0
11,0.8606553077697754,True,0.003178180195391178,0.06468318402767181,0.05595291033387184,0.05595291033387184,2.1687352657318115,0.0,0.0,0.0,8.691179275512695,0.0
12,0.958026647567749,False,0.7381036877632141,2.632957398891449,0.08410100638866425,0.17246228456497192,1.6393274068832397,0.0,0.0,0.0,8.460407257080078,0.0
13,0.9795348644256592,True,0.0030874196090735495,0.06423616781830788,0.05595291033387184,0.05595291033387184,2.1694047451019287,0.0,0.0,0.0,8.609403610229492,0.0
14,1.0769381523132324,False,0.7300713658332825,2.626599371433258,0.08198795467615128,0.16785873472690582,1.6396552324295044,0.0,0.0,0.0,8.38998031616211,0.0
15,1.098616123199463,True,0.0031429252703674138,0.06850158330053091,0.05595291033387184,0.05595291033387184,2.171481132507324,0.0,0.0,0.0,8.537583351135254,0.0
16,1.1962921619415283,False,0.723605751991272,2.6213639974594116,0.08063864707946777,0.16313223540782928,1.6399420499801636,0.0,0.0,0.0,8.329170227050781,0.0
17,1.2180895805358887,True,0.0031386056798510253,0.07906904444098473,0.05595291033387184,0.05595291033387184,2.1746230125427246,0.0,0.0,0.0,8.475845336914062,0.0
18,1.3157811164855957,False,0.7199626415967941,2.6168525218963623,0.0795825645327568,0.16313223540782928,1.6408710479736328,0.0,0.0,0.0,8.274599075317383,0.0
19,1.3372366428375244,True,0.003143487556371838,0.06565921474248171,0.05595291033387184,0.05595291033387184,2.172929048538208,0.0,0.0,0.0,8.420215606689453,0.0
20,1.4353528022766113,False,0.7198541611433029,2.613336741924286,0.07817636430263519,0.16313223540782928,1.6405158042907715,0.0,0.0,0.0,8.226078033447266,0.0
21,1.456756591796875,True,0.003226670087315142,0.0849345326423645,0.05595291033387184,0.05595291033387184,2.1780927181243896,0.0,0.0,0.0,8.370800018310547,0.0
22,1.5539400577545166,False,0.7178384065628052,2.613668143749237,0.07747203856706619,0.16313223540782928,1.6410622596740723,0.0,0.0,0.0,8.183650016784668,0.0
23,1.5753333568572998,True,0.0030293731833808124,0.06307875271886587,0.05595291033387184,0.05595291033387184,2.1729700565338135,0.0,0.0,0.0,8.329081535339355,0.0
24,1.672778844833374,False,0.7190476357936859,2.613424062728882,0.07681619375944138,0.16785873472690582,1.6406934261322021,0.0,0.0,0.0,8.149056434631348,0.0
25,1.6941125392913818,True,0.003122520283795893,0.07117827888578176,0.05595291033387184,0.05595291033387184,2.1753742694854736,0.0,0.0,0.0,8.292367935180664,0.0
26,1.7908825874328613,False,0.7207655906677246,2.60872483253479,0.07629963755607605,0.16785873472690582,1.639983057975769,0.0,0.0,0.0,8.118928909301758,0.0
27,1.812446117401123,True,0.0031002381001599133,0.05527655128389597,0.05595291033387184,0.05595291033387184,2.167505979537964,0.0,0.0,0.0,8.260643005371094,0.0
28,1.910640001296997,False,0.7185056805610657,2.6087892055511475,0.07586906105279922,0.16785873472690582,1.6398054361343384,0.0,0.0,0.0,8.091409683227539,0.0
29,1.9321165084838867,True,0.0031523071811534464,0.07424133829772472,0.05595291033387184,0.05595291033387184,2.171959161758423,0.0,0.0,0.0,8.23408031463623,0.0
30,2.029167890548706,False,0.7200314104557037,2.609245479106903,0.07555077224969864,0.16785873472690582,1.6399011611938477,0.0,0.0,0.0,8.067314147949219,0.0
31,2.050591230392456,True,0.003110516699962318,0.0708275567740202,0.05595291033387184,0.05595291033387184,2.171576738357544,0.0,0.0,0.0,8.20913314819336,0.0
32,2.1478543281555176,False,0.7209005951881409,2.6101279258728027,0.0750894546508789,0.16785873472690582,1.6403656005859375,0.0,0.0,0.0,8.045563697814941,0.0
33,2.1692757606506348,True,0.0032012330484576523,0.0898580439388752,0.05595291033387184,0.05595291033387184,2.1783523559570312,0.0,0.0,0.0,8.190130233764648,0.0
34,2.2662246227264404,False,0.7216229289770126,2.609547972679138,0.07456673681735992,0.16785873472690582,1.6409529447555542,0.0,0.0,0.0,8.027569770812988,0.0
35,2.2876765727996826,True,0.0030715024331584573,0.0671957153826952,0.05595291033387184,0.05595291033387184,2.173762321472168,0.0,0.0,0.0,8.171977996826172,0.0
36,2.384676218032837,False,0.7220113277435303,2.6066839694976807,0.07419033348560333,0.17246228456497192,1.640816330909729,0.0,0.0,0.0,8.012908935546875,0.0
37,2.406111001968384,True,0.003265941049903631,0.08210619911551476,0.05595291033387184,0.05595291033387184,2.1767404079437256,0.0,0.0,0.0,8.155089378356934,0.0
38,2.502509355545044,False,0.7219457626342773,2.60329008102417,0.07402210682630539,0.16785873472690582,1.6410349607467651,0.0,0.0,0.0,7.999228477478027,0.0
39,2.523881196975708,True,0.003112581034656614,0.073113813996315,0.05595291033387184,0.05595291033387184,2.1754016876220703,0.0,0.0,0.0,8.140213012695312,0.0
40,2.6210503578186035,False,0.7215852290391922,2.6100364327430725,0.07352759689092636,0.16785873472690582,1.6409393548965454,0.0,0.0,0.0,7.9874444007873535,0.0
41,2.642399311065674,True,0.0030870496993884444,0.07551014889031649,0.05595291033387184,0.05595291033387184,2.175428867340088,0.0,0.0,0.0,8.128085136413574,0.0
42,2.739260673522949,False,0.7201647758483887,2.610526382923126,0.07315541803836823,0.16785873472690582,1.6410212516784668,0.0,0.0,0.0,7.97855281829834,0.0
43,2.7607638835906982,True,0.0030763380345888436,0.06958405021578074,0.05595291033387184,0.05595291033387184,2.1747186183929443,0.0,0.0,0.0,8.118331909179688,0.0
44,2.856909990310669,False,0.7134466618299484,2.607535421848297,0.07287319749593735,0.16785873472690582,1.6405295133590698,0.0,0.0,0.0,7.970428943634033,0.0
45,2.8784399032592773,True,0.003105489886365831,0.06085663102567196,0.05595291033387184,0.05595291033387184,2.17105770111084,0.0,0.0,0.0,8.108850479125977,0.0
46,2.9748475551605225,False,0.7162316143512726,2.605990767478943,0.07256747782230377,0.16785873472690582,1.639983057975769,0.0,0.0,0.0,7.961287498474121,0.0
47,2.996650218963623,True,0.0030437405803240836,0.06304109934717417,0.05595291033387184,0.05595291033387184,2.1700193881988525,0.0,0.0,0.0,8.100317001342773,0.0
48,3.0930423736572266,False,0.7137186825275421,2.6083633303642273,0.07215233892202377,0.16785873472690582,1.6396279335021973,0.0,0.0,0.0,7.953558921813965,0.0
49,3.115013837814331,True,0.0029870285652577877,0.0620813574641943,0.05595291033387184,0.05595291033387184,2.1695549488067627,0.0,0.0,0.0,8.092787742614746,0.0
50,3.2115285396575928,False,0.7112450897693634,2.608446776866913,0.07189258933067322,0.16785873472690582,1.6391770839691162,0.0,0.0,0.0,7.946315765380859,0.0
51,3.2330684661865234,True,0.0030292157316580415,0.05959577392786741,0.05595291033387184,0.05595291033387184,2.1697871685028076,0.0,0.0,0.0,8.085631370544434,0.0
52,3.329495668411255,False,0.7079291343688965,2.6069319248199463,0.07168284058570862,0.16785873472690582,1.63839852809906,0.0,0.0,0.0,7.939521789550781,0.0
53,3.3509957790374756,True,0.003106829826720059,0.06813155021518469,0.05595291033387184,0.05595291033387184,2.170675039291382,0.0,0.0,0.0,8.078536987304688,0.0
54,3.4473683834075928,False,0.7048726081848145,2.605927288532257,0.071540966629982,0.16785873472690582,1.6388765573501587,0.0,0.0,0.0,7.932703018188477,0.0
55,3.470899820327759,True,0.0030059984419494867,0.061410400085151196,0.05595291033387184,0.05595291033387184,2.1693363189697266,0.0,0.0,0.0,8.071406364440918,0.0
56,3.576657295227051,False,0.7020483165979385,2.60745108127594,0.07118122279644012,0.16785873472690582,1.638658046722412,0.0,0.0,0.0,7.9262495040893555,0.0
57,3.598306655883789,True,0.002978142292704433,0.061442130245268345,0.05595291033387184,0.05595291033387184,2.168339252471924,0.0,0.0,0.0,8.066094398498535,0.0
58,3.69522762298584,False,0.6991597265005112,2.6065051555633545,0.07091239094734192,0.16785873472690582,1.638630747795105,0.0,0.0,0.0,7.920585632324219,0.0
59,3.7166731357574463,True,0.003047543577849865,0.061387321911752224,0.05595291033387184,0.05595291033387184,2.1686806678771973,0.0,0.0,0.0,8.058819770812988,0.0
60,3.81302547454834,False,0.696013793349266,2.603413760662079,0.07059689611196518,0.16313223540782928,1.6384121179580688,0.0,0.0,0.0,7.91329288482666,0.0
61,3.8346505165100098,True,0.0030174237326718867,0.06442893296480179,0.05595291033387184,0.05595291033387184,2.169008493423462,0.0,0.0,0.0,8.051901817321777,0.0
62,3.9310672283172607,False,0.6931021809577942,2.607330083847046,0.07043769210577011,0.16313223540782928,1.6386170387268066,0.0,0.0,0.0,7.907125949859619,0.0
63,3.9524409770965576,True,0.00303097243886441,0.05424259230494499,0.05595291033387184,0.05595291033387184,2.1651835441589355,0.0,0.0,0.0,8.046377182006836,0.0
64,4.049314737319946,False,0.6941477209329605,2.607542872428894,0.07013566046953201,0.16313223540782928,1.6383848190307617,0.0,0.0,0.0,7.900825500488281,0.0
65,4.0707786083221436,True,0.003125444636680186,0.06062984932214022,0.05595291033387184,0.05595291033387184,2.1668639183044434,0.0,0.0,0.0,8.039045333862305,0.0
66,4.167416572570801,False,0.6928114593029022,2.606692910194397,0.06991450488567352,0.16313223540782928,1.6381663084030151,0.0,0.0,0.0,7.894439697265625,0.0
67,4.188831806182861,True,0.0029819842893630266,0.058816224336624146,0.05595291033387184,0.05595291033387184,2.1671371459960938,0.0,0.0,0.0,8.032807350158691,0.0
68,4.285301208496094,False,0.690077617764473,2.6090720295906067,0.06970672309398651,0.16313223540782928,1.6379339694976807,0.0,0.0,0.0,7.888338565826416,0.0
69,4.307423114776611,True,0.0030320746009238064,0.0695917196571827,0.05595291033387184,0.05595291033387184,2.170825481414795,0.0,0.0,0.0,8.027120590209961,0.0
70,4.4044177532196045,False,0.6877850741147995,2.610290050506592,0.06948091089725494,0.16313223540782928,1.6382619142532349,0.0,0.0,0.0,7.883040428161621,0.0
71,4.425875425338745,True,0.003066769859287888,0.061118691228330135,0.05595291033387184,0.05595291033387184,2.169295310974121,0.0,0.0,0.0,8.021510124206543,0.0
72,4.522395133972168,False,0.6861808896064758,2.6084938645362854,0.06919173151254654,0.15825548768043518,1.638289213180542,0.0,0.0,0.0,7.876877307891846,0.0
73,4.543707847595215,True,0.003030247171409428,0.06318435072898865,0.05595291033387184,0.05595291033387184,2.1687352657318115,0.0,0.0,0.0,8.0159273147583,0.0
74,4.640508413314819,False,0.6868069618940353,2.610257863998413,0.06893204897642136,0.15825548768043518,1.6387263536453247,0.0,0.0,0.0,7.87148380279541,0.0
75,4.661978006362915,True,0.0031228960142470896,0.06581702269613743,0.05595291033387184,0.05595291033387184,2.1701149940490723,0.0,0.0,0.0,8.01047420501709,0.0
76,4.758643865585327,False,0.6862621009349823,2.6077356934547424,0.06860761344432831,0.15825548768043518,1.638780951499939,0.0,0.0,0.0,7.865420341491699,0.0
77,4.7803826332092285,True,0.0030354049522429705,0.061155916191637516,0.05595291033387184,0.05595291033387184,2.1692545413970947,0.0,0.0,0.0,8.003433227539062,0.0
78,4.877383232116699,False,0.6860663741827011,2.610447406768799,0.0684787929058075,0.15825548768043518,1.6386990547180176,0.0,0.0,0.0,7.859609603881836,0.0
79,4.898749351501465,True,0.002995414542965591,0.05588907282799482,0.05595291033387184,0.05595291033387184,2.1661126613616943,0.0,0.0,0.0,7.998424530029297,0.0
80,4.995858907699585,False,0.6866884976625443,2.6117613911628723,0.06822457164525986,0.15825548768043518,1.6386170387268066,0.0,0.0,0.0,7.854121685028076,0.0
81,5.017189264297485,True,0.003018198476638645,0.07091074250638485,0.05595291033387184,0.05595291033387184,2.1713855266571045,0.0,0.0,0.0,7.993532180786133,0.0
82,5.114123821258545,False,0.6867553293704987,2.6122528314590454,0.06796898692846298,0.15825548768043518,1.6387399435043335,0.0,0.0,0.0,7.849323272705078,0.0
83,5.115460395812988,True,0.003018198476638645,0.07091074250638485,0.05595291033387184,0.05595291033387184,2.1713855266571045,0.0,0.0,0.0,7.993532180786133,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.41654181480407715,False,2.6985031366348267,5.131753087043762,0.3959791362285614,0.753807008266449,1.9749219417572021,0.0,0.0,0.0,11.471324920654297,0.0
1,0.4340372085571289,True,0.010818613227456808,0.04565754905343056,0.05595291033387184,0.05595291033387184,2.08992862701416,0.0,0.0,0.0,11.505030632019043,0.0
2,0.5242316722869873,False,1.0485585033893585,5.008022785186768,0.11393452435731888,0.471474289894104,1.582035779953003,0.0,0.0,0.0,9.09025764465332,0.0
3,0.5455880165100098,True,0.003833237860817462,0.06094892509281635,0.05595291033387184,0.05595291033387184,2.090256452560425,0.0,0.0,0.0,9.233543395996094,0.0
4,0.6066005229949951,False,0.883779376745224,2.725811004638672,0.0925130620598793,0.2564052939414978,1.5934149026870728,0.0,0.0,0.0,8.752577781677246,0.0
5,0.6277868747711182,True,0.003323456330690533,0.05543873179703951,0.05595291033387184,0.05595291033387184,2.103466033935547,0.0,0.0,0.0,8.9020414352417,0.0
6,0.6887035369873047,False,0.8675406128168106,2.699914872646332,0.08817801624536514,0.24066855013370514,1.6000127792358398,0.0,0.0,0.0,8.623645782470703,0.0
7,0.7100756168365479,True,0.0033886157325468957,0.06179222837090492,0.05595291033387184,0.05595291033387184,2.1197218894958496,0.0,0.0,0.0,8.776188850402832,0.0
8,0.7704641819000244,False,0.8559446036815643,2.6891082525253296,0.08533542603254318,0.2340705841779709,1.6052583456039429,0.0,0.0,0.0,8.549834251403809,0.0
9,0.7918128967285156,True,0.0034277248778380454,0.062306071631610394,0.05595291033387184,0.05595291033387184,2.1278088092803955,0.0,0.0,0.0,8.705612182617188,0.0
10,0.8523528575897217,False,0.8468110859394073,2.674204409122467,0.08369789272546768,0.2272813767194748,1.6104220151901245,0.0,0.0,0.0,8.492630004882812,0.0
11,0.8737726211547852,True,0.003398290427867323,0.06884398404508829,0.05595291033387184,0.05595291033387184,2.1388192176818848,0.0,0.0,0.0,8.649044036865234,0.0
12,0.9345338344573975,False,0.8393161743879318,2.6652586460113525,0.0821501687169075,0.2202872633934021,1.6141513586044312,0.0,0.0,0.0,8.44333267211914,0.0
13,0.9558658599853516,True,0.0033070292556658387,0.057592554949223995,0.05595291033387184,0.05595291033387184,2.133122682571411,0.0,0.0,0.0,8.600732803344727,0.0
14,1.0162911415100098,False,0.8331712335348129,2.652692496776581,0.0808478519320488,0.216708242893219,1.6170746088027954,0.0,0.0,0.0,8.400386810302734,0.0
15,1.0377285480499268,True,0.0032787962118163705,0.0630096672102809,0.05595291033387184,0.05595291033387184,2.131770372390747,0.0,0.0,0.0,8.557716369628906,0.0
16,1.0978269577026367,False,0.8276960253715515,2.6505714654922485,0.07968556135892868,0.21306093037128448,1.6193422079086304,0.0,0.0,0.0,8.360206604003906,0.0
17,1.1192355155944824,True,0.0033759340294636786,0.0687862653285265,0.05595291033387184,0.05595291033387184,2.14145565032959,0.0,0.0,0.0,8.518269538879395,0.0
18,1.1800274848937988,False,0.8228146284818649,2.6461178064346313,0.07889605313539505,0.20935896039009094,1.6204214096069336,0.0,0.0,0.0,8.323112487792969,0.0
19,1.2015166282653809,True,0.003303523699287325,0.06331181153655052,0.05595291033387184,0.05595291033387184,2.135704517364502,0.0,0.0,0.0,8.480077743530273,0.0
20,1.2614240646362305,False,0.8183132112026215,2.641235589981079,0.07792823016643524,0.2017364650964737,1.6208175420761108,0.0,0.0,0.0,8.287834167480469,0.0
21,1.2828176021575928,True,0.0032724335324019194,0.06244635675102472,0.05595291033387184,0.05595291033387184,2.1399664878845215,0.0,0.0,0.0,8.445457458496094,0.0
22,1.3430745601654053,False,0.8139719814062119,2.637869417667389,0.0767856016755104,0.19782960414886475,1.6216508150100708,0.0,0.0,0.0,8.254478454589844,0.0
23,1.3646647930145264,True,0.0033427594462409616,0.07179034408181906,0.05595291033387184,0.05595291033387184,2.148982524871826,0.0,0.0,0.0,8.411626815795898,0.0
24,1.4249093532562256,False,0.8100805431604385,2.638537883758545,0.07597725093364716,0.19382710754871368,1.6233856678009033,0.0,0.0,0.0,8.222305297851562,0.0
25,1.4461987018585205,True,0.0032196746906265616,0.052601899951696396,0.05595291033387184,0.05595291033387184,2.1329314708709717,0.0,0.0,0.0,8.379438400268555,0.0
26,1.506699800491333,False,0.8062291890382767,2.641238272190094,0.07528186589479446,0.18974265456199646,1.621787428855896,0.0,0.0,0.0,8.192028045654297,0.0
27,1.5280897617340088,True,0.00324328982969746,0.07409145589917898,0.05595291033387184,0.05595291033387184,2.1432178020477295,0.0,0.0,0.0,8.348358154296875,0.0
28,1.5881445407867432,False,0.8031349629163742,2.636624276638031,0.07470253109931946,0.18557624518871307,1.624847412109375,0.0,0.0,0.0,8.162728309631348,0.0
29,1.6095726490020752,True,0.003157860483042896,0.053055030293762684,0.05595291033387184,0.05595291033387184,2.1313605308532715,0.0,0.0,0.0,8.319436073303223,0.0
30,1.66984224319458,False,0.7998452335596085,2.6406532526016235,0.07387491315603256,0.18557624518871307,1.6228529214859009,0.0,0.0,0.0,8.134815216064453,0.0
31,1.6916110515594482,True,0.003294989001005888,0.07102140691131353,0.05595291033387184,0.05595291033387184,2.1381497383117676,0.0,0.0,0.0,8.289477348327637,0.0
32,1.7520482540130615,False,0.7966957986354828,2.63976514339447,0.07347507029771805,0.18131420016288757,1.623221755027771,0.0,0.0,0.0,8.106972694396973,0.0
33,1.7734017372131348,True,0.003311102045699954,0.0740207452327013,0.05595291033387184,0.05595291033387184,2.1447067260742188,0.0,0.0,0.0,8.261844635009766,0.0
34,1.8337571620941162,False,0.7935906946659088,2.638814151287079,0.07273726910352707,0.1769428849220276,1.6244375705718994,0.0,0.0,0.0,8.080263137817383,0.0
35,1.8553109169006348,True,0.003191824653185904,0.059383404441177845,0.05595291033387184,0.05595291033387184,2.142343521118164,0.0,0.0,0.0,8.234079360961914,0.0
36,1.9163520336151123,False,0.7907693833112717,2.640843093395233,0.07223211228847504,0.17246228456497192,1.6232764720916748,0.0,0.0,0.0,8.055229187011719,0.0
37,1.9379591941833496,True,0.0031882859184406698,0.06539266090840101,0.05595291033387184,0.05595291033387184,2.146195650100708,0.0,0.0,0.0,8.209379196166992,0.0
38,1.997938871383667,False,0.7880835235118866,2.6404672861099243,0.07166042923927307,0.16785873472690582,1.6237819194793701,0.0,0.0,0.0,8.031232833862305,0.0
39,2.0196878910064697,True,0.003129901015199721,0.060032978653907776,0.05595291033387184,0.05595291033387184,2.136770009994507,0.0,0.0,0.0,8.184678077697754,0.0
40,2.079935073852539,False,0.7854568958282471,2.640775144100189,0.07099735736846924,0.16785873472690582,1.622648000717163,0.0,0.0,0.0,8.00779914855957,0.0
41,2.101217031478882,True,0.0032143027056008577,0.06389745976775885,0.05595291033387184,0.05595291033387184,2.1363465785980225,0.0,0.0,0.0,8.160981178283691,0.0
42,2.161344051361084,False,0.7827610522508621,2.638814151287079,0.07056295871734619,0.16313223540782928,1.6215006113052368,0.0,0.0,0.0,7.984625816345215,0.0
43,2.1829476356506348,True,0.0031556456815451384,0.059137544594705105,0.05595291033387184,0.05595291033387184,2.1339149475097656,0.0,0.0,0.0,8.138354301452637,0.0
44,2.2435617446899414,False,0.7803671807050705,2.637035548686981,0.07010335475206375,0.16313223540782928,1.621869444847107,0.0,0.0,0.0,7.962419509887695,0.0
45,2.264796018600464,True,0.003214286989532411,0.06427210755646229,0.05595291033387184,0.05595291033387184,2.140922784805298,0.0,0.0,0.0,8.115177154541016,0.0
46,2.324531078338623,False,0.777883380651474,2.637360095977783,0.06956247240304947,0.15825548768043518,1.6222245693206787,0.0,0.0,0.0,7.940029621124268,0.0
47,2.3461437225341797,True,0.003160930355079472,0.057785497047007084,0.05595291033387184,0.05595291033387184,2.1356635093688965,0.0,0.0,0.0,8.093777656555176,0.0
48,2.40627384185791,False,0.7756679505109787,2.638516128063202,0.06904317438602448,0.15322846174240112,1.622497797012329,0.0,0.0,0.0,7.918797969818115,0.0
49,2.4278154373168945,True,0.003197492624167353,0.060015637427568436,0.05595291033387184,0.05595291033387184,2.1390514373779297,0.0,0.0,0.0,8.072547912597656,0.0
50,2.4888317584991455,False,0.7736357301473618,2.6374900341033936,0.06845850497484207,0.15322846174240112,1.6214185953140259,0.0,0.0,0.0,7.897541046142578,0.0
51,2.510267496109009,True,0.003291427274234593,0.07174235302954912,0.05595291033387184,0.05595291033387184,2.145977258682251,0.0,0.0,0.0,8.048646926879883,0.0
52,2.570726156234741,False,0.7715969532728195,2.637018859386444,0.06800976395606995,0.14803752303123474,1.6236315965652466,0.0,0.0,0.0,7.876598358154297,0.0
53,2.592276096343994,True,0.0032417243346571922,0.07156682200729847,0.05595291033387184,0.05595291033387184,2.1497747898101807,0.0,0.0,0.0,8.029166221618652,0.0
54,2.6521830558776855,False,0.7699572294950485,2.639484703540802,0.06755547970533371,0.14803752303123474,1.6248610019683838,0.0,0.0,0.0,7.856502532958984,0.0
55,2.673892021179199,True,0.0032226170878857374,0.06778420880436897,0.05595291033387184,0.05595291033387184,2.1430537700653076,0.0,0.0,0.0,8.007204055786133,0.0
56,2.733970880508423,False,0.7680940628051758,2.6406443119049072,0.06709609180688858,0.14265532791614532,1.625188946723938,0.0,0.0,0.0,7.836197853088379,0.0
57,2.7552545070648193,True,0.0032956860377453268,0.07441832683980465,0.05595291033387184,0.05595291033387184,2.1504440307617188,0.0,0.0,0.0,7.988704681396484,0.0
58,2.8154423236846924,False,0.7664786279201508,2.6399031281471252,0.06669303774833679,0.14265532791614532,1.6242872476577759,0.0,0.0,0.0,7.817043781280518,0.0
59,2.836862087249756,True,0.003201944928150624,0.06763867102563381,0.05595291033387184,0.05595291033387184,2.1457996368408203,0.0,0.0,0.0,7.969620227813721,0.0
60,2.8978564739227295,False,0.7648251205682755,2.6388847827911377,0.06626410037279129,0.13705457746982574,1.6237682104110718,0.0,0.0,0.0,7.797855377197266,0.0
61,2.9190783500671387,True,0.003149893309455365,0.06081158295273781,0.05595291033387184,0.05595291033387184,2.141209602355957,0.0,0.0,0.0,7.949142932891846,0.0
62,2.9790656566619873,False,0.7631243765354156,2.6385703682899475,0.06578045338392258,0.13122159242630005,1.6215962171554565,0.0,0.0,0.0,7.778817176818848,0.0
63,3.000419855117798,True,0.0030189065728336573,0.05071277264505625,0.05595291033387184,0.05595291033387184,2.127535581588745,0.0,0.0,0.0,7.930497169494629,0.0
64,3.060725212097168,False,0.7617036253213882,2.6365894079208374,0.0655110701918602,0.13122159242630005,1.6208722591400146,0.0,0.0,0.0,7.761014938354492,0.0
65,3.0819571018218994,True,0.0032550955074839294,0.06923243869096041,0.05595291033387184,0.05595291033387184,2.1403353214263916,0.0,0.0,0.0,7.91307258605957,0.0
66,3.142000675201416,False,0.7604142278432846,2.6341262459754944,0.06530849635601044,0.13122159242630005,1.6218011379241943,0.0,0.0,0.0,7.743406295776367,0.0
67,3.1631886959075928,True,0.0031294379732571542,0.06267629098147154,0.05595291033387184,0.05595291033387184,2.140444755554199,0.0,0.0,0.0,7.8955841064453125,0.0
68,3.2240138053894043,False,0.759039893746376,2.635301649570465,0.0648510754108429,0.12511540949344635,1.6217464208602905,0.0,0.0,0.0,7.726138114929199,0.0
69,3.2453746795654297,True,0.003156876773573458,0.06595608778297901,0.05595291033387184,0.05595291033387184,2.1422343254089355,0.0,0.0,0.0,7.876824378967285,0.0
70,3.305358648300171,False,0.7579856365919113,2.636205554008484,0.06455697119235992,0.12511540949344635,1.6219650506973267,0.0,0.0,0.0,7.709247589111328,0.0
71,3.3265700340270996,True,0.0032079435186460614,0.0680843461304903,0.05595291033387184,0.05595291033387184,2.141605854034424,0.0,0.0,0.0,7.8608717918396,0.0
72,3.3917853832244873,False,0.7566828280687332,2.637800872325897,0.06417277455329895,0.12511540949344635,1.6218284368515015,0.0,0.0,0.0,7.6925764083862305,0.0
73,3.41317081451416,True,0.0031567743280902505,0.07012075278908014,0.05595291033387184,0.05595291033387184,2.144775152206421,0.0,0.0,0.0,7.843796730041504,0.0
74,3.472864866256714,False,0.7557982951402664,2.6367375254631042,0.06394730508327484,0.11869502812623978,1.6237272024154663,0.0,0.0,0.0,7.677164554595947,0.0
75,3.4940943717956543,True,0.0031562577350996435,0.06720333360135555,0.05595291033387184,0.05595291033387184,2.148982524871826,0.0,0.0,0.0,7.8284735679626465,0.0
76,3.5544393062591553,False,0.7549864053726196,2.639327347278595,0.06356795132160187,0.11869502812623978,1.623331069946289,0.0,0.0,0.0,7.661495208740234,0.0
77,3.575845718383789,True,0.003156628808937967,0.06191571243107319,0.05595291033387184,0.05595291033387184,2.1427669525146484,0.0,0.0,0.0,7.813991069793701,0.0
78,3.635822057723999,False,0.7540125399827957,2.6397866010665894,0.06327412277460098,0.11869502812623978,1.6219923496246338,0.0,0.0,0.0,7.646932125091553,0.0
79,3.6571555137634277,True,0.003091435646638274,0.05624373443424702,0.05595291033387184,0.05595291033387184,2.135554313659668,0.0,0.0,0.0,7.7999372482299805,0.0
80,3.717133045196533,False,0.7530642300844193,2.6368674635887146,0.06293473392724991,0.11190582066774368,1.6220060586929321,0.0,0.0,0.0,7.6330671310424805,0.0
81,3.738640546798706,True,0.003090125392191112,0.060702208429574966,0.05595291033387184,0.05595291033387184,2.139543056488037,0.0,0.0,0.0,7.785501956939697,0.0
82,3.7986011505126953,False,0.7522851973772049,2.635040581226349,0.06279075145721436,0.11190582066774368,1.620926856994629,0.0,0.0,0.0,7.619599342346191,0.0
83,3.8199775218963623,True,0.0031786077306605875,0.06566225085407495,0.05595291033387184,0.05595291033387184,2.1392698287963867,0.0,0.0,0.0,7.7708740234375,0.0
84,3.8805723190307617,False,0.7514913380146027,2.6342150568962097,0.06252997368574142,0.11190582066774368,1.621295690536499,0.0,0.0,0.0,7.606395721435547,0.0
85,3.901923656463623,True,0.003113588609267026,0.0686599500477314,0.05595291033387184,0.05595291033387184,2.147794008255005,0.0,0.0,0.0,7.759141445159912,0.0
86,3.9617655277252197,False,0.7505489885807037,2.635829746723175,0.06232970952987671,0.11190582066774368,1.6209814548492432,0.0,0.0,0.0,7.593269348144531,0.0
87,3.9830312728881836,True,0.003069600206799805,0.056590079329907894,0.05595291033387184,0.05595291033387184,2.1360461711883545,0.0,0.0,0.0,7.746603965759277,0.0
88,4.043632507324219,False,0.7499191164970398,2.6343992352485657,0.06197495386004448,0.11190582066774368,1.620120882987976,0.0,0.0,0.0,7.581382751464844,0.0
89,4.065221071243286,True,0.0031167539418675005,0.05969261284917593,0.05595291033387184,0.05595291033387184,2.1372618675231934,0.0,0.0,0.0,7.7339959144592285,0.0
90,4.125734329223633,False,0.7493182271718979,2.6343688368797302,0.06165297329425812,0.10467948019504547,1.6195061206817627,0.0,0.0,0.0,7.56975793838501,0.0
91,4.1470887660980225,True,0.0031054948340170085,0.06533904001116753,0.05595291033387184,0.05595291033387184,2.140075922012329,0.0,0.0,0.0,7.719993591308594,0.0
92,4.207416534423828,False,0.7486885040998459,2.633899748325348,0.06146780773997307,0.10467948019504547,1.6209951639175415,0.0,0.0,0.0,7.55815315246582,0.0
93,4.2288007736206055,True,0.0031282007694244385,0.06500355899333954,0.05595291033387184,0.05595291033387184,2.145143985748291,0.0,0.0,0.0,7.708232879638672,0.0
94,4.2897820472717285,False,0.748031958937645,2.635902464389801,0.06119610741734505,0.10467948019504547,1.6206536293029785,0.0,0.0,0.0,7.546790599822998,0.0
95,4.311100244522095,True,0.003130695258732885,0.06096626166254282,0.05595291033387184,0.05595291033387184,2.141523838043213,0.0,0.0,0.0,7.696805953979492,0.0
96,4.371885538101196,False,0.7474886626005173,2.6360243558883667,0.06111503392457962,0.10467948019504547,1.621527910232544,0.0,0.0,0.0,7.536026954650879,0.0
97,4.393724203109741,True,0.0030909007182344794,0.05818650592118502,0.05595291033387184,0.05595291033387184,2.140540361404419,0.0,0.0,0.0,7.687097549438477,0.0
98,4.453899145126343,False,0.7470326125621796,2.635641098022461,0.06070227921009064,0.09690672159194946,1.6202712059020996,0.0,0.0,0.0,7.52569055557251,0.0
99,4.475303649902344,True,0.00316706660669297,0.06739250849932432,0.05595291033387184,0.05595291033387184,2.1401305198669434,0.0,0.0,0.0,7.675398826599121,0.0
100,4.535733222961426,False,0.7466743886470795,2.6337432861328125,0.060613419860601425,0.09690672159194946,1.6216918230056763,0.0,0.0,0.0,7.515226364135742,0.0
101,4.557328939437866,True,0.0031160961952991784,0.06426578387618065,0.05595291033387184,0.05595291033387184,2.141674041748047,0.0,0.0,0.0,7.669601917266846,0.0
102,4.617825984954834,False,0.7463419437408447,2.636089026927948,0.06030353531241417,0.09690672159194946,1.621445894241333,0.0,0.0,0.0,7.50537633895874,0.0
103,4.639436960220337,True,0.0030640221666544676,0.06507501006126404,0.05595291033387184,0.05595291033387184,2.142958164215088,0.0,0.0,0.0,7.658724308013916,0.0
104,4.700655221939087,False,0.7458851486444473,2.635011374950409,0.06011946126818657,0.09690672159194946,1.619779348373413,0.0,0.0,0.0,7.4956207275390625,0.0
105,4.724724292755127,True,0.0032008104608394206,0.06819221656769514,0.05595291033387184,0.05595291033387184,2.1452667713165283,0.0,0.0,0.0,7.648068428039551,0.0
106,4.785763740539551,False,0.7454104721546173,2.6324233412742615,0.059929922223091125,0.08846461027860641,1.619861364364624,0.0,0.0,0.0,7.486594200134277,0.0
107,4.807343006134033,True,0.003052265092264861,0.05911765620112419,0.05595291033387184,0.05595291033387184,2.145143985748291,0.0,0.0,0.0,7.6400909423828125,0.0
108,4.867603778839111,False,0.7450029999017715,2.6344460248947144,0.05977726727724075,0.08846461027860641,1.6190826892852783,0.0,0.0,0.0,7.477230072021484,0.0
109,4.889155864715576,True,0.0031612429302185774,0.07161160465329885,0.05595291033387184,0.05595291033387184,2.1476709842681885,0.0,0.0,0.0,7.629199981689453,0.0
110,4.950083017349243,False,0.7447764277458191,2.6330825686454773,0.059621065855026245,0.08846461027860641,1.6194515228271484,0.0,0.0,0.0,7.4679694175720215,0.0
111,4.973683595657349,True,0.0031332531943917274,0.06053560879081488,0.05595291033387184,0.05595291033387184,2.140690565109253,0.0,0.0,0.0,7.620060920715332,0.0
112,5.039518594741821,False,0.7446104288101196,2.635451853275299,0.059621065855026245,0.08846461027860641,1.620612621307373,0.0,0.0,0.0,7.459814071655273,0.0
113,5.060905456542969,True,0.002998716081492603,0.05621653515845537,0.05595291033387184,0.05595291033387184,2.1357181072235107,0.0,0.0,0.0,7.6139421463012695,0.0
114,5.121180772781372,False,0.7443289458751678,2.6344314217567444,0.059405501931905746,0.08846461027860641,1.6196701526641846,0.0,0.0,0.0,7.451677322387695,0.0
115,5.142686128616333,True,0.003070592356380075,0.06268150173127651,0.05595291033387184,0.05595291033387184,2.1408681869506836,0.0,0.0,0.0,7.601144790649414,0.0
116,5.203157186508179,False,0.7440056651830673,2.632351815700531,0.05935250222682953,0.08846461027860641,1.6181674003601074,0.0,0.0,0.0,7.443324089050293,0.0
117,5.224555253982544,True,0.0030650629196316004,0.05696411244571209,0.05595291033387184,0.05595291033387184,2.140540361404419,0.0,0.0,0.0,7.594692707061768,0.0
118,5.285244464874268,False,0.7437581568956375,2.6314806938171387,0.05925919860601425,0.08846461027860641,1.6183587312698364,0.0,0.0,0.0,7.435353755950928,0.0
119,5.30678653717041,True,0.003114842693321407,0.06813783664256334,0.05595291033387184,0.05595291033387184,2.143709421157837,0.0,0.0,0.0,7.5865888595581055,0.0
120,5.367321968078613,False,0.7436129450798035,2.631012201309204,0.05903373658657074,0.08846461027860641,1.619752049446106,0.0,0.0,0.0,7.427262306213379,0.0
121,5.388729095458984,True,0.0031789980130270123,0.07126494776457548,0.05595291033387184,0.05595291033387184,2.1507036685943604,0.0,0.0,0.0,7.578683853149414,0.0
122,5.449078321456909,False,0.7434823364019394,2.6331624388694763,0.05893407762050629,0.08846461027860641,1.620585322380066,0.0,0.0,0.0,7.420074462890625,0.0
123,5.470898866653442,True,0.003102676128037274,0.06687718909233809,0.05595291033387184,0.05595291033387184,2.1497063636779785,0.0,0.0,0.0,7.572563648223877,0.0
124,5.532137393951416,False,0.7434262335300446,2.6324698328971863,0.05867822468280792,0.07913457602262497,1.6210907697677612,0.0,0.0,0.0,7.41286563873291,0.0
125,5.5535478591918945,True,0.0030892706126905978,0.07091683801263571,0.05595291033387184,0.05595291033387184,2.1496381759643555,0.0,0.0,0.0,7.563938140869141,0.0
126,5.6144678592681885,False,0.7433436810970306,2.6348522305488586,0.058625221252441406,0.07913457602262497,1.6199296712875366,0.0,0.0,0.0,7.405611991882324,0.0
127,5.636011123657227,True,0.00308497081277892,0.06043961737304926,0.05595291033387184,0.05595291033387184,2.144392490386963,0.0,0.0,0.0,7.555567741394043,0.0
128,5.6969311237335205,False,0.7432536035776138,2.6338371634483337,0.058519214391708374,0.07913457602262497,1.6199842691421509,0.0,0.0,0.0,7.399134635925293,0.0
129,5.718461751937866,True,0.003103473281953484,0.06625519599765539,0.05595291033387184,0.05595291033387184,2.1495425701141357,0.0,0.0,0.0,7.552556991577148,0.0
130,5.779422998428345,False,0.7430575042963028,2.6331377029418945,0.05835030600428581,0.07913457602262497,1.6195881366729736,0.0,0.0,0.0,7.392864227294922,0.0
131,5.801499843597412,True,0.003023484314326197,0.056731412187218666,0.05595291033387184,0.05595291033387184,2.142411708831787,0.0,0.0,0.0,7.5438947677612305,0.0
132,5.861772775650024,False,0.7427822053432465,2.6326242089271545,0.05824430286884308,0.07913457602262497,1.619519829750061,0.0,0.0,0.0,7.386380195617676,0.0
133,5.883124113082886,True,0.003128550888504833,0.07642680313438177,0.05595291033387184,0.05595291033387184,2.1537089347839355,0.0,0.0,0.0,7.536375999450684,0.0
134,5.943511724472046,False,0.7426576316356659,2.6307067275047302,0.058128394186496735,0.07913457602262497,1.6205034255981445,0.0,0.0,0.0,7.380242347717285,0.0
135,5.965023994445801,True,0.0030582648469135165,0.06564239505678415,0.05595291033387184,0.05595291033387184,2.1445019245147705,0.0,0.0,0.0,7.532243251800537,0.0
136,6.025686502456665,False,0.7426701486110687,2.6287031173706055,0.058022383600473404,0.07913457602262497,1.6197930574417114,0.0,0.0,0.0,7.374488830566406,0.0
137,6.047093152999878,True,0.003047948412131518,0.06621392909437418,0.05595291033387184,0.05595291033387184,2.1522061824798584,0.0,0.0,0.0,7.525885581970215,0.0
138,6.107140064239502,False,0.742727741599083,2.6319029927253723,0.057969387620687485,0.07913457602262497,1.6187958717346191,0.0,0.0,0.0,7.368747234344482,0.0
139,6.128856420516968,True,0.0030640579643659294,0.061180186457931995,0.05595291033387184,0.05595291033387184,2.1465508937835693,0.0,0.0,0.0,7.520662307739258,0.0
140,6.189099073410034,False,0.7427046447992325,2.6309460401535034,0.05784356966614723,0.07913457602262497,1.619752049446106,0.0,0.0,0.0,7.36386251449585,0.0
141,6.19032883644104,True,0.0030640579643659294,0.061180186457931995,0.05595291033387184,0.05595291033387184,2.1465508937835693,0.0,0.0,0.0,7.520662307739258,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.41368913650512695,False,2.912554442882538,6.76186203956604,0.5027511715888977,0.9479073286056519,2.0219955444335938,0.0,0.0,0.0,12.797752380371094,0.0
1,0.4313521385192871,True,0.01605053897947073,0.07678971625864506,0.05595291033387184,0.05595291033387184,2.267936944961548,0.0,0.0,0.0,12.811891555786133,0.0
2,0.4918663501739502,False,1.317823976278305,4.460563957691193,0.14946913719177246,0.4224335551261902,1.6490398645401,0.0,0.0,0.0,10.177421569824219,0.0
3,0.5134708881378174,True,0.00502280134242028,0.06855790503323078,0.05595291033387184,0.05595291033387184,2.1934878826141357,0.0,0.0,0.0,10.339142799377441,0.0
4,0.573584794998169,False,1.268405169248581,4.370822906494141,0.13987025618553162,0.4111637473106384,1.6509387493133545,0.0,0.0,0.0,10.01271915435791,0.0
5,0.5952334403991699,True,0.0049097457667812705,0.06763974670320749,0.05595291033387184,0.05595291033387184,2.1849093437194824,0.0,0.0,0.0,10.178606033325195,0.0
6,0.6549570560455322,False,1.237095594406128,4.32271271944046,0.13449627161026,0.4054127037525177,1.653247356414795,0.0,0.0,0.0,9.879799842834473,0.0
7,0.676774263381958,True,0.0047213491052389145,0.07951414212584496,0.05595291033387184,0.05595291033387184,2.185988426208496,0.0,0.0,0.0,10.048162460327148,0.0
8,0.7357306480407715,False,1.2132088094949722,4.278276562690735,0.1300954967737198,0.3995797336101532,1.6543811559677124,0.0,0.0,0.0,9.760124206542969,0.0
9,0.7570793628692627,True,0.00462078140117228,0.06349081173539162,0.05595291033387184,0.05595291033387184,2.1831607818603516,0.0,0.0,0.0,9.927953720092773,0.0
10,0.816023588180542,False,1.1932950466871262,4.236153662204742,0.12665677070617676,0.39564552903175354,1.6545586585998535,0.0,0.0,0.0,9.648786544799805,0.0
11,0.8375744819641113,True,0.004564613627735525,0.07293188013136387,0.05595291033387184,0.05595291033387184,2.1842262744903564,0.0,0.0,0.0,9.817239761352539,0.0
12,0.8968324661254883,False,1.1763150990009308,4.185314774513245,0.12336414307355881,0.38765421509742737,1.654859185218811,0.0,0.0,0.0,9.545734405517578,0.0
13,0.9182186126708984,True,0.004462832002900541,0.0630798889324069,0.05595291033387184,0.05595291033387184,2.181398630142212,0.0,0.0,0.0,9.712506294250488,0.0
14,0.9771013259887695,False,1.1615099012851715,4.1362521052360535,0.1206517368555069,0.3815480172634125,1.6550230979919434,0.0,0.0,0.0,9.448803901672363,0.0
15,0.9987330436706543,True,0.004368073714431375,0.06728466600179672,0.05595291033387184,0.05595291033387184,2.1814122200012207,0.0,0.0,0.0,9.617012023925781,0.0
16,1.058133602142334,False,1.1486926674842834,4.092192649841309,0.11794009059667587,0.37742260098457336,1.6548866033554077,0.0,0.0,0.0,9.358752250671387,0.0
17,1.0794751644134521,True,0.004481074865907431,0.07633476983755827,0.05595291033387184,0.05595291033387184,2.1850595474243164,0.0,0.0,0.0,9.526412963867188,0.0
18,1.1389119625091553,False,1.13700732588768,4.034982621669769,0.115850530564785,0.36903512477874756,1.6544630527496338,0.0,0.0,0.0,9.273433685302734,0.0
19,1.1602387428283691,True,0.004317091661505401,0.06938292644917965,0.05595291033387184,0.05595291033387184,2.182668924331665,0.0,0.0,0.0,9.43910026550293,0.0
20,1.2190632820129395,False,1.1261361837387085,3.979994058609009,0.11398006975650787,0.3626147508621216,1.654941201210022,0.0,0.0,0.0,9.192660331726074,0.0
21,1.2404303550720215,True,0.004370392125565559,0.08912242017686367,0.05595291033387184,0.05595291033387184,2.18660306930542,0.0,0.0,0.0,9.361000061035156,0.0
22,1.2998344898223877,False,1.1165620386600494,3.9357569813728333,0.1122271791100502,0.3582707345485687,1.6554739475250244,0.0,0.0,0.0,9.1172456741333,0.0
23,1.3214070796966553,True,0.00419776130001992,0.06926616188138723,0.05595291033387184,0.05595291033387184,2.184636116027832,0.0,0.0,0.0,9.284778594970703,0.0
24,1.3803818225860596,False,1.107672080397606,3.8859254121780396,0.11027792096138,0.3516591191291809,1.6549139022827148,0.0,0.0,0.0,9.044677734375,0.0
25,1.4019584655761719,True,0.004219421534799039,0.06304535083472729,0.05595291033387184,0.05595291033387184,2.1818630695343018,0.0,0.0,0.0,9.210443496704102,0.0
26,1.4620997905731201,False,1.099155768752098,3.836328685283661,0.1088026612997055,0.3449108898639679,1.65421724319458,0.0,0.0,0.0,8.974027633666992,0.0
27,1.483743667602539,True,0.0042173214023932815,0.07084936834871769,0.05595291033387184,0.05595291033387184,2.1822454929351807,0.0,0.0,0.0,9.138785362243652,0.0
28,1.5451974868774414,False,1.0911539942026138,3.7945792078971863,0.10728082060813904,0.34034833312034607,1.653875708580017,0.0,0.0,0.0,8.907307624816895,0.0
29,1.5666253566741943,True,0.004154378839302808,0.06780051626265049,0.05595291033387184,0.05595291033387184,2.1803739070892334,0.0,0.0,0.0,9.071138381958008,0.0
30,1.6255841255187988,False,1.083713099360466,3.7466365098953247,0.10579600930213928,0.33571746945381165,1.6539167165756226,0.0,0.0,0.0,8.84317398071289,0.0
31,1.6469542980194092,True,0.004169268941041082,0.06681537255644798,0.05595291033387184,0.05595291033387184,2.1796772480010986,0.0,0.0,0.0,9.006461143493652,0.0
32,1.7060422897338867,False,1.0760445147752762,3.694455325603485,0.10449985414743423,0.32865503430366516,1.6534658670425415,0.0,0.0,0.0,8.781240463256836,0.0
33,1.7274401187896729,True,0.004009688855148852,0.057850638404488564,0.05595291033387184,0.05595291033387184,2.1776692867279053,0.0,0.0,0.0,8.94616413116455,0.0
34,1.7870395183563232,False,1.068962812423706,3.6487647891044617,0.10296741873025894,0.32384657859802246,1.652564287185669,0.0,0.0,0.0,8.721944808959961,0.0
35,1.808305025100708,True,0.004120981320738792,0.07825539447367191,0.05595291033387184,0.05595291033387184,2.18206787109375,0.0,0.0,0.0,8.886765480041504,0.0
36,1.867109775543213,False,1.062477007508278,3.608212471008301,0.10171176493167877,0.3189834952354431,1.6525369882583618,0.0,0.0,0.0,8.66497802734375,0.0
37,1.8883724212646484,True,0.004039844498038292,0.07412903476506472,0.05595291033387184,0.05595291033387184,2.182750940322876,0.0,0.0,0.0,8.830035209655762,0.0
38,1.9478278160095215,False,1.0563121736049652,3.569445312023163,0.10047630965709686,0.3140384554862976,1.6524276733398438,0.0,0.0,0.0,8.610748291015625,0.0
39,1.9690186977386475,True,0.004008772375527769,0.06940999533981085,0.05595291033387184,0.05595291033387184,2.1812071800231934,0.0,0.0,0.0,8.773153305053711,0.0
40,2.0279204845428467,False,1.0501565039157867,3.522253632545471,0.09936504065990448,0.3064706027507782,1.6524003744125366,0.0,0.0,0.0,8.557084083557129,0.0
41,2.0492897033691406,True,0.00403480778913945,0.07145017851144075,0.05595291033387184,0.05595291033387184,2.1811389923095703,0.0,0.0,0.0,8.719701766967773,0.0
42,2.108811378479004,False,1.0444039851427078,3.483048677444458,0.09807980060577393,0.30390244722366333,1.6521817445755005,0.0,0.0,0.0,8.506051063537598,0.0
43,2.1301074028015137,True,0.003881500451825559,0.06224375218153,0.05595291033387184,0.05595291033387184,2.1781883239746094,0.0,0.0,0.0,8.6690673828125,0.0
44,2.1894266605377197,False,1.0389986634254456,3.4498363733291626,0.09703527390956879,0.29871150851249695,1.6515260934829712,0.0,0.0,0.0,8.457005500793457,0.0
45,2.210674285888672,True,0.003948142984881997,0.06481428630650043,0.05595291033387184,0.05595291033387184,2.177095413208008,0.0,0.0,0.0,8.61909294128418,0.0
46,2.269805669784546,False,1.0333936661481857,3.4034252166748047,0.09575118869543076,0.29342493414878845,1.651239275932312,0.0,0.0,0.0,8.409011840820312,0.0
47,2.2910428047180176,True,0.003851277579087764,0.056781708262860775,0.05595291033387184,0.05595291033387184,2.1743223667144775,0.0,0.0,0.0,8.571741104125977,0.0
48,2.350236415863037,False,1.028120219707489,3.3679118752479553,0.09487870335578918,0.2880290746688843,1.6504878997802734,0.0,0.0,0.0,8.363645553588867,0.0
49,2.3715012073516846,True,0.0039019735413603485,0.06341433618217707,0.05595291033387184,0.05595291033387184,2.1735029220581055,0.0,0.0,0.0,8.524126052856445,0.0
50,2.431948661804199,False,1.0228116810321808,3.329612910747528,0.0937771275639534,0.28255125880241394,1.6496000289916992,0.0,0.0,0.0,8.318462371826172,0.0
51,2.4532673358917236,True,0.003857906849589199,0.06707570049911737,0.05595291033387184,0.05595291033387184,2.1761255264282227,0.0,0.0,0.0,8.481155395507812,0.0
52,2.513195514678955,False,1.017915979027748,3.293754756450653,0.09274023771286011,0.2797645628452301,1.649381399154663,0.0,0.0,0.0,8.27566909790039,0.0
53,2.5345969200134277,True,0.0037885369965806603,0.06005031056702137,0.05595291033387184,0.05595291033387184,2.1726696491241455,0.0,0.0,0.0,8.437763214111328,0.0
54,2.5939409732818604,False,1.0130392014980316,3.2595211267471313,0.09174412488937378,0.2741091549396515,1.6490808725357056,0.0,0.0,0.0,8.23371696472168,0.0
55,2.615151882171631,True,0.003750916221179068,0.05681273061782122,0.05595291033387184,0.05595291033387184,2.1719045639038086,0.0,0.0,0.0,8.395069122314453,0.0
56,2.6756162643432617,False,1.008467748761177,3.225470781326294,0.09088153392076492,0.2712404727935791,1.648438811302185,0.0,0.0,0.0,8.19434928894043,0.0
57,2.696925640106201,True,0.003825909225270152,0.06485856138169765,0.05595291033387184,0.05595291033387184,2.1743223667144775,0.0,0.0,0.0,8.354459762573242,0.0
58,2.7569172382354736,False,1.003638431429863,3.183950185775757,0.08990277349948883,0.2654075026512146,1.6481930017471313,0.0,0.0,0.0,8.156159400939941,0.0
59,2.778280258178711,True,0.0037471557152457535,0.05752840079367161,0.05595291033387184,0.05595291033387184,2.171808958053589,0.0,0.0,0.0,8.316807746887207,0.0
60,2.8375163078308105,False,0.9990203380584717,3.149769604206085,0.08888889849185944,0.2624431848526001,1.6479743719100952,0.0,0.0,0.0,8.118836402893066,0.0
61,2.8588171005249023,True,0.0037884979974478483,0.06099771708250046,0.05595291033387184,0.05595291033387184,2.1732707023620605,0.0,0.0,0.0,8.278833389282227,0.0
62,2.918926239013672,False,0.9946310520172119,3.117259442806244,0.08793923258781433,0.2564052939414978,1.647264003753662,0.0,0.0,0.0,8.082537651062012,0.0
63,2.9423062801361084,True,0.0037266817525960505,0.06949564907699823,0.05595291033387184,0.05595291033387184,2.176016330718994,0.0,0.0,0.0,8.245012283325195,0.0
64,3.007174491882324,False,0.9906180948019028,3.0867579579353333,0.08725197613239288,0.25333172082901,1.647428035736084,0.0,0.0,0.0,8.047762870788574,0.0
65,3.02860951423645,True,0.0036780897062271833,0.06006028037518263,0.05595291033387184,0.05595291033387184,2.1728880405426025,0.0,0.0,0.0,8.208880424499512,0.0
66,3.088273286819458,False,0.9867805242538452,3.0565601587295532,0.08650700747966766,0.2502308189868927,1.647428035736084,0.0,0.0,0.0,8.014535903930664,0.0
67,3.1117820739746094,True,0.003826772444881499,0.06966936867684126,0.05595291033387184,0.05595291033387184,2.1709210872650146,0.0,0.0,0.0,8.17597770690918,0.0
68,3.1769018173217773,False,0.982685387134552,3.025413155555725,0.0856599286198616,0.24707525968551636,1.6479743719100952,0.0,0.0,0.0,7.981500625610352,0.0
69,3.198274612426758,True,0.0036309086135588586,0.05741313565522432,0.05595291033387184,0.05595291033387184,2.1701149940490723,0.0,0.0,0.0,8.14605712890625,0.0
70,3.2578744888305664,False,0.9787140786647797,2.9965227842330933,0.08494063466787338,0.24389240145683289,1.6472777128219604,0.0,0.0,0.0,7.94998025894165,0.0
71,3.279360771179199,True,0.003735279315151274,0.06788068916648626,0.05595291033387184,0.05595291033387184,2.172614812850952,0.0,0.0,0.0,8.111687660217285,0.0
72,3.338824510574341,False,0.9751041233539581,2.9667887091636658,0.08416090905666351,0.24066855013370514,1.647428035736084,0.0,0.0,0.0,7.920039176940918,0.0
73,3.360214948654175,True,0.0037837590207345784,0.08264491334557533,0.05595291033387184,0.05595291033387184,2.1791718006134033,0.0,0.0,0.0,8.090351104736328,0.0
74,3.420009136199951,False,0.9716067463159561,2.9376959800720215,0.08345315605401993,0.23739005625247955,1.647919774055481,0.0,0.0,0.0,7.890898704528809,0.0
75,3.441420078277588,True,0.003726548166014254,0.07888271473348141,0.05595291033387184,0.05595291033387184,2.179335832595825,0.0,0.0,0.0,8.054996490478516,0.0
76,3.50081467628479,False,0.9686566144227982,2.922615706920624,0.08280566334724426,0.2340705841779709,1.6484252214431763,0.0,0.0,0.0,7.86344051361084,0.0
77,3.5222997665405273,True,0.003634860913734883,0.06545320618897676,0.05595291033387184,0.05595291033387184,2.1771774291992188,0.0,0.0,0.0,8.024731636047363,0.0
78,3.581737518310547,False,0.9654150158166885,2.8998395800590515,0.08218061923980713,0.23069646954536438,1.6476328372955322,0.0,0.0,0.0,7.836007118225098,0.0
79,3.603092908859253,True,0.0037235813215374947,0.07063553668558598,0.05595291033387184,0.05595291033387184,2.176931619644165,0.0,0.0,0.0,7.998780250549316,0.0
80,3.66314959526062,False,0.9621980786323547,2.8749096393585205,0.08145274221897125,0.2272813767194748,1.647428035736084,0.0,0.0,0.0,7.809608459472656,0.0
81,3.684615135192871,True,0.0036727296537719667,0.06987164728343487,0.05595291033387184,0.05595291033387184,2.176712989807129,0.0,0.0,0.0,7.968235969543457,0.0
82,3.744666814804077,False,0.9591548889875412,2.8536629676818848,0.08085441589355469,0.2272813767194748,1.647086501121521,0.0,0.0,0.0,7.784362316131592,0.0
83,3.7660579681396484,True,0.003613377921283245,0.066782021895051,0.05595291033387184,0.05595291033387184,2.175265073776245,0.0,0.0,0.0,7.9462103843688965,0.0
84,3.8258116245269775,False,0.9561001509428024,2.8297272324562073,0.08027268201112747,0.22381164133548737,1.6467859745025635,0.0,0.0,0.0,7.760378360748291,0.0
85,3.8474466800689697,True,0.0035942046088166535,0.0717826746404171,0.05595291033387184,0.05595291033387184,2.1760027408599854,0.0,0.0,0.0,7.921676158905029,0.0
86,3.9082934856414795,False,0.9533023834228516,2.808663845062256,0.07950906455516815,0.2202872633934021,1.6468405723571777,0.0,0.0,0.0,7.737981796264648,0.0
87,3.9298126697540283,True,0.003509244997985661,0.06791969761252403,0.05595291033387184,0.05595291033387184,2.1748416423797607,0.0,0.0,0.0,7.9028120040893555,0.0
88,3.989473342895508,False,0.9506595134735107,2.7891376614570618,0.07902056723833084,0.216708242893219,1.646744966506958,0.0,0.0,0.0,7.7166337966918945,0.0
89,4.0109028816223145,True,0.003500148595776409,0.05682171322405338,0.05595291033387184,0.05595291033387184,2.1689538955688477,0.0,0.0,0.0,7.879030704498291,0.0
90,4.070964336395264,False,0.947888195514679,2.7699950337409973,0.07836904376745224,0.216708242893219,1.645652174949646,0.0,0.0,0.0,7.695489883422852,0.0
91,4.092395544052124,True,0.0036004005232825875,0.06544069852679968,0.05595291033387184,0.05595291033387184,2.1707706451416016,0.0,0.0,0.0,7.85836124420166,0.0
92,4.151942014694214,False,0.9451454132795334,2.7489545941352844,0.07786265015602112,0.21306093037128448,1.6453516483306885,0.0,0.0,0.0,7.6764020919799805,0.0
93,4.173301935195923,True,0.003575878217816353,0.06227809935808182,0.05595291033387184,0.05595291033387184,2.1712899208068848,0.0,0.0,0.0,7.840643882751465,0.0
94,4.232651233673096,False,0.9422634541988373,2.726462483406067,0.07739649713039398,0.20935896039009094,1.6449007987976074,0.0,0.0,0.0,7.658655166625977,0.0
95,4.254046201705933,True,0.003542185586411506,0.06544806994497776,0.05595291033387184,0.05595291033387184,2.1698827743530273,0.0,0.0,0.0,7.820950984954834,0.0
96,4.313509702682495,False,0.9395559132099152,2.705933451652527,0.0767783597111702,0.20935896039009094,1.6444090604782104,0.0,0.0,0.0,7.641622066497803,0.0
97,4.334865093231201,True,0.0035041908267885447,0.06642140913754702,0.05595291033387184,0.05595291033387184,2.172177791595459,0.0,0.0,0.0,7.800746440887451,0.0
98,4.395106554031372,False,0.9367845207452774,2.68022358417511,0.07638118416070938,0.205588698387146,1.6442041397094727,0.0,0.0,0.0,7.625537872314453,0.0
99,4.416357517242432,True,0.003600209893193096,0.07349417079240084,0.05595291033387184,0.05595291033387184,2.174582004547119,0.0,0.0,0.0,7.780855178833008,0.0
100,4.47588324546814,False,0.9344504028558731,2.661867141723633,0.0757831335067749,0.2017364650964737,1.6446412801742554,0.0,0.0,0.0,7.610036373138428,0.0
101,4.497276544570923,True,0.0036135947448201478,0.07605397142469883,0.05595291033387184,0.05595291033387184,2.175811529159546,0.0,0.0,0.0,7.771227836608887,0.0
102,4.55673623085022,False,0.9321549534797668,2.6448383927345276,0.07555451989173889,0.2017364650964737,1.6453516483306885,0.0,0.0,0.0,7.5955047607421875,0.0
103,4.578041315078735,True,0.0036296783946454525,0.07582392543554306,0.05595291033387184,0.05595291033387184,2.176549196243286,0.0,0.0,0.0,7.752187728881836,0.0
104,4.637563228607178,False,0.929841622710228,2.6352953910827637,0.07496344298124313,0.19782960414886475,1.645542860031128,0.0,0.0,0.0,7.581845283508301,0.0
105,4.659290552139282,True,0.0035788273089565337,0.06855133920907974,0.05595291033387184,0.05595291033387184,2.1740355491638184,0.0,0.0,0.0,7.73613166809082,0.0
106,4.718750476837158,False,0.9275075793266296,2.6353710889816284,0.0744609460234642,0.19382710754871368,1.6454335451126099,0.0,0.0,0.0,7.567587852478027,0.0
107,4.740026235580444,True,0.0035794725408777595,0.062363832257688046,0.05595291033387184,0.05595291033387184,2.1701149940490723,0.0,0.0,0.0,7.725027084350586,0.0
108,4.799443006515503,False,0.925237312912941,2.634669244289398,0.07402203977108002,0.19382710754871368,1.6451467275619507,0.0,0.0,0.0,7.553800106048584,0.0
109,4.820743083953857,True,0.0035624392330646515,0.07185879163444042,0.05595291033387184,0.05595291033387184,2.17262864112854,0.0,0.0,0.0,7.71355676651001,0.0
110,4.880241870880127,False,0.9232304990291595,2.6339948177337646,0.0737491026520729,0.19382710754871368,1.6449555158615112,0.0,0.0,0.0,7.540149211883545,0.0
111,4.901503562927246,True,0.003393704246263951,0.05786122288554907,0.05595291033387184,0.05595291033387184,2.163858652114868,0.0,0.0,0.0,7.694583892822266,0.0
112,4.96109676361084,False,0.9209609031677246,2.6332467794418335,0.07315412163734436,0.18974265456199646,1.6436851024627686,0.0,0.0,0.0,7.5267534255981445,0.0
113,4.9824769496917725,True,0.0035514068440534174,0.06670484319329262,0.05595291033387184,0.05595291033387184,2.167710781097412,0.0,0.0,0.0,7.682005882263184,0.0
114,5.042297124862671,False,0.918763056397438,2.63211727142334,0.07284116744995117,0.18557624518871307,1.6432069540023804,0.0,0.0,0.0,7.514456748962402,0.0
115,5.063682317733765,True,0.0035859807394444942,0.07322757504880428,0.05595291033387184,0.05595291033387184,2.17142653465271,0.0,0.0,0.0,7.6712751388549805,0.0
116,5.1231138706207275,False,0.9168529510498047,2.6325801014900208,0.07252410799264908,0.18557624518871307,1.6436576843261719,0.0,0.0,0.0,7.502148628234863,0.0
117,5.144394874572754,True,0.0035292646498419344,0.05855891853570938,0.05595291033387184,0.05595291033387184,2.168489456176758,0.0,0.0,0.0,7.657100200653076,0.0
118,5.2039103507995605,False,0.9147699922323227,2.633252739906311,0.07221272587776184,0.18557624518871307,1.6429747343063354,0.0,0.0,0.0,7.490045547485352,0.0
119,5.225148677825928,True,0.0034563953522592783,0.059500993229448795,0.05595291033387184,0.05595291033387184,2.166221857070923,0.0,0.0,0.0,7.643764019012451,0.0
120,5.284521579742432,False,0.9127303212881088,2.6323628425598145,0.07183753699064255,0.18131420016288757,1.6429747343063354,0.0,0.0,0.0,7.478707313537598,0.0
121,5.3058202266693115,True,0.0035291060339659452,0.07293691858649254,0.05595291033387184,0.05595291033387184,2.171412706375122,0.0,0.0,0.0,7.634442329406738,0.0
122,5.365821361541748,False,0.9108217060565948,2.632565498352051,0.0714195966720581,0.18131420016288757,1.6433025598526,0.0,0.0,0.0,7.468017101287842,0.0
123,5.38707971572876,True,0.003477676073089242,0.06455764174461365,0.05595291033387184,0.05595291033387184,2.1685030460357666,0.0,0.0,0.0,7.621720314025879,0.0
124,5.447062253952026,False,0.9091026335954666,2.6329705119132996,0.07106729596853256,0.18131420016288757,1.6433025598526,0.0,0.0,0.0,7.4568939208984375,0.0
125,5.4683802127838135,True,0.003444409230723977,0.0679161911830306,0.05595291033387184,0.05595291033387184,2.170142412185669,0.0,0.0,0.0,7.609663486480713,0.0
126,5.52874231338501,False,0.9070646017789841,2.6329457759857178,0.07058064639568329,0.1769428849220276,1.6433025598526,0.0,0.0,0.0,7.446305751800537,0.0
127,5.5501158237457275,True,0.0034705683356150985,0.06852829363197088,0.05595291033387184,0.05595291033387184,2.170975685119629,0.0,0.0,0.0,7.60063362121582,0.0
128,5.609699726104736,False,0.9052836149930954,2.6331445574760437,0.07028032094240189,0.17246228456497192,1.6432205438613892,0.0,0.0,0.0,7.436036109924316,0.0
129,5.631041526794434,True,0.0034573141601867974,0.06578811910003424,0.05595291033387184,0.05595291033387184,2.168858289718628,0.0,0.0,0.0,7.589879512786865,0.0
130,5.6909565925598145,False,0.9036735445261002,2.632920742034912,0.06993908435106277,0.17246228456497192,1.642701506614685,0.0,0.0,0.0,7.425503730773926,0.0
131,5.712316274642944,True,0.003408821939956397,0.06185963749885559,0.05595291033387184,0.05595291033387184,2.165443181991577,0.0,0.0,0.0,7.579479217529297,0.0
132,5.771845579147339,False,0.9019055962562561,2.6320981979370117,0.06965556740760803,0.17246228456497192,1.6420458555221558,0.0,0.0,0.0,7.416024208068848,0.0
133,5.79339075088501,True,0.0034382505691610277,0.07093493826687336,0.05595291033387184,0.05595291033387184,2.1685168743133545,0.0,0.0,0.0,7.570906639099121,0.0
134,5.853293180465698,False,0.9003189951181412,2.6314562559127808,0.06935661286115646,0.16785873472690582,1.6425511837005615,0.0,0.0,0.0,7.407687664031982,0.0
135,5.874601125717163,True,0.0034729219623841345,0.06746047642081976,0.05595291033387184,0.05595291033387184,2.169527769088745,0.0,0.0,0.0,7.561541557312012,0.0
136,5.9344940185546875,False,0.8988498151302338,2.632346451282501,0.0690469965338707,0.16785873472690582,1.6423736810684204,0.0,0.0,0.0,7.398820877075195,0.0
137,5.955808877944946,True,0.0033615852589718997,0.06544430740177631,0.05595291033387184,0.05595291033387184,2.1694183349609375,0.0,0.0,0.0,7.55228328704834,0.0
138,6.016346216201782,False,0.8975502848625183,2.632291615009308,0.06874100118875504,0.16785873472690582,1.641991138458252,0.0,0.0,0.0,7.39021635055542,0.0
139,6.037838935852051,True,0.0034082363708876073,0.06939997430890799,0.05595291033387184,0.05595291033387184,2.164008855819702,0.0,0.0,0.0,7.543664932250977,0.0
140,6.097193956375122,False,0.8958528190851212,2.631571888923645,0.0685572698712349,0.16785873472690582,1.6406797170639038,0.0,0.0,0.0,7.381892681121826,0.0
141,6.1185266971588135,True,0.0034183895331807435,0.060241310857236385,0.05595291033387184,0.05595291033387184,2.164036273956299,0.0,0.0,0.0,7.536050796508789,0.0
142,6.1779561042785645,False,0.8941234648227692,2.630612850189209,0.06839682161808014,0.16313223540782928,1.6407344341278076,0.0,0.0,0.0,7.374266624450684,0.0
143,6.1991941928863525,True,0.0033985296613536775,0.06443738471716642,0.05595291033387184,0.05595291033387184,2.1662628650665283,0.0,0.0,0.0,7.528818607330322,0.0
144,6.258835315704346,False,0.8925285190343857,2.630600929260254,0.06816863268613815,0.16313223540782928,1.6407617330551147,0.0,0.0,0.0,7.366974830627441,0.0
145,6.280285596847534,True,0.0033787928987294436,0.06141830701380968,0.05595291033387184,0.05595291033387184,2.1670961380004883,0.0,0.0,0.0,7.52140998840332,0.0
146,6.340347051620483,False,0.891018733382225,2.631259560585022,0.06782357394695282,0.15825548768043518,1.6402562856674194,0.0,0.0,0.0,7.359399795532227,0.0
147,6.361588001251221,True,0.0034425934427417815,0.07009225431829691,0.05595291033387184,0.05595291033387184,2.1662492752075195,0.0,0.0,0.0,7.5136213302612305,0.0
148,6.421276807785034,False,0.8896161615848541,2.6308611035346985,0.06755330413579941,0.15825548768043518,1.640474796295166,0.0,0.0,0.0,7.352388381958008,0.0
149,6.442598342895508,True,0.0033061514841392636,0.056508537381887436,0.05595291033387184,0.05595291033387184,2.1629433631896973,0.0,0.0,0.0,7.50589656829834,0.0
150,6.502135753631592,False,0.8882163465023041,2.630416452884674,0.06742018461227417,0.15825548768043518,1.6401879787445068,0.0,0.0,0.0,7.3456130027771,0.0
151,6.5234055519104,True,0.0033805472776293755,0.0679248757660389,0.05595291033387184,0.05595291033387184,2.1670005321502686,0.0,0.0,0.0,7.499197483062744,0.0
152,6.583668947219849,False,0.8868040889501572,2.630261182785034,0.06711602956056595,0.15322846174240112,1.640242576599121,0.0,0.0,0.0,7.339234352111816,0.0
153,6.6049964427948,True,0.003419148561079055,0.0607029115781188,0.05595291033387184,0.05595291033387184,2.166221857070923,0.0,0.0,0.0,7.493951797485352,0.0
154,6.66558051109314,False,0.8853709697723389,2.630893290042877,0.06702068448066711,0.15322846174240112,1.6398191452026367,0.0,0.0,0.0,7.332657814025879,0.0
155,6.686785936355591,True,0.0033881637500599027,0.0754011981189251,0.05595291033387184,0.05595291033387184,2.171494722366333,0.0,0.0,0.0,7.487461566925049,0.0
156,6.746772766113281,False,0.8844077587127686,2.630622684955597,0.06690286844968796,0.15322846174240112,1.6402562856674194,0.0,0.0,0.0,7.327248573303223,0.0
157,6.7682945728302,True,0.0034323189174756408,0.06952774245291948,0.05595291033387184,0.05595291033387184,2.169076919555664,0.0,0.0,0.0,7.481179237365723,0.0
158,6.828140735626221,False,0.8831879496574402,2.631278932094574,0.06665731966495514,0.15322846174240112,1.6411305665969849,0.0,0.0,0.0,7.321305751800537,0.0
159,6.849435567855835,True,0.0033788217115215957,0.06392080802470446,0.05595291033387184,0.05595291033387184,2.1679975986480713,0.0,0.0,0.0,7.473299503326416,0.0
160,6.908807039260864,False,0.882011279463768,2.631506323814392,0.06635583192110062,0.15322846174240112,1.6406251192092896,0.0,0.0,0.0,7.315704345703125,0.0
161,6.930110931396484,True,0.0033415242796763778,0.06741043645888567,0.05595291033387184,0.05595291033387184,2.1678473949432373,0.0,0.0,0.0,7.470406532287598,0.0
162,6.989829778671265,False,0.8810537308454514,2.630973160266876,0.06623467057943344,0.14803752303123474,1.6405295133590698,0.0,0.0,0.0,7.310632705688477,0.0
163,7.011055946350098,True,0.0034036676515825093,0.06875036284327507,0.05595291033387184,0.05595291033387184,2.1679840087890625,0.0,0.0,0.0,7.463376998901367,0.0
164,7.0702619552612305,False,0.8798211067914963,2.6310107111930847,0.06587348133325577,0.14803752303123474,1.6408436298370361,0.0,0.0,0.0,7.305917739868164,0.0
165,7.071493625640869,True,0.0034036676515825093,0.06875036284327507,0.05595291033387184,0.05595291033387184,2.1679840087890625,0.0,0.0,0.0,7.463376998901367,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.42220330238342285,False,4.220651090145111,13.961519002914429,0.6214060187339783,1.567186951637268,3.092764377593994,0.0,0.0,0.0,11.436189651489258,0.0
1,0.4398336410522461,False,0.02675049938261509,0.15015083365142345,0.05595291033387184,0.05595291033387184,3.3308374881744385,0.0,0.0,0.0,11.423416137695312,0.0
2,0.4613161087036133,True,9.488254363532178e-05,0.0002327635775145609,0.05595291033387184,0.05595291033387184,3.329949378967285,0.0,0.0,0.0,11.425638198852539,0.0
3,0.5199155807495117,False,0.999201163649559,2.7113336324691772,0.13508926331996918,0.3538720905780792,1.639464020729065,0.0,0.0,0.0,9.822510719299316,0.0
4,0.5411248207092285,True,0.0035566763835959136,0.04886931274086237,0.05595291033387184,0.05595291033387184,2.099313259124756,0.0,0.0,0.0,9.954959869384766,0.0
5,0.5997791290283203,False,0.924004316329956,2.6849088072776794,0.12040017545223236,0.33803972601890564,1.5993025302886963,0.0,0.0,0.0,9.444757461547852,0.0
6,0.6209657192230225,True,0.003357616369612515,0.05087731406092644,0.05595291033387184,0.05595291033387184,2.103452444076538,0.0,0.0,0.0,9.579965591430664,0.0
7,0.6791715621948242,False,0.896846279501915,2.66530841588974,0.11505801975727081,0.3310182988643646,1.5918575525283813,0.0,0.0,0.0,9.212377548217773,0.0
8,0.7005050182342529,True,0.00329084723489359,0.04962708801031113,0.05595291033387184,0.05595291033387184,2.1084656715393066,0.0,0.0,0.0,9.349263191223145,0.0
9,0.7594256401062012,False,0.8791719377040863,2.6562389731407166,0.11127662658691406,0.32384657859802246,1.591174602508545,0.0,0.0,0.0,9.04060173034668,0.0
10,0.7810962200164795,True,0.0032151967752724886,0.04721722565591335,0.05595291033387184,0.05595291033387184,2.1090667247772217,0.0,0.0,0.0,9.18032455444336,0.0
11,0.8393464088439941,False,0.8663623780012131,2.651134431362152,0.10822530835866928,0.3189834952354431,1.5912837982177734,0.0,0.0,0.0,8.910745620727539,0.0
12,0.8615157604217529,True,0.003209161222912371,0.049754814244806767,0.05595291033387184,0.05595291033387184,2.109271764755249,0.0,0.0,0.0,9.046016693115234,0.0
13,0.9210433959960938,False,0.8557909727096558,2.6498323678970337,0.10549350827932358,0.3140384554862976,1.591584324836731,0.0,0.0,0.0,8.81260871887207,0.0
14,0.9423766136169434,True,0.0032322114566341043,0.052347686141729355,0.05595291033387184,0.05595291033387184,2.116525411605835,0.0,0.0,0.0,8.950944900512695,0.0
15,1.0014846324920654,False,0.8467378467321396,2.6499879360198975,0.10348515212535858,0.30901142954826355,1.5925679206848145,0.0,0.0,0.0,8.742218017578125,0.0
16,1.0228314399719238,True,0.003206520341336727,0.05273614078760147,0.05595291033387184,0.05595291033387184,2.1156511306762695,0.0,0.0,0.0,8.880348205566406,0.0
17,1.081355094909668,False,0.838434025645256,2.644769549369812,0.10159243643283844,0.30390244722366333,1.5958737134933472,0.0,0.0,0.0,8.684575080871582,0.0
18,1.1028127670288086,True,0.0031929576653055847,0.0551358750090003,0.05595291033387184,0.05595291033387184,2.1215524673461914,0.0,0.0,0.0,8.824548721313477,0.0
19,1.1614398956298828,False,0.8307082206010818,2.639251947402954,0.10013863444328308,0.29871150851249695,1.598196029663086,0.0,0.0,0.0,8.635961532592773,0.0
20,1.1829791069030762,True,0.0031324554583989084,0.05176501348614693,0.05595291033387184,0.05595291033387184,2.1173722743988037,0.0,0.0,0.0,8.77525520324707,0.0
21,1.241856575012207,False,0.8236896246671677,2.633696496486664,0.09892579913139343,0.2960750460624695,1.5990428924560547,0.0,0.0,0.0,8.592866897583008,0.0
22,1.2631428241729736,True,0.0031730864429846406,0.05488070659339428,0.05595291033387184,0.05595291033387184,2.128068447113037,0.0,0.0,0.0,8.731155395507812,0.0
23,1.322544813156128,False,0.8169591426849365,2.631731927394867,0.0976412370800972,0.29073384404182434,1.5986604690551758,0.0,0.0,0.0,8.552231788635254,0.0
24,1.344113826751709,True,0.0031216730712912977,0.052607269026339054,0.05595291033387184,0.05595291033387184,2.1241204738616943,0.0,0.0,0.0,8.690086364746094,0.0
25,1.403153896331787,False,0.8106420189142227,2.6293954253196716,0.09649226814508438,0.28531065583229065,1.6005865335464478,0.0,0.0,0.0,8.514427185058594,0.0
26,1.4244701862335205,True,0.003115882573183626,0.05380085203796625,0.05595291033387184,0.05595291033387184,2.1242024898529053,0.0,0.0,0.0,8.652336120605469,0.0
27,1.4835293292999268,False,0.8047272264957428,2.627702057361603,0.09521699696779251,0.28255125880241394,1.6022530794143677,0.0,0.0,0.0,8.478984832763672,0.0
28,1.504868507385254,True,0.003138389438390732,0.061105513013899326,0.05595291033387184,0.05595291033387184,2.1337647438049316,0.0,0.0,0.0,8.61556339263916,0.0
29,1.563443899154663,False,0.7991107553243637,2.6246798038482666,0.09422443807125092,0.27695050835609436,1.6039470434188843,0.0,0.0,0.0,8.443541526794434,0.0
30,1.5851051807403564,True,0.003020042204298079,0.05034003872424364,0.05595291033387184,0.05595291033387184,2.1264700889587402,0.0,0.0,0.0,8.582849502563477,0.0
31,1.644723892211914,False,0.7938863337039948,2.6189178228378296,0.09326179325580597,0.2741091549396515,1.6039060354232788,0.0,0.0,0.0,8.411687850952148,0.0
32,1.6660492420196533,True,0.0030166617943905294,0.04747123457491398,0.05595291033387184,0.05595291033387184,2.11712646484375,0.0,0.0,0.0,8.551883697509766,0.0
33,1.725337028503418,False,0.7890855520963669,2.620764374732971,0.0924016609787941,0.2712404727935791,1.603933334350586,0.0,0.0,0.0,8.382209777832031,0.0
34,1.746614933013916,True,0.0029939052183181047,0.050374739803373814,0.05595291033387184,0.05595291033387184,2.111307144165039,0.0,0.0,0.0,8.52094841003418,0.0
35,1.8053889274597168,False,0.7844893634319305,2.6227042078971863,0.09137877076864243,0.2683444619178772,1.6014745235443115,0.0,0.0,0.0,8.351584434509277,0.0
36,1.826749324798584,True,0.0030889527988620102,0.05569309927523136,0.05595291033387184,0.05595291033387184,2.120746374130249,0.0,0.0,0.0,8.488508224487305,0.0
37,1.8856143951416016,False,0.7802627235651016,2.628341317176819,0.09046114981174469,0.2654075026512146,1.6026219129562378,0.0,0.0,0.0,8.32069206237793,0.0
38,1.9071168899536133,True,0.003024011093657464,0.05271029192954302,0.05595291033387184,0.05595291033387184,2.120281934738159,0.0,0.0,0.0,8.460126876831055,0.0
39,1.9662938117980957,False,0.7760867476463318,2.6217344403266907,0.08963756263256073,0.2594379186630249,1.6032776832580566,0.0,0.0,0.0,8.292505264282227,0.0
40,1.98750638961792,True,0.0030339215300045907,0.051240487955510616,0.05595291033387184,0.05595291033387184,2.1182875633239746,0.0,0.0,0.0,8.431251525878906,0.0
41,2.046656370162964,False,0.7720070332288742,2.622740864753723,0.08894743025302887,0.2564052939414978,1.604274868965149,0.0,0.0,0.0,8.264776229858398,0.0
42,2.0701053142547607,True,0.003073333646170795,0.05624986253678799,0.05595291033387184,0.05595291033387184,2.1242024898529053,0.0,0.0,0.0,8.402664184570312,0.0
43,2.1345674991607666,False,0.7681459188461304,2.6205024123191833,0.08804284036159515,0.25333172082901,1.6061463356018066,0.0,0.0,0.0,8.236754417419434,0.0
44,2.155848741531372,True,0.0030197002342902124,0.05309710744768381,0.05595291033387184,0.05595291033387184,2.1261558532714844,0.0,0.0,0.0,8.377321243286133,0.0
45,2.214839458465576,False,0.7644486427307129,2.6154470443725586,0.08720164000988007,0.2502308189868927,1.6065970659255981,0.0,0.0,0.0,8.210931777954102,0.0
46,2.2362711429595947,True,0.0029796690796501935,0.053160227835178375,0.05595291033387184,0.05595291033387184,2.1273579597473145,0.0,0.0,0.0,8.34937572479248,0.0
47,2.2952187061309814,False,0.7609643042087555,2.6140546798706055,0.08649977296590805,0.24707525968551636,1.6068975925445557,0.0,0.0,0.0,8.185144424438477,0.0
48,2.316654920578003,True,0.0029949762392789125,0.05381695460528135,0.05595291033387184,0.05595291033387184,2.1266751289367676,0.0,0.0,0.0,8.324504852294922,0.0
49,2.3750312328338623,False,0.7576966285705566,2.612423300743103,0.0857015997171402,0.24389240145683289,1.6061053276062012,0.0,0.0,0.0,8.159467697143555,0.0
50,2.396303176879883,True,0.003013922832906246,0.05751469172537327,0.05595291033387184,0.05595291033387184,2.13267183303833,0.0,0.0,0.0,8.298748016357422,0.0
51,2.4555091857910156,False,0.7546208798885345,2.6133939623832703,0.08496727794408798,0.24066855013370514,1.6072118282318115,0.0,0.0,0.0,8.134321212768555,0.0
52,2.4766552448272705,True,0.002995972754433751,0.055778929963707924,0.05595291033387184,0.05595291033387184,2.1277267932891846,0.0,0.0,0.0,8.273663520812988,0.0
53,2.5349321365356445,False,0.751432403922081,2.61130690574646,0.0843389704823494,0.23739005625247955,1.6088237762451172,0.0,0.0,0.0,8.110212326049805,0.0
54,2.556096076965332,True,0.0029972466290928423,0.05540928337723017,0.05595291033387184,0.05595291033387184,2.1278088092803955,0.0,0.0,0.0,8.250882148742676,0.0
55,2.6152467727661133,False,0.748588889837265,2.610795795917511,0.08380136638879776,0.2340705841779709,1.6095887422561646,0.0,0.0,0.0,8.086334228515625,0.0
56,2.636385679244995,True,0.0029188592452555895,0.05165525712072849,0.05595291033387184,0.05595291033387184,2.124666929244995,0.0,0.0,0.0,8.227165222167969,0.0
57,2.6945974826812744,False,0.7458215206861496,2.6094335317611694,0.08303897827863693,0.23069646954536438,1.6094794273376465,0.0,0.0,0.0,8.064252853393555,0.0
58,2.7159805297851562,True,0.0029439784702844918,0.05601647775620222,0.05595291033387184,0.05595291033387184,2.1306092739105225,0.0,0.0,0.0,8.206268310546875,0.0
59,2.7748219966888428,False,0.7432623952627182,2.6093757152557373,0.08241845667362213,0.2272813767194748,1.6093292236328125,0.0,0.0,0.0,8.042511940002441,0.0
60,2.795987844467163,True,0.002925913140643388,0.04954508971422911,0.05595291033387184,0.05595291033387184,2.1184377670288086,0.0,0.0,0.0,8.184484481811523,0.0
61,2.854853868484497,False,0.74090376496315,2.608799934387207,0.08170196413993835,0.22381164133548737,1.6096980571746826,0.0,0.0,0.0,8.0210599899292,0.0
62,2.8763134479522705,True,0.0029186788015067577,0.052957176230847836,0.05595291033387184,0.05595291033387184,2.1243255138397217,0.0,0.0,0.0,8.162585258483887,0.0
63,2.9351093769073486,False,0.7386188209056854,2.610914409160614,0.08123362064361572,0.2202872633934021,1.6088510751724243,0.0,0.0,0.0,7.999525547027588,0.0
64,2.956420421600342,True,0.003013265668414533,0.05921537522226572,0.05595291033387184,0.05595291033387184,2.1339969635009766,0.0,0.0,0.0,8.140774726867676,0.0
65,3.0151548385620117,False,0.736469104886055,2.6086553931236267,0.08068494498729706,0.2202872633934021,1.6096843481063843,0.0,0.0,0.0,7.97822380065918,0.0
66,3.0367660522460938,True,0.0029432453447952867,0.06112176924943924,0.05595291033387184,0.05595291033387184,2.129967212677002,0.0,0.0,0.0,8.117870330810547,0.0
67,3.0960299968719482,False,0.7344354689121246,2.604626715183258,0.08022016286849976,0.216708242893219,1.6089876890182495,0.0,0.0,0.0,7.957088470458984,0.0
68,3.117488384246826,True,0.0029389644623734057,0.054987957701087,0.05595291033387184,0.05595291033387184,2.1288607120513916,0.0,0.0,0.0,8.09899616241455,0.0
69,3.1761677265167236,False,0.7324990630149841,2.608139216899872,0.07950940728187561,0.21306093037128448,1.6098346710205078,0.0,0.0,0.0,7.936391353607178,0.0
70,3.197779893875122,True,0.0029292021645233035,0.05626706872135401,0.05595291033387184,0.05595291033387184,2.1286559104919434,0.0,0.0,0.0,8.076274871826172,0.0
71,3.2562928199768066,False,0.7304688543081284,2.605568766593933,0.07884524017572403,0.20935896039009094,1.609055995941162,0.0,0.0,0.0,7.916244983673096,0.0
72,3.277601957321167,True,0.002920952101703733,0.05532037001103163,0.05595291033387184,0.05595291033387184,2.1325762271881104,0.0,0.0,0.0,8.057146072387695,0.0
73,3.33625864982605,False,0.7286792993545532,2.6063278317451477,0.07828572392463684,0.20935896039009094,1.609055995941162,0.0,0.0,0.0,7.897317886352539,0.0
74,3.3577001094818115,True,0.0029394665034487844,0.05959934089332819,0.05595291033387184,0.05595291033387184,2.1377809047698975,0.0,0.0,0.0,8.039203643798828,0.0
75,3.4163389205932617,False,0.7270055264234543,2.604939639568329,0.07788662612438202,0.205588698387146,1.6101351976394653,0.0,0.0,0.0,7.879734992980957,0.0
76,3.4375927448272705,True,0.002926437882706523,0.06300290115177631,0.05595291033387184,0.05595291033387184,2.1424665451049805,0.0,0.0,0.0,8.019708633422852,0.0
77,3.4968245029449463,False,0.7254492491483688,2.6021608710289,0.07745297998189926,0.2017364650964737,1.6118290424346924,0.0,0.0,0.0,7.86185884475708,0.0
78,3.518195629119873,True,0.0029199544223956764,0.06383103784173727,0.05595291033387184,0.05595291033387184,2.142425537109375,0.0,0.0,0.0,8.000053405761719,0.0
79,3.576565742492676,False,0.7237658649682999,2.5996583700180054,0.07697437703609467,0.2017364650964737,1.6141513586044312,0.0,0.0,0.0,7.8441572189331055,0.0
80,3.5976829528808594,True,0.0029323736089281738,0.060303728096187115,0.05595291033387184,0.05595291033387184,2.144542932510376,0.0,0.0,0.0,7.984129905700684,0.0
81,3.6560022830963135,False,0.7223422825336456,2.5984859466552734,0.07643644511699677,0.19782960414886475,1.6135365962982178,0.0,0.0,0.0,7.826964378356934,0.0
82,3.6772334575653076,True,0.0028878511511720717,0.05350628402084112,0.05595291033387184,0.05595291033387184,2.1352128982543945,0.0,0.0,0.0,7.967798233032227,0.0
83,3.7354319095611572,False,0.7209933549165726,2.5990307331085205,0.07608441263437271,0.19782960414886475,1.6133453845977783,0.0,0.0,0.0,7.809145450592041,0.0
84,3.7567481994628906,True,0.0029118132079020143,0.05959346890449524,0.05595291033387184,0.05595291033387184,2.136168956756592,0.0,0.0,0.0,7.946261882781982,0.0
85,3.815662384033203,False,0.7197977602481842,2.5989344716072083,0.07559598982334137,0.19382710754871368,1.61333167552948,0.0,0.0,0.0,7.79085111618042,0.0
86,3.836974859237671,True,0.0029727243236266077,0.06473687943071127,0.05595291033387184,0.05595291033387184,2.142507314682007,0.0,0.0,0.0,7.931408882141113,0.0
87,3.895843029022217,False,0.7185256481170654,2.6020798087120056,0.07502846419811249,0.18974265456199646,1.6142332553863525,0.0,0.0,0.0,7.77381706237793,0.0
88,3.91715145111084,True,0.0029320523026399314,0.06468617357313633,0.05595291033387184,0.05595291033387184,2.131606340408325,0.0,0.0,0.0,7.913354873657227,0.0
89,3.9758527278900146,False,0.7173632830381393,2.6023876667022705,0.07469337433576584,0.18974265456199646,1.6123480796813965,0.0,0.0,0.0,7.756681442260742,0.0
90,3.997178554534912,True,0.0028445289353840053,0.04999032709747553,0.05595291033387184,0.05595291033387184,2.1228365898132324,0.0,0.0,0.0,7.895632743835449,0.0
91,4.055684566497803,False,0.7163515686988831,2.6064521074295044,0.07426799833774567,0.18557624518871307,1.6109684705734253,0.0,0.0,0.0,7.74131965637207,0.0
92,4.076996326446533,True,0.00291042699245736,0.05630643106997013,0.05595291033387184,0.05595291033387184,2.124844551086426,0.0,0.0,0.0,7.879879474639893,0.0
93,4.1357176303863525,False,0.7154345512390137,2.6045337319374084,0.07397203892469406,0.18557624518871307,1.6105313301086426,0.0,0.0,0.0,7.725795745849609,0.0
94,4.156877756118774,True,0.002975623938255012,0.06638750899583101,0.05595291033387184,0.05595291033387184,2.1391332149505615,0.0,0.0,0.0,7.863589286804199,0.0
95,4.215028762817383,False,0.7143943011760712,2.605046033859253,0.07361093163490295,0.18131420016288757,1.6121022701263428,0.0,0.0,0.0,7.709577560424805,0.0
96,4.236329793930054,True,0.0028771194047294557,0.05232137627899647,0.05595291033387184,0.05595291033387184,2.1345298290252686,0.0,0.0,0.0,7.848519325256348,0.0
97,4.295077800750732,False,0.7135067880153656,2.607150673866272,0.07319968193769455,0.18131420016288757,1.6112825870513916,0.0,0.0,0.0,7.69510555267334,0.0
98,4.3164381980896,True,0.002926400920841843,0.06210206542164087,0.05595291033387184,0.05595291033387184,2.1438188552856445,0.0,0.0,0.0,7.83390998840332,0.0
99,4.375739097595215,False,0.7125995308160782,2.6050609350204468,0.07266446948051453,0.1769428849220276,1.6115012168884277,0.0,0.0,0.0,7.679409980773926,0.0
100,4.397510528564453,True,0.002810772566590458,0.04986205603927374,0.05595291033387184,0.05595291033387184,2.124762535095215,0.0,0.0,0.0,7.8170552253723145,0.0
101,4.45610237121582,False,0.7118388265371323,2.6071521639823914,0.072246253490448,0.1769428849220276,1.6113373041152954,0.0,0.0,0.0,7.665332317352295,0.0
102,4.477417469024658,True,0.002860484237316996,0.05633418448269367,0.05595291033387184,0.05595291033387184,2.124448299407959,0.0,0.0,0.0,7.806175231933594,0.0
103,4.536049127578735,False,0.711214542388916,2.60557621717453,0.07186253368854523,0.17246228456497192,1.6112552881240845,0.0,0.0,0.0,7.651044845581055,0.0
104,4.557344436645508,True,0.0028506267699413,0.05548449698835611,0.05595291033387184,0.05595291033387184,2.1298441886901855,0.0,0.0,0.0,7.790886402130127,0.0
105,4.616224527359009,False,0.7105977088212967,2.6070040464401245,0.07169096171855927,0.17246228456497192,1.610954761505127,0.0,0.0,0.0,7.636926174163818,0.0
106,4.637507677078247,True,0.002887328155338764,0.06809796672314405,0.05595291033387184,0.05595291033387184,2.1348440647125244,0.0,0.0,0.0,7.7757978439331055,0.0
107,4.6964271068573,False,0.7100312411785126,2.605334520339966,0.07131960242986679,0.17246228456497192,1.6097936630249023,0.0,0.0,0.0,7.62238073348999,0.0
108,4.717918634414673,True,0.002888283343054354,0.0618828646838665,0.05595291033387184,0.05595291033387184,2.1349122524261475,0.0,0.0,0.0,7.761839866638184,0.0
109,4.776522159576416,False,0.7096099108457565,2.609420418739319,0.07104482501745224,0.16785873472690582,1.609178900718689,0.0,0.0,0.0,7.6085357666015625,0.0
110,4.797926187515259,True,0.00279846484772861,0.05314224399626255,0.05595291033387184,0.05595291033387184,2.1271941661834717,0.0,0.0,0.0,7.747149467468262,0.0
111,4.856381893157959,False,0.7090971618890762,2.611037492752075,0.07067305594682693,0.16313223540782928,1.608687162399292,0.0,0.0,0.0,7.595236301422119,0.0
112,4.877676963806152,True,0.0028729077894240618,0.059393844567239285,0.05595291033387184,0.05595291033387184,2.1321256160736084,0.0,0.0,0.0,7.734286308288574,0.0
113,4.936028242111206,False,0.7086465507745743,2.6093557476997375,0.07044793665409088,0.16313223540782928,1.6100258827209473,0.0,0.0,0.0,7.581809043884277,0.0
114,4.957149505615234,True,0.002883627894334495,0.058262767270207405,0.05595291033387184,0.05595291033387184,2.1289288997650146,0.0,0.0,0.0,7.721305847167969,0.0
115,5.016434192657471,False,0.7082394510507584,2.6093316078186035,0.07006845623254776,0.16313223540782928,1.6121841669082642,0.0,0.0,0.0,7.568751335144043,0.0
116,5.037569522857666,True,0.0028262450359761715,0.05786040332168341,0.05595291033387184,0.05595291033387184,2.130404233932495,0.0,0.0,0.0,7.706506729125977,0.0
117,5.0963921546936035,False,0.7079291343688965,2.6105204224586487,0.0699133351445198,0.15825548768043518,1.6112006902694702,0.0,0.0,0.0,7.556225776672363,0.0
118,5.1179633140563965,True,0.00289044197415933,0.06245058961212635,0.05595291033387184,0.05595291033387184,2.133423328399658,0.0,0.0,0.0,7.693830490112305,0.0
119,5.176844835281372,False,0.7076887786388397,2.6103761792182922,0.06942163407802582,0.15825548768043518,1.6112825870513916,0.0,0.0,0.0,7.54361629486084,0.0
120,5.198026418685913,True,0.0028664356796070933,0.05431694444268942,0.05595291033387184,0.05595291033387184,2.129352569580078,0.0,0.0,0.0,7.683459281921387,0.0
121,5.258387088775635,False,0.7074066996574402,2.6130032539367676,0.069292813539505,0.15825548768043518,1.6110913753509521,0.0,0.0,0.0,7.531691551208496,0.0
122,5.2798731327056885,True,0.002812170423567295,0.0534264137968421,0.05595291033387184,0.05595291033387184,2.12536358833313,0.0,0.0,0.0,7.672307014465332,0.0
123,5.338418483734131,False,0.7071209698915482,2.6118963956832886,0.06880410760641098,0.15825548768043518,1.611897349357605,0.0,0.0,0.0,7.520753860473633,0.0
124,5.359719514846802,True,0.0028941797791048884,0.0613095099106431,0.05595291033387184,0.05595291033387184,2.1321117877960205,0.0,0.0,0.0,7.658198356628418,0.0
125,5.418299913406372,False,0.7069078087806702,2.6088181138038635,0.06857776641845703,0.15322846174240112,1.612471103668213,0.0,0.0,0.0,7.508532524108887,0.0
126,5.43993067741394,True,0.0029017822816967964,0.06542516406625509,0.05595291033387184,0.05595291033387184,2.136442184448242,0.0,0.0,0.0,7.6447954177856445,0.0
127,5.498680114746094,False,0.7067779451608658,2.611394226551056,0.06820312887430191,0.15322846174240112,1.6123754978179932,0.0,0.0,0.0,7.496502876281738,0.0
128,5.520103216171265,True,0.0028404296608641744,0.05565430037677288,0.05595291033387184,0.05595291033387184,2.1314289569854736,0.0,0.0,0.0,7.635320663452148,0.0
129,5.578986406326294,False,0.706634595990181,2.613961100578308,0.0679616704583168,0.14803752303123474,1.6122251749038696,0.0,0.0,0.0,7.485241413116455,0.0
130,5.602490425109863,True,0.00288474780973047,0.0629583140835166,0.05595291033387184,0.05595291033387184,2.1370842456817627,0.0,0.0,0.0,7.625191688537598,0.0
131,5.6665990352630615,False,0.706474706530571,2.6134082674980164,0.06766531616449356,0.14803752303123474,1.6141103506088257,0.0,0.0,0.0,7.474431991577148,0.0
132,5.688103675842285,True,0.002905396686401218,0.06450674030929804,0.05595291033387184,0.05595291033387184,2.1359503269195557,0.0,0.0,0.0,7.612892150878906,0.0
133,5.74644136428833,False,0.706356093287468,2.6117300987243652,0.06741403788328171,0.14803752303123474,1.614506483078003,0.0,0.0,0.0,7.463282585144043,0.0
134,5.768033027648926,True,0.002882732660509646,0.062260269187390804,0.05595291033387184,0.05595291033387184,2.134721040725708,0.0,0.0,0.0,7.601694107055664,0.0
135,5.826397180557251,False,0.7063837349414825,2.613876163959503,0.06719164550304413,0.14265532791614532,1.6131950616836548,0.0,0.0,0.0,7.452671527862549,0.0
136,5.847690105438232,True,0.00287684059003368,0.05841061472892761,0.05595291033387184,0.05595291033387184,2.134051561355591,0.0,0.0,0.0,7.592370510101318,0.0
137,5.906143426895142,False,0.7063750177621841,2.615477740764618,0.06695907562971115,0.14265532791614532,1.6145201921463013,0.0,0.0,0.0,7.442193031311035,0.0
138,5.927509784698486,True,0.0028276004013605416,0.05234883166849613,0.05595291033387184,0.05595291033387184,2.12813663482666,0.0,0.0,0.0,7.58388614654541,0.0
139,5.9857025146484375,False,0.7063619792461395,2.6154375076293945,0.06670793145895004,0.14265532791614532,1.6135365962982178,0.0,0.0,0.0,7.4329938888549805,0.0
140,6.007046699523926,True,0.0029098178492859006,0.059985313564538956,0.05595291033387184,0.05595291033387184,2.1365106105804443,0.0,0.0,0.0,7.573362827301025,0.0
141,6.065716981887817,False,0.7064040750265121,2.6123997569084167,0.06652577221393585,0.14265532791614532,1.6138917207717896,0.0,0.0,0.0,7.423317909240723,0.0
142,6.087025165557861,True,0.0028085001395083964,0.050989892333745956,0.05595291033387184,0.05595291033387184,2.12860107421875,0.0,0.0,0.0,7.562571048736572,0.0
143,6.14502215385437,False,0.7064417004585266,2.6132607460021973,0.06623370945453644,0.14265532791614532,1.612416386604309,0.0,0.0,0.0,7.413691520690918,0.0
144,6.166347980499268,True,0.002802979142870754,0.052861664444208145,0.05595291033387184,0.05595291033387184,2.1250767707824707,0.0,0.0,0.0,7.552225112915039,0.0
145,6.224848985671997,False,0.7065761834383011,2.612680196762085,0.06595141440629959,0.13705457746982574,1.6122798919677734,0.0,0.0,0.0,7.4043288230896,0.0
146,6.246032953262329,True,0.0027538914582692087,0.04719792399555445,0.05595291033387184,0.05595291033387184,2.116224765777588,0.0,0.0,0.0,7.546117782592773,0.0
147,6.304458379745483,False,0.7067564129829407,2.612553834915161,0.06580258905887604,0.13705457746982574,1.6104766130447388,0.0,0.0,0.0,7.395866394042969,0.0
148,6.325924873352051,True,0.0029149482725188136,0.06797203328460455,0.05595291033387184,0.05595291033387184,2.1385185718536377,0.0,0.0,0.0,7.534407615661621,0.0
149,6.384182929992676,False,0.706876665353775,2.610779106616974,0.06576645374298096,0.13705457746982574,1.6121978759765625,0.0,0.0,0.0,7.386401176452637,0.0
150,6.405336141586304,True,0.002817454223986715,0.05290918983519077,0.05595291033387184,0.05595291033387184,2.1318249702453613,0.0,0.0,0.0,7.525513648986816,0.0
151,6.4639787673950195,False,0.7069963961839676,2.6128336787223816,0.06561967730522156,0.13705457746982574,1.6122115850448608,0.0,0.0,0.0,7.377944469451904,0.0
152,6.485307455062866,True,0.0028496788581833243,0.05801394581794739,0.05595291033387184,0.05595291033387184,2.13267183303833,0.0,0.0,0.0,7.517756938934326,0.0
153,6.54401159286499,False,0.7072067260742188,2.6129314303398132,0.06537113338708878,0.13705457746982574,1.612047553062439,0.0,0.0,0.0,7.369133949279785,0.0
154,6.565492391586304,True,0.002817390486598015,0.05529146175831556,0.05595291033387184,0.05595291033387184,2.1263198852539062,0.0,0.0,0.0,7.509030342102051,0.0
155,6.623594522476196,False,0.7074219733476639,2.614682614803314,0.06516314297914505,0.13122159242630005,1.6127169132232666,0.0,0.0,0.0,7.360780715942383,0.0
156,6.64728045463562,True,0.0027917511761188507,0.05749078467488289,0.05595291033387184,0.05595291033387184,2.1265110969543457,0.0,0.0,0.0,7.502096176147461,0.0
157,6.711087703704834,False,0.707644522190094,2.614746391773224,0.06509648263454437,0.13122159242630005,1.6116514205932617,0.0,0.0,0.0,7.352902889251709,0.0
158,6.7324864864349365,True,0.002880103711504489,0.0581526942551136,0.05595291033387184,0.05595291033387184,2.1309235095977783,0.0,0.0,0.0,7.491856575012207,0.0
159,6.7913453578948975,False,0.7079381495714188,2.616105377674103,0.06490612775087357,0.13122159242630005,1.6114329099655151,0.0,0.0,0.0,7.344770431518555,0.0
160,6.812704563140869,True,0.0028940875199623406,0.06174230482429266,0.05595291033387184,0.05595291033387184,2.135089874267578,0.0,0.0,0.0,7.4849443435668945,0.0
161,6.871318578720093,False,0.7081535458564758,2.616240978240967,0.06469178944826126,0.13122159242630005,1.6120749711990356,0.0,0.0,0.0,7.336660861968994,0.0
162,6.89249062538147,True,0.002876526559703052,0.062367566861212254,0.05595291033387184,0.05595291033387184,2.138054132461548,0.0,0.0,0.0,7.475031852722168,0.0
163,6.950869798660278,False,0.7083769887685776,2.618330717086792,0.06451988220214844,0.12511540949344635,1.6142605543136597,0.0,0.0,0.0,7.328444957733154,0.0
164,6.972421646118164,True,0.0027714899624697864,0.05028964951634407,0.05595291033387184,0.05595291033387184,2.130650281906128,0.0,0.0,0.0,7.470416069030762,0.0
165,7.030461549758911,False,0.708625465631485,2.618078887462616,0.06439045071601868,0.12511540949344635,1.6128126382827759,0.0,0.0,0.0,7.322084903717041,0.0
166,7.05190896987915,True,0.0027970477822236717,0.05226787645369768,0.05595291033387184,0.05595291033387184,2.1294753551483154,0.0,0.0,0.0,7.460413932800293,0.0
167,7.110645532608032,False,0.7089314609766006,2.6153308153152466,0.06428088992834091,0.12511540949344635,1.6122934818267822,0.0,0.0,0.0,7.315132141113281,0.0
168,7.132054328918457,True,0.002824808470904827,0.05496630910784006,0.05595291033387184,0.05595291033387184,2.129133939743042,0.0,0.0,0.0,7.455252647399902,0.0
169,7.190525054931641,False,0.7091839611530304,2.614503800868988,0.06404189765453339,0.12511540949344635,1.613222360610962,0.0,0.0,0.0,7.308155059814453,0.0
170,7.21193790435791,True,0.0028269976610317826,0.05795166362076998,0.05595291033387184,0.05595291033387184,2.1353085041046143,0.0,0.0,0.0,7.450193881988525,0.0
171,7.27088475227356,False,0.7094645500183105,2.6157310605049133,0.06400980055332184,0.12511540949344635,1.613222360610962,0.0,0.0,0.0,7.301992416381836,0.0
172,7.292223691940308,True,0.00286054884782061,0.059444066137075424,0.05595291033387184,0.05595291033387184,2.139338254928589,0.0,0.0,0.0,7.441461563110352,0.0
173,7.353450298309326,False,0.7097139954566956,2.6138585805892944,0.06394156813621521,0.12511540949344635,1.613591194152832,0.0,0.0,0.0,7.295265197753906,0.0
174,7.3749330043792725,True,0.0028107379330322146,0.05485360976308584,0.05595291033387184,0.05595291033387184,2.1248035430908203,0.0,0.0,0.0,7.435815811157227,0.0
175,7.434002161026001,False,0.7100807875394821,2.6146265864372253,0.06381261348724365,0.12511540949344635,1.6123207807540894,0.0,0.0,0.0,7.289373397827148,0.0
176,7.45538592338562,True,0.002816836058627814,0.05538302008062601,0.05595291033387184,0.05595291033387184,2.1300764083862305,0.0,0.0,0.0,7.4294867515563965,0.0
177,7.513802766799927,False,0.7104192674160004,2.616266906261444,0.0636487528681755,0.11869502812623978,1.6128262281417847,0.0,0.0,0.0,7.283393859863281,0.0
178,7.535276889801025,True,0.0028718594694510102,0.062490515410900116,0.05595291033387184,0.05595291033387184,2.1345980167388916,0.0,0.0,0.0,7.424083709716797,0.0
179,7.593875169754028,False,0.7107557356357574,2.61331707239151,0.06348954141139984,0.11869502812623978,1.6133043766021729,0.0,0.0,0.0,7.276792049407959,0.0
180,7.614987850189209,True,0.002871016040444374,0.05970232654362917,0.05595291033387184,0.05595291033387184,2.131934404373169,0.0,0.0,0.0,7.417963027954102,0.0
181,7.674326419830322,False,0.71111761033535,2.6167038083076477,0.06340847164392471,0.11869502812623978,1.613782525062561,0.0,0.0,0.0,7.27028751373291,0.0
182,7.695728540420532,True,0.002872445620596409,0.06150517612695694,0.05595291033387184,0.05595291033387184,2.133368730545044,0.0,0.0,0.0,7.4114484786987305,0.0
183,7.754302024841309,False,0.711502879858017,2.6171493530273438,0.06332568824291229,0.11869502812623978,1.6145747900009155,0.0,0.0,0.0,7.26386833190918,0.0
184,7.775651931762695,True,0.002880961401388049,0.06035641301423311,0.05595291033387184,0.05595291033387184,2.1392288208007812,0.0,0.0,0.0,7.40379524230957,0.0
185,7.833768844604492,False,0.7118465006351471,2.6201418042182922,0.06326278299093246,0.11869502812623978,1.614506483078003,0.0,0.0,0.0,7.257967948913574,0.0
186,7.855540752410889,True,0.00285462912870571,0.05328389350324869,0.05595291033387184,0.05595291033387184,2.1334095001220703,0.0,0.0,0.0,7.4026947021484375,0.0
187,7.914082765579224,False,0.7122368365526199,2.6201727986335754,0.06315268576145172,0.11869502812623978,1.614424467086792,0.0,0.0,0.0,7.252330303192139,0.0
188,7.935400485992432,True,0.002857772633433342,0.06389871705323458,0.05595291033387184,0.05595291033387184,2.1377944946289062,0.0,0.0,0.0,7.394987106323242,0.0
189,7.99406099319458,False,0.7125430554151535,2.6193946599960327,0.06295337527990341,0.11869502812623978,1.6165281534194946,0.0,0.0,0.0,7.247377872467041,0.0
190,7.99524450302124,True,0.002857772633433342,0.06389871705323458,0.05595291033387184,0.05595291033387184,2.1377944946289062,0.0,0.0,0.0,7.394987106323242,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.41481685638427734,False,3.1273192167282104,6.491743326187134,0.5126831531524658,0.867720901966095,2.0073790550231934,0.0,0.0,0.0,12.2235689163208,0.0
1,0.4324531555175781,True,0.017803529044613242,0.09175697341561317,0.05595291033387184,0.05595291033387184,2.2575278282165527,0.0,0.0,0.0,12.240518569946289,0.0
2,0.526231050491333,False,1.1888696253299713,4.177657067775726,0.13282524049282074,0.40348660945892334,1.6814286708831787,0.0,0.0,0.0,9.557815551757812,0.0
3,0.5478441715240479,True,0.004150742897763848,0.06058445665985346,0.05595291033387184,0.05595291033387184,2.1704702377319336,0.0,0.0,0.0,9.725040435791016,0.0
4,0.6116282939910889,False,1.0462482273578644,2.67838716506958,0.1154419407248497,0.2683444619178772,1.656976580619812,0.0,0.0,0.0,9.294743537902832,0.0
5,0.6330864429473877,True,0.003963337803725153,0.07745611947029829,0.05595291033387184,0.05595291033387184,2.169664144515991,0.0,0.0,0.0,9.473424911499023,0.0
6,0.696516752243042,False,1.0253167152404785,2.669602632522583,0.11155857145786285,0.2564052939414978,1.6490262746810913,0.0,0.0,0.0,9.158661842346191,0.0
7,0.7203478813171387,True,0.003842788573820144,0.06535244174301624,0.05595291033387184,0.05595291033387184,2.1642000675201416,0.0,0.0,0.0,9.341455459594727,0.0
8,0.7896871566772461,False,1.008157730102539,2.6683297753334045,0.10857582837343216,0.24707525968551636,1.6451877355575562,0.0,0.0,0.0,9.059913635253906,0.0
9,0.8112697601318359,True,0.0037382409209385514,0.05969741381704807,0.05595291033387184,0.05595291033387184,2.1503074169158936,0.0,0.0,0.0,9.23715877532959,0.0
10,0.8748290538787842,False,0.9928134828805923,2.6635709404945374,0.105723537504673,0.24066855013370514,1.6427425146102905,0.0,0.0,0.0,8.981684684753418,0.0
11,0.896315336227417,True,0.003732774348463863,0.06191024091094732,0.05595291033387184,0.05595291033387184,2.146441698074341,0.0,0.0,0.0,9.162214279174805,0.0
12,0.9597506523132324,False,0.9784318506717682,2.6596352458000183,0.10332552343606949,0.23739005625247955,1.6403928995132446,0.0,0.0,0.0,8.91900634765625,0.0
13,0.9812681674957275,True,0.0037006766069680452,0.06252234801650047,0.05595291033387184,0.05595291033387184,2.151031494140625,0.0,0.0,0.0,9.091825485229492,0.0
14,1.0446515083312988,False,0.9653741866350174,2.656741142272949,0.10091884434223175,0.23069646954536438,1.639272689819336,0.0,0.0,0.0,8.864551544189453,0.0
15,1.066115140914917,True,0.0037475174758583307,0.07094085682183504,0.05595291033387184,0.05595291033387184,2.154419183731079,0.0,0.0,0.0,9.035205841064453,0.0
16,1.128777265548706,False,0.9534214437007904,2.6555684208869934,0.0989687517285347,0.2272813767194748,1.6386033296585083,0.0,0.0,0.0,8.813508987426758,0.0
17,1.150310754776001,True,0.0036825629649683833,0.06446935702115297,0.05595291033387184,0.05595291033387184,2.1492557525634766,0.0,0.0,0.0,8.984085083007812,0.0
18,1.2131507396697998,False,0.942118838429451,2.6566657423973083,0.09694312512874603,0.22381164133548737,1.637838363647461,0.0,0.0,0.0,8.765403747558594,0.0
19,1.2346162796020508,True,0.0037209311267361045,0.07104348856955767,0.05595291033387184,0.05595291033387184,2.1577250957489014,0.0,0.0,0.0,8.93205738067627,0.0
20,1.2983336448669434,False,0.9314411878585815,2.655865252017975,0.09490268677473068,0.2202872633934021,1.636854887008667,0.0,0.0,0.0,8.719276428222656,0.0
21,1.319885492324829,True,0.0037460005842149258,0.06858215667307377,0.05595291033387184,0.05595291033387184,2.158052921295166,0.0,0.0,0.0,8.886019706726074,0.0
22,1.383648157119751,False,0.9215568006038666,2.6555895805358887,0.09337817877531052,0.216708242893219,1.6363357305526733,0.0,0.0,0.0,8.674652099609375,0.0
23,1.4055945873260498,True,0.003570419503375888,0.05672399885952473,0.05595291033387184,0.05595291033387184,2.1478350162506104,0.0,0.0,0.0,8.841897964477539,0.0
24,1.4685039520263672,False,0.9121683239936829,2.6546710729599,0.09167356044054031,0.20935896039009094,1.6358577013015747,0.0,0.0,0.0,8.631326675415039,0.0
25,1.4899046421051025,True,0.0035390749690122902,0.06501525174826384,0.05595291033387184,0.05595291033387184,2.14839506149292,0.0,0.0,0.0,8.798705101013184,0.0
26,1.5524098873138428,False,0.9037529677152634,2.652236521244049,0.08985953778028488,0.205588698387146,1.6363221406936646,0.0,0.0,0.0,8.590263366699219,0.0
27,1.5741057395935059,True,0.0035860779462382197,0.07583128288388252,0.05595291033387184,0.05595291033387184,2.145512819290161,0.0,0.0,0.0,8.758299827575684,0.0
28,1.637204885482788,False,0.8951568603515625,2.652258574962616,0.08837553858757019,0.2017364650964737,1.6347647905349731,0.0,0.0,0.0,8.54910945892334,0.0
29,1.658693790435791,True,0.0035900468355976045,0.07076005451381207,0.05595291033387184,0.05595291033387184,2.1530258655548096,0.0,0.0,0.0,8.715160369873047,0.0
30,1.721123218536377,False,0.8872351795434952,2.650632858276367,0.08683280646800995,0.19782960414886475,1.634655475616455,0.0,0.0,0.0,8.508975982666016,0.0
31,1.7423856258392334,True,0.0034846639027819037,0.06242814473807812,0.05595291033387184,0.05595291033387184,2.1520423889160156,0.0,0.0,0.0,8.672470092773438,0.0
32,1.8057887554168701,False,0.8795566111803055,2.652532458305359,0.08541718125343323,0.19382710754871368,1.6342047452926636,0.0,0.0,0.0,8.469831466674805,0.0
33,1.8273460865020752,True,0.003606004174798727,0.06744948215782642,0.05595291033387184,0.05595291033387184,2.1531898975372314,0.0,0.0,0.0,8.632478713989258,0.0
34,1.8896503448486328,False,0.8726335316896439,2.651306688785553,0.08417558670043945,0.18974265456199646,1.6344506740570068,0.0,0.0,0.0,8.431838989257812,0.0
35,1.9110898971557617,True,0.003508348308969289,0.06741705350577831,0.05595291033387184,0.05595291033387184,2.1466329097747803,0.0,0.0,0.0,8.594907760620117,0.0
36,1.9733695983886719,False,0.8659359067678452,2.6510581374168396,0.08274049311876297,0.18557624518871307,1.6337676048278809,0.0,0.0,0.0,8.395397186279297,0.0
37,1.9950289726257324,True,0.0035048238351009786,0.06938139908015728,0.05595291033387184,0.05595291033387184,2.152233600616455,0.0,0.0,0.0,8.558127403259277,0.0
38,2.057298183441162,False,0.8595432341098785,2.6497185230255127,0.08159433305263519,0.18131420016288757,1.6341501474380493,0.0,0.0,0.0,8.359830856323242,0.0
39,2.0786960124969482,True,0.003516196447890252,0.06857417523860931,0.05595291033387184,0.05595291033387184,2.154186964035034,0.0,0.0,0.0,8.522049903869629,0.0
40,2.140749216079712,False,0.8538597077131271,2.6504093408584595,0.0799061730504036,0.1769428849220276,1.6340954303741455,0.0,0.0,0.0,8.325919151306152,0.0
41,2.162036180496216,True,0.003448140632826835,0.06099906284362078,0.05595291033387184,0.05595291033387184,2.1494879722595215,0.0,0.0,0.0,8.487258911132812,0.0
42,2.2247390747070312,False,0.8483240753412247,2.6506227254867554,0.0790565013885498,0.1769428849220276,1.6336309909820557,0.0,0.0,0.0,8.29232406616211,0.0
43,2.2461740970611572,True,0.003375211963430047,0.06197628565132618,0.05595291033387184,0.05595291033387184,2.150949478149414,0.0,0.0,0.0,8.453744888305664,0.0
44,2.30781888961792,False,0.8432690799236298,2.6492801308631897,0.07776853442192078,0.17246228456497192,1.6318005323410034,0.0,0.0,0.0,8.260730743408203,0.0
45,2.329214572906494,True,0.003358300309628248,0.06433851551264524,0.05595291033387184,0.05595291033387184,2.1415648460388184,0.0,0.0,0.0,8.421408653259277,0.0
46,2.391113758087158,False,0.8380316197872162,2.64694482088089,0.07688450068235397,0.16785873472690582,1.6306120157241821,0.0,0.0,0.0,8.229625701904297,0.0
47,2.412627935409546,True,0.003528706729412079,0.07525315508246422,0.05595291033387184,0.05595291033387184,2.1501572132110596,0.0,0.0,0.0,8.389436721801758,0.0
48,2.4751741886138916,False,0.8331551402807236,2.6439371705055237,0.075888991355896,0.16785873472690582,1.6315410137176514,0.0,0.0,0.0,8.199000358581543,0.0
49,2.4965932369232178,True,0.003525399079080671,0.0742411008104682,0.05595291033387184,0.05595291033387184,2.152247190475464,0.0,0.0,0.0,8.359095573425293,0.0
50,2.558999538421631,False,0.8287090063095093,2.647184729576111,0.07486536353826523,0.16313223540782928,1.632442593574524,0.0,0.0,0.0,8.170249938964844,0.0
51,2.58046817779541,True,0.003479094011709094,0.07631685119122267,0.05595291033387184,0.05595291033387184,2.155498504638672,0.0,0.0,0.0,8.328752517700195,0.0
52,2.643324613571167,False,0.8243739604949951,2.6480934023857117,0.07415727525949478,0.15825548768043518,1.6318824291229248,0.0,0.0,0.0,8.142698287963867,0.0
53,2.664642810821533,True,0.00334786280291155,0.059663294814527035,0.05595291033387184,0.05595291033387184,2.148477077484131,0.0,0.0,0.0,8.300968170166016,0.0
54,2.725963830947876,False,0.8202489465475082,2.646649181842804,0.07324066758155823,0.15322846174240112,1.6319234371185303,0.0,0.0,0.0,8.115880012512207,0.0
55,2.7475595474243164,True,0.003367295430507511,0.0703001581132412,0.05595291033387184,0.05595291033387184,2.149146318435669,0.0,0.0,0.0,8.272237777709961,0.0
56,2.8091492652893066,False,0.8163169771432877,2.645699977874756,0.07241319119930267,0.14803752303123474,1.6302158832550049,0.0,0.0,0.0,8.089716911315918,0.0
57,2.8305766582489014,True,0.0033737908233888447,0.06772114429622889,0.05595291033387184,0.05595291033387184,2.1497201919555664,0.0,0.0,0.0,8.246403694152832,0.0
58,2.8925364017486572,False,0.8124324679374695,2.6445358991622925,0.07113403081893921,0.14803752303123474,1.629642128944397,0.0,0.0,0.0,8.063887596130371,0.0
59,2.9138412475585938,True,0.0033945575705729425,0.06415036506950855,0.05595291033387184,0.05595291033387184,2.150881290435791,0.0,0.0,0.0,8.220846176147461,0.0
60,2.9761171340942383,False,0.8087342977523804,2.644122838973999,0.07038168609142303,0.14265532791614532,1.6297378540039062,0.0,0.0,0.0,8.03853702545166,0.0
61,2.997602701187134,True,0.0032878704951144755,0.061506046913564205,0.05595291033387184,0.05595291033387184,2.1475207805633545,0.0,0.0,0.0,8.196245193481445,0.0
62,3.0594959259033203,False,0.8053527027368546,2.6433950662612915,0.06973308324813843,0.14265532791614532,1.6284127235412598,0.0,0.0,0.0,8.0141019821167,0.0
63,3.0810017585754395,True,0.003393494989722967,0.07141681853681803,0.05595291033387184,0.05595291033387184,2.1491053104400635,0.0,0.0,0.0,8.171467781066895,0.0
64,3.1423556804656982,False,0.8021862059831619,2.6418349146842957,0.06909842789173126,0.13705457746982574,1.6290684938430786,0.0,0.0,0.0,7.990384578704834,0.0
65,3.1638386249542236,True,0.003289132728241384,0.06038915831595659,0.05595291033387184,0.05595291033387184,2.1450345516204834,0.0,0.0,0.0,8.148080825805664,0.0
66,3.22538161277771,False,0.799226239323616,2.6440104842185974,0.06853774189949036,0.13705457746982574,1.6283308267593384,0.0,0.0,0.0,7.9673357009887695,0.0
67,3.2469000816345215,True,0.0033487810287624598,0.07304925937205553,0.05595291033387184,0.05595291033387184,2.1491737365722656,0.0,0.0,0.0,8.122425079345703,0.0
68,3.308645009994507,False,0.7966729253530502,2.6416102051734924,0.06808312237262726,0.13122159242630005,1.6300383806228638,0.0,0.0,0.0,7.944589614868164,0.0
69,3.3302195072174072,True,0.0033323006937280297,0.06080694030970335,0.05595291033387184,0.05595291033387184,2.1456220149993896,0.0,0.0,0.0,8.10215950012207,0.0
70,3.3917112350463867,False,0.7942206412553787,2.6441723108291626,0.06765240430831909,0.13122159242630005,1.629724144935608,0.0,0.0,0.0,7.922211647033691,0.0
71,3.413048028945923,True,0.0032088201260194182,0.05640520714223385,0.05595291033387184,0.05595291033387184,2.142507314682007,0.0,0.0,0.0,8.077797889709473,0.0
72,3.4742634296417236,False,0.7917396724224091,2.6431360840797424,0.06719314306974411,0.12511540949344635,1.6288498640060425,0.0,0.0,0.0,7.900895595550537,0.0
73,3.495847225189209,True,0.0034025777131319046,0.07230321411043406,0.05595291033387184,0.05595291033387184,2.153135299682617,0.0,0.0,0.0,8.058211326599121,0.0
74,3.5574700832366943,False,0.7895307242870331,2.6422733068466187,0.0666278824210167,0.12511540949344635,1.628658652305603,0.0,0.0,0.0,7.8800153732299805,0.0
75,3.578874111175537,True,0.003263189864810556,0.06631840951740742,0.05595291033387184,0.05595291033387184,2.150498628616333,0.0,0.0,0.0,8.035184860229492,0.0
76,3.6403346061706543,False,0.7872090488672256,2.6441723108291626,0.06613419204950333,0.11869502812623978,1.6276750564575195,0.0,0.0,0.0,7.859417915344238,0.0
77,3.66170072555542,True,0.0032463675597682595,0.0641486095264554,0.05595291033387184,0.05595291033387184,2.149761199951172,0.0,0.0,0.0,8.015007019042969,0.0
78,3.7243640422821045,False,0.7850015163421631,2.642798125743866,0.0655418112874031,0.11869502812623978,1.6278116703033447,0.0,0.0,0.0,7.83962345123291,0.0
79,3.7460360527038574,True,0.003319521783851087,0.06480061914771795,0.05595291033387184,0.05595291033387184,2.152452230453491,0.0,0.0,0.0,7.995930194854736,0.0
80,3.807549476623535,False,0.7830598950386047,2.642524540424347,0.06528294831514359,0.11190582066774368,1.6284127235412598,0.0,0.0,0.0,7.820654392242432,0.0
81,3.828969955444336,True,0.0033184370840899646,0.06805391516536474,0.05595291033387184,0.05595291033387184,2.151796579360962,0.0,0.0,0.0,7.978692054748535,0.0
82,3.8902366161346436,False,0.7813120633363724,2.642066180706024,0.06488426774740219,0.11190582066774368,1.6277297735214233,0.0,0.0,0.0,7.801712989807129,0.0
83,3.9116125106811523,True,0.0032819886109791696,0.07213916163891554,0.05595291033387184,0.05595291033387184,2.157287836074829,0.0,0.0,0.0,7.956493377685547,0.0
84,3.973785877227783,False,0.7796405255794525,2.6411911845207214,0.06430691480636597,0.11190582066774368,1.6264183521270752,0.0,0.0,0.0,7.7839202880859375,0.0
85,3.995205879211426,True,0.0032906446722336113,0.056134951300919056,0.05595291033387184,0.05595291033387184,2.149282932281494,0.0,0.0,0.0,7.942652702331543,0.0
86,4.0570619106292725,False,0.7779669016599655,2.6395151019096375,0.06398466229438782,0.11190582066774368,1.6258583068847656,0.0,0.0,0.0,7.767158508300781,0.0
87,4.078376054763794,True,0.003294499183539301,0.06748764775693417,0.05595291033387184,0.05595291033387184,2.1483266353607178,0.0,0.0,0.0,7.92442512512207,0.0
88,4.139932870864868,False,0.7764498889446259,2.638791799545288,0.06374915689229965,0.10467948019504547,1.626623272895813,0.0,0.0,0.0,7.750426769256592,0.0
89,4.161214590072632,True,0.0032195268431678414,0.06128445267677307,0.05595291033387184,0.05595291033387184,2.147629976272583,0.0,0.0,0.0,7.906695365905762,0.0
90,4.222616672515869,False,0.7748944312334061,2.640247941017151,0.06344597041606903,0.10467948019504547,1.625557780265808,0.0,0.0,0.0,7.7339019775390625,0.0
91,4.244295597076416,True,0.0031784307793714106,0.059876665472984314,0.05595291033387184,0.05595291033387184,2.144296884536743,0.0,0.0,0.0,7.888415813446045,0.0
92,4.305515766143799,False,0.7735045999288559,2.639000415802002,0.06299053132534027,0.10467948019504547,1.6258583068847656,0.0,0.0,0.0,7.71805477142334,0.0
93,4.32696795463562,True,0.003280986857134849,0.06826488766819239,0.05595291033387184,0.05595291033387184,2.1485180854797363,0.0,0.0,0.0,7.874781131744385,0.0
94,4.388364553451538,False,0.7723258435726166,2.6391148567199707,0.06260769814252853,0.10467948019504547,1.626199722290039,0.0,0.0,0.0,7.70408821105957,0.0
95,4.40987491607666,True,0.003210465074516833,0.07021693512797356,0.05595291033387184,0.05595291033387184,2.150211811065674,0.0,0.0,0.0,7.859622955322266,0.0
96,4.471866846084595,False,0.7711754739284515,2.6401126384735107,0.062370412051677704,0.10467948019504547,1.6279345750808716,0.0,0.0,0.0,7.690164566040039,0.0
97,4.493362903594971,True,0.003276504867244512,0.06777103524655104,0.05595291033387184,0.05595291033387184,2.1502392292022705,0.0,0.0,0.0,7.844141483306885,0.0
98,4.554620981216431,False,0.7700584083795547,2.6411429047584534,0.061995916068553925,0.10467948019504547,1.6272926330566406,0.0,0.0,0.0,7.6772661209106445,0.0
99,4.5760109424591064,True,0.0033022536081261933,0.07444828283041716,0.05595291033387184,0.05595291033387184,2.158653974533081,0.0,0.0,0.0,7.833166122436523,0.0
100,4.638271808624268,False,0.7690134644508362,2.639603912830353,0.06167120859026909,0.09690672159194946,1.6271287202835083,0.0,0.0,0.0,7.664811134338379,0.0
101,4.659668684005737,True,0.0032426955294795334,0.06031761411577463,0.05595291033387184,0.05595291033387184,2.151468515396118,0.0,0.0,0.0,7.8209028244018555,0.0
102,4.721196889877319,False,0.768081471323967,2.63984352350235,0.06139281019568443,0.09690672159194946,1.6256259679794312,0.0,0.0,0.0,7.653181076049805,0.0
103,4.743408441543579,True,0.0032472124439664185,0.05895068868994713,0.05595291033387184,0.05595291033387184,2.1480672359466553,0.0,0.0,0.0,7.807365417480469,0.0
104,4.805025815963745,False,0.7671347260475159,2.6381486654281616,0.06108839064836502,0.09690672159194946,1.6249703168869019,0.0,0.0,0.0,7.641432285308838,0.0
105,4.826359748840332,True,0.0032368008396588266,0.05717294290661812,0.05595291033387184,0.05595291033387184,2.1478350162506104,0.0,0.0,0.0,7.796702861785889,0.0
106,4.887487173080444,False,0.7661628723144531,2.6374846696853638,0.06087283045053482,0.09690672159194946,1.6240004301071167,0.0,0.0,0.0,7.629648685455322,0.0
107,4.908819198608398,True,0.0032201758585870266,0.07076434791088104,0.05595291033387184,0.05595291033387184,2.151468515396118,0.0,0.0,0.0,7.784611225128174,0.0
108,4.9704272747039795,False,0.7655405253171921,2.6368847489356995,0.060668058693408966,0.09690672159194946,1.6253528594970703,0.0,0.0,0.0,7.618217945098877,0.0
109,4.9929115772247314,True,0.0031672712066210806,0.057083992287516594,0.05595291033387184,0.05595291033387184,2.14709734916687,0.0,0.0,0.0,7.771996021270752,0.0
110,5.055371999740601,False,0.7649023085832596,2.638559937477112,0.06038959324359894,0.09690672159194946,1.624997615814209,0.0,0.0,0.0,7.607810974121094,0.0
111,5.076936483383179,True,0.0032345327781513333,0.06829719990491867,0.05595291033387184,0.05595291033387184,2.15293025970459,0.0,0.0,0.0,7.7609992027282715,0.0
112,5.138298511505127,False,0.7640502601861954,2.6376545429229736,0.06011856719851494,0.09690672159194946,1.6240414381027222,0.0,0.0,0.0,7.597782135009766,0.0
113,5.159805059432983,True,0.0032846431713551283,0.07371024694293737,0.05595291033387184,0.05595291033387184,2.15200138092041,0.0,0.0,0.0,7.750356674194336,0.0
114,5.221536636352539,False,0.7634478062391281,2.6363056898117065,0.06000266596674919,0.09690672159194946,1.625830888748169,0.0,0.0,0.0,7.587892532348633,0.0
115,5.243298768997192,True,0.0032217567786574364,0.06395447999238968,0.05595291033387184,0.05595291033387184,2.1500070095062256,0.0,0.0,0.0,7.740769863128662,0.0
116,5.3044822216033936,False,0.7630041241645813,2.6393380761146545,0.05983375385403633,0.09690672159194946,1.6258583068847656,0.0,0.0,0.0,7.577757835388184,0.0
117,5.3258771896362305,True,0.003107865632046014,0.057995361275970936,0.05595291033387184,0.05595291033387184,2.1492557525634766,0.0,0.0,0.0,7.734165191650391,0.0
118,5.387178659439087,False,0.7623854279518127,2.6389122009277344,0.0596226342022419,0.09690672159194946,1.6256259679794312,0.0,0.0,0.0,7.5690202713012695,0.0
119,5.408653736114502,True,0.003231452719774097,0.06823942996561527,0.05595291033387184,0.05595291033387184,2.1531214714050293,0.0,0.0,0.0,7.723583221435547,0.0
120,5.469810485839844,False,0.7618154585361481,2.6379966735839844,0.059301070868968964,0.09690672159194946,1.6241916418075562,0.0,0.0,0.0,7.560763359069824,0.0
121,5.491117000579834,True,0.0031840192968957126,0.06292249541729689,0.05595291033387184,0.05595291033387184,2.15376353263855,0.0,0.0,0.0,7.714776039123535,0.0
122,5.552213191986084,False,0.7612946629524231,2.6369526982307434,0.059195950627326965,0.09690672159194946,1.6242599487304688,0.0,0.0,0.0,7.552903175354004,0.0
123,5.573721647262573,True,0.0031033172854222357,0.05357629619538784,0.05595291033387184,0.05595291033387184,2.147261142730713,0.0,0.0,0.0,7.707616806030273,0.0
124,5.6350791454315186,False,0.7608954608440399,2.6360389590263367,0.059100739657878876,0.09690672159194946,1.623932123184204,0.0,0.0,0.0,7.545947074890137,0.0
125,5.656585216522217,True,0.003229261201340705,0.06696787662804127,0.05595291033387184,0.05595291033387184,2.1508402824401855,0.0,0.0,0.0,7.696972846984863,0.0
126,5.7181313037872314,False,0.7605668157339096,2.6347920298576355,0.05893817916512489,0.09690672159194946,1.6239731311798096,0.0,0.0,0.0,7.538541793823242,0.0
127,5.739475727081299,True,0.0030698487535119057,0.061680786311626434,0.05595291033387184,0.05595291033387184,2.150498628616333,0.0,0.0,0.0,7.689135551452637,0.0
128,5.80048394203186,False,0.7601313292980194,2.6366910338401794,0.058786410838365555,0.08846461027860641,1.6248064041137695,0.0,0.0,0.0,7.532186508178711,0.0
129,5.821964979171753,True,0.0032926982385106385,0.07876239717006683,0.05595291033387184,0.05595291033387184,2.159118413925171,0.0,0.0,0.0,7.683295249938965,0.0
130,5.883956670761108,False,0.7597232609987259,2.6339489221572876,0.058786410838365555,0.08846461027860641,1.6265276670455933,0.0,0.0,0.0,7.525620460510254,0.0
131,5.905354022979736,True,0.0032485401607118547,0.08178411051630974,0.05595291033387184,0.05595291033387184,2.1659350395202637,0.0,0.0,0.0,7.675650596618652,0.0
132,5.966864347457886,False,0.7594170421361923,2.6354220509529114,0.05861394852399826,0.08846461027860641,1.6275931596755981,0.0,0.0,0.0,7.519542694091797,0.0
133,5.988248109817505,True,0.0032578027457930148,0.06984182167798281,0.05595291033387184,0.05595291033387184,2.160320520401001,0.0,0.0,0.0,7.668549060821533,0.0
134,6.049011468887329,False,0.7589410990476608,2.6357337832450867,0.05855104327201843,0.08846461027860641,1.628631353378296,0.0,0.0,0.0,7.513075351715088,0.0
135,6.07079005241394,True,0.0031552687869407237,0.0632799556478858,0.05595291033387184,0.05595291033387184,2.1543099880218506,0.0,0.0,0.0,7.66380500793457,0.0
136,6.132373809814453,False,0.7589632272720337,2.6346832513809204,0.05837858095765114,0.08846461027860641,1.6269373893737793,0.0,0.0,0.0,7.506782531738281,0.0
137,6.154207944869995,True,0.003241280501242727,0.06859035231173038,0.05595291033387184,0.05595291033387184,2.154364585876465,0.0,0.0,0.0,7.656056880950928,0.0
138,6.215457201004028,False,0.7588575035333633,2.6353922486305237,0.05831567570567131,0.08846461027860641,1.6269646883010864,0.0,0.0,0.0,7.500420570373535,0.0
139,6.2367494106292725,True,0.0032495296909473836,0.08028838783502579,0.05595291033387184,0.05595291033387184,2.1615500450134277,0.0,0.0,0.0,7.65031623840332,0.0
140,6.298403263092041,False,0.7588349282741547,2.636314034461975,0.05825277045369148,0.08846461027860641,1.628440022468567,0.0,0.0,0.0,7.4948625564575195,0.0
141,6.319819450378418,True,0.0031233576009981334,0.052495552226901054,0.05595291033387184,0.05595291033387184,2.150034189224243,0.0,0.0,0.0,7.643573760986328,0.0
142,6.380805969238281,False,0.7585406303405762,2.6360830664634705,0.05795449763536453,0.08846461027860641,1.627224326133728,0.0,0.0,0.0,7.488734245300293,0.0
143,6.402092218399048,True,0.003194384917151183,0.08343943394720554,0.05595291033387184,0.05595291033387184,2.16264271736145,0.0,0.0,0.0,7.63818883895874,0.0
144,6.462904214859009,False,0.7582911103963852,2.634395956993103,0.057891588658094406,0.08846461027860641,1.6285356283187866,0.0,0.0,0.0,7.483344554901123,0.0
145,6.4842259883880615,True,0.0032180591369979084,0.07049857173115015,0.05595291033387184,0.05595291033387184,2.1629297733306885,0.0,0.0,0.0,7.632356643676758,0.0
146,6.545263051986694,False,0.7580874860286713,2.6321768760681152,0.057891588658094406,0.08846461027860641,1.6287405490875244,0.0,0.0,0.0,7.477367401123047,0.0
147,6.566606283187866,True,0.0032100832322612405,0.06627696100622416,0.05595291033387184,0.05595291033387184,2.1624789237976074,0.0,0.0,0.0,7.625467300415039,0.0
148,6.628355979919434,False,0.7579950988292694,2.6330995559692383,0.05782868340611458,0.08846461027860641,1.6283034086227417,0.0,0.0,0.0,7.471513748168945,0.0
149,6.649731636047363,True,0.0033680102205835283,0.08994190953671932,0.05595291033387184,0.05595291033387184,2.157670497894287,0.0,0.0,0.0,7.618993759155273,0.0
150,6.710648775100708,False,0.7581841200590134,2.6324117183685303,0.05778203904628754,0.08846461027860641,1.6291230916976929,0.0,0.0,0.0,7.4659342765808105,0.0
151,6.732156038284302,True,0.0032751812250353396,0.08004071190953255,0.05595291033387184,0.05595291033387184,2.1648011207580566,0.0,0.0,0.0,7.614365100860596,0.0
152,6.793365955352783,False,0.7584474235773087,2.6383334398269653,0.0577353835105896,0.08846461027860641,1.629833459854126,0.0,0.0,0.0,7.461031436920166,0.0
153,6.794629335403442,True,0.0032751812250353396,0.08004071190953255,0.05595291033387184,0.05595291033387184,2.1648011207580566,0.0,0.0,0.0,7.614365100860596,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.41746950149536133,False,4.335075318813324,11.639336347579956,0.5496624112129211,1.2548969984054565,2.515626907348633,0.0,0.0,0.0,10.733495712280273,0.0
1,0.4355659484863281,False,0.026215335819870234,0.11113078333437443,0.05595291033387184,0.05595291033387184,2.199963092803955,0.0,0.0,0.0,10.771337509155273,0.0
2,0.457094669342041,True,0.00010354092410125304,0.00022745634851162322,0.05595291033387184,0.05595291033387184,2.1993210315704346,0.0,0.0,0.0,10.775580406188965,0.0
3,0.5165684223175049,False,0.8819648623466492,2.5943398475646973,0.11283650249242783,0.38765421509742737,1.6582880020141602,0.0,0.0,0.0,9.192806243896484,0.0
4,0.5401804447174072,True,0.0034571863943710923,0.05253212060779333,0.05595291033387184,0.05595291033387184,2.131333351135254,0.0,0.0,0.0,9.328547477722168,0.0
5,0.6050722599029541,False,0.8667543530464172,2.619660794734955,0.1070665642619133,0.3582707345485687,1.6266368627548218,0.0,0.0,0.0,8.848472595214844,0.0
6,0.6265649795532227,True,0.003285027341917157,0.049688294529914856,0.05595291033387184,0.05595291033387184,2.119394063949585,0.0,0.0,0.0,8.996452331542969,0.0
7,0.685849666595459,False,0.8584080636501312,2.6139402389526367,0.10417212545871735,0.34264326095581055,1.6118017435073853,0.0,0.0,0.0,8.663792610168457,0.0
8,0.7071716785430908,True,0.0032833407749421895,0.05009649787098169,0.05595291033387184,0.05595291033387184,2.12536358833313,0.0,0.0,0.0,8.811676979064941,0.0
9,0.7662665843963623,False,0.8502450585365295,2.6109224557876587,0.1019534096121788,0.32865503430366516,1.6049305200576782,0.0,0.0,0.0,8.53004264831543,0.0
10,0.7876052856445312,True,0.003239183861296624,0.04964659921824932,0.05595291033387184,0.05595291033387184,2.1242434978485107,0.0,0.0,0.0,8.678176879882812,0.0
11,0.8470830917358398,False,0.8428516983985901,2.6108628511428833,0.10014395415782928,0.3189834952354431,1.6064741611480713,0.0,0.0,0.0,8.422025680541992,0.0
12,0.8685646057128906,True,0.003217507910449058,0.049329036846756935,0.05595291033387184,0.05595291033387184,2.119776487350464,0.0,0.0,0.0,8.568626403808594,0.0
13,0.9285726547241211,False,0.8357879519462585,2.607785165309906,0.09849604219198227,0.31153860688209534,1.6072801351547241,0.0,0.0,0.0,8.330770492553711,0.0
14,0.949913501739502,True,0.0032408713013865054,0.05882187746465206,0.05595291033387184,0.05595291033387184,2.1280274391174316,0.0,0.0,0.0,8.478256225585938,0.0
15,1.0119030475616455,False,0.8290324360132217,2.6072221994400024,0.09677469730377197,0.30390244722366333,1.6096707582473755,0.0,0.0,0.0,8.252817153930664,0.0
16,1.0334498882293701,True,0.003279714146628976,0.0619251886382699,0.05595291033387184,0.05595291033387184,2.1361143589019775,0.0,0.0,0.0,8.399532318115234,0.0
17,1.092869520187378,False,0.8227293938398361,2.6015523076057434,0.09561792761087418,0.29871150851249695,1.6114602088928223,0.0,0.0,0.0,8.183561325073242,0.0
18,1.1142070293426514,True,0.0032318715238943696,0.05643744487315416,0.05595291033387184,0.05595291033387184,2.1306638717651367,0.0,0.0,0.0,8.330676078796387,0.0
19,1.1734440326690674,False,0.8168598264455795,2.598685324192047,0.09408127516508102,0.29342493414878845,1.613222360610962,0.0,0.0,0.0,8.122984886169434,0.0
20,1.194845199584961,True,0.0031764403684064746,0.06237856578081846,0.05595291033387184,0.05595291033387184,2.1392698287963867,0.0,0.0,0.0,8.269134521484375,0.0
21,1.25419020652771,False,0.811009407043457,2.597603499889374,0.09285096079111099,0.2880290746688843,1.6131404638290405,0.0,0.0,0.0,8.068532943725586,0.0
22,1.2754311561584473,True,0.0030768170836381614,0.04719175864011049,0.05595291033387184,0.05595291033387184,2.1182193756103516,0.0,0.0,0.0,8.213424682617188,0.0
23,1.3355698585510254,False,0.8055420964956284,2.5965753197669983,0.0917852371931076,0.28255125880241394,1.6117061376571655,0.0,0.0,0.0,8.021557807922363,0.0
24,1.357335090637207,True,0.003115467552561313,0.05250111222267151,0.05595291033387184,0.05595291033387184,2.120295763015747,0.0,0.0,0.0,8.165176391601562,0.0
25,1.4169139862060547,False,0.8005676418542862,2.6033544540405273,0.09071256220340729,0.2797645628452301,1.6093428134918213,0.0,0.0,0.0,7.97678804397583,0.0
26,1.438335657119751,True,0.00315392593620345,0.055316644720733166,0.05595291033387184,0.05595291033387184,2.1243255138397217,0.0,0.0,0.0,8.1213960647583,0.0
27,1.4976141452789307,False,0.7954806834459305,2.606433629989624,0.08971330523490906,0.2741091549396515,1.6097936630249023,0.0,0.0,0.0,7.935527801513672,0.0
28,1.518907070159912,True,0.0031529366970062256,0.061983680352568626,0.05595291033387184,0.05595291033387184,2.134420394897461,0.0,0.0,0.0,8.077682495117188,0.0
29,1.57871413230896,False,0.7905068248510361,2.6051396131515503,0.08878836780786514,0.2712404727935791,1.6109137535095215,0.0,0.0,0.0,7.8964738845825195,0.0
30,1.6020946502685547,True,0.0031827250495553017,0.06352390628308058,0.05595291033387184,0.05595291033387184,2.138655185699463,0.0,0.0,0.0,8.041496276855469,0.0
31,1.6620020866394043,False,0.785754919052124,2.601073384284973,0.08786136656999588,0.2654075026512146,1.6125394105911255,0.0,0.0,0.0,7.863210201263428,0.0
32,1.6833999156951904,True,0.0030687509570270777,0.05452456884086132,0.05595291033387184,0.05595291033387184,2.132685661315918,0.0,0.0,0.0,8.007533073425293,0.0
33,1.7436444759368896,False,0.7811658084392548,2.5967568159103394,0.0868489220738411,0.2624431848526001,1.6112689971923828,0.0,0.0,0.0,7.8318305015563965,0.0
34,1.765442132949829,True,0.0030650905682705343,0.05195368081331253,0.05595291033387184,0.05595291033387184,2.128218650817871,0.0,0.0,0.0,7.975459575653076,0.0
35,1.8254494667053223,False,0.7770367711782455,2.600342631340027,0.086148701608181,0.2564052939414978,1.6110230684280396,0.0,0.0,0.0,7.803867816925049,0.0
36,1.846998929977417,True,0.003067886282224208,0.05259889643639326,0.05595291033387184,0.05595291033387184,2.128164052963257,0.0,0.0,0.0,7.94589900970459,0.0
37,1.9065532684326172,False,0.772828683257103,2.602604627609253,0.08532039821147919,0.25333172082901,1.6100531816482544,0.0,0.0,0.0,7.776805877685547,0.0
38,1.9278082847595215,True,0.0030076809343881905,0.05577250383794308,0.05595291033387184,0.05595291033387184,2.1234922409057617,0.0,0.0,0.0,7.917136192321777,0.0
39,1.9877023696899414,False,0.7689552009105682,2.602902352809906,0.08466387540102005,0.2502308189868927,1.6082227230072021,0.0,0.0,0.0,7.750947952270508,0.0
40,2.0095627307891846,True,0.0030403325217776,0.05281019490212202,0.05595291033387184,0.05595291033387184,2.1233556270599365,0.0,0.0,0.0,7.8937153816223145,0.0
41,2.0695126056671143,False,0.7651684433221817,2.6080647110939026,0.08394213765859604,0.24707525968551636,1.6091243028640747,0.0,0.0,0.0,7.727438926696777,0.0
42,2.0907485485076904,True,0.003017742419615388,0.06252382416278124,0.05595291033387184,0.05595291033387184,2.1333277225494385,0.0,0.0,0.0,7.8671650886535645,0.0
43,2.150033473968506,False,0.7614600658416748,2.6073455810546875,0.08311773091554642,0.24389240145683289,1.6105996370315552,0.0,0.0,0.0,7.705690383911133,0.0
44,2.17142915725708,True,0.003091933613177389,0.06131791975349188,0.05595291033387184,0.05595291033387184,2.134857654571533,0.0,0.0,0.0,7.848338603973389,0.0
45,2.230879306793213,False,0.7579138875007629,2.6027944684028625,0.08250929415225983,0.24066855013370514,1.6122524738311768,0.0,0.0,0.0,7.684621810913086,0.0
46,2.2522480487823486,True,0.003025592304766178,0.058954423293471336,0.05595291033387184,0.05595291033387184,2.1354176998138428,0.0,0.0,0.0,7.827142715454102,0.0
47,2.3121516704559326,False,0.7545887678861618,2.5996845960617065,0.08180871605873108,0.23739005625247955,1.6126623153686523,0.0,0.0,0.0,7.664651870727539,0.0
48,2.333618640899658,True,0.0030037565738894045,0.06600181106477976,0.05595291033387184,0.05595291033387184,2.1450209617614746,0.0,0.0,0.0,7.807141304016113,0.0
49,2.3932418823242188,False,0.7513874769210815,2.5980934500694275,0.08107966929674149,0.2340705841779709,1.6126350164413452,0.0,0.0,0.0,7.645920753479004,0.0
50,2.4149229526519775,True,0.0029469592845998704,0.054759844206273556,0.05595291033387184,0.05595291033387184,2.135253667831421,0.0,0.0,0.0,7.7905707359313965,0.0
51,2.4740660190582275,False,0.7483794540166855,2.5961270928382874,0.08034782111644745,0.23069646954536438,1.6127033233642578,0.0,0.0,0.0,7.62858772277832,0.0
52,2.4954521656036377,True,0.0030971181695349514,0.07519595324993134,0.05595291033387184,0.05595291033387184,2.1482720375061035,0.0,0.0,0.0,7.770898818969727,0.0
53,2.5554139614105225,False,0.7456011325120926,2.599465548992157,0.07987578213214874,0.2272813767194748,1.6147249937057495,0.0,0.0,0.0,7.612862586975098,0.0
54,2.576725482940674,True,0.0029383652145043015,0.047425609081983566,0.05595291033387184,0.05595291033387184,2.1290929317474365,0.0,0.0,0.0,7.755349159240723,0.0
55,2.637080192565918,False,0.7428882271051407,2.5921466946601868,0.07927022129297256,0.22381164133548737,1.6119519472122192,0.0,0.0,0.0,7.598268508911133,0.0
56,2.6585030555725098,True,0.002974936505779624,0.05618290510028601,0.05595291033387184,0.05595291033387184,2.1336281299591064,0.0,0.0,0.0,7.740584373474121,0.0
57,2.718029260635376,False,0.7403283566236496,2.6002326607704163,0.07867790013551712,0.22381164133548737,1.6111596822738647,0.0,0.0,0.0,7.58579683303833,0.0
58,2.7394907474517822,True,0.0029676643316634,0.06452893372625113,0.05595291033387184,0.05595291033387184,2.138641595840454,0.0,0.0,0.0,7.725747108459473,0.0
59,2.7993345260620117,False,0.7378599792718887,2.6008108258247375,0.0782008096575737,0.2202872633934021,1.613222360610962,0.0,0.0,0.0,7.571653366088867,0.0
60,2.820787191390991,True,0.0030065359896980226,0.059666368179023266,0.05595291033387184,0.05595291033387184,2.138272762298584,0.0,0.0,0.0,7.715133190155029,0.0
61,2.8805994987487793,False,0.7354254275560379,2.5967395305633545,0.07760719954967499,0.216708242893219,1.6133179664611816,0.0,0.0,0.0,7.558226585388184,0.0
62,2.901928186416626,True,0.0029493795591406524,0.05269964691251516,0.05595291033387184,0.05595291033387184,2.1255276203155518,0.0,0.0,0.0,7.69913387298584,0.0
63,2.9623148441314697,False,0.7332576811313629,2.5978201627731323,0.07708359509706497,0.21306093037128448,1.6129491329193115,0.0,0.0,0.0,7.546892166137695,0.0
64,2.98380184173584,True,0.002915618533734232,0.05677120294421911,0.05595291033387184,0.05595291033387184,2.130868673324585,0.0,0.0,0.0,7.688180923461914,0.0
65,3.043458938598633,False,0.7312198728322983,2.6008090376853943,0.07673792541027069,0.21306093037128448,1.61249840259552,0.0,0.0,0.0,7.537855625152588,0.0
66,3.064972162246704,True,0.002992976224049926,0.058873044326901436,0.05595291033387184,0.05595291033387184,2.1344478130340576,0.0,0.0,0.0,7.676972389221191,0.0
67,3.124242067337036,False,0.7292693853378296,2.5993314385414124,0.07615804672241211,0.20935896039009094,1.612730622291565,0.0,0.0,0.0,7.528081893920898,0.0
68,3.145726203918457,True,0.0029637638363055885,0.05364153999835253,0.05595291033387184,0.05595291033387184,2.1327402591705322,0.0,0.0,0.0,7.669750690460205,0.0
69,3.205488443374634,False,0.7273735105991364,2.5968915224075317,0.07560903578996658,0.205588698387146,1.6119110584259033,0.0,0.0,0.0,7.51985502243042,0.0
70,3.2268033027648926,True,0.002895210636779666,0.05256943870335817,0.05595291033387184,0.05595291033387184,2.127986431121826,0.0,0.0,0.0,7.660757541656494,0.0
71,3.2870514392852783,False,0.7255504280328751,2.599570155143738,0.0753156766295433,0.205588698387146,1.6119519472122192,0.0,0.0,0.0,7.510471820831299,0.0
72,3.308579921722412,True,0.0029178927070461214,0.05490281153470278,0.05595291033387184,0.05595291033387184,2.133518934249878,0.0,0.0,0.0,7.652812957763672,0.0
73,3.3680434226989746,False,0.7240044325590134,2.5989675521850586,0.07494404911994934,0.2017364650964737,1.6108181476593018,0.0,0.0,0.0,7.503667831420898,0.0
74,3.389411211013794,True,0.0028960476629436016,0.055116452276706696,0.05595291033387184,0.05595291033387184,2.132986068725586,0.0,0.0,0.0,7.644538879394531,0.0
75,3.449323892593384,False,0.722363144159317,2.5992736220359802,0.07449796795845032,0.19782960414886475,1.6112416982650757,0.0,0.0,0.0,7.496530532836914,0.0
76,3.4707233905792236,True,0.0029539020033553243,0.06095428951084614,0.05595291033387184,0.05595291033387184,2.134734630584717,0.0,0.0,0.0,7.637243270874023,0.0
77,3.5311779975891113,False,0.7208871841430664,2.6005104184150696,0.0740070790052414,0.19782960414886475,1.6130857467651367,0.0,0.0,0.0,7.48771333694458,0.0
78,3.552529811859131,True,0.003046085184905678,0.06140438839793205,0.05595291033387184,0.05595291033387184,2.1351170539855957,0.0,0.0,0.0,7.627446174621582,0.0
79,3.6119463443756104,False,0.7194904237985611,2.597680985927582,0.07369732856750488,0.19382710754871368,1.6140966415405273,0.0,0.0,0.0,7.478396415710449,0.0
80,3.63364839553833,True,0.0029363707290031016,0.0570211885496974,0.05595291033387184,0.05595291033387184,2.135759115219116,0.0,0.0,0.0,7.619912147521973,0.0
81,3.692984104156494,False,0.7181036472320557,2.6007503271102905,0.07335185259580612,0.19382710754871368,1.6136868000030518,0.0,0.0,0.0,7.470545768737793,0.0
82,3.7146482467651367,True,0.0028914923314005136,0.05069721955806017,0.05595291033387184,0.05595291033387184,2.122563362121582,0.0,0.0,0.0,7.613467216491699,0.0
83,3.774282693862915,False,0.7168181985616684,2.6008978486061096,0.07282040268182755,0.18974265456199646,1.612266182899475,0.0,0.0,0.0,7.463352680206299,0.0
84,3.7956624031066895,True,0.00297620048513636,0.064776293002069,0.05595291033387184,0.05595291033387184,2.1357319355010986,0.0,0.0,0.0,7.602442264556885,0.0
85,3.855541467666626,False,0.7155948132276535,2.601211667060852,0.07245143502950668,0.18974265456199646,1.61370050907135,0.0,0.0,0.0,7.45545768737793,0.0
86,3.8769032955169678,True,0.0029151662602089345,0.05504020024091005,0.05595291033387184,0.05595291033387184,2.1307458877563477,0.0,0.0,0.0,7.597380638122559,0.0
87,3.936661958694458,False,0.7143766433000565,2.601929008960724,0.07191335409879684,0.18557624518871307,1.6142059564590454,0.0,0.0,0.0,7.44842529296875,0.0
88,3.9580438137054443,True,0.00289616989903152,0.05610621068626642,0.05595291033387184,0.05595291033387184,2.13110089302063,0.0,0.0,0.0,7.591692924499512,0.0
89,4.0174572467803955,False,0.7133231312036514,2.6032620668411255,0.07146604359149933,0.18131420016288757,1.6141786575317383,0.0,0.0,0.0,7.442437171936035,0.0
90,4.039113283157349,True,0.0029255813569761813,0.05659017711877823,0.05595291033387184,0.05595291033387184,2.1319069862365723,0.0,0.0,0.0,7.584333419799805,0.0
91,4.098665952682495,False,0.7123760133981705,2.6021406054496765,0.07119372487068176,0.18131420016288757,1.6123207807540894,0.0,0.0,0.0,7.435764789581299,0.0
92,4.120004415512085,True,0.002880148240365088,0.056339665316045284,0.05595291033387184,0.05595291033387184,2.130117416381836,0.0,0.0,0.0,7.577114105224609,0.0
93,4.179559946060181,False,0.7114233076572418,2.6046279072761536,0.07075686007738113,0.1769428849220276,1.6127033233642578,0.0,0.0,0.0,7.429269313812256,0.0
94,4.2008349895477295,True,0.002954996016342193,0.05741687957197428,0.05595291033387184,0.05595291033387184,2.1277267932891846,0.0,0.0,0.0,7.570453643798828,0.0
95,4.2608983516693115,False,0.7105299085378647,2.604781985282898,0.07049097120761871,0.1769428849220276,1.6126760244369507,0.0,0.0,0.0,7.422970294952393,0.0
96,4.282229423522949,True,0.0028949062107130885,0.06136039737612009,0.05595291033387184,0.05595291033387184,2.1338741779327393,0.0,0.0,0.0,7.565173149108887,0.0
97,4.341484308242798,False,0.7097037881612778,2.607085406780243,0.0700179785490036,0.1769428849220276,1.6140966415405273,0.0,0.0,0.0,7.418365001678467,0.0
98,4.342686176300049,True,0.0028949062107130885,0.06136039737612009,0.05595291033387184,0.05595291033387184,2.1338741779327393,0.0,0.0,0.0,7.565173149108887,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.41422343254089355,False,3.0111098289489746,7.36241340637207,0.5049394369125366,1.0071524381637573,2.0509283542633057,0.0,0.0,0.0,14.674480438232422,0.0
1,0.431992769241333,True,0.01373872859403491,0.06252175662666559,0.05595291033387184,0.05595291033387184,2.141605854034424,0.0,0.0,0.0,14.685957908630371,0.0
2,0.49134206771850586,False,1.1506348103284836,2.9611825942993164,0.1411869078874588,0.3896622955799103,1.6643122434616089,0.0,0.0,0.0,10.01939582824707,0.0
3,0.5125367641448975,True,0.004096248012501746,0.07529133465141058,0.05595291033387184,0.05595291033387184,2.1405675411224365,0.0,0.0,0.0,10.176072120666504,0.0
4,0.5716960430145264,False,1.0025523602962494,2.8813689947128296,0.11330730468034744,0.3732561767101288,1.6465810537338257,0.0,0.0,0.0,9.406856536865234,0.0
5,0.5929768085479736,True,0.0036077253753319383,0.050969021394848824,0.05595291033387184,0.05595291033387184,2.1380677223205566,0.0,0.0,0.0,9.561944961547852,0.0
6,0.6519100666046143,False,0.9573078155517578,2.774764895439148,0.10344655811786652,0.3560850918292999,1.6379749774932861,0.0,0.0,0.0,9.068228721618652,0.0
7,0.6752259731292725,True,0.0036247263778932393,0.0780170364305377,0.05595291033387184,0.05595291033387184,2.1572742462158203,0.0,0.0,0.0,9.219442367553711,0.0
8,0.7395753860473633,False,0.9359816461801529,2.7341267466545105,0.0977930799126625,0.34034833312034607,1.6347512006759644,0.0,0.0,0.0,8.84544849395752,0.0
9,0.7610552310943604,True,0.003459978033788502,0.05102119408547878,0.05595291033387184,0.05595291033387184,2.1416332721710205,0.0,0.0,0.0,8.9962158203125,0.0
10,0.820507287979126,False,0.9236902743577957,2.7236980199813843,0.09451635926961899,0.32865503430366516,1.6307896375656128,0.0,0.0,0.0,8.692861557006836,0.0
11,0.8440651893615723,True,0.0034509520628489554,0.057752509601414204,0.05595291033387184,0.05595291033387184,2.1415374279022217,0.0,0.0,0.0,8.843021392822266,0.0
12,0.9088935852050781,False,0.9151748567819595,2.7112996578216553,0.09215836971998215,0.3140384554862976,1.6279892921447754,0.0,0.0,0.0,8.569260597229004,0.0
13,0.9302773475646973,True,0.00343401450663805,0.06658284924924374,0.05595291033387184,0.05595291033387184,2.146591901779175,0.0,0.0,0.0,8.723443031311035,0.0
14,0.9893412590026855,False,0.908769890666008,2.6991242170333862,0.09101022779941559,0.30390244722366333,1.627975583076477,0.0,0.0,0.0,8.469539642333984,0.0
15,1.0106713771820068,True,0.0033838808303698897,0.056276735849678516,0.05595291033387184,0.05595291033387184,2.1385459899902344,0.0,0.0,0.0,8.620107650756836,0.0
16,1.0692949295043945,False,0.903390422463417,2.6936018466949463,0.08969656378030777,0.29342493414878845,1.6276750564575195,0.0,0.0,0.0,8.383950233459473,0.0
17,1.0909104347229004,True,0.0033186847576871514,0.057142055593430996,0.05595291033387184,0.05595291033387184,2.137275457382202,0.0,0.0,0.0,8.53888988494873,0.0
18,1.150146484375,False,0.8985305577516556,2.6859647035598755,0.08852408826351166,0.28531065583229065,1.6270877122879028,0.0,0.0,0.0,8.312829971313477,0.0
19,1.1715068817138672,True,0.0033910374622792006,0.06738768424838781,0.05595291033387184,0.05595291033387184,2.1454169750213623,0.0,0.0,0.0,8.464937210083008,0.0
20,1.2339398860931396,False,0.894230529665947,2.6865556836128235,0.08742990344762802,0.2797645628452301,1.6274701356887817,0.0,0.0,0.0,8.248287200927734,0.0
21,1.2552063465118408,True,0.0033248422550968826,0.058603682555258274,0.05595291033387184,0.05595291033387184,2.138054132461548,0.0,0.0,0.0,8.401544570922852,0.0
22,1.3145160675048828,False,0.8899158239364624,2.67969012260437,0.08642743527889252,0.2712404727935791,1.6284127235412598,0.0,0.0,0.0,8.194449424743652,0.0
23,1.3358750343322754,True,0.003356709494255483,0.05891005042940378,0.05595291033387184,0.05595291033387184,2.1407997608184814,0.0,0.0,0.0,8.345733642578125,0.0
24,1.3949182033538818,False,0.8857593685388565,2.6760107278823853,0.08546663075685501,0.2654075026512146,1.6271287202835083,0.0,0.0,0.0,8.149547576904297,0.0
25,1.4165699481964111,True,0.003288615553174168,0.062366402707993984,0.05595291033387184,0.05595291033387184,2.1426713466644287,0.0,0.0,0.0,8.302913665771484,0.0
26,1.4760091304779053,False,0.8819278329610825,2.669546604156494,0.08456621319055557,0.2594379186630249,1.6271833181381226,0.0,0.0,0.0,8.11221694946289,0.0
27,1.497290849685669,True,0.003296647046227008,0.06595490965992212,0.05595291033387184,0.05595291033387184,2.149460554122925,0.0,0.0,0.0,8.263030052185059,0.0
28,1.5564815998077393,False,0.8780139684677124,2.6702523231506348,0.08365922421216965,0.25333172082901,1.626800775527954,0.0,0.0,0.0,8.076931953430176,0.0
29,1.5799524784088135,True,0.0032255565747618675,0.05723338108509779,0.05595291033387184,0.05595291033387184,2.142124891281128,0.0,0.0,0.0,8.22849178314209,0.0
30,1.6444623470306396,False,0.8742538094520569,2.665439248085022,0.08288571238517761,0.2502308189868927,1.6265549659729004,0.0,0.0,0.0,8.046127319335938,0.0
31,1.6657819747924805,True,0.003180871717631817,0.050816829316318035,0.05595291033387184,0.05595291033387184,2.132016181945801,0.0,0.0,0.0,8.197569847106934,0.0
32,1.7241365909576416,False,0.8705086261034012,2.664014995098114,0.08191295713186264,0.24389240145683289,1.6248064041137695,0.0,0.0,0.0,8.01887035369873,0.0
33,1.745546579360962,True,0.003227819106541574,0.06490431260317564,0.05595291033387184,0.05595291033387184,2.142275094985962,0.0,0.0,0.0,8.168466567993164,0.0
34,1.804884910583496,False,0.8672391623258591,2.6630330085754395,0.081306092441082,0.24066855013370514,1.6248337030410767,0.0,0.0,0.0,7.993683815002441,0.0
35,1.8262133598327637,True,0.0032310173264704645,0.0646513793617487,0.05595291033387184,0.05595291033387184,2.1430537700653076,0.0,0.0,0.0,8.143722534179688,0.0
36,1.8852453231811523,False,0.8640394359827042,2.6652610301971436,0.08039543032646179,0.2340705841779709,1.626022219657898,0.0,0.0,0.0,7.969226837158203,0.0
37,1.9065096378326416,True,0.003200856444891542,0.05777596961706877,0.05595291033387184,0.05595291033387184,2.139106035232544,0.0,0.0,0.0,8.11739730834961,0.0
38,1.965346336364746,False,0.8607794344425201,2.6623204350471497,0.07969874143600464,0.23069646954536438,1.6258035898208618,0.0,0.0,0.0,7.945101737976074,0.0
39,1.9870061874389648,True,0.0031621739617548883,0.057477280497550964,0.05595291033387184,0.05595291033387184,2.1357319355010986,0.0,0.0,0.0,8.094167709350586,0.0
40,2.0455169677734375,False,0.8576676994562149,2.656466066837311,0.0789295956492424,0.2272813767194748,1.6260631084442139,0.0,0.0,0.0,7.923615455627441,0.0
41,2.0670547485351562,True,0.00321497383993119,0.06846548058092594,0.05595291033387184,0.05595291033387184,2.147629976272583,0.0,0.0,0.0,8.072893142700195,0.0
42,2.1265060901641846,False,0.8546978980302811,2.6617631316184998,0.0780881866812706,0.2202872633934021,1.6257352828979492,0.0,0.0,0.0,7.9032087326049805,0.0
43,2.147773027420044,True,0.0032617192482575774,0.06595571991056204,0.05595291033387184,0.05595291033387184,2.145048141479492,0.0,0.0,0.0,8.050422668457031,0.0
44,2.206845283508301,False,0.8517562597990036,2.663608491420746,0.07744341343641281,0.216708242893219,1.6243009567260742,0.0,0.0,0.0,7.880653381347656,0.0
45,2.227996826171875,True,0.003167607937939465,0.05337528418749571,0.05595291033387184,0.05595291033387184,2.135786533355713,0.0,0.0,0.0,8.029497146606445,0.0
46,2.286904811859131,False,0.8486497402191162,2.6514893770217896,0.07690896093845367,0.21306093037128448,1.6234266757965088,0.0,0.0,0.0,7.860498428344727,0.0
47,2.3081982135772705,True,0.0031185621628537774,0.05477786995470524,0.05595291033387184,0.05595291033387184,2.1332457065582275,0.0,0.0,0.0,8.009462356567383,0.0
48,2.3672866821289062,False,0.8457280695438385,2.652197480201721,0.07612573355436325,0.20935896039009094,1.6221152544021606,0.0,0.0,0.0,7.840637683868408,0.0
49,2.3888192176818848,True,0.003168314869981259,0.0624332670122385,0.05595291033387184,0.05595291033387184,2.1395840644836426,0.0,0.0,0.0,7.988865852355957,0.0
50,2.4481735229492188,False,0.8429334312677383,2.6493364572525024,0.07556634396314621,0.20935896039009094,1.6228803396224976,0.0,0.0,0.0,7.821617126464844,0.0
51,2.4693381786346436,True,0.0031248776940628886,0.060813105665147305,0.05595291033387184,0.05595291033387184,2.1413462162017822,0.0,0.0,0.0,7.969729423522949,0.0
52,2.528524160385132,False,0.8405062556266785,2.649495005607605,0.07512586563825607,0.2017364650964737,1.6232081651687622,0.0,0.0,0.0,7.803565979003906,0.0
53,2.550004482269287,True,0.003107445372734219,0.05614995490759611,0.05595291033387184,0.05595291033387184,2.1344478130340576,0.0,0.0,0.0,7.952392101287842,0.0
54,2.6086223125457764,False,0.8379445970058441,2.648066282272339,0.07430501282215118,0.2017364650964737,1.6235359907150269,0.0,0.0,0.0,7.78615665435791,0.0
55,2.629995107650757,True,0.0031245133141055703,0.060044899582862854,0.05595291033387184,0.05595291033387184,2.137657880783081,0.0,0.0,0.0,7.934871673583984,0.0
56,2.6886942386627197,False,0.8353251963853836,2.644420564174652,0.07367916405200958,0.19382710754871368,1.6235496997833252,0.0,0.0,0.0,7.769507884979248,0.0
57,2.7101516723632812,True,0.003069384256377816,0.057635349221527576,0.05595291033387184,0.05595291033387184,2.133122682571411,0.0,0.0,0.0,7.916339874267578,0.0
58,2.769667387008667,False,0.8329051733016968,2.6460084319114685,0.07308254390954971,0.19382710754871368,1.6226344108581543,0.0,0.0,0.0,7.752466678619385,0.0
59,2.790977716445923,True,0.003117696614935994,0.05806930363178253,0.05595291033387184,0.05595291033387184,2.1332592964172363,0.0,0.0,0.0,7.9001007080078125,0.0
60,2.8499138355255127,False,0.830584317445755,2.6424214243888855,0.0725310817360878,0.18974265456199646,1.6231125593185425,0.0,0.0,0.0,7.736123085021973,0.0
61,2.8716368675231934,True,0.003109194221906364,0.058781811967492104,0.05595291033387184,0.05595291033387184,2.1339833736419678,0.0,0.0,0.0,7.883792877197266,0.0
62,2.9305126667022705,False,0.8283932507038116,2.643825113773346,0.07210452854633331,0.18557624518871307,1.6234130859375,0.0,0.0,0.0,7.719981670379639,0.0
63,2.952361583709717,True,0.003047208010684699,0.05829507950693369,0.05595291033387184,0.05595291033387184,2.136455774307251,0.0,0.0,0.0,7.868104934692383,0.0
64,3.0109829902648926,False,0.826425701379776,2.640904486179352,0.07167401909828186,0.18557624518871307,1.6229349374771118,0.0,0.0,0.0,7.7054009437561035,0.0
65,3.032405138015747,True,0.003074944543186575,0.053941323421895504,0.05595291033387184,0.05595291033387184,2.1346664428710938,0.0,0.0,0.0,7.851576328277588,0.0
66,3.0918657779693604,False,0.8241827040910721,2.6421844959259033,0.071184441447258,0.18131420016288757,1.6207356452941895,0.0,0.0,0.0,7.690711975097656,0.0
67,3.113203763961792,True,0.0031072009005583823,0.06338028237223625,0.05595291033387184,0.05595291033387184,2.131852388381958,0.0,0.0,0.0,7.837175369262695,0.0
68,3.1723997592926025,False,0.8221842348575592,2.640920877456665,0.07068289816379547,0.1769428849220276,1.6205170154571533,0.0,0.0,0.0,7.675642013549805,0.0
69,3.193844795227051,True,0.0030556038836948574,0.05860237870365381,0.05595291033387184,0.05595291033387184,2.135936737060547,0.0,0.0,0.0,7.8223419189453125,0.0
70,3.252634048461914,False,0.8200127631425858,2.6350218057632446,0.07006128132343292,0.17246228456497192,1.620844841003418,0.0,0.0,0.0,7.662095069885254,0.0
71,3.2747738361358643,True,0.0030580468592233956,0.05341860931366682,0.05595291033387184,0.05595291033387184,2.131169319152832,0.0,0.0,0.0,7.809548854827881,0.0
72,3.3340651988983154,False,0.8183599263429642,2.636328637599945,0.06975849717855453,0.17246228456497192,1.620954155921936,0.0,0.0,0.0,7.648777008056641,0.0
73,3.3554768562316895,True,0.00309950701193884,0.05810356233268976,0.05595291033387184,0.05595291033387184,2.134652614593506,0.0,0.0,0.0,7.796813011169434,0.0
74,3.414820671081543,False,0.8165363967418671,2.636876702308655,0.06931336969137192,0.16785873472690582,1.621063470840454,0.0,0.0,0.0,7.6358442306518555,0.0
75,3.436110019683838,True,0.0031083935755304992,0.06561334244906902,0.05595291033387184,0.05595291033387184,2.1408817768096924,0.0,0.0,0.0,7.781039237976074,0.0
76,3.4948761463165283,False,0.8149898052215576,2.634994685649872,0.06897725909948349,0.16785873472690582,1.6223748922348022,0.0,0.0,0.0,7.623581886291504,0.0
77,3.5162911415100098,True,0.0031394328107126057,0.06395673844963312,0.05595291033387184,0.05595291033387184,2.1434226036071777,0.0,0.0,0.0,7.7680277824401855,0.0
78,3.5749011039733887,False,0.8134313672780991,2.637122869491577,0.0687081515789032,0.16313223540782928,1.6224840879440308,0.0,0.0,0.0,7.611026763916016,0.0
79,3.5961968898773193,True,0.0030675670132040977,0.06221974268555641,0.05595291033387184,0.05595291033387184,2.14422869682312,0.0,0.0,0.0,7.755681037902832,0.0
80,3.65487003326416,False,0.8118480443954468,2.637564539909363,0.06829902529716492,0.16313223540782928,1.622238278388977,0.0,0.0,0.0,7.599231243133545,0.0
81,3.676163911819458,True,0.003030646767001599,0.05315171554684639,0.05595291033387184,0.05595291033387184,2.1353631019592285,0.0,0.0,0.0,7.744207382202148,0.0
82,3.735029458999634,False,0.8103030174970627,2.637285590171814,0.06788969039916992,0.15825548768043518,1.6216099262237549,0.0,0.0,0.0,7.58787727355957,0.0
83,3.7564380168914795,True,0.003064657503273338,0.05563936196267605,0.05595291033387184,0.05595291033387184,2.1379175186157227,0.0,0.0,0.0,7.732929229736328,0.0
84,3.8152072429656982,False,0.8087904006242752,2.6361116766929626,0.06751054525375366,0.15322846174240112,1.6200798749923706,0.0,0.0,0.0,7.576118469238281,0.0
85,3.8363592624664307,True,0.00300766114378348,0.05174839869141579,0.05595291033387184,0.05595291033387184,2.129133939743042,0.0,0.0,0.0,7.720521926879883,0.0
86,3.8949379920959473,False,0.8075364679098129,2.6345357298851013,0.06707130372524261,0.15322846174240112,1.6202985048294067,0.0,0.0,0.0,7.56508731842041,0.0
87,3.916158437728882,True,0.0030168829835020006,0.0566713884472847,0.05595291033387184,0.05595291033387184,2.132753849029541,0.0,0.0,0.0,7.710406303405762,0.0
88,3.9749579429626465,False,0.8061708509922028,2.6334381103515625,0.06687438488006592,0.15322846174240112,1.619834065437317,0.0,0.0,0.0,7.5546393394470215,0.0
89,3.996255397796631,True,0.0030075438553467393,0.0578799843788147,0.05595291033387184,0.05595291033387184,2.1339833736419678,0.0,0.0,0.0,7.69980525970459,0.0
90,4.0553576946258545,False,0.8050303906202316,2.633686065673828,0.06654243171215057,0.14803752303123474,1.6202164888381958,0.0,0.0,0.0,7.544739723205566,0.0
91,4.076740264892578,True,0.003012873057741672,0.05697589833289385,0.05595291033387184,0.05595291033387184,2.127836227416992,0.0,0.0,0.0,7.689355373382568,0.0
92,4.135299444198608,False,0.8038030564785004,2.6343736052513123,0.06627578288316727,0.14803752303123474,1.618918776512146,0.0,0.0,0.0,7.534279823303223,0.0
93,4.156858682632446,True,0.003070195089094341,0.06731594447046518,0.05595291033387184,0.05595291033387184,2.1373848915100098,0.0,0.0,0.0,7.679041862487793,0.0
94,4.2155444622039795,False,0.8026579022407532,2.631823420524597,0.06603454798460007,0.14265532791614532,1.6211727857589722,0.0,0.0,0.0,7.524152755737305,0.0
95,4.23710823059082,True,0.00298646540613845,0.057951449416577816,0.05595291033387184,0.05595291033387184,2.137958526611328,0.0,0.0,0.0,7.668337821960449,0.0
96,4.296013832092285,False,0.8016526699066162,2.6352515816688538,0.06580019742250443,0.14265532791614532,1.6206536293029785,0.0,0.0,0.0,7.5142822265625,0.0
97,4.317458152770996,True,0.003021119046024978,0.05395194981247187,0.05595291033387184,0.05595291033387184,2.1340243816375732,0.0,0.0,0.0,7.658618927001953,0.0
98,4.376605749130249,False,0.8005041629076004,2.634992003440857,0.06558436155319214,0.14265532791614532,1.6200525760650635,0.0,0.0,0.0,7.5046186447143555,0.0
99,4.398113489151001,True,0.003052900719922036,0.05872934125363827,0.05595291033387184,0.05595291033387184,2.1347482204437256,0.0,0.0,0.0,7.649637222290039,0.0
100,4.456710577011108,False,0.7994158565998077,2.6337018609046936,0.06534236669540405,0.13705457746982574,1.6201891899108887,0.0,0.0,0.0,7.4947285652160645,0.0
101,4.478636264801025,True,0.0030437446548603475,0.06478369235992432,0.05595291033387184,0.05595291033387184,2.1405129432678223,0.0,0.0,0.0,7.642172813415527,0.0
102,4.537638187408447,False,0.7985644042491913,2.633591890335083,0.06506964564323425,0.13705457746982574,1.620694637298584,0.0,0.0,0.0,7.485395431518555,0.0
103,4.559119701385498,True,0.003025417390745133,0.07213533390313387,0.05595291033387184,0.05595291033387184,2.14793062210083,0.0,0.0,0.0,7.630947113037109,0.0
104,4.618902683258057,False,0.7978817820549011,2.6345914602279663,0.06485722213983536,0.13705457746982574,1.6222655773162842,0.0,0.0,0.0,7.476519584655762,0.0
105,4.6403398513793945,True,0.0030686164973303676,0.060932766646146774,0.05595291033387184,0.05595291033387184,2.138026714324951,0.0,0.0,0.0,7.621341705322266,0.0
106,4.698801040649414,False,0.7970421761274338,2.6365479826927185,0.06460204720497131,0.13705457746982574,1.6220060586929321,0.0,0.0,0.0,7.467097282409668,0.0
107,4.720329761505127,True,0.0030004887958057225,0.0565894553437829,0.05595291033387184,0.05595291033387184,2.1372482776641846,0.0,0.0,0.0,7.6122260093688965,0.0
108,4.778709173202515,False,0.7961980998516083,2.63552188873291,0.06445970386266708,0.13122159242630005,1.6208995580673218,0.0,0.0,0.0,7.458260536193848,0.0
109,4.802263021469116,True,0.0030223646899685264,0.056180660612881184,0.05595291033387184,0.05595291033387184,2.1337647438049316,0.0,0.0,0.0,7.603428363800049,0.0
110,4.866559028625488,False,0.7954223453998566,2.6344114542007446,0.06436470150947571,0.13122159242630005,1.6210088729858398,0.0,0.0,0.0,7.450002670288086,0.0
111,4.888012409210205,True,0.0029810407431796193,0.057526943273842335,0.05595291033387184,0.05595291033387184,2.1337647438049316,0.0,0.0,0.0,7.595604419708252,0.0
112,4.946696043014526,False,0.7945875078439713,2.6340097188949585,0.06403917074203491,0.12511540949344635,1.620954155921936,0.0,0.0,0.0,7.44132137298584,0.0
113,4.9682347774505615,True,0.0029907276621088386,0.06347920279949903,0.05595291033387184,0.05595291033387184,2.13932466506958,0.0,0.0,0.0,7.5869293212890625,0.0
114,5.026692152023315,False,0.7939331978559494,2.633952796459198,0.06381460279226303,0.12511540949344635,1.6213502883911133,0.0,0.0,0.0,7.432755470275879,0.0
115,5.04808783531189,True,0.0030587194487452507,0.06400012411177158,0.05595291033387184,0.05595291033387184,2.13858699798584,0.0,0.0,0.0,7.577322006225586,0.0
116,5.106067419052124,False,0.793256014585495,2.635199725627899,0.0636807233095169,0.12511540949344635,1.6205034255981445,0.0,0.0,0.0,7.423920631408691,0.0
117,5.12775444984436,True,0.00294913916150108,0.05421310197561979,0.05595291033387184,0.05595291033387184,2.1339149475097656,0.0,0.0,0.0,7.569584846496582,0.0
118,5.186508893966675,False,0.7924039661884308,2.6347213983535767,0.06349828839302063,0.12511540949344635,1.618427038192749,0.0,0.0,0.0,7.416268825531006,0.0
119,5.207740545272827,True,0.0030300684738904238,0.06957171484827995,0.05595291033387184,0.05595291033387184,2.144843339920044,0.0,0.0,0.0,7.561875820159912,0.0
120,5.267220735549927,False,0.7918529212474823,2.632448375225067,0.0632384642958641,0.12511540949344635,1.619834065437317,0.0,0.0,0.0,7.408602714538574,0.0
121,5.288392066955566,True,0.003013559617102146,0.060974862426519394,0.05595291033387184,0.05595291033387184,2.1389284133911133,0.0,0.0,0.0,7.553709983825684,0.0
122,5.347015619277954,False,0.7911976426839828,2.6347029209136963,0.06310200691223145,0.12511540949344635,1.6216508150100708,0.0,0.0,0.0,7.40098762512207,0.0
123,5.368319272994995,True,0.003123846254311502,0.0682528130710125,0.05595291033387184,0.05595291033387184,2.1467831134796143,0.0,0.0,0.0,7.546064376831055,0.0
124,5.427051305770874,False,0.7907363027334213,2.6350805163383484,0.06295399367809296,0.11869502812623978,1.6218011379241943,0.0,0.0,0.0,7.3933868408203125,0.0
125,5.4485321044921875,True,0.0030819399398751557,0.07535077165812254,0.05595291033387184,0.05595291033387184,2.1526434421539307,0.0,0.0,0.0,7.539258003234863,0.0
126,5.507399797439575,False,0.7903879880905151,2.6359710097312927,0.06283726543188095,0.11869502812623978,1.6235359907150269,0.0,0.0,0.0,7.385958671569824,0.0
127,5.528767347335815,True,0.003081475733779371,0.07463747169822454,0.05595291033387184,0.05595291033387184,2.1532719135284424,0.0,0.0,0.0,7.531094551086426,0.0
128,5.587634086608887,False,0.7901490479707718,2.637517750263214,0.06268003582954407,0.11869502812623978,1.625188946723938,0.0,0.0,0.0,7.378684997558594,0.0
129,5.608927488327026,True,0.003026232880074531,0.05458820145577192,0.05595291033387184,0.05595291033387184,2.1392152309417725,0.0,0.0,0.0,7.525582313537598,0.0
130,5.667703866958618,False,0.7897426933050156,2.639007568359375,0.06251809000968933,0.11869502812623978,1.6238775253295898,0.0,0.0,0.0,7.372043609619141,0.0
131,5.689241170883179,True,0.0031150714494287968,0.07262850180268288,0.05595291033387184,0.05595291033387184,2.147616386413574,0.0,0.0,0.0,7.518925666809082,0.0
132,5.747863054275513,False,0.7894398272037506,2.635776102542877,0.0623682402074337,0.11869502812623978,1.6244102716445923,0.0,0.0,0.0,7.364860534667969,0.0
133,5.769242286682129,True,0.002987103653140366,0.05021761171519756,0.05595291033387184,0.05595291033387184,2.1295299530029297,0.0,0.0,0.0,7.512733459472656,0.0
134,5.827946186065674,False,0.7891417294740677,2.636871635913849,0.06221755966544151,0.11190582066774368,1.6237136125564575,0.0,0.0,0.0,7.358613967895508,0.0
135,5.849247455596924,True,0.0030971469823271036,0.07834442891180515,0.05595291033387184,0.05595291033387184,2.15116810798645,0.0,0.0,0.0,7.504384994506836,0.0
136,5.908981084823608,False,0.7887857407331467,2.634401321411133,0.062100350856781006,0.11190582066774368,1.6235222816467285,0.0,0.0,0.0,7.351950645446777,0.0
137,5.930379629135132,True,0.003022862074431032,0.06409903056919575,0.05595291033387184,0.05595291033387184,2.1449389457702637,0.0,0.0,0.0,7.498711109161377,0.0
138,5.9889092445373535,False,0.788603350520134,2.6375117897987366,0.06202809140086174,0.11190582066774368,1.6242599487304688,0.0,0.0,0.0,7.345889091491699,0.0
139,6.010720491409302,True,0.0030733540188521147,0.0679429667070508,0.05595291033387184,0.05595291033387184,2.140608549118042,0.0,0.0,0.0,7.491005897521973,0.0
140,6.069364547729492,False,0.7880584895610809,2.637476325035095,0.061912182718515396,0.11190582066774368,1.6228939294815063,0.0,0.0,0.0,7.339076519012451,0.0
141,6.0908427238464355,True,0.003099521272815764,0.06974673364311457,0.05595291033387184,0.05595291033387184,2.146195650100708,0.0,0.0,0.0,7.4871625900268555,0.0
142,6.150102615356445,False,0.7877766340970993,2.6355215907096863,0.06170441582798958,0.11190582066774368,1.6236042976379395,0.0,0.0,0.0,7.33293342590332,0.0
143,6.171550035476685,True,0.0029481895035132766,0.057394844479858875,0.05595291033387184,0.05595291033387184,2.135021448135376,0.0,0.0,0.0,7.480180740356445,0.0
144,6.2307679653167725,False,0.7873999327421188,2.6367387175559998,0.061676062643527985,0.10467948019504547,1.6218011379241943,0.0,0.0,0.0,7.327009201049805,0.0
145,6.252408742904663,True,0.002986804465763271,0.05738429259508848,0.05595291033387184,0.05595291033387184,2.1330955028533936,0.0,0.0,0.0,7.474575996398926,0.0
146,6.311303615570068,False,0.786987841129303,2.6336923241615295,0.061524294316768646,0.10467948019504547,1.6215142011642456,0.0,0.0,0.0,7.321215629577637,0.0
147,6.332961559295654,True,0.0029948679730296135,0.06397833116352558,0.05595291033387184,0.05595291033387184,2.140444755554199,0.0,0.0,0.0,7.467894554138184,0.0
148,6.391980409622192,False,0.7866217195987701,2.633827030658722,0.061404358595609665,0.10467948019504547,1.6214733123779297,0.0,0.0,0.0,7.315218925476074,0.0
149,6.413427114486694,True,0.003092982224188745,0.07091803941875696,0.05595291033387184,0.05595291033387184,2.147397756576538,0.0,0.0,0.0,7.464491844177246,0.0
150,6.472574710845947,False,0.7864616066217422,2.6346856355667114,0.06130471080541611,0.10467948019504547,1.6225661039352417,0.0,0.0,0.0,7.310225486755371,0.0
151,6.473803281784058,True,0.003092982224188745,0.07091803941875696,0.05595291033387184,0.05595291033387184,2.147397756576538,0.0,0.0,0.0,7.464491844177246,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.41893863677978516,False,2.785506248474121,6.412447094917297,0.4839506447315216,0.8917495012283325,2.766855001449585,0.0,0.0,0.0,15.034162521362305,0.0
1,0.4365041255950928,True,0.013012004783377051,0.07592317182570696,0.05595291033387184,0.05595291033387184,2.708866834640503,0.0,0.0,0.0,14.96999454498291,0.0
2,0.4997386932373047,False,1.4274558424949646,5.062010288238525,0.16492633521556854,0.4957487881183624,1.6535751819610596,0.0,0.0,0.0,10.00578498840332,0.0
3,0.521298885345459,True,0.005395234911702573,0.061381817795336246,0.05595291033387184,0.05595291033387184,2.1994848251342773,0.0,0.0,0.0,10.17671012878418,0.0
4,0.5837059020996094,False,1.3174086809158325,4.656659960746765,0.14436015486717224,0.4441125690937042,1.6562389135360718,0.0,0.0,0.0,9.6016263961792,0.0
5,0.6056153774261475,True,0.0050232833018526435,0.06781140808016062,0.05595291033387184,0.05595291033387184,2.1873135566711426,0.0,0.0,0.0,9.784106254577637,0.0
6,0.6685690879821777,False,1.2634404003620148,4.4576334953308105,0.13597847521305084,0.42057573795318604,1.6571815013885498,0.0,0.0,0.0,9.339265823364258,0.0
7,0.6900041103363037,True,0.004747294296976179,0.06050934083759785,0.05595291033387184,0.05595291033387184,2.1823275089263916,0.0,0.0,0.0,9.516508102416992,0.0
8,0.7525429725646973,False,1.2241499871015549,4.325904548168182,0.12963978946208954,0.4054127037525177,1.6570448875427246,0.0,0.0,0.0,9.121416091918945,0.0
9,0.7759506702423096,True,0.004745960759464651,0.06730066612362862,0.05595291033387184,0.05595291033387184,2.1817946434020996,0.0,0.0,0.0,9.298833847045898,0.0
10,0.8441781997680664,False,1.1935004591941833,4.221654832363129,0.12467622756958008,0.39366477727890015,1.6567716598510742,0.0,0.0,0.0,8.948249816894531,0.0
11,0.8656423091888428,True,0.0046217135968618095,0.06649394519627094,0.05595291033387184,0.05595291033387184,2.180933952331543,0.0,0.0,0.0,9.123520851135254,0.0
12,0.9277040958404541,False,1.1678823083639145,4.132313132286072,0.12003974616527557,0.3815480172634125,1.6558973789215088,0.0,0.0,0.0,8.799642562866211,0.0
13,0.9494223594665527,True,0.00454555731266737,0.07816403172910213,0.05595291033387184,0.05595291033387184,2.18447208404541,0.0,0.0,0.0,8.974358558654785,0.0
14,1.011734962463379,False,1.1459943652153015,4.040944278240204,0.11624231189489365,0.37115249037742615,1.6558154821395874,0.0,0.0,0.0,8.671758651733398,0.0
15,1.0335149765014648,True,0.0044917024206370115,0.07006933446973562,0.05595291033387184,0.05595291033387184,2.181931257247925,0.0,0.0,0.0,8.844640731811523,0.0
16,1.0958285331726074,False,1.1266539990901947,3.953838348388672,0.1127651259303093,0.3604564070701599,1.6549957990646362,0.0,0.0,0.0,8.562932968139648,0.0
17,1.1176693439483643,True,0.004279576533008367,0.06699551828205585,0.05595291033387184,0.05595291033387184,2.1805379390716553,0.0,0.0,0.0,8.736710548400879,0.0
18,1.1797566413879395,False,1.1099444329738617,3.884604573249817,0.10965519398450851,0.3516591191291809,1.6548455953598022,0.0,0.0,0.0,8.475499153137207,0.0
19,1.2011055946350098,True,0.0042968508205376565,0.07062224671244621,0.05595291033387184,0.05595291033387184,2.180852174758911,0.0,0.0,0.0,8.647045135498047,0.0
20,1.2632315158843994,False,1.095251888036728,3.8185107707977295,0.10666078329086304,0.3449108898639679,1.6545723676681519,0.0,0.0,0.0,8.408007621765137,0.0
21,1.284508228302002,True,0.00437246315414086,0.08367463015019894,0.05595291033387184,0.05595291033387184,2.184116840362549,0.0,0.0,0.0,8.579106330871582,0.0
22,1.3470430374145508,False,1.0817762464284897,3.748391568660736,0.1042398139834404,0.33571746945381165,1.6549549102783203,0.0,0.0,0.0,8.351140975952148,0.0
23,1.3684837818145752,True,0.004163040139246732,0.06382077001035213,0.05595291033387184,0.05595291033387184,2.1789395809173584,0.0,0.0,0.0,8.519001007080078,0.0
24,1.4299867153167725,False,1.0697440057992935,3.6909499764442444,0.10172692686319351,0.32865503430366516,1.6544357538223267,0.0,0.0,0.0,8.298906326293945,0.0
25,1.4524824619293213,True,0.004021109489258379,0.0562028493732214,0.05595291033387184,0.05595291033387184,2.1755383014678955,0.0,0.0,0.0,8.466501235961914,0.0
26,1.514711618423462,False,1.0584792494773865,3.626055121421814,0.09975013881921768,0.32142871618270874,1.653274655342102,0.0,0.0,0.0,8.250165939331055,0.0
27,1.5364179611206055,True,0.0041338271694257855,0.06499864161014557,0.05595291033387184,0.05595291033387184,2.1776282787323,0.0,0.0,0.0,8.414977073669434,0.0
28,1.5985841751098633,False,1.0478384047746658,3.5668832063674927,0.09812789410352707,0.3140384554862976,1.6525232791900635,0.0,0.0,0.0,8.2031831741333,0.0
29,1.620185375213623,True,0.004061948857270181,0.07465153466910124,0.05595291033387184,0.05595291033387184,2.179513454437256,0.0,0.0,0.0,8.368888854980469,0.0
30,1.6821603775024414,False,1.0384023189544678,3.5164079070091248,0.09663808345794678,0.3064706027507782,1.652564287185669,0.0,0.0,0.0,8.160543441772461,0.0
31,1.7035984992980957,True,0.004029679112136364,0.060590808279812336,0.05595291033387184,0.05595291033387184,2.176767587661743,0.0,0.0,0.0,8.32353401184082,0.0
32,1.7650725841522217,False,1.0294316709041595,3.461468815803528,0.0950564295053482,0.3013206422328949,1.6517447233200073,0.0,0.0,0.0,8.119197845458984,0.0
33,1.7866346836090088,True,0.004061114741489291,0.07767308969050646,0.05595291033387184,0.05595291033387184,2.181630849838257,0.0,0.0,0.0,8.28177547454834,0.0
34,1.8489267826080322,False,1.021169051527977,3.4207862615585327,0.0935695618391037,0.2960750460624695,1.6513348817825317,0.0,0.0,0.0,8.080142974853516,0.0
35,1.8702657222747803,True,0.003917817957699299,0.060151987709105015,0.05595291033387184,0.05595291033387184,2.1775872707366943,0.0,0.0,0.0,8.243318557739258,0.0
36,1.9319813251495361,False,1.0132266581058502,3.3701717853546143,0.09204895049333572,0.2880290746688843,1.6505424976348877,0.0,0.0,0.0,8.04237174987793,0.0
37,1.953275442123413,True,0.003944575437344611,0.06254967767745256,0.05595291033387184,0.05595291033387184,2.1762349605560303,0.0,0.0,0.0,8.204484939575195,0.0
38,2.014744281768799,False,1.0056377202272415,3.31818163394928,0.09071959555149078,0.28255125880241394,1.6499824523925781,0.0,0.0,0.0,8.006068229675293,0.0
39,2.0361287593841553,True,0.0039612731779925525,0.07197591941803694,0.05595291033387184,0.05595291033387184,2.1758251190185547,0.0,0.0,0.0,8.16875171661377,0.0
40,2.0975873470306396,False,0.9981429576873779,3.2671302556991577,0.08936920017004013,0.27695050835609436,1.6498595476150513,0.0,0.0,0.0,7.971177101135254,0.0
41,2.119112968444824,True,0.003864748578052968,0.06598546169698238,0.05595291033387184,0.05595291033387184,2.1740219593048096,0.0,0.0,0.0,8.132176399230957,0.0
42,2.1807103157043457,False,0.9913928061723709,3.2258710265159607,0.08800063282251358,0.2712404727935791,1.649436116218567,0.0,0.0,0.0,7.937634468078613,0.0
43,2.2023656368255615,True,0.0037612704909406602,0.06502129137516022,0.05595291033387184,0.05595291033387184,2.174909830093384,0.0,0.0,0.0,8.098999977111816,0.0
44,2.2636775970458984,False,0.9851609915494919,3.1841930747032166,0.08698184043169022,0.2654075026512146,1.6490535736083984,0.0,0.0,0.0,7.905961036682129,0.0
45,2.285158634185791,True,0.003835324023384601,0.072852848097682,0.05595291033387184,0.05595291033387184,2.177013635635376,0.0,0.0,0.0,8.06729507446289,0.0
46,2.3467466831207275,False,0.9793494641780853,3.1448334455490112,0.08575507998466492,0.2624431848526001,1.6491764783859253,0.0,0.0,0.0,7.876450538635254,0.0
47,2.3681294918060303,True,0.00375537812942639,0.061852880753576756,0.05595291033387184,0.05595291033387184,2.1747732162475586,0.0,0.0,0.0,8.039165496826172,0.0
48,2.4299213886260986,False,0.97393698990345,3.106417953968048,0.08487657457590103,0.2564052939414978,1.6485754251480103,0.0,0.0,0.0,7.848257541656494,0.0
49,2.4514718055725098,True,0.0037580783828161657,0.059675537049770355,0.05595291033387184,0.05595291033387184,2.1718361377716064,0.0,0.0,0.0,8.008634567260742,0.0
50,2.5128891468048096,False,0.9684301167726517,3.067191243171692,0.0838010311126709,0.25333172082901,1.648411512374878,0.0,0.0,0.0,7.820967197418213,0.0
51,2.5345680713653564,True,0.0037996345781721175,0.07233723532408476,0.05595291033387184,0.05595291033387184,2.175647497177124,0.0,0.0,0.0,7.985651016235352,0.0
52,2.5958755016326904,False,0.9634637832641602,3.03171843290329,0.08263695240020752,0.24707525968551636,1.6483296155929565,0.0,0.0,0.0,7.796055793762207,0.0
53,2.617321491241455,True,0.0036963849561288953,0.05987995769828558,0.05595291033387184,0.05595291033387184,2.170361042022705,0.0,0.0,0.0,7.9597883224487305,0.0
54,2.6790120601654053,False,0.9587850421667099,2.9991286993026733,0.08166767656803131,0.24389240145683289,1.6484935283660889,0.0,0.0,0.0,7.772707939147949,0.0
55,2.700352191925049,True,0.003722751571331173,0.07259447127580643,0.05595291033387184,0.05595291033387184,2.1751556396484375,0.0,0.0,0.0,7.938617706298828,0.0
56,2.7618510723114014,False,0.9544748067855835,2.970052659511566,0.0808643102645874,0.24066855013370514,1.6479607820510864,0.0,0.0,0.0,7.7519121170043945,0.0
57,2.7831995487213135,True,0.0037147110560908914,0.06263050250709057,0.05595291033387184,0.05595291033387184,2.17105770111084,0.0,0.0,0.0,7.914349555969238,0.0
58,2.8446855545043945,False,0.9503331035375595,2.941271662712097,0.07990515232086182,0.23739005625247955,1.6477831602096558,0.0,0.0,0.0,7.7310404777526855,0.0
59,2.8665785789489746,True,0.003798673569690436,0.07838152348995209,0.05595291033387184,0.05595291033387184,2.176549196243286,0.0,0.0,0.0,7.893187522888184,0.0
60,2.928049087524414,False,0.9463173896074295,2.9112091660499573,0.0790049359202385,0.2340705841779709,1.6479060649871826,0.0,0.0,0.0,7.710704803466797,0.0
61,2.9494755268096924,True,0.003710657183546573,0.0678336201235652,0.05595291033387184,0.05595291033387184,2.1750328540802,0.0,0.0,0.0,7.8758015632629395,0.0
62,3.0108859539031982,False,0.9425681084394455,2.8865620493888855,0.07825552672147751,0.23069646954536438,1.6477421522140503,0.0,0.0,0.0,7.691432952880859,0.0
63,3.0324039459228516,True,0.003666118427645415,0.06434811744838953,0.05595291033387184,0.05595291033387184,2.1736257076263428,0.0,0.0,0.0,7.848801136016846,0.0
64,3.0942611694335938,False,0.9390151500701904,2.859208583831787,0.07761144638061523,0.2272813767194748,1.6471275091171265,0.0,0.0,0.0,7.6720662117004395,0.0
65,3.115645408630371,True,0.003576414310373366,0.05736416671425104,0.05595291033387184,0.05595291033387184,2.170825481414795,0.0,0.0,0.0,7.840050220489502,0.0
66,3.176881790161133,False,0.9355893731117249,2.8328752517700195,0.07666108757257462,0.22381164133548737,1.6461302042007446,0.0,0.0,0.0,7.655046463012695,0.0
67,3.198561191558838,True,0.00364091363735497,0.06058746948838234,0.05595291033387184,0.05595291033387184,2.170429229736328,0.0,0.0,0.0,7.821376800537109,0.0
68,3.260915994644165,False,0.93222975730896,2.8014880418777466,0.07605504989624023,0.2202872633934021,1.6454745531082153,0.0,0.0,0.0,7.6384687423706055,0.0
69,3.2824020385742188,True,0.0037622344098053873,0.07494717370718718,0.05595291033387184,0.05595291033387184,2.173243284225464,0.0,0.0,0.0,7.809158802032471,0.0
70,3.3438916206359863,False,0.9294513612985611,2.786160111427307,0.07536935806274414,0.216708242893219,1.6461985111236572,0.0,0.0,0.0,7.623512268066406,0.0
71,3.3652544021606445,True,0.0035880989162251353,0.06031607277691364,0.05595291033387184,0.05595291033387184,2.170975685119629,0.0,0.0,0.0,7.791910171508789,0.0
72,3.4264614582061768,False,0.926629900932312,2.760956883430481,0.07473777234554291,0.21306093037128448,1.645460844039917,0.0,0.0,0.0,7.611027240753174,0.0
73,3.447930097579956,True,0.003562443016562611,0.05973390769213438,0.05595291033387184,0.05595291033387184,2.169746160507202,0.0,0.0,0.0,7.772461414337158,0.0
74,3.511399269104004,False,0.923536866903305,2.7326053380966187,0.07419129461050034,0.20935896039009094,1.64496910572052,0.0,0.0,0.0,7.598642349243164,0.0
75,3.5329482555389404,True,0.0036891430499963462,0.07178427185863256,0.05595291033387184,0.05595291033387184,2.1728334426879883,0.0,0.0,0.0,7.763084411621094,0.0
76,3.594115734100342,False,0.9209802746772766,2.7059733867645264,0.07368360459804535,0.205588698387146,1.6451057195663452,0.0,0.0,0.0,7.587234973907471,0.0
77,3.615656852722168,True,0.0036261006607674062,0.07274478208273649,0.05595291033387184,0.05595291033387184,2.173844337463379,0.0,0.0,0.0,7.746662139892578,0.0
78,3.6771600246429443,False,0.9186537563800812,2.6902419328689575,0.07315604388713837,0.205588698387146,1.6454882621765137,0.0,0.0,0.0,7.575769424438477,0.0
79,3.69834566116333,True,0.0036874308716505766,0.0691004004329443,0.05595291033387184,0.05595291033387184,2.172327995300293,0.0,0.0,0.0,7.739797592163086,0.0
80,3.7594428062438965,False,0.9164276719093323,2.672927975654602,0.07262615114450455,0.2017364650964737,1.6452150344848633,0.0,0.0,0.0,7.565306663513184,0.0
81,3.7809762954711914,True,0.0035644671879708767,0.06878504995256662,0.05595291033387184,0.05595291033387184,2.1672463417053223,0.0,0.0,0.0,7.724444389343262,0.0
82,3.8424651622772217,False,0.9141555428504944,2.6561200618743896,0.07207707315683365,0.2017364650964737,1.6446549892425537,0.0,0.0,0.0,7.554732322692871,0.0
83,3.863845109939575,True,0.0036043449654243886,0.06805237382650375,0.05595291033387184,0.05595291033387184,2.168694257736206,0.0,0.0,0.0,7.718225479125977,0.0
84,3.9249234199523926,False,0.9118107706308365,2.6371341943740845,0.07164984196424484,0.19782960414886475,1.6436576843261719,0.0,0.0,0.0,7.544679641723633,0.0
85,3.9464471340179443,True,0.0037115105078555644,0.08008447475731373,0.05595291033387184,0.05595291033387184,2.1711668968200684,0.0,0.0,0.0,7.704457759857178,0.0
86,4.007814407348633,False,0.9095314890146255,2.6336699724197388,0.07126134634017944,0.19782960414886475,1.6440402269363403,0.0,0.0,0.0,7.535079002380371,0.0
87,4.029683828353882,True,0.003563027421478182,0.06666651461273432,0.05595291033387184,0.05595291033387184,2.1695003509521484,0.0,0.0,0.0,7.700112342834473,0.0
88,4.091147184371948,False,0.9076523780822754,2.6340851187705994,0.07079832255840302,0.19382710754871368,1.6437397003173828,0.0,0.0,0.0,7.526463031768799,0.0
89,4.112699508666992,True,0.0035488538560457528,0.06598390638828278,0.05595291033387184,0.05595291033387184,2.1691861152648926,0.0,0.0,0.0,7.684726715087891,0.0
90,4.174679756164551,False,0.9057433903217316,2.6336050033569336,0.07023804634809494,0.19382710754871368,1.6440402269363403,0.0,0.0,0.0,7.518736362457275,0.0
91,4.196069955825806,True,0.0035934391780756414,0.06614268757402897,0.05595291033387184,0.05595291033387184,2.169664144515991,0.0,0.0,0.0,7.676268100738525,0.0
92,4.257493734359741,False,0.9039328247308731,2.6338866353034973,0.06973342597484589,0.18974265456199646,1.64376699924469,0.0,0.0,0.0,7.511971473693848,0.0
93,4.279161214828491,True,0.0036320349317975342,0.0741687836125493,0.05595291033387184,0.05595291033387184,2.1719319820404053,0.0,0.0,0.0,7.669488430023193,0.0
94,4.340267658233643,False,0.9024204313755035,2.6337841153144836,0.06947600096464157,0.18557624518871307,1.6438080072402954,0.0,0.0,0.0,7.50592565536499,0.0
95,4.361650228500366,True,0.0034738759859465063,0.06862045265734196,0.05595291033387184,0.05595291033387184,2.171412706375122,0.0,0.0,0.0,7.6618547439575195,0.0
96,4.422596454620361,False,0.9006635099649429,2.634305953979492,0.06894195079803467,0.18557624518871307,1.6439719200134277,0.0,0.0,0.0,7.500082492828369,0.0
97,4.443914890289307,True,0.0036226643715053797,0.08123249746859074,0.05595291033387184,0.05595291033387184,2.1768085956573486,0.0,0.0,0.0,7.658293724060059,0.0
98,4.505479097366333,False,0.8993463963270187,2.6343613862991333,0.06869087368249893,0.18557624518871307,1.6441221237182617,0.0,0.0,0.0,7.494553089141846,0.0
99,4.527077674865723,True,0.0035203021252527833,0.06318340543657541,0.05595291033387184,0.05595291033387184,2.1712214946746826,0.0,0.0,0.0,7.647589206695557,0.0
100,4.588206768035889,False,0.8978263288736343,2.634969651699066,0.06839532405138016,0.18131420016288757,1.6439446210861206,0.0,0.0,0.0,7.488420486450195,0.0
101,4.6095569133758545,True,0.0035322425537742674,0.06305388640612364,0.05595291033387184,0.05595291033387184,2.169746160507202,0.0,0.0,0.0,7.6430768966674805,0.0
102,4.67076563835144,False,0.8963650465011597,2.6339903473854065,0.06807437539100647,0.18131420016288757,1.6433435678482056,0.0,0.0,0.0,7.48240327835083,0.0
103,4.692197799682617,True,0.0035693831159733236,0.07049435283988714,0.05595291033387184,0.05595291033387184,2.1705522537231445,0.0,0.0,0.0,7.6347150802612305,0.0
104,4.752726078033447,False,0.8952072262763977,2.633310854434967,0.06800512224435806,0.1769428849220276,1.6433708667755127,0.0,0.0,0.0,7.476621627807617,0.0
105,4.7740395069122314,True,0.0035689689684659243,0.08460988290607929,0.05595291033387184,0.05595291033387184,2.175347089767456,0.0,0.0,0.0,7.6292924880981445,0.0
106,4.834921836853027,False,0.8942308276891708,2.633271813392639,0.06761983036994934,0.1769428849220276,1.6441768407821655,0.0,0.0,0.0,7.471346855163574,0.0
107,4.856359243392944,True,0.003622812801040709,0.076162563636899,0.05595291033387184,0.05595291033387184,2.175347089767456,0.0,0.0,0.0,7.624118328094482,0.0
108,4.918305397033691,False,0.8930761367082596,2.634992003440857,0.06742645800113678,0.17246228456497192,1.6443543434143066,0.0,0.0,0.0,7.465923309326172,0.0
109,4.939875841140747,True,0.0034233901533298194,0.05587168503552675,0.05595291033387184,0.05595291033387184,2.1691997051239014,0.0,0.0,0.0,7.617566108703613,0.0
110,5.001317977905273,False,0.8917564153671265,2.6347577571868896,0.06724662333726883,0.17246228456497192,1.643043041229248,0.0,0.0,0.0,7.4599151611328125,0.0
111,5.022926568984985,True,0.00341545237461105,0.05924420431256294,0.05595291033387184,0.05595291033387184,2.1651017665863037,0.0,0.0,0.0,7.611989974975586,0.0
112,5.083499193191528,False,0.8907182514667511,2.6326918601989746,0.06695668399333954,0.17246228456497192,1.642851710319519,0.0,0.0,0.0,7.454113960266113,0.0
113,5.105517864227295,True,0.003477483114693314,0.07261204067617655,0.05595291033387184,0.05595291033387184,2.1714401245117188,0.0,0.0,0.0,7.605477333068848,0.0
114,5.166255950927734,False,0.8897117525339127,2.6325953006744385,0.06680110096931458,0.16785873472690582,1.6422370672225952,0.0,0.0,0.0,7.4489569664001465,0.0
115,5.187824726104736,True,0.0034742496791295707,0.06770379841327667,0.05595291033387184,0.05595291033387184,2.167956590652466,0.0,0.0,0.0,7.600495338439941,0.0
116,5.249445915222168,False,0.8886818587779999,2.6327258348464966,0.0665157288312912,0.16785873472690582,1.6431522369384766,0.0,0.0,0.0,7.443734169006348,0.0
117,5.270843744277954,True,0.0036106989136897027,0.08480088785290718,0.05595291033387184,0.05595291033387184,2.1755928993225098,0.0,0.0,0.0,7.594694137573242,0.0
118,5.331718683242798,False,0.8877233415842056,2.633056640625,0.06622666865587234,0.16785873472690582,1.643425464630127,0.0,0.0,0.0,7.438793182373047,0.0
119,5.332985877990723,True,0.0036106989136897027,0.08480088785290718,0.05595291033387184,0.05595291033387184,2.1755928993225098,0.0,0.0,0.0,7.594694137573242,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.41305971145629883,False,4.011442065238953,7.023184299468994,0.6313965320587158,0.9487269520759583,2.1127004623413086,0.0,0.0,0.0,12.618104934692383,0.0
1,0.4308655261993408,True,0.02440758515149355,0.0582988141104579,0.05595291033387184,0.05595291033387184,2.187204122543335,0.0,0.0,0.0,12.64264965057373,0.0
2,0.5267794132232666,False,1.7843955755233765,19.03548240661621,0.17364110052585602,1.7003755569458008,1.6542308330535889,0.0,0.0,0.0,9.566202163696289,0.0
3,0.548628568649292,False,0.010204584104940295,0.2819150686264038,0.05595291033387184,0.05595291033387184,2.159555673599243,0.0,0.0,0.0,9.733556747436523,0.0
4,0.5699663162231445,True,8.1081170719699e-05,0.0002154235880880151,0.05595291033387184,0.05595291033387184,2.1994712352752686,0.0,0.0,0.0,9.738040924072266,0.0
5,0.6314473152160645,False,1.0199587792158127,2.6301532983779907,0.10468678176403046,0.28531065583229065,1.646253228187561,0.0,0.0,0.0,9.123212814331055,0.0
6,0.6529982089996338,True,0.0037803681334480643,0.06454581394791603,0.05595291033387184,0.05595291033387184,2.163708448410034,0.0,0.0,0.0,9.2849760055542,0.0
7,0.7148089408874512,False,0.9501290321350098,2.639409601688385,0.09403818100690842,0.2272813767194748,1.6361308097839355,0.0,0.0,0.0,8.857577323913574,0.0
8,0.7361958026885986,True,0.0036179268499836326,0.0677868165075779,0.05595291033387184,0.05595291033387184,2.1558127403259277,0.0,0.0,0.0,9.021268844604492,0.0
9,0.7998485565185547,False,0.9084782749414444,2.640083432197571,0.0867207869887352,0.19382710754871368,1.6334397792816162,0.0,0.0,0.0,8.674436569213867,0.0
10,0.8233201503753662,True,0.0035696258419193327,0.07210873533040285,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.0,8.838333129882812,0.0
11,0.8849735260009766,False,0.8816982805728912,2.6397904753684998,0.08166112750768661,0.17246228456497192,1.6308579444885254,0.0,0.0,0.0,8.537577629089355,0.0
12,0.9063994884490967,True,0.003523970954120159,0.06939433049410582,0.05595291033387184,0.05595291033387184,2.158134937286377,0.0,0.0,0.0,8.699203491210938,0.0
13,0.968541145324707,False,0.8636710792779922,2.6403218507766724,0.07795711606740952,0.15322846174240112,1.6303114891052246,0.0,0.0,0.0,8.42199993133545,0.0
14,0.9899802207946777,True,0.0033998608705587685,0.06211480125784874,0.05595291033387184,0.05595291033387184,2.1527254581451416,0.0,0.0,0.0,8.582021713256836,0.0
15,1.051497220993042,False,0.8508060872554779,2.639864981174469,0.07516548037528992,0.13705457746982574,1.6294509172439575,0.0,0.0,0.0,8.322123527526855,0.0
16,1.072925090789795,True,0.0032816288876347244,0.055264271795749664,0.05595291033387184,0.05595291033387184,2.1469061374664307,0.0,0.0,0.0,8.481639862060547,0.0
17,1.1338043212890625,False,0.8412900567054749,2.6387980580329895,0.07232684642076492,0.12511540949344635,1.6275794506072998,0.0,0.0,0.0,8.23550796508789,0.0
18,1.1554760932922363,True,0.0034757162211462855,0.07937340997159481,0.05595291033387184,0.05595291033387184,2.1607303619384766,0.0,0.0,0.0,8.394354820251465,0.0
19,1.2164373397827148,False,0.8344722539186478,2.637302577495575,0.07036884129047394,0.11869502812623978,1.6284127235412598,0.0,0.0,0.0,8.159977912902832,0.0
20,1.240030288696289,True,0.0034364807652309537,0.07176677230745554,0.05595291033387184,0.05595291033387184,2.1612493991851807,0.0,0.0,0.0,8.321149826049805,0.0
21,1.301600694656372,False,0.8294110000133514,2.6383697986602783,0.06892351061105728,0.12511540949344635,1.6282215118408203,0.0,0.0,0.0,8.093921661376953,0.0
22,1.3251144886016846,True,0.003435765393078327,0.06778633687645197,0.05595291033387184,0.05595291033387184,2.1574244499206543,0.0,0.0,0.0,8.252788543701172,0.0
23,1.392033576965332,False,0.8253822475671768,2.638455629348755,0.0675065889954567,0.12511540949344635,1.6281394958496094,0.0,0.0,0.0,8.035639762878418,0.0
24,1.4133374691009521,True,0.003300929383840412,0.058319298550486565,0.05595291033387184,0.05595291033387184,2.150744676589966,0.0,0.0,0.0,8.193302154541016,0.0
25,1.4742026329040527,False,0.8225137740373611,2.638055682182312,0.06695832312107086,0.12511540949344635,1.6278116703033447,0.0,0.0,0.0,7.985089302062988,0.0
26,1.4956152439117432,True,0.0033319168142043054,0.06371991243213415,0.05595291033387184,0.05595291033387184,2.151851177215576,0.0,0.0,0.0,8.142155647277832,0.0
27,1.5565080642700195,False,0.8199920505285263,2.637473940849304,0.06631622463464737,0.12511540949344635,1.6274292469024658,0.0,0.0,0.0,7.942431449890137,0.0
28,1.57999849319458,True,0.0034332252107560635,0.06572090089321136,0.05595291033387184,0.05595291033387184,2.1492557525634766,0.0,0.0,0.0,8.100912094116211,0.0
29,1.6465263366699219,False,0.8180881291627884,2.6374074816703796,0.06598693877458572,0.12511540949344635,1.6291776895523071,0.0,0.0,0.0,7.905310153961182,0.0
30,1.6680047512054443,True,0.0033987159258686006,0.07031077053397894,0.05595291033387184,0.05595291033387184,2.155047655105591,0.0,0.0,0.0,8.061750411987305,0.0
31,1.7289605140686035,False,0.8167143911123276,2.6390373706817627,0.06530486792325974,0.12511540949344635,1.6295875310897827,0.0,0.0,0.0,7.872032165527344,0.0
32,1.750213623046875,True,0.0033678795443847775,0.064869518391788,0.05595291033387184,0.05595291033387184,2.1507856845855713,0.0,0.0,0.0,8.027872085571289,0.0
33,1.8111774921417236,False,0.8153378963470459,2.6396098732948303,0.0647478699684143,0.12511540949344635,1.6311174631118774,0.0,0.0,0.0,7.841035842895508,0.0
34,1.8326423168182373,True,0.0034292633063159883,0.07251359988003969,0.05595291033387184,0.05595291033387184,2.1512773036956787,0.0,0.0,0.0,7.9969987869262695,0.0
35,1.8941962718963623,False,0.81446573138237,2.639683783054352,0.06433533132076263,0.12511540949344635,1.6325654983520508,0.0,0.0,0.0,7.812855243682861,0.0
36,1.9157507419586182,True,0.003201342187821865,0.05644515622407198,0.05595291033387184,0.05595291033387184,2.1472885608673096,0.0,0.0,0.0,7.969834327697754,0.0
37,1.9762771129608154,False,0.8135049045085907,2.6416805386543274,0.06397954374551773,0.12511540949344635,1.6305164098739624,0.0,0.0,0.0,7.787374019622803,0.0
38,1.9976699352264404,True,0.0033914437517523766,0.07573851384222507,0.05595291033387184,0.05595291033387184,2.1546378135681152,0.0,0.0,0.0,7.9418044090271,0.0
39,2.065675735473633,False,0.8127101510763168,2.63947457075119,0.06359786540269852,0.12511540949344635,1.6313906908035278,0.0,0.0,0.0,7.764152526855469,0.0
40,2.086993932723999,True,0.0033128474024124444,0.06478548515588045,0.05595291033387184,0.05595291033387184,2.1519877910614014,0.0,0.0,0.0,7.9179253578186035,0.0
41,2.1477715969085693,False,0.81209696829319,2.6418444514274597,0.06342896074056625,0.12511540949344635,1.6315956115722656,0.0,0.0,0.0,7.743239879608154,0.0
42,2.1694564819335938,True,0.0033943436574190855,0.06878802552819252,0.05595291033387184,0.05595291033387184,2.1533401012420654,0.0,0.0,0.0,7.898909568786621,0.0
43,2.230703830718994,False,0.8114409446716309,2.6412981748580933,0.06320704519748688,0.12511540949344635,1.6318278312683105,0.0,0.0,0.0,7.725489616394043,0.0
44,2.2521133422851562,True,0.003383294097147882,0.08404882624745369,0.05595291033387184,0.05595291033387184,2.162369728088379,0.0,0.0,0.0,7.879833221435547,0.0
45,2.312875509262085,False,0.8109642565250397,2.641499936580658,0.06296532601118088,0.12511540949344635,1.6335216760635376,0.0,0.0,0.0,7.709263324737549,0.0
46,2.3343305587768555,True,0.0033022050047293305,0.06589584518224001,0.05595291033387184,0.05595291033387184,2.1572606563568115,0.0,0.0,0.0,7.861446380615234,0.0
47,2.3948850631713867,False,0.8103920519351959,2.6448604464530945,0.06256549060344696,0.12511540949344635,1.632128357887268,0.0,0.0,0.0,7.69414758682251,0.0
48,2.4162676334381104,True,0.0033709360286593437,0.07710982579737902,0.05595291033387184,0.05595291033387184,2.160989999771118,0.0,0.0,0.0,7.8467206954956055,0.0
49,2.477374792098999,False,0.8098683506250381,2.642832398414612,0.062352728098630905,0.12511540949344635,1.6330299377441406,0.0,0.0,0.0,7.680030822753906,0.0
50,2.498857021331787,True,0.003331140032969415,0.07008903659880161,0.05595291033387184,0.05595291033387184,2.15736985206604,0.0,0.0,0.0,7.832777976989746,0.0
51,2.5596466064453125,False,0.8093113452196121,2.6439714431762695,0.06210506334900856,0.12511540949344635,1.6321829557418823,0.0,0.0,0.0,7.66632080078125,0.0
52,2.581226348876953,True,0.003312035114504397,0.06436255294829607,0.05595291033387184,0.05595291033387184,2.153599739074707,0.0,0.0,0.0,7.82136344909668,0.0
53,2.642007350921631,False,0.8087413012981415,2.6423251628875732,0.06186184287071228,0.11869502812623978,1.6315683126449585,0.0,0.0,0.0,7.653813362121582,0.0
54,2.663684606552124,True,0.00317603989969939,0.06180049851536751,0.05595291033387184,0.05595291033387184,2.153585910797119,0.0,0.0,0.0,7.807402610778809,0.0
55,2.7241814136505127,False,0.8080810308456421,2.6402640342712402,0.06176280975341797,0.11869502812623978,1.6292459964752197,0.0,0.0,0.0,7.641656875610352,0.0
56,2.74572491645813,True,0.0033728271955624223,0.06925100926309824,0.05595291033387184,0.05595291033387184,2.1527254581451416,0.0,0.0,0.0,7.794673442840576,0.0
57,2.8067550659179688,False,0.8076304942369461,2.6376283168792725,0.06161294877529144,0.11869502812623978,1.629000186920166,0.0,0.0,0.0,7.630655765533447,0.0
58,2.8280084133148193,True,0.0032179561094380915,0.059899198822677135,0.05595291033387184,0.05595291033387184,2.148463249206543,0.0,0.0,0.0,7.784200191497803,0.0
59,2.888852596282959,False,0.8070017397403717,2.639632821083069,0.061513908207416534,0.11869502812623978,1.6284947395324707,0.0,0.0,0.0,7.619598388671875,0.0
60,2.91023325920105,True,0.003371397324372083,0.07309923879802227,0.05595291033387184,0.05595291033387184,2.1551568508148193,0.0,0.0,0.0,7.775848388671875,0.0
61,2.971341133117676,False,0.8065830171108246,2.6391154527664185,0.06140879541635513,0.11869502812623978,1.6290137767791748,0.0,0.0,0.0,7.610165596008301,0.0
62,2.9930970668792725,True,0.0033088188502006233,0.07189024239778519,0.05595291033387184,0.05595291033387184,2.155949354171753,0.0,0.0,0.0,7.762479782104492,0.0
63,3.0535075664520264,False,0.8060891181230545,2.6401594281196594,0.061246853321790695,0.11869502812623978,1.630475401878357,0.0,0.0,0.0,7.6017045974731445,0.0
64,3.0749456882476807,True,0.0032324568019248545,0.06682715378701687,0.05595291033387184,0.05595291033387184,2.15329909324646,0.0,0.0,0.0,7.754881858825684,0.0
65,3.1362199783325195,False,0.8055313676595688,2.640455663204193,0.061136748641729355,0.11869502812623978,1.628289818763733,0.0,0.0,0.0,7.593983173370361,0.0
66,3.1574933528900146,True,0.0033483433071523905,0.07729168981313705,0.05595291033387184,0.05595291033387184,2.1592276096343994,0.0,0.0,0.0,7.7467145919799805,0.0
67,3.2187654972076416,False,0.8050770312547684,2.6374343037605286,0.06096428632736206,0.11869502812623978,1.6280848979949951,0.0,0.0,0.0,7.586700916290283,0.0
68,3.2401294708251953,True,0.003310447500552982,0.06344959605485201,0.05595291033387184,0.05595291033387184,2.1524248123168945,0.0,0.0,0.0,7.73892068862915,0.0
69,3.301334857940674,False,0.8045921474695206,2.63799786567688,0.06085316464304924,0.11869502812623978,1.6285903453826904,0.0,0.0,0.0,7.5794782638549805,0.0
70,3.322741985321045,True,0.003159353800583631,0.06563490256667137,0.05595291033387184,0.05595291033387184,2.147780418395996,0.0,0.0,0.0,7.729546546936035,0.0
71,3.383415699005127,False,0.8041828125715256,2.6383811235427856,0.06072235852479935,0.11190582066774368,1.6298060417175293,0.0,0.0,0.0,7.5722761154174805,0.0
72,3.4047303199768066,True,0.0032580725383013487,0.0677356356754899,0.05595291033387184,0.05595291033387184,2.1519057750701904,0.0,0.0,0.0,7.725063323974609,0.0
73,3.4651405811309814,False,0.8039304614067078,2.639201283454895,0.06072235852479935,0.11190582066774368,1.6296831369400024,0.0,0.0,0.0,7.5652360916137695,0.0
74,3.486767053604126,True,0.0033668807009235024,0.08102203719317913,0.05595291033387184,0.05595291033387184,2.1608943939208984,0.0,0.0,0.0,7.714320182800293,0.0
75,3.5484235286712646,False,0.8037427812814713,2.639665901660919,0.06054989621043205,0.11190582066774368,1.631076455116272,0.0,0.0,0.0,7.55788516998291,0.0
76,3.569735527038574,True,0.003247526183258742,0.06677976343780756,0.05595291033387184,0.05595291033387184,2.1523427963256836,0.0,0.0,0.0,7.707266807556152,0.0
77,3.630199670791626,False,0.8034992963075638,2.6415929198265076,0.06054989621043205,0.11190582066774368,1.6301065683364868,0.0,0.0,0.0,7.550941467285156,0.0
78,3.6518123149871826,True,0.0031914323335513473,0.06620971485972404,0.05595291033387184,0.05595291033387184,2.153681516647339,0.0,0.0,0.0,7.701314926147461,0.0
79,3.71250057220459,False,0.8031509816646576,2.6392120122909546,0.06034909188747406,0.11190582066774368,1.628631353378296,0.0,0.0,0.0,7.544716835021973,0.0
80,3.733935594558716,True,0.00323794549331069,0.06594885140657425,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.0,7.694674015045166,0.0
81,3.7945568561553955,False,0.8028064668178558,2.637994885444641,0.06014220416545868,0.11190582066774368,1.6273335218429565,0.0,0.0,0.0,7.537951946258545,0.0
82,3.81603741645813,True,0.003279001102782786,0.07022773381322622,0.05595291033387184,0.05595291033387184,2.158052921295166,0.0,0.0,0.0,7.687226295471191,0.0
83,3.876863718032837,False,0.8024850487709045,2.6373085379600525,0.05991674214601517,0.11190582066774368,1.626800775527954,0.0,0.0,0.0,7.531574726104736,0.0
84,3.898191213607788,True,0.003298058290965855,0.06862508598715067,0.05595291033387184,0.05595291033387184,2.1558263301849365,0.0,0.0,0.0,7.680926322937012,0.0
85,3.9586081504821777,False,0.8021119982004166,2.636897563934326,0.059824876487255096,0.11190582066774368,1.6278526782989502,0.0,0.0,0.0,7.525204658508301,0.0
86,3.9801125526428223,True,0.003277354990132153,0.06627989001572132,0.05595291033387184,0.05595291033387184,2.1560311317443848,0.0,0.0,0.0,7.675118923187256,0.0
87,4.0414910316467285,False,0.801958441734314,2.6383841037750244,0.059752609580755234,0.11190582066774368,1.6279072761535645,0.0,0.0,0.0,7.519197463989258,0.0
88,4.06344199180603,True,0.0032799801556393504,0.06898184772580862,0.05595291033387184,0.05595291033387184,2.1535041332244873,0.0,0.0,0.0,7.669358730316162,0.0
89,4.129675388336182,False,0.8017615228891373,2.6382917165756226,0.059752609580755234,0.11190582066774368,1.6284537315368652,0.0,0.0,0.0,7.513380527496338,0.0
90,4.152039051055908,True,0.0032371777342632413,0.06915446370840073,0.05595291033387184,0.05595291033387184,2.1548290252685547,0.0,0.0,0.0,7.662350177764893,0.0
91,4.213353395462036,False,0.8016312122344971,2.638523578643799,0.059674885123968124,0.11190582066774368,1.6301885843276978,0.0,0.0,0.0,7.507467269897461,0.0
92,4.23468542098999,True,0.003229080466553569,0.05971389822661877,0.05595291033387184,0.05595291033387184,2.1478350162506104,0.0,0.0,0.0,7.656671524047852,0.0
93,4.295523405075073,False,0.801534503698349,2.6390883326530457,0.05960262194275856,0.10467948019504547,1.6299153566360474,0.0,0.0,0.0,7.501523971557617,0.0
94,4.317069053649902,True,0.0032402551732957363,0.07424820214509964,0.05595291033387184,0.05595291033387184,2.1573426723480225,0.0,0.0,0.0,7.650297164916992,0.0
95,4.377914190292358,False,0.8015381544828415,2.638866901397705,0.05960262194275856,0.10467948019504547,1.6291776895523071,0.0,0.0,0.0,7.495447158813477,0.0
96,4.399394989013672,True,0.0032584468135610223,0.06044951267540455,0.05595291033387184,0.05595291033387184,2.1480398178100586,0.0,0.0,0.0,7.644440650939941,0.0
97,4.459947109222412,False,0.8014380186796188,2.6396122574806213,0.05960262194275856,0.10467948019504547,1.6295055150985718,0.0,0.0,0.0,7.489968299865723,0.0
98,4.481222152709961,True,0.003381973074283451,0.0858811754733324,0.05595291033387184,0.05595291033387184,2.161686658859253,0.0,0.0,0.0,7.639305114746094,0.0
99,4.541794776916504,False,0.8013685047626495,2.6382359862327576,0.05955596640706062,0.10467948019504547,1.6295465230941772,0.0,0.0,0.0,7.484657287597656,0.0
100,4.563187837600708,True,0.0032492942409589887,0.06796490401029587,0.05595291033387184,0.05595291033387184,2.1595964431762695,0.0,0.0,0.0,7.633984088897705,0.0
101,4.625269889831543,False,0.8012547343969345,2.6383906602859497,0.05950932204723358,0.10467948019504547,1.629000186920166,0.0,0.0,0.0,7.4794182777404785,0.0
102,4.646679401397705,True,0.003159858169965446,0.06434672046452761,0.05595291033387184,0.05595291033387184,2.150498628616333,0.0,0.0,0.0,7.62904691696167,0.0
103,4.707055568695068,False,0.8012533932924271,2.6388275623321533,0.05950932204723358,0.10467948019504547,1.629041075706482,0.0,0.0,0.0,7.474152565002441,0.0
104,4.7284770011901855,True,0.0031928997486829758,0.07168486714363098,0.05595291033387184,0.05595291033387184,2.15570330619812,0.0,0.0,0.0,7.623824119567871,0.0
105,4.788993835449219,False,0.8009839802980423,2.63872891664505,0.059456318616867065,0.10467948019504547,1.6275657415390015,0.0,0.0,0.0,7.4694414138793945,0.0
106,4.790244817733765,True,0.0031928997486829758,0.07168486714363098,0.05595291033387184,0.05595291033387184,2.15570330619812,0.0,0.0,0.0,7.623824119567871,0.0
==========


==> benchmarking/cppflow/2023-09-13-12_05__LmAlt_v2_1_60s/cppflow__PlannerSearcherOptimizerAlternating__panda__2cubes__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.46569037437438965,False,2.333810329437256,7.006137371063232,0.46433088183403015,1.2271528244018555,2.385566473007202,0.0,0.0,0.0,16.1545352935791,0.0
1,0.4841923713684082,True,0.012167074019089341,0.0470240693539381,0.05595291033387184,0.05595291033387184,2.498783826828003,0.0,0.0,0.0,16.10516357421875,0.0
2,0.6019465923309326,False,1.8603475391864777,13.61451506614685,0.20263764262199402,1.4819735288619995,1.715320110321045,0.0,0.0,0.0,11.101434707641602,0.0
3,0.6233627796173096,False,0.012446724576875567,0.2231140062212944,0.05595291033387184,0.05595291033387184,2.1866304874420166,0.0,0.0,0.0,11.274017333984375,0.0
4,0.6449911594390869,True,8.625278496765532e-05,0.00018907454432337545,0.05595291033387184,0.05595291033387184,2.2212321758270264,0.0,0.0,0.0,11.276874542236328,0.0
5,0.7214136123657227,False,1.3627205789089203,3.462941348552704,0.1420852094888687,0.3582707345485687,1.6926028728485107,0.0,0.0,0.0,10.515253067016602,0.0
6,0.7425875663757324,True,0.006413243827410042,0.05521582439541817,0.05595291033387184,0.05595291033387184,2.1803877353668213,0.0,0.0,0.0,10.686782836914062,0.0
7,0.8171651363372803,False,1.2865528464317322,2.9252344369888306,0.13194866478443146,0.34717851877212524,1.681251049041748,0.0,0.0,0.0,10.159151077270508,0.0
8,0.8387835025787354,True,0.005886123399250209,0.05502339452505112,0.05595291033387184,0.05595291033387184,2.1715221405029297,0.0,0.0,0.0,10.331304550170898,0.0
9,0.9147849082946777,False,1.2294089794158936,2.6944133639335632,0.1254129856824875,0.34034833312034607,1.6744755506515503,0.0,0.0,0.0,9.884718894958496,0.0
10,0.9363701343536377,True,0.005476834485307336,0.05597206298261881,0.05595291033387184,0.05595291033387184,2.162055492401123,0.0,0.0,0.0,10.055686950683594,0.0
11,1.011141300201416,False,1.1847811192274094,2.664036452770233,0.12004802376031876,0.3333815336227417,1.6701315641403198,0.0,0.0,0.0,9.659111022949219,0.0
12,1.0325520038604736,True,0.005266575608402491,0.0584257859736681,0.05595291033387184,0.05595291033387184,2.162369728088379,0.0,0.0,0.0,9.831332206726074,0.0
13,1.1071147918701172,False,1.1499451100826263,2.6620152592658997,0.11643245071172714,0.3310182988643646,1.6653231382369995,0.0,0.0,0.0,9.467771530151367,0.0
14,1.128706455230713,True,0.004996986826881766,0.05509901326149702,0.05595291033387184,0.05595291033387184,2.1637630462646484,0.0,0.0,0.0,9.637911796569824,0.0
15,1.2035443782806396,False,1.1219661682844162,2.659534215927124,0.11355837434530258,0.32865503430366516,1.6622631549835205,0.0,0.0,0.0,9.305839538574219,0.0
16,1.2247490882873535,True,0.00487912620883435,0.06156126502901316,0.05595291033387184,0.05595291033387184,2.1618642807006836,0.0,0.0,0.0,9.472410202026367,0.0
17,1.2997136116027832,False,1.0989060997962952,2.6611027121543884,0.1111820861697197,0.32626447081565857,1.6604053974151611,0.0,0.0,0.0,9.165974617004395,0.0
18,1.3211033344268799,True,0.0046950034447945654,0.05684993229806423,0.05595291033387184,0.05595291033387184,2.1536269187927246,0.0,0.0,0.0,9.334733963012695,0.0
19,1.3966104984283447,False,1.0798446089029312,2.658131420612335,0.10903816670179367,0.32384657859802246,1.6578781604766846,0.0,0.0,0.0,9.049504280090332,0.0
20,1.4179160594940186,True,0.0046026206109672785,0.05571889691054821,0.05595291033387184,0.05595291033387184,2.1606483459472656,0.0,0.0,0.0,9.21735668182373,0.0
21,1.4937636852264404,False,1.0636880993843079,2.659829258918762,0.10718144476413727,0.3189834952354431,1.6556105613708496,0.0,0.0,0.0,8.950003623962402,0.0
22,1.5150022506713867,True,0.004511699662543833,0.05521443206816912,0.05595291033387184,0.05595291033387184,2.161522626876831,0.0,0.0,0.0,9.117921829223633,0.0
23,1.591475009918213,False,1.0499119758605957,2.65841007232666,0.10539335757493973,0.3140384554862976,1.653875708580017,0.0,0.0,0.0,8.866886138916016,0.0
24,1.6127042770385742,True,0.004489850252866745,0.05746268667280674,0.05595291033387184,0.05595291033387184,2.164609909057617,0.0,0.0,0.0,9.034748077392578,0.0
25,1.688556432723999,False,1.0380477458238602,2.659982144832611,0.10384871065616608,0.31153860688209534,1.6541625261306763,0.0,0.0,0.0,8.797952651977539,0.0
26,1.7098619937896729,True,0.004406659572850913,0.057349931448698044,0.05595291033387184,0.05595291033387184,2.167191743850708,0.0,0.0,0.0,8.965466499328613,0.0
27,1.785837173461914,False,1.0274653136730194,2.659301459789276,0.10265712440013885,0.30901142954826355,1.6540123224258423,0.0,0.0,0.0,8.741771697998047,0.0
28,1.8072509765625,True,0.004380054015200585,0.0607868330553174,0.05595291033387184,0.05595291033387184,2.1517555713653564,0.0,0.0,0.0,8.909595489501953,0.0
29,1.8836181163787842,False,1.0179740935564041,2.65963077545166,0.10135256499052048,0.30390244722366333,1.65384840965271,0.0,0.0,0.0,8.703269958496094,0.0
30,1.905027151107788,True,0.004378046141937375,0.07027982268482447,0.05595291033387184,0.05595291033387184,2.1544055938720703,0.0,0.0,0.0,8.87181568145752,0.0
31,2.0184004306793213,False,1.0410717129707336,2.6587527990341187,0.10575107485055923,0.29871150851249695,1.653616189956665,0.0,0.0,0.0,8.670539855957031,0.0
32,2.039776563644409,True,0.004286927578505129,0.05536892917007208,0.05595291033387184,0.05595291033387184,2.1512227058410645,0.0,0.0,0.0,8.841891288757324,0.0
33,2.152444362640381,False,1.110074669122696,3.757476508617401,0.11218047142028809,0.3538720905780792,1.653534173965454,0.0,0.0,0.0,8.64454460144043,0.0
34,2.1736629009246826,True,0.004588168812915683,0.05480083171278238,0.05595291033387184,0.05595291033387184,2.1532444953918457,0.0,0.0,0.0,8.812603950500488,0.0
35,2.286546230316162,False,1.1763004213571548,5.068581700325012,0.11755430698394775,0.4596990644931793,1.6535478830337524,0.0,0.0,0.0,8.623828887939453,0.0
36,2.3077328205108643,False,0.004871932615060359,0.06263532675802708,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.014999999664723873,8.7901029586792,0.0
37,2.420682907104492,False,1.254611760377884,6.290913820266724,0.12414306402206421,0.556728720664978,1.653534173965454,0.0,0.0,0.0,8.606813430786133,0.0
38,2.4419875144958496,False,0.005281241610646248,0.057192230597138405,0.05595291033387184,0.05595291033387184,2.152179002761841,0.0,0.0,0.03500000014901161,8.778613090515137,0.0
39,2.554636240005493,False,1.3206705451011658,7.465900182723999,0.12914146482944489,0.6513131856918335,1.653534173965454,0.0,0.0,0.0,8.595353126525879,0.0
40,2.5760581493377686,False,0.005757079343311489,0.06085211876779795,0.05595291033387184,0.05595291033387184,2.1528892517089844,0.0,0.0,0.03999999910593033,8.76319694519043,0.0
41,2.68835711479187,False,1.3826844096183777,8.313265442848206,0.134225994348526,0.719819962978363,1.6536297798156738,0.0,0.0,0.0,8.58626651763916,0.0
42,2.7096757888793945,False,0.006148151005618274,0.057755946181714535,0.05595291033387184,0.05595291033387184,2.1516051292419434,0.0,0.0,0.04999999701976776,8.752096176147461,0.0
43,2.822354793548584,False,1.4565852284431458,9.29633915424347,0.14032575488090515,0.7981895804405212,1.6534112691879272,0.0,0.0,0.0,8.578474044799805,0.0
44,2.843757152557373,False,0.0068180193193256855,0.0587537931278348,0.05595291033387184,0.05595291033387184,2.1539275646209717,0.0,0.0,0.04999999701976776,8.745941162109375,0.0
45,2.9563217163085938,False,1.4903183281421661,9.97174084186554,0.14253592491149902,0.8559183478355408,1.6531926393508911,0.0,0.0,0.0,8.572871208190918,0.0
46,2.977858781814575,False,0.007247129105962813,0.0674814498052001,0.05595291033387184,0.05595291033387184,2.1533265113830566,0.0,0.0,0.054999999701976776,8.739194869995117,0.0
47,3.089855670928955,False,1.5404067933559418,10.486011505126953,0.14686477184295654,0.897869348526001,1.6531926393508911,0.0,0.0,0.0,8.568130493164062,0.0
48,3.1111092567443848,False,0.0076189369428902864,0.07462871260941029,0.05595291033387184,0.05595291033387184,2.152165412902832,0.0,0.0,0.05999999865889549,8.729997634887695,0.0
49,3.224095344543457,False,1.5840189158916473,10.998777151107788,0.15050041675567627,0.93626868724823,1.6532199382781982,0.0,0.0,0.0,8.56274127960205,0.0
50,3.245563268661499,False,0.008059725514613092,0.08544535376131535,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.06499999761581421,8.730087280273438,0.0
51,3.357229232788086,False,1.6444486379623413,11.810404062271118,0.15525825321674347,1.0024805068969727,1.6534112691879272,0.0,0.0,0.0,8.558674812316895,0.0
52,3.3806090354919434,False,0.008756031165830791,0.09570748545229435,0.05595291033387184,0.05595291033387184,2.156249761581421,0.0,0.0,0.06499999761581421,8.721298217773438,0.0
53,3.4947574138641357,False,1.6900478303432465,12.4668288230896,0.15875482559204102,1.0542397499084473,1.6534658670425415,0.0,0.0,0.0,8.554034233093262,0.0
54,3.5163707733154297,False,0.009274260373786092,0.10534368455410004,0.05595291033387184,0.05595291033387184,2.156932830810547,0.0,0.0,0.06499999761581421,8.714279174804688,0.0
55,3.5376205444335938,False,8.080541192612145e-05,0.00018128044757759199,0.05595291033387184,0.05595291033387184,2.1946489810943604,0.0,0.0,0.06499999761581421,8.718085289001465,0.0
56,3.6594367027282715,False,1.7150628566741943,12.662135362625122,0.16084358096122742,1.0733642578125,1.65505051612854,0.0,0.0,0.0,8.552433013916016,0.0
57,3.6806528568267822,False,0.00960133271291852,0.10863171890377998,0.05595291033387184,0.05595291033387184,2.1547744274139404,0.0,0.0,0.07000000029802322,8.708477020263672,0.0
58,3.70186710357666,False,8.34112233860651e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1911110877990723,0.0,0.0,0.07000000029802322,8.712169647216797,0.0
59,3.8143351078033447,False,1.7544370889663696,13.01220417022705,0.16415183246135712,1.1014363765716553,1.6548045873641968,0.0,0.0,0.0,8.547348022460938,0.0
60,3.835563898086548,False,0.010074913734570146,0.11506733484566212,0.05595291033387184,0.05595291033387184,2.156618595123291,0.0,0.0,0.07000000029802322,8.702888488769531,0.0
61,3.8568320274353027,False,8.282048838736955e-05,0.00020336126908659935,0.05595291033387184,0.05595291033387184,2.1907832622528076,0.0,0.0,0.07000000029802322,8.706765174865723,0.0
62,3.9686148166656494,False,1.7713043093681335,13.191161155700684,0.16558578610420227,1.1176648139953613,1.6544220447540283,0.0,0.0,0.0,8.542686462402344,0.0
63,3.9898364543914795,False,0.010228898609057069,0.11864795349538326,0.05595291033387184,0.05595291033387184,2.1527254581451416,0.0,0.0,0.07499999552965164,8.699053764343262,0.0
64,4.012139797210693,False,8.348445589945186e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.1890347003936768,0.0,0.0,0.07499999552965164,8.702766418457031,0.0
65,4.124950647354126,False,1.7920605838298798,13.380405902862549,0.16704422235488892,1.130191445350647,1.6543128490447998,0.0,0.0,0.0,8.537601470947266,0.0
66,4.146807909011841,False,0.0104881904553622,0.1212213933467865,0.05595291033387184,0.05595291033387184,2.1557443141937256,0.0,0.0,0.07000000029802322,8.69337272644043,0.0
67,4.16806173324585,False,8.212612556235399e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.191288709640503,0.0,0.0,0.07000000029802322,8.697080612182617,0.0
68,4.280297756195068,False,1.8050849437713623,13.587322235107422,0.1679823398590088,1.145327091217041,1.6540123224258423,0.0,0.0,0.0,8.53360366821289,0.0
69,4.301864147186279,False,0.010677166283130646,0.12616952881217003,0.05595291033387184,0.05595291033387184,2.153353691101074,0.0,0.0,0.07499999552965164,8.687845230102539,0.0
70,4.323125839233398,False,8.004252777027432e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1895127296447754,0.0,0.0,0.07499999552965164,8.69153881072998,0.0
71,4.4368085861206055,False,1.7875556647777557,13.856803178787231,0.1657683551311493,1.1716779470443726,1.6537936925888062,0.0,0.0,0.0,8.529699325561523,0.0
72,4.458026647567749,False,0.010832629632204771,0.13102800585329533,0.05595291033387184,0.05595291033387184,2.1520559787750244,0.0,0.0,0.07499999552965164,8.684799194335938,0.0
73,4.479282855987549,False,7.956255103636067e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1879007816314697,0.0,0.0,0.07499999552965164,8.688486099243164,0.0
74,4.590782880783081,False,1.8083395063877106,14.037001132965088,0.167535662651062,1.1836445331573486,1.653657078742981,0.0,0.0,0.0,8.524578094482422,0.0
75,4.61201286315918,False,0.011082208948209882,0.1380363292992115,0.05595291033387184,0.05595291033387184,2.1537363529205322,0.0,0.0,0.07499999552965164,8.678899765014648,0.0
76,4.633602619171143,False,8.124211490212474e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.188406229019165,0.0,0.0,0.07499999552965164,8.682621002197266,0.0
77,4.744953155517578,False,1.838843822479248,14.441953897476196,0.1698840856552124,1.2136836051940918,1.653424859046936,0.0,0.0,0.0,8.519609451293945,0.0
78,4.766276597976685,False,0.011573306983336806,0.14169911853969097,0.05595291033387184,0.05595291033387184,2.152151584625244,0.0,0.0,0.07499999552965164,8.67535400390625,0.0
79,4.787424564361572,False,8.537171197531279e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.188474655151367,0.0,0.0,0.07499999552965164,8.6791410446167,0.0
80,4.90639066696167,False,1.8546755611896515,14.613115787506104,0.1712023764848709,1.2252403497695923,1.6533019542694092,0.0,0.0,0.0,8.515226364135742,0.0
81,4.927769184112549,False,0.011712820269167423,0.14613214880228043,0.05595291033387184,0.05595291033387184,2.1521244049072266,0.0,0.0,0.07999999821186066,8.668707847595215,0.0
82,4.948836803436279,False,7.880481462052558e-05,0.00021696418116334826,0.05595291033387184,0.05595291033387184,2.188570261001587,0.0,0.0,0.07999999821186066,8.672475814819336,0.0
83,5.06078577041626,False,1.8896085023880005,15.05936861038208,0.1739906668663025,1.2654564380645752,1.6531107425689697,0.0,0.0,0.0,8.510845184326172,0.0
84,5.08205771446228,False,0.012273649917915463,0.15349983237683773,0.05595291033387184,0.05595291033387184,2.1522610187530518,0.0,0.0,0.07999999821186066,8.666130065917969,0.0
85,5.103394985198975,False,8.407668246945832e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.187504768371582,0.0,0.0,0.07999999821186066,8.669694900512695,0.0
86,5.215270757675171,False,1.9003084301948547,15.074101686477661,0.1749013513326645,1.267928957939148,1.6527281999588013,0.0,0.0,0.0,8.505836486816406,0.0
87,5.2366790771484375,False,0.012324914569035172,0.155079560354352,0.05595291033387184,0.05595291033387184,2.1520559787750244,0.0,0.0,0.07499999552965164,8.660133361816406,0.0
88,5.257991313934326,False,7.917765287857037e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1884336471557617,0.0,0.0,0.07499999552965164,8.663877487182617,0.0
89,5.370008945465088,False,1.9100819528102875,15.286904573440552,0.175495907664299,1.2832696437835693,1.6527692079544067,0.0,0.0,0.0,8.501029968261719,0.0
90,5.3912718296051025,False,0.012490329099819064,0.15861086547374725,0.05595291033387184,0.05595291033387184,2.153749942779541,0.0,0.0,0.07499999552965164,8.653491020202637,0.0
91,5.412821054458618,False,8.282511771540157e-05,0.00020226645574439317,0.05595291033387184,0.05595291033387184,2.1902503967285156,0.0,0.0,0.07499999552965164,8.657227516174316,0.0
92,5.524752855300903,False,1.9132079184055328,15.29894232749939,0.17561228573322296,1.2838842868804932,1.6525369882583618,0.0,0.0,0.0,8.496820449829102,0.0
93,5.5464866161346436,False,0.01256452058441937,0.1594756916165352,0.05595291033387184,0.05595291033387184,2.152534246444702,0.0,0.0,0.07999999821186066,8.648794174194336,0.0
94,5.567779541015625,False,8.336050086654723e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.188939094543457,0.0,0.0,0.07999999821186066,8.652559280395508,0.0
95,5.6798930168151855,False,1.925370991230011,15.369035005569458,0.1767677515745163,1.2899632453918457,1.6525369882583618,0.0,0.0,0.0,8.491497039794922,0.0
96,5.7017600536346436,False,0.012722315732389688,0.16431337222456932,0.05595291033387184,0.05595291033387184,2.1548290252685547,0.0,0.0,0.07499999552965164,8.645509719848633,0.0
97,5.723042249679565,False,8.218538823712151e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.188870668411255,0.0,0.0,0.07499999552965164,8.649263381958008,0.0
98,5.835140228271484,False,1.9202323257923126,15.519417524337769,0.17599602043628693,1.2990336418151855,1.6526188850402832,0.0,0.0,0.0,8.487168312072754,0.0
99,5.856463670730591,False,0.01263303100131452,0.16297023743391037,0.05595291033387184,0.05595291033387184,2.153900146484375,0.0,0.0,0.07499999552965164,8.63772201538086,0.0
100,5.8779401779174805,False,8.499065188516397e-05,0.0001794337367755361,0.05595291033387184,0.05595291033387184,2.187518358230591,0.0,0.0,0.07499999552965164,8.64144515991211,0.0
101,5.989609718322754,False,1.9107010960578918,15.2334463596344,0.17522349953651428,1.2759339809417725,1.6526463031768799,0.0,0.0,0.0,8.481938362121582,0.0
102,6.01089882850647,False,0.012522904435172677,0.15695448964834213,0.05595291033387184,0.05595291033387184,2.15329909324646,0.0,0.0,0.07999999821186066,8.634442329406738,0.0
103,6.032093524932861,False,8.050333235587459e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.1894445419311523,0.0,0.0,0.07999999821186066,8.638195991516113,0.0
104,6.144696474075317,False,1.9296795129776,15.473952293395996,0.17671240866184235,1.2948126792907715,1.6525779962539673,0.0,0.0,0.0,8.477806091308594,0.0
105,6.166066408157349,False,0.012873592786490917,0.1623549684882164,0.05595291033387184,0.05595291033387184,2.1512773036956787,0.0,0.0,0.07999999821186066,8.629764556884766,0.0
106,6.18723201751709,False,8.201437594834715e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.187723159790039,0.0,0.0,0.07999999821186066,8.633501052856445,0.0
107,6.299103498458862,False,1.9549418985843658,15.810297727584839,0.17876946926116943,1.3288133144378662,1.6521954536437988,0.0,0.0,0.0,8.473161697387695,0.0
108,6.320335865020752,False,0.013235592050477862,0.16960855573415756,0.05595291033387184,0.05595291033387184,2.1510040760040283,0.0,0.0,0.07999999821186066,8.628362655639648,0.0
109,6.341673374176025,False,8.046307812037412e-05,0.0002086162567138672,0.05595291033387184,0.05595291033387184,2.1872451305389404,0.0,0.0,0.07999999821186066,8.632309913635254,0.0
110,6.454099178314209,False,1.9384869933128357,15.529203414916992,0.17731301486492157,1.3020390272140503,1.6520861387252808,0.0,0.0,0.0,8.468772888183594,0.0
111,6.475374460220337,False,0.012858062982559204,0.16612069681286812,0.05595291033387184,0.05595291033387184,2.154200792312622,0.0,0.0,0.07999999821186066,8.623838424682617,0.0
112,6.496712684631348,False,8.723383871256374e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1905510425567627,0.0,0.0,0.07999999821186066,8.627748489379883,0.0
113,6.608443021774292,False,1.9435366988182068,15.621588230133057,0.1775452345609665,1.3092379570007324,1.6522910594940186,0.0,0.0,0.0,8.46420955657959,0.0
114,6.630149602890015,False,0.013019464677199721,0.16525844112038612,0.05595291033387184,0.05595291033387184,2.1571786403656006,0.0,0.0,0.07999999821186066,8.617864608764648,0.0
115,6.651532411575317,False,8.510550287610386e-05,0.00021811249098391272,0.05595291033387184,0.05595291033387184,2.191206693649292,0.0,0.0,0.07999999821186066,8.621667861938477,0.0
116,6.762991905212402,False,1.9467586278915405,15.574543476104736,0.17780371010303497,1.3074347972869873,1.6523730754852295,0.0,0.0,0.0,8.459280014038086,0.0
117,6.784820318222046,False,0.013049484696239233,0.16601551324129105,0.05595291033387184,0.05595291033387184,2.1558945178985596,0.0,0.0,0.07999999821186066,8.611335754394531,0.0
118,6.80597710609436,False,8.77797447174089e-05,0.0002475566725479439,0.05595291033387184,0.05595291033387184,2.1896493434906006,0.0,0.0,0.07999999821186066,8.615100860595703,0.0
119,6.918285369873047,False,1.9486375153064728,15.64100980758667,0.17793726921081543,1.3104264736175537,1.652250051498413,0.0,0.0,0.0,8.454180717468262,0.0
120,6.939513683319092,False,0.013073566369712353,0.16543392091989517,0.05595291033387184,0.05595291033387184,2.1558127403259277,0.0,0.0,0.07999999821186066,8.608107566833496,0.0
121,6.960755109786987,False,8.324761438416317e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.192176580429077,0.0,0.0,0.07999999821186066,8.611818313598633,0.0
122,7.072722673416138,False,1.9660669565200806,15.85438847541809,0.17928940057754517,1.3323513269424438,1.6523730754852295,0.0,0.0,0.0,8.449739456176758,0.0
123,7.094083547592163,False,0.013373596593737602,0.17002606764435768,0.05595291033387184,0.05595291033387184,2.1525750160217285,0.0,0.0,0.07999999821186066,8.60582447052002,0.0
124,7.115467071533203,False,8.258172783826012e-05,0.0002230201607744675,0.05595291033387184,0.05595291033387184,2.1889801025390625,0.0,0.0,0.07999999821186066,8.609654426574707,0.0
125,7.227352142333984,False,1.9372819364070892,15.633119344711304,0.1766068935394287,1.3122159242630005,1.6521954536437988,0.0,0.0,0.0,8.446050643920898,0.0
126,7.2486584186553955,False,0.013060994679108262,0.16745874658226967,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.07999999821186066,8.603413581848145,0.0
127,7.269951105117798,False,8.377666745218448e-05,0.00024620758267701603,0.05595291033387184,0.05595291033387184,2.1912477016448975,0.0,0.0,0.07999999821186066,8.607560157775879,0.0
128,7.3826587200164795,False,1.95485457777977,15.925519466400146,0.17790600657463074,1.3352746963500977,1.6520315408706665,0.0,0.0,0.0,8.44166374206543,0.0
129,7.404043436050415,False,0.013438529567793012,0.1735798828303814,0.05595291033387184,0.05595291033387184,2.1513047218322754,0.0,0.0,0.07999999821186066,8.598173141479492,0.0
130,7.425305604934692,False,7.833615200070199e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.187736988067627,0.0,0.0,0.07999999821186066,8.601744651794434,0.0
131,7.537822246551514,False,1.9633173942565918,16.05028986930847,0.1785370409488678,1.344618320465088,1.651840329170227,0.0,0.0,0.0,8.436284065246582,0.0
132,7.559138298034668,False,0.013433279236778617,0.18046541139483452,0.05595291033387184,0.05595291033387184,2.1551568508148193,0.0,0.0,0.07999999821186066,8.594776153564453,0.0
133,7.580381393432617,False,8.286400770884939e-05,0.00023888378564151935,0.05595291033387184,0.05595291033387184,2.191438913345337,0.0,0.0,0.07999999821186066,8.598459243774414,0.0
134,7.692376136779785,False,1.968829333782196,16.193605661392212,0.17891059815883636,1.3596720695495605,1.6519222259521484,0.0,0.0,0.0,8.43233871459961,0.0
135,7.713801860809326,False,0.013538133352994919,0.1785396970808506,0.05595291033387184,0.05595291033387184,2.1548428535461426,0.0,0.0,0.07999999821186066,8.587905883789062,0.0
136,7.735180377960205,False,8.613569661974907e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.1910290718078613,0.0,0.0,0.07999999821186066,8.59165096282959,0.0
137,7.8488829135894775,False,1.9522485136985779,16.01656675338745,0.1775764375925064,1.3405475616455078,1.651990532875061,0.0,0.0,0.0,8.428062438964844,0.0
138,7.870219707489014,False,0.013435865985229611,0.17403820529580116,0.05595291033387184,0.05595291033387184,2.1521105766296387,0.0,0.0,0.07999999821186066,8.579631805419922,0.0
139,7.891801357269287,False,8.388559763261583e-05,0.00024620758267701603,0.05595291033387184,0.05595291033387184,2.1883926391601562,0.0,0.0,0.07999999821186066,8.583520889282227,0.0
140,8.00572156906128,False,1.962967962026596,16.015472412109375,0.1783302277326584,1.3452057838439941,1.6518676280975342,0.0,0.0,0.0,8.42287540435791,0.0
141,8.027223110198975,False,0.013558057835325599,0.1746944524347782,0.05595291033387184,0.05595291033387184,2.1534903049468994,0.0,0.0,0.07999999821186066,8.573749542236328,0.0
142,8.048315048217773,False,8.135231837513857e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.1898679733276367,0.0,0.0,0.07999999821186066,8.577484130859375,0.0
143,8.1620454788208,False,1.963409185409546,16.092108488082886,0.1782609522342682,1.352172613143921,1.652099847793579,0.0,0.0,0.0,8.418815612792969,0.0
144,8.183394193649292,False,0.013589711161330342,0.17559092491865158,0.05595291033387184,0.05595291033387184,2.1547744274139404,0.0,0.0,0.07999999821186066,8.587787628173828,0.0
145,8.204762935638428,False,8.186412742361426e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.191070079803467,0.0,0.0,0.07999999821186066,8.59211540222168,0.0
146,8.316696882247925,False,1.9434721767902374,15.857901573181152,0.17654603719711304,1.329400658607483,1.6520315408706665,0.0,0.0,0.0,8.415050506591797,0.0
147,8.337942361831665,False,0.01317418529652059,0.16998982056975365,0.05595291033387184,0.05595291033387184,2.156399965286255,0.0,0.0,0.07999999821186066,8.573267936706543,0.0
148,8.359416961669922,False,7.990148333192337e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.192777633666992,0.0,0.0,0.07999999821186066,8.577302932739258,0.0
149,8.471171855926514,False,1.933244913816452,15.61713457107544,0.1758480817079544,1.3122159242630005,1.6522364616394043,0.0,0.0,0.0,8.410456657409668,0.0
150,8.492628574371338,False,0.013022148050367832,0.16748841851949692,0.05595291033387184,0.05595291033387184,2.1561951637268066,0.0,0.0,0.07999999821186066,8.56274127960205,0.0
151,8.513913631439209,False,8.478886229568161e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.1923952102661133,0.0,0.0,0.07999999821186066,8.566752433776855,0.0
152,8.625972270965576,False,1.911931037902832,15.409510135650635,0.1738780289888382,1.292995810508728,1.6522091627120972,0.0,0.0,0.0,8.4066801071167,0.0
153,8.647433996200562,False,0.012826842721551657,0.16097057610750198,0.05595291033387184,0.05595291033387184,2.1527116298675537,0.0,0.0,0.07999999821186066,8.556535720825195,0.0
154,8.668526411056519,False,8.175980838132091e-05,0.0001843171958171297,0.05595291033387184,0.05595291033387184,2.18900728225708,0.0,0.0,0.07999999821186066,8.560306549072266,0.0
155,8.78019118309021,False,1.9254806637763977,15.60653805732727,0.17498056590557098,1.3134180307388306,1.6520452499389648,0.0,0.0,0.0,8.401443481445312,0.0
156,8.801591157913208,False,0.012952673714607954,0.16581987962126732,0.05595291033387184,0.05595291033387184,2.1549930572509766,0.0,0.0,0.07999999821186066,8.556784629821777,0.0
157,8.823030948638916,False,8.213543878810015e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.1911520957946777,0.0,0.0,0.07999999821186066,8.560518264770508,0.0
158,8.935552835464478,False,1.922760009765625,15.567266941070557,0.17473481595516205,1.3098254203796387,1.6518676280975342,0.0,0.0,0.0,8.397333145141602,0.0
159,8.956955909729004,False,0.01298898714594543,0.16851631924510002,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.07999999821186066,8.547872543334961,0.0
160,8.978189945220947,False,8.212318789446726e-05,0.0002230201607744675,0.05595291033387184,0.05595291033387184,2.19270920753479,0.0,0.0,0.07999999821186066,8.551576614379883,0.0
161,9.08982253074646,False,1.9199874997138977,15.664783716201782,0.17420805990695953,1.3181718587875366,1.652113437652588,0.0,0.0,0.0,8.393024444580078,0.0
162,9.111125469207764,False,0.012998479651287198,0.16983317211270332,0.05595291033387184,0.05595291033387184,2.1579437255859375,0.0,0.0,0.07999999821186066,8.544862747192383,0.0
163,9.132511377334595,False,8.496935151924845e-05,0.00022351741790771484,0.05595291033387184,0.05595291033387184,2.1927502155303955,0.0,0.0,0.07999999821186066,8.548608779907227,0.0
164,9.243858814239502,False,1.9371305406093597,15.877790451049805,0.1757963001728058,1.3352746963500977,1.6520861387252808,0.0,0.0,0.0,8.388587951660156,0.0
165,9.26534390449524,False,0.01320097129791975,0.17587563022971153,0.05595291033387184,0.05595291033387184,2.1567962169647217,0.0,0.0,0.07999999821186066,8.540868759155273,0.0
166,9.286487579345703,False,8.276293556264136e-05,0.0002313282311661169,0.05595291033387184,0.05595291033387184,2.193037271499634,0.0,0.0,0.07999999821186066,8.544599533081055,0.0
167,9.39865493774414,False,1.932303011417389,15.8192777633667,0.17526710033416748,1.3299881219863892,1.6523866653442383,0.0,0.0,0.0,8.384758949279785,0.0
168,9.419949293136597,False,0.013061005156487226,0.171134565025568,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.07999999821186066,8.540826797485352,0.0
169,9.44125247001648,False,8.481343684252352e-05,0.00018907454432337545,0.05595291033387184,0.05595291033387184,2.194676399230957,0.0,0.0,0.07999999821186066,8.54475212097168,0.0
170,9.552992820739746,False,1.9240401685237885,15.768699645996094,0.17448386549949646,1.3258626461029053,1.652482271194458,0.0,0.0,0.0,8.380315780639648,0.0
171,9.574166059494019,False,0.013058831682428718,0.16886305063962936,0.05595291033387184,0.05595291033387184,2.1588997840881348,0.0,0.0,0.07999999821186066,8.535317420959473,0.0
172,9.595535039901733,False,8.20628793007927e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.193255662918091,0.0,0.0,0.07999999821186066,8.539244651794434,0.0
173,9.70756459236145,False,1.9233396649360657,15.646246671676636,0.17449773848056793,1.3163824081420898,1.6526188850402832,0.0,0.0,0.0,8.375625610351562,0.0
174,9.729368925094604,False,0.012913607060909271,0.16571557149291039,0.05595291033387184,0.05595291033387184,2.160033702850342,0.0,0.0,0.08500000089406967,8.52784252166748,0.0
175,9.750964879989624,False,7.77930563344853e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.1942665576934814,0.0,0.0,0.08500000089406967,8.531620025634766,0.0
176,9.863025665283203,False,1.9007471203804016,15.315717458724976,0.17252710461616516,1.288132667541504,1.6527827978134155,0.0,0.0,0.0,8.371835708618164,0.0
177,9.88446569442749,False,0.0126381847076118,0.1608687825500965,0.05595291033387184,0.05595291033387184,2.1577796936035156,0.0,0.0,0.07999999821186066,8.521409034729004,0.0
178,9.905608415603638,False,8.354222700290848e-05,0.00020704706912511028,0.05595291033387184,0.05595291033387184,2.194061756134033,0.0,0.0,0.07999999821186066,8.525141716003418,0.0
179,10.019911766052246,False,1.9169878959655762,15.574487447738647,0.17383398115634918,1.3086369037628174,1.6527827978134155,0.0,0.0,0.0,8.367267608642578,0.0
180,10.041610717773438,False,0.012964484049007297,0.16567884013056755,0.05595291033387184,0.05595291033387184,2.15570330619812,0.0,0.0,0.07999999821186066,8.518621444702148,0.0
181,10.063107252120972,False,8.055122634686995e-05,0.0001843171958171297,0.05595291033387184,0.05595291033387184,2.191957950592041,0.0,0.0,0.07999999821186066,8.522366523742676,0.0
182,10.175293684005737,False,1.923576295375824,15.657904148101807,0.17425410449504852,1.3175708055496216,1.6528921127319336,0.0,0.0,0.0,8.362802505493164,0.0
183,10.196582794189453,False,0.012939419830217957,0.1665908843278885,0.05595291033387184,0.05595291033387184,2.1592276096343994,0.0,0.0,0.07999999821186066,8.51405143737793,0.0
184,10.217792749404907,False,7.736120096524246e-05,0.00017120129996328615,0.05595291033387184,0.05595291033387184,2.1941845417022705,0.0,0.0,0.07999999821186066,8.517826080322266,0.0
185,10.329756498336792,False,1.9183577597141266,15.706542730331421,0.17371731996536255,1.321136236190796,1.6530287265777588,0.0,0.0,0.0,8.358829498291016,0.0
186,10.351063013076782,False,0.012933831894770265,0.1683165691792965,0.05595291033387184,0.05595291033387184,2.1602795124053955,0.0,0.0,0.07999999821186066,8.51516342163086,0.0
187,10.372644424438477,False,8.174100912583526e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.196124315261841,0.0,0.0,0.07999999821186066,8.51902961730957,0.0
188,10.48435115814209,False,1.9262130558490753,15.700116157531738,0.17451022565364838,1.321136236190796,1.6531926393508911,0.0,0.0,0.0,8.353968620300293,0.0
189,10.505874633789062,False,0.013060618657618761,0.168666522949934,0.05595291033387184,0.05595291033387184,2.157970905303955,0.0,0.0,0.07999999821186066,8.507859230041504,0.0
190,10.527101516723633,False,8.00357975094812e-05,0.00020267771105864085,0.05595291033387184,0.05595291033387184,2.1941983699798584,0.0,0.0,0.07999999821186066,8.511662483215332,0.0
191,10.639348030090332,False,1.9278617203235626,15.789250135421753,0.17455579340457916,1.3282259702682495,1.6531516313552856,0.0,0.0,0.0,8.349608421325684,0.0
192,10.660597085952759,False,0.013133989414200187,0.1693630963563919,0.05595291033387184,0.05595291033387184,2.156331777572632,0.0,0.0,0.07999999821186066,8.501927375793457,0.0
193,10.681869745254517,False,8.174609320121817e-05,0.0001843171958171297,0.05595291033387184,0.05595291033387184,2.1925454139709473,0.0,0.0,0.07999999821186066,8.505642890930176,0.0
194,10.794425249099731,False,1.9189102947711945,15.603511333465576,0.17374852299690247,1.3134180307388306,1.6528648138046265,0.0,0.0,0.0,8.345264434814453,0.0
195,10.815659523010254,False,0.013011381961405277,0.1652873121201992,0.05595291033387184,0.05595291033387184,2.155047655105591,0.0,0.0,0.07999999821186066,8.496906280517578,0.0
196,10.836833715438843,False,8.348957635462284e-05,0.00019556886400096118,0.05595291033387184,0.05595291033387184,2.1911520957946777,0.0,0.0,0.07999999821186066,8.500514030456543,0.0
197,10.948750495910645,False,1.9001016020774841,15.423235893249512,0.1721297800540924,1.2990336418151855,1.6523730754852295,0.0,0.0,0.0,8.340227127075195,0.0
198,10.970159769058228,False,0.012745162239298224,0.16411837190389633,0.05595291033387184,0.05595291033387184,2.155498504638672,0.0,0.0,0.07999999821186066,8.490205764770508,0.0
199,10.99153184890747,False,8.078371138253715e-05,0.0002086162567138672,0.05595291033387184,0.05595291033387184,2.1917121410369873,0.0,0.0,0.07999999821186066,8.4939546585083,0.0
200,11.104233503341675,False,1.8845507502555847,15.233896970748901,0.17109915614128113,1.2838842868804932,1.6524549722671509,0.0,0.0,0.0,8.340335845947266,0.0
201,11.126070022583008,False,0.012378196697682142,0.1593649573624134,0.05595291033387184,0.05595291033387184,2.153968572616577,0.0,0.0,0.07999999821186066,8.494488716125488,0.0
202,11.147217035293579,False,8.22686888568569e-05,0.00021490759536391124,0.05595291033387184,0.05595291033387184,2.190291404724121,0.0,0.0,0.07999999821186066,8.49891471862793,0.0
203,11.260912418365479,False,1.8883255124092102,15.34883737564087,0.17127196490764618,1.2923810482025146,1.6523866653442383,0.0,0.0,0.0,8.335408210754395,0.0
204,11.282499313354492,False,0.012425553286448121,0.15979712828993797,0.05595291033387184,0.05595291033387184,2.1541733741760254,0.0,0.0,0.07999999821186066,8.482223510742188,0.0
205,11.30367136001587,False,8.028060619835742e-05,0.00020811998183489777,0.05595291033387184,0.05595291033387184,2.1904280185699463,0.0,0.0,0.07999999821186066,8.486257553100586,0.0
206,11.415744066238403,False,1.8798361718654633,15.253051519393921,0.17038269340991974,1.2851001024246216,1.6525096893310547,0.0,0.0,0.0,8.330732345581055,0.0
207,11.437040567398071,False,0.01236847136169672,0.15956945717334747,0.05595291033387184,0.05595291033387184,2.1532444953918457,0.0,0.0,0.07999999821186066,8.476791381835938,0.0
208,11.458311319351196,False,8.144473213178571e-05,0.00020267771105864085,0.05595291033387184,0.05595291033387184,2.1895265579223633,0.0,0.0,0.07999999821186066,8.480829238891602,0.0
209,11.570617198944092,False,1.885031908750534,15.329979658126831,0.17076750099658966,1.2911789417266846,1.652099847793579,0.0,0.0,0.0,8.326005935668945,0.0
210,11.591887950897217,False,0.012366824084892869,0.15904372557997704,0.05595291033387184,0.05595291033387184,2.155566692352295,0.0,0.0,0.07999999821186066,8.48490047454834,0.0
211,11.613536357879639,False,8.371998774237e-05,0.0001928894744196441,0.05595291033387184,0.05595291033387184,2.1920125484466553,0.0,0.0,0.07999999821186066,8.489376068115234,0.0
212,11.7256920337677,False,1.8625736236572266,15.04467248916626,0.16875499486923218,1.267928957939148,1.6522091627120972,0.0,0.0,0.0,8.322100639343262,0.0
213,11.747115135192871,False,0.01205834443680942,0.15329298563301563,0.05595291033387184,0.05595291033387184,2.153367519378662,0.0,0.0,0.07999999821186066,8.467988967895508,0.0
214,11.768245697021484,False,8.16328883956885e-05,0.00018980710592586547,0.05595291033387184,0.05595291033387184,2.1896767616271973,0.0,0.0,0.07999999821186066,8.472006797790527,0.0
215,11.880947828292847,False,1.8572290241718292,14.937964677810669,0.1682400405406952,1.2592546939849854,1.6521817445755005,0.0,0.0,0.0,8.317334175109863,0.0
216,11.902761697769165,False,0.012099414598196745,0.15140725299715996,0.05595291033387184,0.05595291033387184,2.1518237590789795,0.0,0.0,0.07999999821186066,8.462899208068848,0.0
217,11.923879146575928,False,8.493083441862836e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.1880102157592773,0.0,0.0,0.07999999821186066,8.467132568359375,0.0
218,12.035500288009644,False,1.8730688095092773,15.124850273132324,0.16955220699310303,1.2747045755386353,1.651963233947754,0.0,0.0,0.0,8.312374114990234,0.0
219,12.056671857833862,False,0.012356000952422619,0.15718767419457436,0.05595291033387184,0.05595291033387184,2.149583578109741,0.0,0.0,0.07999999821186066,8.463151931762695,0.0
220,12.077940702438354,False,8.351224096259102e-05,0.00019178010916220956,0.05595291033387184,0.05595291033387184,2.1857972145080566,0.0,0.0,0.07999999821186066,8.467220306396484,0.0
221,12.189399003982544,False,1.8751616775989532,15.256181955337524,0.16957862675189972,1.2851001024246216,1.6515398025512695,0.0,0.0,0.0,8.307466506958008,0.0
222,12.210692167282104,False,0.012426141183823347,0.16056517139077187,0.05595291033387184,0.05595291033387184,2.15487003326416,0.0,0.0,0.08500000089406967,8.4552001953125,0.0
223,12.232063293457031,False,8.29478904051939e-05,0.00018907454432337545,0.05595291033387184,0.05595291033387184,2.192121982574463,0.0,0.0,0.08500000089406967,8.459314346313477,0.0
224,12.344038724899292,False,1.879430115222931,15.332095623016357,0.1699867993593216,1.2917799949645996,1.6515671014785767,0.0,0.0,0.0,8.302932739257812,0.0
225,12.365333318710327,False,0.012410747585818172,0.16002295538783073,0.05595291033387184,0.05595291033387184,2.156468391418457,0.0,0.0,0.07999999821186066,8.45487117767334,0.0
226,12.386486053466797,False,8.154042916430626e-05,0.0002154235880880151,0.05595291033387184,0.05595291033387184,2.1926956176757812,0.0,0.0,0.07999999821186066,8.458869934082031,0.0
227,12.498230934143066,False,1.8678420782089233,15.198745727539062,0.16890116035938263,1.2808244228363037,1.6517173051834106,0.0,0.0,0.0,8.299186706542969,0.0
228,12.519812107086182,False,0.01219087396748364,0.15639463439583778,0.05595291033387184,0.05595291033387184,2.1576294898986816,0.0,0.0,0.07999999821186066,8.447391510009766,0.0
229,12.540940523147583,False,7.941370313346852e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.193843126296997,0.0,0.0,0.07999999821186066,8.451366424560547,0.0
230,12.653000116348267,False,1.8512235581874847,14.954444169998169,0.16743716597557068,1.261126160621643,1.651881217956543,0.0,0.0,0.0,8.295247077941895,0.0
231,12.674606561660767,False,0.011894591152668,0.1524644624441862,0.05595291033387184,0.05595291033387184,2.1589272022247314,0.0,0.0,0.07999999821186066,8.442878723144531,0.0
232,12.695894479751587,False,8.223405529861338e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.195195436477661,0.0,0.0,0.07999999821186066,8.446852684020996,0.0
233,12.809765100479126,False,1.8355414271354675,14.8729407787323,0.16594184935092926,1.2542686462402344,1.6521681547164917,0.0,0.0,0.0,8.29149055480957,0.0
234,12.831050157546997,False,0.011747172102332115,0.15286793000996113,0.05595291033387184,0.05595291033387184,2.156085729598999,0.0,0.0,0.07999999821186066,8.441726684570312,0.0
235,12.852702856063843,False,7.7067024903954e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.192258596420288,0.0,0.0,0.07999999821186066,8.446006774902344,0.0
236,12.966169357299805,False,1.8314804136753082,14.8475182056427,0.16565366089344025,1.2523971796035767,1.652482271194458,0.0,0.0,0.0,8.287322044372559,0.0
237,12.987399101257324,False,0.011729972902685404,0.14934368431568146,0.05595291033387184,0.05595291033387184,2.1565229892730713,0.0,0.0,0.07999999821186066,8.43225383758545,0.0
238,13.008638858795166,False,8.211036401917227e-05,0.00016924464944167994,0.05595291033387184,0.05595291033387184,2.192504405975342,0.0,0.0,0.07999999821186066,8.436201095581055,0.0
239,13.122462749481201,False,1.8531571328639984,14.641120433807373,0.16795264184474945,1.235417366027832,1.6524003744125366,0.0,0.0,0.0,8.282995223999023,0.0
240,13.143880367279053,False,0.011715543223544955,0.14515316113829613,0.05595291033387184,0.05595291033387184,2.156768798828125,0.0,0.0,0.07999999821186066,8.432563781738281,0.0
241,13.165024042129517,False,8.121171958919149e-05,0.00017881393432617188,0.05595291033387184,0.05595291033387184,2.192941427230835,0.0,0.0,0.07999999821186066,8.436614990234375,0.0
242,13.27813982963562,False,1.8379265069961548,14.484440088272095,0.1666816920042038,1.2226722240447998,1.6524276733398438,0.0,0.0,0.0,8.279096603393555,0.0
243,13.2993323802948,False,0.011548134498298168,0.14534926041960716,0.05595291033387184,0.05595291033387184,2.15690541267395,0.0,0.0,0.07999999821186066,8.438344955444336,0.0
244,13.320693254470825,False,8.287133823614568e-05,0.0001744136170600541,0.05595291033387184,0.05595291033387184,2.1931328773498535,0.0,0.0,0.07999999821186066,8.442170143127441,0.0
245,13.432984828948975,False,1.8275104463100433,14.502273797988892,0.16561569273471832,1.2239562273025513,1.6527827978134155,0.0,0.0,0.0,8.274944305419922,0.0
246,13.454288244247437,False,0.011525895679369569,0.14246503822505474,0.05595291033387184,0.05595291033387184,2.155566692352295,0.0,0.0,0.07999999821186066,8.423559188842773,0.0
247,13.47549819946289,False,8.082589374680538e-05,0.00014901161193847656,0.05595291033387184,0.05595291033387184,2.191725730895996,0.0,0.0,0.07999999821186066,8.427629470825195,0.0
248,13.586711168289185,False,1.8293027579784393,14.494613409042358,0.165745809674263,1.2233141660690308,1.6525779962539673,0.0,0.0,0.0,8.270755767822266,0.0
249,13.608023166656494,False,0.01148359035141766,0.14285081066191196,0.05595291033387184,0.05595291033387184,2.15570330619812,0.0,0.0,0.07999999821186066,8.419343948364258,0.0
250,13.629374980926514,False,8.115323907986749e-05,0.0002457562368363142,0.05595291033387184,0.05595291033387184,2.1919307708740234,0.0,0.0,0.07999999821186066,8.423303604125977,0.0
251,13.74067234992981,False,1.8437369167804718,14.67917799949646,0.16702380776405334,1.2385728359222412,1.6524003744125366,0.0,0.0,0.0,8.266402244567871,0.0
252,13.762289762496948,False,0.011774420272558928,0.14625567011535168,0.05595291033387184,0.05595291033387184,2.155348062515259,0.0,0.0,0.07999999821186066,8.414255142211914,0.0
253,13.783393621444702,False,8.369133865926415e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.1916301250457764,0.0,0.0,0.07999999821186066,8.418368339538574,0.0
254,13.89513897895813,False,1.854301244020462,14.88866925239563,0.16779088973999023,1.2555253505706787,1.6523457765579224,0.0,0.0,0.0,8.262300491333008,0.0
255,13.916394710540771,False,0.011907709995284677,0.15484075993299484,0.05595291033387184,0.05595291033387184,2.156386375427246,0.0,0.0,0.07999999821186066,8.414651870727539,0.0
256,13.937687397003174,False,8.070223884715233e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.192641019821167,0.0,0.0,0.07999999821186066,8.418566703796387,0.0
257,14.049455881118774,False,1.8504950404167175,14.911822080612183,0.1673935353755951,1.2573968172073364,1.6523866653442383,0.0,0.0,0.0,8.258362770080566,0.0
258,14.07070279121399,False,0.011829427676275373,0.15297149308025837,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.07999999821186066,8.404894828796387,0.0
259,14.09252381324768,False,8.196939234039746e-05,0.0002230201607744675,0.05595291033387184,0.05595291033387184,2.1945533752441406,0.0,0.0,0.07999999821186066,8.408817291259766,0.0
260,14.203705549240112,False,1.8426336348056793,14.775086641311646,0.16676102578639984,1.2473974227905273,1.6525096893310547,0.0,0.0,0.0,8.254217147827148,0.0
261,14.225031614303589,False,0.011722258059307933,0.14875156804919243,0.05595291033387184,0.05595291033387184,2.1603751182556152,0.0,0.0,0.07999999821186066,8.402734756469727,0.0
262,14.246253967285156,False,8.510579391440842e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.1968348026275635,0.0,0.0,0.07999999821186066,8.406694412231445,0.0
263,14.358189821243286,False,1.8385215103626251,14.718937873840332,0.16643865406513214,1.242356777191162,1.6525096893310547,0.0,0.0,0.0,8.249615669250488,0.0
264,14.379550218582153,False,0.011674329871311784,0.14835834503173828,0.05595291033387184,0.05595291033387184,2.158421754837036,0.0,0.0,0.07999999821186066,8.401591300964355,0.0
265,14.40078592300415,False,8.470424290862866e-05,0.00025288107281085104,0.05595291033387184,0.05595291033387184,2.1946353912353516,0.0,0.0,0.07999999821186066,8.405582427978516,0.0
266,14.512690544128418,False,1.8305137753486633,14.557172060012817,0.16581480205059052,1.2303355932235718,1.6524276733398438,0.0,0.0,0.0,8.245824813842773,0.0
267,14.53395676612854,False,0.011566054308786988,0.14416081830859184,0.05595291033387184,0.05595291033387184,2.15736985206604,0.0,0.0,0.07999999821186066,8.393502235412598,0.0
268,14.555233240127563,False,7.82821916800458e-05,0.0002195078195654787,0.05595291033387184,0.05595291033387184,2.1934878826141357,0.0,0.0,0.07999999821186066,8.397614479064941,0.0
269,14.667088985443115,False,1.846562922000885,14.830290079116821,0.16700220108032227,1.2517824172973633,1.6529468297958374,0.0,0.0,0.0,8.241496086120605,0.0
270,14.688462018966675,False,0.011857731733471155,0.15182365663349628,0.05595291033387184,0.05595291033387184,2.156987428665161,0.0,0.0,0.07999999821186066,8.38992691040039,0.0
271,14.709659576416016,False,8.446426363661885e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.19307804107666,0.0,0.0,0.07999999821186066,8.393909454345703,0.0
272,14.821964740753174,False,1.8139880895614624,14.360949993133545,0.16439615190029144,1.2169075012207031,1.6526463031768799,0.0,0.0,0.0,8.23742961883545,0.0
273,14.843198299407959,False,0.011367803672328591,0.1423086505383253,0.05595291033387184,0.05595291033387184,2.159268617630005,0.0,0.0,0.07999999821186066,8.38626480102539,0.0
274,14.8643479347229,False,7.756341801723465e-05,0.00020267771105864085,0.05595291033387184,0.05595291033387184,2.195427656173706,0.0,0.0,0.07999999821186066,8.39031982421875,0.0
275,14.976022720336914,False,1.8309326469898224,14.60825800895691,0.1658385694026947,1.235417366027832,1.6528375148773193,0.0,0.0,0.0,8.233841896057129,0.0
276,14.997881889343262,False,0.011600530706346035,0.14798332937061787,0.05595291033387184,0.05595291033387184,2.154952049255371,0.0,0.0,0.08500000089406967,8.384157180786133,0.0
277,15.01903748512268,False,8.762209290580358e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.191206693649292,0.0,0.0,0.08500000089406967,8.388134956359863,0.0
278,15.130946636199951,False,1.8298575282096863,14.712905883789062,0.16553282737731934,1.2411000728607178,1.6526188850402832,0.0,0.0,0.0,8.229183197021484,0.0
279,15.15217399597168,False,0.011692537227645516,0.14924630522727966,0.05595291033387184,0.05595291033387184,2.1554300785064697,0.0,0.0,0.08500000089406967,8.382585525512695,0.0
280,15.173352718353271,False,8.37049628898967e-05,0.00021696418116334826,0.05595291033387184,0.05595291033387184,2.191671133041382,0.0,0.0,0.08500000089406967,8.386625289916992,0.0
281,15.285207271575928,False,1.8361690640449524,14.744218587875366,0.16599798202514648,1.2436271905899048,1.6527281999588013,0.0,0.0,0.0,8.224859237670898,0.0
282,15.306483745574951,False,0.011626222403720021,0.1471252366900444,0.05595291033387184,0.05595291033387184,2.1554300785064697,0.0,0.0,0.07999999821186066,8.373149871826172,0.0
283,15.327948808670044,False,8.404724212596193e-05,0.00018923044990515336,0.05595291033387184,0.05595291033387184,2.191520929336548,0.0,0.0,0.07999999821186066,8.377105712890625,0.0
284,15.43971872329712,False,1.813783347606659,14.387991428375244,0.1641644835472107,1.2156097888946533,1.652591586112976,0.0,0.0,0.0,8.220630645751953,0.0
285,15.460958003997803,False,0.01136386999860406,0.1405478548258543,0.05595291033387184,0.05595291033387184,2.1530396938323975,0.0,0.0,0.07499999552965164,8.367280006408691,0.0
286,15.482131958007812,False,7.569838999188505e-05,0.00021696418116334826,0.05595291033387184,0.05595291033387184,2.1891984939575195,0.0,0.0,0.07499999552965164,8.371206283569336,0.0
287,15.594151735305786,False,1.8131469190120697,14.467262029647827,0.1638798862695694,1.2239562273025513,1.6523183584213257,0.0,0.0,0.0,8.216276168823242,0.0
288,15.616345167160034,False,0.01141764223575592,0.14382999390363693,0.05595291033387184,0.05595291033387184,2.1535041332244873,0.0,0.0,0.07999999821186066,8.362714767456055,0.0
289,15.637548446655273,False,8.645013622299302e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.189553737640381,0.0,0.0,0.07999999821186066,8.36668586730957,0.0
290,15.74913763999939,False,1.8024836480617523,14.341696500778198,0.16308988630771637,1.2136836051940918,1.6523730754852295,0.0,0.0,0.0,8.212447166442871,0.0
291,15.770355701446533,False,0.011223923647776246,0.14089202508330345,0.05595291033387184,0.05595291033387184,2.154118776321411,0.0,0.0,0.08500000089406967,8.362213134765625,0.0
292,15.791651010513306,False,8.17069667391479e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.189908981323242,0.0,0.0,0.08500000089406967,8.366168975830078,0.0
293,15.903168439865112,False,1.7977386713027954,14.272017478942871,0.16248132288455963,1.2059109210968018,1.6522637605667114,0.0,0.0,0.0,8.208169937133789,0.0
294,15.924447059631348,False,0.01114373211748898,0.13921727426350117,0.05595291033387184,0.05595291033387184,2.1564955711364746,0.0,0.0,0.08500000089406967,8.357866287231445,0.0
295,15.94560170173645,False,8.583145245211199e-05,0.0002086162567138672,0.05595291033387184,0.05595291033387184,2.1927366256713867,0.0,0.0,0.08500000089406967,8.361742973327637,0.0
296,16.05729866027832,False,1.7920631170272827,14.232802391052246,0.16190466284751892,1.206566572189331,1.6524549722671509,0.0,0.0,0.0,8.204277038574219,0.0
297,16.078500509262085,False,0.011147561017423868,0.13967230916023254,0.05595291033387184,0.05595291033387184,2.1531214714050293,0.0,0.0,0.07999999821186066,8.35496711730957,0.0
298,16.09959363937378,False,8.013124897843227e-05,0.00018128044757759199,0.05595291033387184,0.05595291033387184,2.1892943382263184,0.0,0.0,0.07999999821186066,8.358882904052734,0.0
299,16.212368965148926,False,1.787993609905243,14.240721464157104,0.16148336231708527,1.206566572189331,1.652441382408142,0.0,0.0,0.0,8.199995040893555,0.0
300,16.23421859741211,False,0.011090837651863694,0.13796977698802948,0.05595291033387184,0.05595291033387184,2.1522746086120605,0.0,0.0,0.07499999552965164,8.347295761108398,0.0
301,16.25543189048767,False,8.150113899318967e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.188420057296753,0.0,0.0,0.07499999552965164,8.351160049438477,0.0
302,16.368310928344727,False,1.7663849890232086,14.016664028167725,0.15966133773326874,1.1889173984527588,1.652250051498413,0.0,0.0,0.0,8.19625473022461,0.0
303,16.389524698257446,False,0.010743050370365381,0.1337016187608242,0.05595291033387184,0.05595291033387184,2.154883623123169,0.0,0.0,0.07499999552965164,8.342573165893555,0.0
304,16.410810708999634,False,7.955582077556755e-05,0.0001843171958171297,0.05595291033387184,0.05595291033387184,2.191070079803467,0.0,0.0,0.07499999552965164,8.34653091430664,0.0
305,16.52327871322632,False,1.7472198605537415,13.831074237823486,0.15789681673049927,1.1703392267227173,1.651963233947754,0.0,0.0,0.0,8.192597389221191,0.0
306,16.54464077949524,False,0.010653751669451594,0.13119148090481758,0.05595291033387184,0.05595291033387184,2.1561131477355957,0.0,0.0,0.07999999821186066,8.342263221740723,0.0
307,16.566115617752075,False,8.235419045377057e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.1923131942749023,0.0,0.0,0.07999999821186066,8.34646987915039,0.0
308,16.677807331085205,False,1.7627090215682983,14.021703004837036,0.15926040709018707,1.1876059770584106,1.6520452499389648,0.0,0.0,0.0,8.188584327697754,0.0
309,16.69953179359436,False,0.010848662350326777,0.1365057658404112,0.05595291033387184,0.05595291033387184,2.154419183731079,0.0,0.0,0.07499999552965164,8.334556579589844,0.0
310,16.720820665359497,False,8.045847607718315e-05,0.00020267771105864085,0.05595291033387184,0.05595291033387184,2.190592050552368,0.0,0.0,0.07499999552965164,8.338479042053223,0.0
311,16.832589626312256,False,1.7580588161945343,14.041178226470947,0.15877662599086761,1.18826162815094,1.652332067489624,0.0,0.0,0.0,8.184794425964355,0.0
312,16.85605001449585,False,0.010706204921007156,0.13369164429605007,0.05595291033387184,0.05595291033387184,2.1554300785064697,0.0,0.0,0.07499999552965164,8.332263946533203,0.0
313,16.879329919815063,False,8.1468988355482e-05,0.0002158383904315997,0.05595291033387184,0.05595291033387184,2.1915481090545654,0.0,0.0,0.07499999552965164,8.336058616638184,0.0
314,17.00189995765686,False,1.7370431125164032,13.709594011306763,0.1569419801235199,1.1602715253829956,1.6521954536437988,0.0,0.0,0.0,8.180963516235352,0.0
315,17.023612022399902,False,0.01045451033860445,0.12757924385368824,0.05595291033387184,0.05595291033387184,2.155935525894165,0.0,0.0,0.07499999552965164,8.330135345458984,0.0
316,17.04473638534546,False,8.28265638119774e-05,0.00017881393432617188,0.05595291033387184,0.05595291033387184,2.1920673847198486,0.0,0.0,0.07499999552965164,8.334040641784668,0.0
317,17.156877994537354,False,1.7490394413471222,13.874093294143677,0.15784034132957458,1.175011157989502,1.6523730754852295,0.0,0.0,0.0,8.176801681518555,0.0
318,17.178122997283936,False,0.01062028924934566,0.13091444037854671,0.05595291033387184,0.05595291033387184,2.1566050052642822,0.0,0.0,0.07499999552965164,8.325239181518555,0.0
319,17.19935131072998,False,8.061533662839793e-05,0.0001843171958171297,0.05595291033387184,0.05595291033387184,2.1923952102661133,0.0,0.0,0.07499999552965164,8.329081535339355,0.0
320,17.31187391281128,False,1.7370931804180145,13.659828901290894,0.15693868696689606,1.1616239547729492,1.6520315408706665,0.0,0.0,0.0,8.172551155090332,0.0
321,17.33313488960266,False,0.010476388270035386,0.12686820700764656,0.05595291033387184,0.05595291033387184,2.1546106338500977,0.0,0.0,0.07499999552965164,8.317425727844238,0.0
322,17.354753971099854,False,8.096472811303101e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1903188228607178,0.0,0.0,0.07499999552965164,8.321332931518555,0.0
323,17.469271421432495,False,1.7476491630077362,13.872967958450317,0.15764835476875305,1.1756805181503296,1.6523457765579224,0.0,0.0,0.0,8.167957305908203,0.0
324,17.490737199783325,False,0.010695178061723709,0.1313004456460476,0.05595291033387184,0.05595291033387184,2.1581621170043945,0.0,0.0,0.07499999552965164,8.316908836364746,0.0
325,17.512054204940796,False,8.44608530314872e-05,0.00021490759536391124,0.05595291033387184,0.05595291033387184,2.193679094314575,0.0,0.0,0.07499999552965164,8.320852279663086,0.0
326,17.6263427734375,False,1.753423810005188,13.97199273109436,0.15819284319877625,1.18826162815094,1.6523866653442383,0.0,0.0,0.0,8.164209365844727,0.0
327,17.647645711898804,False,0.01067159348167479,0.13430126942694187,0.05595291033387184,0.05595291033387184,2.1570966243743896,0.0,0.0,0.07499999552965164,8.314316749572754,0.0
328,17.668726444244385,False,8.617743333161343e-05,0.00022745634851162322,0.05595291033387184,0.05595291033387184,2.1932966709136963,0.0,0.0,0.07499999552965164,8.318248748779297,0.0
329,17.782694339752197,False,1.7404857277870178,13.890385627746582,0.15698525309562683,1.1756805181503296,1.6524003744125366,0.0,0.0,0.0,8.160344123840332,0.0
330,17.804367303848267,False,0.010625437134876847,0.13523866422474384,0.05595291033387184,0.05595291033387184,2.1578891277313232,0.0,0.0,0.07499999552965164,8.31137466430664,0.0
331,17.82555365562439,False,8.096982128336094e-05,0.00018143349734600633,0.05595291033387184,0.05595291033387184,2.1939661502838135,0.0,0.0,0.07499999552965164,8.315160751342773,0.0
332,17.93944549560547,False,1.7581954598426819,14.072293043136597,0.15849336981773376,1.1935209035873413,1.6527146100997925,0.0,0.0,0.0,8.15658950805664,0.0
333,17.96064066886902,False,0.010705440072342753,0.13414284214377403,0.05595291033387184,0.05595291033387184,2.160921573638916,0.0,0.0,0.07499999552965164,8.305604934692383,0.0
334,17.98198127746582,False,8.04460341896629e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1969850063323975,0.0,0.0,0.07499999552965164,8.30948257446289,0.0
335,18.09624218940735,False,1.73079252243042,13.639254570007324,0.1561426818370819,1.1562144756317139,1.6531926393508911,0.0,0.0,0.0,8.153284072875977,0.0
336,18.11742663383484,False,0.01042366842739284,0.1318414881825447,0.05595291033387184,0.05595291033387184,2.1575610637664795,0.0,0.0,0.07499999552965164,8.301031112670898,0.0
337,18.138882160186768,False,8.098088983388152e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.1938021183013916,0.0,0.0,0.07499999552965164,8.304902076721191,0.0
338,18.25301504135132,False,1.7436636984348297,13.958176374435425,0.15718314051628113,1.1803386211395264,1.65301513671875,0.0,0.0,0.0,8.14914608001709,0.0
339,18.274442672729492,False,0.010643273126333952,0.13357648625969887,0.05595291033387184,0.05595291033387184,2.1585447788238525,0.0,0.0,0.07499999552965164,8.298698425292969,0.0
340,18.29576349258423,False,8.080550287559163e-05,0.00019415339920669794,0.05595291033387184,0.05595291033387184,2.194689989089966,0.0,0.0,0.07499999552965164,8.302690505981445,0.0
341,18.41012215614319,False,1.7424564063549042,13.988499641418457,0.1570408046245575,1.1823194026947021,1.6529604196548462,0.0,0.0,0.0,8.145035743713379,0.0
342,18.431758642196655,False,0.01069231890141964,0.13315806165337563,0.05595291033387184,0.05595291033387184,2.1539957523345947,0.0,0.0,0.07499999552965164,8.292594909667969,0.0
343,18.452913999557495,False,8.38157120597316e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1901957988739014,0.0,0.0,0.07499999552965164,8.29649543762207,0.0
344,18.564878463745117,False,1.7351627349853516,13.814120292663574,0.1563538908958435,1.1683311462402344,1.652673602104187,0.0,0.0,0.0,8.141149520874023,0.0
345,18.586379766464233,False,0.010477580362930894,0.12926812283694744,0.05595291033387184,0.05595291033387184,2.1543099880218506,0.0,0.0,0.07499999552965164,8.290267944335938,0.0
346,18.60778260231018,False,7.845773325243499e-05,0.0001526914638816379,0.05595291033387184,0.05595291033387184,2.1904144287109375,0.0,0.0,0.07499999552965164,8.294195175170898,0.0
347,18.720125675201416,False,1.7208200693130493,13.62977385520935,0.15505218505859375,1.1541790962219238,1.6526052951812744,0.0,0.0,0.0,8.13769817352295,0.0
348,18.741427898406982,False,0.010288122575730085,0.12578085996210575,0.05595291033387184,0.05595291033387184,2.1541733741760254,0.0,0.0,0.07499999552965164,8.287939071655273,0.0
349,18.762531995773315,False,7.898453986854292e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1896629333496094,0.0,0.0,0.07499999552965164,8.291826248168945,0.0
350,18.874693155288696,False,1.7053315043449402,13.405938148498535,0.1535995453596115,1.1384832859039307,1.6525369882583618,0.0,0.0,0.0,8.133904457092285,0.0
351,18.8961820602417,False,0.010143035324290395,0.12310289777815342,0.05595291033387184,0.05595291033387184,2.1563589572906494,0.0,0.0,0.07499999552965164,8.280156135559082,0.0
352,18.91767978668213,False,8.326711395056918e-05,0.0002230201607744675,0.05595291033387184,0.05595291033387184,2.192490816116333,0.0,0.0,0.07499999552965164,8.284015655517578,0.0
353,19.02975845336914,False,1.7137418687343597,13.627007007598877,0.15417437255382538,1.1616239547729492,1.652564287185669,0.0,0.0,0.0,8.130158424377441,0.0
354,19.051433324813843,False,0.010311369551345706,0.12607639655470848,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.07499999552965164,8.28001594543457,0.0
355,19.072701454162598,False,8.039983185881283e-05,0.00018907454432337545,0.05595291033387184,0.05595291033387184,2.1910974979400635,0.0,0.0,0.07499999552965164,8.283977508544922,0.0
356,19.185099601745605,False,1.7036639153957367,13.415415287017822,0.15336307883262634,1.1439610719680786,1.6522774696350098,0.0,0.0,0.0,8.126429557800293,0.0
357,19.206411838531494,False,0.010068154660984874,0.12288997881114483,0.05595291033387184,0.05595291033387184,2.15616774559021,0.0,0.0,0.07499999552965164,8.276579856872559,0.0
358,19.227555990219116,False,7.880274097260553e-05,0.000182653220690554,0.05595291033387184,0.05595291033387184,2.192258596420288,0.0,0.0,0.07499999552965164,8.280451774597168,0.0
359,19.34011936187744,False,1.6892266273498535,13.259692192077637,0.1519942432641983,1.1274183988571167,1.6524003744125366,0.0,0.0,0.0,8.122737884521484,0.0
360,19.361485481262207,False,0.009882382582873106,0.12013208121061325,0.05595291033387184,0.05595291033387184,2.1566321849823,0.0,0.0,0.07499999552965164,8.273710250854492,0.0
361,19.38302779197693,False,8.070980584307108e-05,0.00018907454432337545,0.05595291033387184,0.05595291033387184,2.1922447681427,0.0,0.0,0.07499999552965164,8.277562141418457,0.0
362,19.49554967880249,False,1.680884063243866,13.233331441879272,0.1511077582836151,1.123948574066162,1.6522637605667114,0.0,0.0,0.0,8.119231224060059,0.0
363,19.516894340515137,False,0.009917584247887135,0.12162359431385994,0.05595291033387184,0.05595291033387184,2.1610991954803467,0.0,0.0,0.07499999552965164,8.270302772521973,0.0
364,19.538241863250732,False,8.019335837161634e-05,0.00017881393432617188,0.05595291033387184,0.05595291033387184,2.1963565349578857,0.0,0.0,0.07499999552965164,8.274348258972168,0.0
365,19.65074133872986,False,1.6952899098396301,13.397870063781738,0.15246929228305817,1.139166235923767,1.651963233947754,0.0,0.0,0.0,8.114842414855957,0.0
366,19.672066926956177,False,0.009999459143728018,0.12167149223387241,0.05595291033387184,0.05595291033387184,2.16070294380188,0.0,0.0,0.07499999552965164,8.262210845947266,0.0
367,19.693455457687378,False,8.086012712738011e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1957554817199707,0.0,0.0,0.07499999552965164,8.266048431396484,0.0
368,19.805768251419067,False,1.6862747073173523,13.317745923995972,0.15163449943065643,1.1315847635269165,1.6517173051834106,0.0,0.0,0.0,8.111157417297363,0.0
369,19.82721185684204,False,0.00992395100183785,0.12152387760579586,0.05595291033387184,0.05595291033387184,2.156386375427246,0.0,0.0,0.07499999552965164,8.258889198303223,0.0
370,19.848442554473877,False,8.043230081966612e-05,0.00018128044757759199,0.05595291033387184,0.05595291033387184,2.1913843154907227,0.0,0.0,0.07499999552965164,8.262680053710938,0.0
371,19.96040177345276,False,1.6795901954174042,13.196473121643066,0.15111608803272247,1.1232519149780273,1.6518129110336304,0.0,0.0,0.0,8.107719421386719,0.0
372,19.981839179992676,False,0.00988611951470375,0.11896101757884026,0.05595291033387184,0.05595291033387184,2.1568782329559326,0.0,0.0,0.07499999552965164,8.254166603088379,0.0
373,20.0030779838562,False,8.508178325428162e-05,0.0002230201607744675,0.05595291033387184,0.05595291033387184,2.192941427230835,0.0,0.0,0.07499999552965164,8.258173942565918,0.0
374,20.116129636764526,False,1.674923598766327,13.151193857192993,0.15079034864902496,1.1218585968017578,1.652099847793579,0.0,0.0,0.0,8.104164123535156,0.0
375,20.137553691864014,False,0.009763386915437877,0.12135599739849567,0.05595291033387184,0.05595291033387184,2.1568233966827393,0.0,0.0,0.07499999552965164,8.251184463500977,0.0
376,20.15936255455017,False,8.833261745166965e-05,0.00018128044757759199,0.05595291033387184,0.05595291033387184,2.1929142475128174,0.0,0.0,0.07499999552965164,8.254999160766602,0.0
377,20.271061658859253,False,1.6684405505657196,13.129228353500366,0.1502649039030075,1.1225552558898926,1.6523457765579224,0.0,0.0,0.0,8.10102367401123,0.0
378,20.292462587356567,False,0.009723277180455625,0.12045933865010738,0.05595291033387184,0.05595291033387184,2.155867338180542,0.0,0.0,0.07499999552965164,8.246892929077148,0.0
379,20.313733100891113,False,8.279767826024909e-05,0.0002086162567138672,0.05595291033387184,0.05595291033387184,2.1920125484466553,0.0,0.0,0.07499999552965164,8.25074577331543,0.0
380,20.426347732543945,False,1.6842558979988098,13.399789333343506,0.15146900713443756,1.1419119834899902,1.6525369882583618,0.0,0.0,0.0,8.097138404846191,0.0
381,20.447713375091553,False,0.009929117513820529,0.12201565317809582,0.05595291033387184,0.05595291033387184,2.1547062397003174,0.0,0.0,0.07499999552965164,8.245294570922852,0.0
382,20.468899250030518,False,8.370115210709628e-05,0.00017120129996328615,0.05595291033387184,0.05595291033387184,2.190892457962036,0.0,0.0,0.07499999552965164,8.249137878417969,0.0
383,20.581284999847412,False,1.6673912107944489,13.150690793991089,0.1499415636062622,1.1225552558898926,1.652482271194458,0.0,0.0,0.0,8.093618392944336,0.0
384,20.602611303329468,False,0.009725380223244429,0.11757361702620983,0.05595291033387184,0.05595291033387184,2.1551706790924072,0.0,0.0,0.07499999552965164,8.246076583862305,0.0
385,20.624186515808105,False,8.354842066182755e-05,0.00016924464944167994,0.05595291033387184,0.05595291033387184,2.1913022994995117,0.0,0.0,0.07499999552965164,8.249709129333496,0.0
386,20.735863208770752,False,1.6593995690345764,13.056927919387817,0.1492786407470703,1.113457441329956,1.652304768562317,0.0,0.0,0.0,8.089872360229492,0.0
387,20.756981134414673,False,0.009616950410418212,0.11667434126138687,0.05595291033387184,0.05595291033387184,2.157014846801758,0.0,0.0,0.07499999552965164,8.239130973815918,0.0
388,20.778176069259644,False,7.945205652504228e-05,0.0002154235880880151,0.05595291033387184,0.05595291033387184,2.1920673847198486,0.0,0.0,0.07499999552965164,8.242979049682617,0.0
389,20.890913009643555,False,1.658540666103363,13.091886043548584,0.14916463196277618,1.1190582513809204,1.6523183584213257,0.0,0.0,0.0,8.086503982543945,0.0
390,20.91242241859436,False,0.009585364605300128,0.12007455341517925,0.05595291033387184,0.05595291033387184,2.1592824459075928,0.0,0.0,0.07499999552965164,8.237726211547852,0.0
391,20.93385887145996,False,8.016485480766278e-05,0.0002154235880880151,0.05595291033387184,0.05595291033387184,2.1953184604644775,0.0,0.0,0.07499999552965164,8.24163818359375,0.0
392,21.045633792877197,False,1.6525520384311676,13.036144971847534,0.14853686094284058,1.112747073173523,1.652482271194458,0.0,0.0,0.0,8.083297729492188,0.0
393,21.06739568710327,False,0.009490649681538343,0.1170666515827179,0.05595291033387184,0.05595291033387184,2.157069444656372,0.0,0.0,0.07499999552965164,8.23017406463623,0.0
394,21.088654041290283,False,8.541480383428279e-05,0.00020267771105864085,0.05595291033387184,0.05595291033387184,2.193009853363037,0.0,0.0,0.07499999552965164,8.234018325805664,0.0
395,21.200966119766235,False,1.647784560918808,12.985529899597168,0.14795541763305664,1.1085261106491089,1.6523183584213257,0.0,0.0,0.0,8.079474449157715,0.0
396,21.22264051437378,False,0.009499266743659973,0.11644863523542881,0.05595291033387184,0.05595291033387184,2.155867338180542,0.0,0.0,0.07499999552965164,8.232511520385742,0.0
397,21.243932962417603,False,7.846336302463897e-05,0.0001822687772801146,0.05595291033387184,0.05595291033387184,2.190673828125,0.0,0.0,0.07499999552965164,8.236433029174805,0.0
398,21.356591939926147,False,1.6410630941390991,12.937052249908447,0.14745885133743286,1.1042777299880981,1.652304768562317,0.0,0.0,0.0,8.075627326965332,0.0
399,21.377917766571045,False,0.009369407198391855,0.11396833695471287,0.05595291033387184,0.05595291033387184,2.1543235778808594,0.0,0.0,0.07499999552965164,8.225114822387695,0.0
400,21.39933490753174,False,8.007456017367076e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.1905100345611572,0.0,0.0,0.07499999552965164,8.228975296020508,0.0
401,21.51151943206787,False,1.6296644508838654,12.77624249458313,0.1463613212108612,1.0900025367736816,1.652304768562317,0.0,0.0,0.0,8.072220802307129,0.0
402,21.532891035079956,False,0.009282075334340334,0.11223556473851204,0.05595291033387184,0.05595291033387184,2.1526434421539307,0.0,0.0,0.07499999552965164,8.222908020019531,0.0
403,21.554190158843994,False,8.38511641632067e-05,0.00019472494386718608,0.05595291033387184,0.05595291033387184,2.188624858856201,0.0,0.0,0.07499999552965164,8.226831436157227,0.0
404,21.666014432907104,False,1.6176040470600128,12.624291181564331,0.14540338516235352,1.079183578491211,1.6522910594940186,0.0,0.0,0.0,8.068204879760742,0.0
405,21.687410354614258,False,0.009145696531049907,0.10867302305996418,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.07499999552965164,8.22171401977539,0.0
406,21.708606243133545,False,7.902680408733431e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.190441608428955,0.0,0.0,0.07499999552965164,8.225584983825684,0.0
407,21.8207266330719,False,1.624094694852829,12.74516224861145,0.1458948850631714,1.0864099264144897,1.652113437652588,0.0,0.0,0.0,8.064640045166016,0.0
408,21.842151403427124,False,0.009237265912815928,0.11018269695341587,0.05595291033387184,0.05595291033387184,2.157315254211426,0.0,0.0,0.07499999552965164,8.218235969543457,0.0
409,21.863232374191284,False,8.216744390665554e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1920535564422607,0.0,0.0,0.07499999552965164,8.222192764282227,0.0
410,21.975563526153564,False,1.6339412331581116,12.785205841064453,0.1466735303401947,1.0928713083267212,1.6519086360931396,0.0,0.0,0.0,8.060708045959473,0.0
411,21.99675154685974,False,0.009306077263318002,0.11133664287626743,0.05595291033387184,0.05595291033387184,2.154788017272949,0.0,0.0,0.07499999552965164,8.209503173828125,0.0
412,22.01783585548401,False,7.829880814824719e-05,0.00018907454432337545,0.05595291033387184,0.05595291033387184,2.190810441970825,0.0,0.0,0.07499999552965164,8.213207244873047,0.0
413,22.13135600090027,False,1.6137799620628357,12.571247816085815,0.14475609362125397,1.0762739181518555,1.6521681547164917,0.0,0.0,0.0,8.057269096374512,0.0
414,22.154785871505737,False,0.009111887775361538,0.10719796642661095,0.05595291033387184,0.05595291033387184,2.156932830810547,0.0,0.0,0.07499999552965164,8.208032608032227,0.0
415,22.178441524505615,False,8.728472494112793e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1929688453674316,0.0,0.0,0.07499999552965164,8.21182632446289,0.0
416,22.30357551574707,False,1.6043873131275177,12.37852931022644,0.14396700263023376,1.0616300106048584,1.6523457765579224,0.0,0.0,0.0,8.053784370422363,0.0
417,22.32485580444336,False,0.008988328045234084,0.1041061244904995,0.05595291033387184,0.05595291033387184,2.1560721397399902,0.0,0.0,0.07499999552965164,8.204216003417969,0.0
418,22.34607481956482,False,8.18969783722423e-05,0.0002154235880880151,0.05595291033387184,0.05595291033387184,2.1917667388916016,0.0,0.0,0.07499999552965164,8.208109855651855,0.0
419,22.460405349731445,False,1.6140744090080261,12.525871992111206,0.14467543363571167,1.0733642578125,1.6525096893310547,0.0,0.0,0.0,8.050321578979492,0.0
420,22.481578826904297,False,0.009152066777460277,0.10886846110224724,0.05595291033387184,0.05595291033387184,2.1561405658721924,0.0,0.0,0.07499999552965164,8.197315216064453,0.0
421,22.50294780731201,False,7.808034752088133e-05,0.0002086162567138672,0.05595291033387184,0.05595291033387184,2.192203998565674,0.0,0.0,0.07499999552965164,8.201131820678711,0.0
422,22.617146968841553,False,1.6358640789985657,12.915982007980347,0.1465015411376953,1.1049879789352417,1.6526188850402832,0.0,0.0,0.0,8.047106742858887,0.0
423,22.640786170959473,False,0.009392763604409993,0.11334017850458622,0.05595291033387184,0.05595291033387184,2.159050226211548,0.0,0.0,0.07499999552965164,8.19902515411377,0.0
424,22.66411828994751,False,8.239551789301913e-05,0.0001794337367755361,0.05595291033387184,0.05595291033387184,2.1951544284820557,0.0,0.0,0.07499999552965164,8.202808380126953,0.0
425,22.789302110671997,False,1.6259460151195526,12.729264497756958,0.1456381380558014,1.0900025367736816,1.6524549722671509,0.0,0.0,0.0,8.043991088867188,0.0
426,22.810546398162842,False,0.009356607333756983,0.11256315745413303,0.05595291033387184,0.05595291033387184,2.1566460132598877,0.0,0.0,0.07499999552965164,8.196248054504395,0.0
427,22.83172082901001,False,8.09156790637644e-05,0.0001928894744196441,0.05595291033387184,0.05595291033387184,2.19270920753479,0.0,0.0,0.07499999552965164,8.200164794921875,0.0
428,22.946882963180542,False,1.637452095746994,13.04103970527649,0.14657162129878998,1.1155611276626587,1.6523730754852295,0.0,0.0,0.0,8.040485382080078,0.0
429,22.968501329421997,False,0.009525427012704313,0.11592243798077106,0.05595291033387184,0.05595291033387184,2.160484552383423,0.0,0.0,0.07499999552965164,8.189428329467773,0.0
430,22.98966407775879,False,7.989058758539613e-05,0.0002230201607744675,0.05595291033387184,0.05595291033387184,2.194758415222168,0.0,0.0,0.07499999552965164,8.193330764770508,0.0
431,23.104199647903442,False,1.6277489066123962,12.75632381439209,0.14580903947353363,1.0928713083267212,1.6524003744125366,0.0,0.0,0.0,8.036483764648438,0.0
432,23.125581979751587,False,0.009344374993816018,0.11119257658720016,0.05595291033387184,0.05595291033387184,2.164172887802124,0.0,0.0,0.07499999552965164,8.185970306396484,0.0
433,23.146735668182373,False,7.9537066994817e-05,0.000182653220690554,0.05595291033387184,0.05595291033387184,2.1986379623413086,0.0,0.0,0.07499999552965164,8.189801216125488,0.0
434,23.26185941696167,False,1.6069024801254272,12.545111179351807,0.1439768373966217,1.0755499601364136,1.6521408557891846,0.0,0.0,0.0,8.033811569213867,0.0
435,23.283122062683105,False,0.00901399354916066,0.10902735404670238,0.05595291033387184,0.05595291033387184,2.1612493991851807,0.0,0.0,0.07499999552965164,8.183222770690918,0.0
436,23.304768562316895,False,8.027831427170895e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.1955370903015137,0.0,0.0,0.07499999552965164,8.187017440795898,0.0
437,23.419049739837646,False,1.6273082792758942,12.51793384552002,0.146226704120636,1.072640299797058,1.652099847793579,0.0,0.0,0.0,8.030238151550293,0.0
438,23.440990209579468,False,0.009169070981442928,0.11069615371525288,0.05595291033387184,0.05595291033387184,2.1551568508148193,0.0,0.0,0.07499999552965164,8.182489395141602,0.0
439,23.46243643760681,False,7.557267508673249e-05,0.00017881393432617188,0.05595291033387184,0.05595291033387184,2.1906328201293945,0.0,0.0,0.07499999552965164,8.186147689819336,0.0
440,23.576749801635742,False,1.6339322924613953,12.669752836227417,0.1466185450553894,1.0849756002426147,1.6522637605667114,0.0,0.0,0.0,8.02674674987793,0.0
441,23.598246812820435,False,0.009241150110028684,0.10918001644313335,0.05595291033387184,0.05595291033387184,2.1513867378234863,0.0,0.0,0.07499999552965164,8.171780586242676,0.0
442,23.61945080757141,False,8.708380846655928e-05,0.00025331974029541016,0.05595291033387184,0.05595291033387184,2.1861932277679443,0.0,0.0,0.07499999552965164,8.175582885742188,0.0
443,23.734075784683228,False,1.5885134041309357,12.316248416900635,0.1421544849872589,1.0564663410186768,1.651963233947754,0.0,0.0,0.0,8.022674560546875,0.0
444,23.75545907020569,False,0.008895559585653245,0.10447239503264427,0.05595291033387184,0.05595291033387184,2.1524248123168945,0.0,0.0,0.07000000029802322,8.172113418579102,0.0
445,23.776731729507446,False,8.228847946156748e-05,0.0001946224620041903,0.05595291033387184,0.05595291033387184,2.1883652210235596,0.0,0.0,0.07000000029802322,8.17584228515625,0.0
446,23.889023542404175,False,1.6154608130455017,12.457858324050903,0.14505881071090698,1.067517638206482,1.6517856121063232,0.0,0.0,0.0,8.019098281860352,0.0
447,23.910273551940918,False,0.009025141480378807,0.10670818388462067,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.07499999552965164,8.166712760925293,0.0
448,23.931531190872192,False,8.39983931655297e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.192805051803589,0.0,0.0,0.07499999552965164,8.170528411865234,0.0
449,24.04411029815674,False,1.6199609637260437,12.543528079986572,0.1453324854373932,1.0748258829116821,1.6517583131790161,0.0,0.0,0.0,8.015642166137695,0.0
450,24.06555151939392,False,0.009086449281312525,0.10987984947860241,0.05595291033387184,0.05595291033387184,2.158449172973633,0.0,0.0,0.07000000029802322,8.163874626159668,0.0
451,24.08682632446289,False,7.967718374857213e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.194608211517334,0.0,0.0,0.07000000029802322,8.167770385742188,0.0
452,24.1990704536438,False,1.6084761917591095,12.393615245819092,0.1444171667098999,1.0631053447723389,1.651840329170227,0.0,0.0,0.0,8.012828826904297,0.0
453,24.22069525718689,False,0.009019679855555296,0.10421370156109333,0.05595291033387184,0.05595291033387184,2.1562633514404297,0.0,0.0,0.07000000029802322,8.162930488586426,0.0
454,24.242006540298462,False,8.454409908154048e-05,0.00020267771105864085,0.05595291033387184,0.05595291033387184,2.190373420715332,0.0,0.0,0.07000000029802322,8.16671371459961,0.0
455,24.355259895324707,False,1.6048690676689148,12.321782112121582,0.14397670328617096,1.0564663410186768,1.6518539190292358,0.0,0.0,0.0,8.009583473205566,0.0
456,24.378835916519165,False,0.008893578196875751,0.10430986993014812,0.05595291033387184,0.05595291033387184,2.1610991954803467,0.0,0.0,0.07499999552965164,8.161189079284668,0.0
457,24.402078866958618,False,8.03493912826525e-05,0.00024713588572922163,0.05595291033387184,0.05595291033387184,2.1955642700195312,0.0,0.0,0.07499999552965164,8.1649169921875,0.0
458,24.52528977394104,False,1.5984191000461578,12.268527746200562,0.14343895018100739,1.0520130395889282,1.6520178318023682,0.0,0.0,0.0,8.006346702575684,0.0
459,24.546825408935547,False,0.0088914466323331,0.10430910624563694,0.05595291033387184,0.05595291033387184,2.160539150238037,0.0,0.0,0.07499999552965164,8.162805557250977,0.0
460,24.567923307418823,False,8.100304512481671e-05,0.00020267771105864085,0.05595291033387184,0.05595291033387184,2.1946628093719482,0.0,0.0,0.07499999552965164,8.166431427001953,0.0
461,24.680082321166992,False,1.6083644330501556,12.448728084564209,0.14418065547943115,1.0667799711227417,1.6520178318023682,0.0,0.0,0.0,8.003251075744629,0.0
462,24.701457500457764,False,0.008995679090730846,0.10869952850043774,0.05595291033387184,0.05595291033387184,2.1638312339782715,0.0,0.0,0.07499999552965164,8.153406143188477,0.0
463,24.722808837890625,False,8.268835699709598e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.1979002952575684,0.0,0.0,0.07499999552965164,8.15720272064209,0.0
464,24.8357937335968,False,1.6094973683357239,12.521827220916748,0.14424777030944824,1.072640299797058,1.6520042419433594,0.0,0.0,0.0,7.9998297691345215,0.0
465,24.85701298713684,False,0.00899418257176876,0.10664192959666252,0.05595291033387184,0.05595291033387184,2.1606757640838623,0.0,0.0,0.07499999552965164,8.150760650634766,0.0
466,24.878485202789307,False,7.924875717435498e-05,0.00016697447790647857,0.05595291033387184,0.05595291033387184,2.194895029067993,0.0,0.0,0.07499999552965164,8.154468536376953,0.0
467,24.990387201309204,False,1.5961520373821259,12.203004360198975,0.14317141473293304,1.0467811822891235,1.6521271467208862,0.0,0.0,0.0,7.997034072875977,0.0
468,25.01203465461731,False,0.00874331861268729,0.10261014103889465,0.05595291033387184,0.05595291033387184,2.1587631702423096,0.0,0.0,0.07000000029802322,8.144601821899414,0.0
469,25.033403873443604,False,8.275985237560235e-05,0.000168957412824966,0.05595291033387184,0.05595291033387184,2.192777633666992,0.0,0.0,0.07000000029802322,8.148444175720215,0.0
470,25.146801471710205,False,1.5878787636756897,12.181615829467773,0.14254482090473175,1.0452921390533447,1.6521817445755005,0.0,0.0,0.0,7.993844985961914,0.0
471,25.168108463287354,False,0.00878849474247545,0.10283160023391247,0.05595291033387184,0.05595291033387184,2.161891460418701,0.0,0.0,0.07000000029802322,8.146028518676758,0.0
472,25.189197063446045,False,8.003449693205766e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.195823907852173,0.0,0.0,0.07000000029802322,8.149822235107422,0.0
473,25.301522493362427,False,1.590103656053543,12.291666269302368,0.14257623255252838,1.0542397499084473,1.6520452499389648,0.0,0.0,0.0,7.991124153137207,0.0
474,25.322946310043335,False,0.00873719749506563,0.10328566655516624,0.05595291033387184,0.05595291033387184,2.1580803394317627,0.0,0.0,0.07499999552965164,8.138895034790039,0.0
475,25.344156980514526,False,8.278042514575645e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.194211959838867,0.0,0.0,0.07499999552965164,8.142661094665527,0.0
476,25.456635236740112,False,1.5913888812065125,12.277359962463379,0.14274828135967255,1.0527507066726685,1.6524003744125366,0.0,0.0,0.0,7.987703323364258,0.0
477,25.477846145629883,False,0.00876593345310539,0.10326540097594261,0.05595291033387184,0.05595291033387184,2.1594600677490234,0.0,0.0,0.07000000029802322,8.136417388916016,0.0
478,25.499127626419067,False,8.45320028020069e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1953866481781006,0.0,0.0,0.07000000029802322,8.14017105102539,0.0
479,25.611929655075073,False,1.5911588072776794,12.272049188613892,0.14271460473537445,1.0527507066726685,1.6524003744125366,0.0,0.0,0.0,7.984663009643555,0.0
480,25.633416175842285,False,0.008792029693722725,0.10381309315562248,0.05595291033387184,0.05595291033387184,2.159337043762207,0.0,0.0,0.07000000029802322,8.142988204956055,0.0
481,25.654814958572388,False,8.251022336480673e-05,0.0001843171958171297,0.05595291033387184,0.05595291033387184,2.193761110305786,0.0,0.0,0.07000000029802322,8.146300315856934,0.0
482,25.76764988899231,False,1.5728434920310974,12.021403312683105,0.141206294298172,1.0324786901474,1.6522910594940186,0.0,0.0,0.0,7.981707572937012,0.0
483,25.78935480117798,False,0.008605270413681865,0.10057239793241024,0.05595291033387184,0.05595291033387184,2.1567416191101074,0.0,0.0,0.07000000029802322,8.131863594055176,0.0
484,25.81061816215515,False,8.249247002822813e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.192641019821167,0.0,0.0,0.07000000029802322,8.135625839233398,0.0
485,25.923762798309326,False,1.5731221437454224,12.088462114334106,0.14108330011367798,1.0370275974273682,1.6524003744125366,0.0,0.0,0.0,7.978320121765137,0.0
486,25.94513750076294,False,0.008547487668693066,0.10023290291428566,0.05595291033387184,0.05595291033387184,2.1550066471099854,0.0,0.0,0.07499999552965164,8.13533878326416,0.0
487,25.96627902984619,False,8.234454071498476e-05,0.00017881393432617188,0.05595291033387184,0.05595291033387184,2.1909608840942383,0.0,0.0,0.07000000029802322,8.13897705078125,0.0
488,26.079416751861572,False,1.5616346895694733,11.891123056411743,0.1400335729122162,1.0218099355697632,1.652304768562317,0.0,0.0,0.0,7.975142955780029,0.0
489,26.100687980651855,False,0.00840010354295373,0.09825560264289379,0.05595291033387184,0.05595291033387184,2.156386375427246,0.0,0.0,0.06499999761581421,8.121849060058594,0.0
490,26.21377420425415,False,1.5670064091682434,12.08419680595398,0.14038442075252533,1.0355113744735718,1.650665521621704,0.0,0.0,0.0,7.969517230987549,0.0
491,26.235246419906616,False,0.008629612275399268,0.10300181806087494,0.05595291033387184,0.05595291033387184,2.1624789237976074,0.0,0.0,0.07000000029802322,8.125018119812012,0.0
492,26.256399631500244,False,8.402832463616505e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.197859287261963,0.0,0.0,0.07000000029802322,8.1290283203125,0.0
493,26.368732213974,False,1.5803182125091553,12.33866810798645,0.14152178168296814,1.0579416751861572,1.6526598930358887,0.0,0.0,0.0,7.969395160675049,0.0
494,26.38997173309326,False,0.008701880578882992,0.10670733638107777,0.05595291033387184,0.05595291033387184,2.1620144844055176,0.0,0.0,0.07000000029802322,8.118719100952148,0.0
495,26.411542892456055,False,7.848422683309764e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.196028709411621,0.0,0.0,0.07000000029802322,8.122542381286621,0.0
496,26.524781227111816,False,1.5812057256698608,12.327477931976318,0.14168502390384674,1.057204008102417,1.6526052951812744,0.0,0.0,0.0,7.965812683105469,0.0
497,26.546077013015747,False,0.008694694261066616,0.10396678000688553,0.05595291033387184,0.05595291033387184,2.1586813926696777,0.0,0.0,0.07000000029802322,8.115217208862305,0.0
498,26.567540884017944,False,8.236776920966804e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.192559003829956,0.0,0.0,0.07000000029802322,8.11899185180664,0.0
499,26.679444313049316,False,1.561487764120102,11.936094760894775,0.14003020524978638,1.0248699188232422,1.652482271194458,0.0,0.0,0.0,7.962851524353027,0.0
500,26.70103359222412,False,0.008457546355202794,0.09783787652850151,0.05595291033387184,0.05595291033387184,2.1586129665374756,0.0,0.0,0.07000000029802322,8.113102912902832,0.0
501,26.814346075057983,False,1.5662172436714172,12.091426849365234,0.1403898149728775,1.0362626314163208,1.650788426399231,0.0,0.0,0.0,7.957455158233643,0.0
502,26.835912227630615,False,0.008502594428136945,0.09947133250534534,0.05595291033387184,0.05595291033387184,2.159419059753418,0.0,0.0,0.07000000029802322,8.109527587890625,0.0
503,26.94928550720215,False,1.5452459454536438,11.809842586517334,0.1385788768529892,1.0133541822433472,1.6509387493133545,0.0,0.0,0.0,7.954828262329102,0.0
504,26.970494747161865,False,0.00826155359391123,0.09621817618608475,0.05595291033387184,0.05595291033387184,2.1554574966430664,0.0,0.0,0.07000000029802322,8.105080604553223,0.0
505,27.083000659942627,False,1.5429367125034332,11.770075559616089,0.13829226791858673,1.0102533102035522,1.650638222694397,0.0,0.0,0.0,7.951603889465332,0.0
506,27.104384660720825,False,0.00835906423162669,0.09732075035572052,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.07000000029802322,8.115673065185547,0.0
507,27.218898057937622,False,1.5598158538341522,12.084822654724121,0.13958917558193207,1.0355113744735718,1.6503922939300537,0.0,0.0,0.0,7.947985649108887,0.0
508,27.240318059921265,False,0.008485879516229033,0.09982245974242687,0.05595291033387184,0.05595291033387184,2.1610171794891357,0.0,0.0,0.07000000029802322,8.101404190063477,0.0
509,27.354779958724976,False,1.5652541816234589,12.07906723022461,0.1401570439338684,1.0355113744735718,1.6502693891525269,0.0,0.0,0.0,7.945126533508301,0.0
510,27.376077890396118,False,0.008567648474127054,0.10181859135627747,0.05595291033387184,0.05595291033387184,2.1605937480926514,0.0,0.0,0.07000000029802322,8.097494125366211,0.0
511,27.397178411483765,False,8.16322244645562e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1958649158477783,0.0,0.0,0.07000000029802322,8.101394653320312,0.0
512,27.511765003204346,False,1.558244675397873,12.014620304107666,0.13963714241981506,1.0317274332046509,1.6520452499389648,0.0,0.0,0.0,7.9445953369140625,0.0
513,27.533222436904907,False,0.008486807928420603,0.09803524240851402,0.05595291033387184,0.05595291033387184,2.161741256713867,0.0,0.0,0.07000000029802322,8.093191146850586,0.0
514,27.6476469039917,False,1.5581335127353668,12.026779651641846,0.13954150676727295,1.0317274332046509,1.650296688079834,0.0,0.0,0.0,7.939312934875488,0.0
515,27.669196844100952,False,0.008504479774273932,0.09852749295532703,0.05595291033387184,0.05595291033387184,2.1635854244232178,0.0,0.0,0.07000000029802322,8.092571258544922,0.0
516,27.783785104751587,False,1.5427528321743011,11.690235137939453,0.1383134424686432,1.0063737630844116,1.6503239870071411,0.0,0.0,0.0,7.936343193054199,0.0
517,27.80544400215149,False,0.008211858221329749,0.09766366332769394,0.05595291033387184,0.05595291033387184,2.157151460647583,0.0,0.0,0.07000000029802322,8.093629837036133,0.0
518,27.919631958007812,False,1.5423843264579773,11.831953525543213,0.138157457113266,1.0156627893447876,1.650406002998352,0.0,0.0,0.0,7.9336256980896,0.0
519,27.941546201705933,False,0.008333244477398694,0.09971114806830883,0.05595291033387184,0.05595291033387184,2.1554300785064697,0.0,0.0,0.07000000029802322,8.086148262023926,0.0
520,28.056183099746704,False,1.5451006591320038,11.904846429824829,0.13833735883235931,1.0218099355697632,1.650556206703186,0.0,0.0,0.0,7.930558681488037,0.0
521,28.077633380889893,False,0.008300115587189794,0.09702666662633419,0.05595291033387184,0.05595291033387184,2.1572470664978027,0.0,0.0,0.07000000029802322,8.083273887634277,0.0
522,28.192476749420166,False,1.5396350622177124,11.803667545318604,0.13788123428821564,1.0133541822433472,1.650406002998352,0.0,0.0,0.0,7.927851676940918,0.0
523,28.213968515396118,False,0.00831992132589221,0.09452030062675476,0.05595291033387184,0.05595291033387184,2.1535723209381104,0.0,0.0,0.06499999761581421,8.082612991333008,0.0
524,28.329068899154663,False,1.5353213250637054,11.719917058944702,0.1373622715473175,1.005595088005066,1.6503239870071411,0.0,0.0,0.0,7.924247741699219,0.0
525,28.350492238998413,False,0.008229912491515279,0.09698670357465744,0.05595291033387184,0.05595291033387184,2.1527936458587646,0.0,0.0,0.07000000029802322,8.07396125793457,0.0
526,28.46558427810669,False,1.5398496389389038,11.82079553604126,0.13777297735214233,1.0148978233337402,1.650214672088623,0.0,0.0,0.0,7.920954704284668,0.0
527,28.48686909675598,False,0.008317360188812017,0.0948589388281107,0.05595291033387184,0.05595291033387184,2.1577796936035156,0.0,0.0,0.07000000029802322,8.073690414428711,0.0
528,28.602025747299194,False,1.5444308519363403,11.894242763519287,0.13821332156658173,1.0202800035476685,1.6501600742340088,0.0,0.0,0.0,7.918220520019531,0.0
529,28.62358283996582,False,0.00833553436677903,0.09803764522075653,0.05595291033387184,0.05595291033387184,2.1594462394714355,0.0,0.0,0.07000000029802322,8.076811790466309,0.0
530,28.73949694633484,False,1.550959199666977,11.979224681854248,0.13872885704040527,1.0271648168563843,1.6502419710159302,0.0,0.0,0.0,7.915607452392578,0.0
531,28.76085901260376,False,0.008369152783416212,0.09824085980653763,0.05595291033387184,0.05595291033387184,2.1626155376434326,0.0,0.0,0.07000000029802322,8.07097339630127,0.0
532,28.876092672348022,False,1.5423209965229034,11.919621229171753,0.13797174394130707,1.0233399868011475,1.6505016088485718,0.0,0.0,0.0,7.913425922393799,0.0
533,28.897422790527344,False,0.008311760029755533,0.09894892573356628,0.05595291033387184,0.05595291033387184,2.157301664352417,0.0,0.0,0.07000000029802322,8.065082550048828,0.0
534,29.010127544403076,False,1.532268226146698,11.826719045639038,0.1371491700410843,1.017971396446228,1.6508567333221436,0.0,0.0,0.0,7.910102844238281,0.0
535,29.031565189361572,False,0.008239797316491604,0.09526862762868404,0.05595291033387184,0.05595291033387184,2.155648708343506,0.0,0.0,0.07000000029802322,8.070380210876465,0.0
536,29.144317388534546,False,1.5187031030654907,11.555546522140503,0.13612477481365204,0.9970027208328247,1.6508840322494507,0.0,0.0,0.0,7.90676736831665,0.0
537,29.165781259536743,False,0.008036984945647418,0.09241675026714802,0.05595291033387184,0.05595291033387184,2.156618595123291,0.0,0.0,0.06499999761581421,8.058164596557617,0.0
538,29.27843999862671,False,1.5097306668758392,11.473863124847412,0.13511419296264648,0.9899129867553711,1.6506928205490112,0.0,0.0,0.0,7.904038906097412,0.0
539,29.30037832260132,False,0.007960220100358129,0.08999799378216267,0.05595291033387184,0.05595291033387184,2.1561267375946045,0.0,0.0,0.07000000029802322,8.055802345275879,0.0
540,29.413142204284668,False,1.5168915688991547,11.478351354598999,0.13586202263832092,0.9891206622123718,1.6505424976348877,0.0,0.0,0.0,7.900548458099365,0.0
541,29.43463969230652,False,0.007978416979312897,0.09022633545100689,0.05595291033387184,0.05595291033387184,2.153982162475586,0.0,0.0,0.07000000029802322,8.051802635192871,0.0
542,29.54718828201294,False,1.5063227713108063,11.394712924957275,0.13474562764167786,0.979572057723999,1.6503649950027466,0.0,0.0,0.0,7.897927284240723,0.0
543,29.56855058670044,False,0.007961928495205939,0.08808614686131477,0.05595291033387184,0.05595291033387184,2.152014970779419,0.0,0.0,0.07000000029802322,8.052023887634277,0.0
544,29.68848991394043,False,1.5003541111946106,11.374775171279907,0.13425235450267792,0.9779738187789917,1.650064468383789,0.0,0.0,0.0,7.894837379455566,0.0
545,29.709960460662842,False,0.007852119742892683,0.08945181965827942,0.05595291033387184,0.05595291033387184,2.151796579360962,0.0,0.0,0.06499999761581421,8.048738479614258,0.0
546,29.822800636291504,False,1.5016968548297882,11.427228450775146,0.13439080119132996,0.9867438077926636,1.6498595476150513,0.0,0.0,0.0,7.8914690017700195,0.0
547,29.84416365623474,False,0.007907696417532861,0.0907553918659687,0.05595291033387184,0.05595291033387184,2.1551432609558105,0.0,0.0,0.07000000029802322,8.041765213012695,0.0
548,29.95808172225952,False,1.501699984073639,11.418876647949219,0.1343635469675064,0.9875360727310181,1.6496819257736206,0.0,0.0,0.0,7.888167381286621,0.0
549,29.97947645187378,False,0.007882980862632394,0.08841084316372871,0.05595291033387184,0.05595291033387184,2.152698040008545,0.0,0.0,0.07000000029802322,8.039986610412598,0.0
550,30.09230399131775,False,1.5055976808071136,11.455419063568115,0.13449667394161224,0.9867438077926636,1.6495317220687866,0.0,0.0,0.0,7.885312557220459,0.0
551,30.11405110359192,False,0.007954216562211514,0.09112362749874592,0.05595291033387184,0.05595291033387184,2.159705877304077,0.0,0.0,0.07000000029802322,8.040887832641602,0.0
552,30.227614402770996,False,1.5104085206985474,11.606523990631104,0.1348482221364975,0.9970027208328247,1.6497775316238403,0.0,0.0,0.0,7.883095741271973,0.0
553,30.248878717422485,False,0.007977914647199214,0.09270843118429184,0.05595291033387184,0.05595291033387184,2.158435344696045,0.0,0.0,0.06499999761581421,8.040367126464844,0.0
554,30.361660957336426,False,1.4997504651546478,11.474994421005249,0.13391193747520447,0.9867438077926636,1.6500917673110962,0.0,0.0,0.0,7.881112098693848,0.0
555,30.382871866226196,False,0.007962777162902057,0.0917767733335495,0.05595291033387184,0.05595291033387184,2.1561267375946045,0.0,0.0,0.07000000029802322,8.030984878540039,0.0
556,30.495672702789307,False,1.5071401000022888,11.578646898269653,0.13457992672920227,0.9962103962898254,1.6504195928573608,0.0,0.0,0.0,7.877959251403809,0.0
557,30.51689600944519,False,0.007999142981134355,0.0925323087722063,0.05595291033387184,0.05595291033387184,2.155566692352295,0.0,0.0,0.06499999761581421,8.028507232666016,0.0
558,30.629266023635864,False,1.5081360936164856,11.625909805297852,0.13452953100204468,1.0032591819763184,1.6505016088485718,0.0,0.0,0.0,7.875420093536377,0.0
559,30.650694608688354,False,0.00795964733697474,0.09341022931039333,0.05595291033387184,0.05595291033387184,2.157588481903076,0.0,0.0,0.07000000029802322,8.030168533325195,0.0
560,30.763200998306274,False,1.4999152719974518,11.452908515930176,0.133714959025383,0.9867438077926636,1.6503785848617554,0.0,0.0,0.0,7.8726887702941895,0.0
561,30.784908771514893,False,0.007886916282586753,0.09047660045325756,0.05595291033387184,0.05595291033387184,2.1571786403656006,0.0,0.0,0.07000000029802322,8.02440357208252,0.0
562,30.897257566452026,False,1.5146484971046448,11.627542972564697,0.1350075751543045,1.0024805068969727,1.6503102779388428,0.0,0.0,0.0,7.869631767272949,0.0
563,30.91929054260254,False,0.007983952527865767,0.0925074890255928,0.05595291033387184,0.05595291033387184,2.158189535140991,0.0,0.0,0.07000000029802322,8.022392272949219,0.0
564,31.031691312789917,False,1.504424512386322,11.499228477478027,0.13406534492969513,0.9922762513160706,1.650406002998352,0.0,0.0,0.0,7.867399215698242,0.0
565,31.052955150604248,False,0.007950231083668768,0.09289641864597797,0.05595291033387184,0.05595291033387184,2.1590092182159424,0.0,0.0,0.07000000029802322,8.018951416015625,0.0
566,31.165666103363037,False,1.5043410658836365,11.630703210830688,0.1338440477848053,1.0032591819763184,1.6507748365402222,0.0,0.0,0.0,7.865011215209961,0.0
567,31.187035083770752,False,0.008001229143701494,0.09428825229406357,0.05595291033387184,0.05595291033387184,2.1575064659118652,0.0,0.0,0.07499999552965164,8.014495849609375,0.0
568,31.299490451812744,False,1.4938637614250183,11.478371620178223,0.133099764585495,0.9883283972740173,1.6507065296173096,0.0,0.0,0.0,7.862235069274902,0.0
569,31.320911645889282,False,0.007939268252812326,0.09123090654611588,0.05595291033387184,0.05595291033387184,2.154364585876465,0.0,0.0,0.07000000029802322,8.01457691192627,0.0
570,31.43369746208191,False,1.503904014825821,11.563326120376587,0.13389615714550018,1.0009232759475708,1.6505424976348877,0.0,0.0,0.0,7.859283447265625,0.0
571,31.455037355422974,False,0.00796287611592561,0.09133166633546352,0.05595291033387184,0.05595291033387184,2.1580393314361572,0.0,0.0,0.07000000029802322,8.013042449951172,0.0
572,31.571472644805908,False,1.4875471591949463,11.316040754318237,0.13245396316051483,0.9771814942359924,1.6505016088485718,0.0,0.0,0.0,7.857833385467529,0.0
573,31.592838287353516,False,0.007779437000863254,0.08834737353026867,0.05595291033387184,0.05595291033387184,2.155471086502075,0.0,0.0,0.07000000029802322,8.01244068145752,0.0
574,31.707910537719727,False,1.490037441253662,11.440708637237549,0.132676362991333,0.9859514832496643,1.6503512859344482,0.0,0.0,0.0,7.855188846588135,0.0
575,31.729313135147095,False,0.007896373863331974,0.08937692269682884,0.05595291033387184,0.05595291033387184,2.168844699859619,0.0,0.0,0.07000000029802322,8.004104614257812,0.0
576,31.844746112823486,False,1.4804323017597198,11.266433000564575,0.13186457753181458,0.9715534448623657,1.6502419710159302,0.0,0.0,0.0,7.852334022521973,0.0
577,31.865980863571167,False,0.007764057372696698,0.08754969574511051,0.05595291033387184,0.05595291033387184,2.1552116870880127,0.0,0.0,0.07000000029802322,8.003506660461426,0.0
578,31.980498552322388,False,1.4938189089298248,11.451629400253296,0.1329919844865799,0.9922762513160706,1.6500780582427979,0.0,0.0,0.0,7.849398612976074,0.0
579,32.00174570083618,False,0.007883859798312187,0.09077358990907669,0.05595291033387184,0.05595291033387184,2.154583215713501,0.0,0.0,0.07000000029802322,7.999422073364258,0.0
580,32.11646509170532,False,1.493685096502304,11.471203565597534,0.13297633826732635,0.9914975762367249,1.6502693891525269,0.0,0.0,0.0,7.846986770629883,0.0
581,32.137856006622314,False,0.007947268895804882,0.08935313671827316,0.05595291033387184,0.05595291033387184,2.155320882797241,0.0,0.0,0.07000000029802322,8.000362396240234,0.0
582,32.25207281112671,False,1.4861907064914703,11.370563507080078,0.13230466842651367,0.9811703562736511,1.6501327753067017,0.0,0.0,0.0,7.844380855560303,0.0
583,32.27339291572571,False,0.007782779284752905,0.0876377522945404,0.05595291033387184,0.05595291033387184,2.155716896057129,0.0,0.0,0.07000000029802322,8.001031875610352,0.0
584,32.39080047607422,False,1.4680927991867065,11.089534759521484,0.13081027567386627,0.959395706653595,1.650037169456482,0.0,0.0,0.0,7.842747688293457,0.0
585,32.412697076797485,False,0.0076727819396182895,0.08493863046169281,0.05595291033387184,0.05595291033387184,2.1597330570220947,0.0,0.0,0.07000000029802322,7.996581554412842,0.0
586,32.52723407745361,False,1.4773164689540863,11.297293901443481,0.13159506022930145,0.9755696058273315,1.6498595476150513,0.0,0.0,0.0,7.8404436111450195,0.0
587,32.548468589782715,False,0.007757757557556033,0.0865747407078743,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.07000000029802322,7.990719318389893,0.0
588,32.66300821304321,False,1.4773514866828918,11.265876293182373,0.13156692683696747,0.9715534448623657,1.6496409177780151,0.0,0.0,0.0,7.838152885437012,0.0
589,32.68435072898865,False,0.0077615841291844845,0.08753865025937557,0.05595291033387184,0.05595291033387184,2.156700611114502,0.0,0.0,0.07000000029802322,7.987444877624512,0.0
590,32.79930400848389,False,1.4816421270370483,11.34705662727356,0.13183604180812836,0.9811703562736511,1.649722933769226,0.0,0.0,0.0,7.835879325866699,0.0
591,32.82076644897461,False,0.007780071464367211,0.08872236125171185,0.05595291033387184,0.05595291033387184,2.1587769985198975,0.0,0.0,0.07000000029802322,7.991254806518555,0.0
592,32.93566632270813,False,1.4782428741455078,11.292444467544556,0.1314626783132553,0.9747772812843323,1.649845838546753,0.0,0.0,0.0,7.83343505859375,0.0
593,32.95707368850708,False,0.007677244720980525,0.0882173515856266,0.05595291033387184,0.05595291033387184,2.1601157188415527,0.0,0.0,0.07000000029802322,7.986274719238281,0.0
594,33.07263255119324,False,1.4787758886814117,11.325949430465698,0.1314481496810913,0.9803780317306519,1.6500097513198853,0.0,0.0,0.0,7.831112861633301,0.0
595,33.094175577163696,False,0.007733750971965492,0.08838796988129616,0.05595291033387184,0.05595291033387184,2.1613998413085938,0.0,0.0,0.07000000029802322,7.984129428863525,0.0
596,33.20931005477905,False,1.4723671972751617,11.213760375976562,0.13088828325271606,0.9707474708557129,1.650064468383789,0.0,0.0,0.0,7.82857084274292,0.0
597,33.23060441017151,False,0.007677010144107044,0.08581471629440784,0.05595291033387184,0.05595291033387184,2.1617276668548584,0.0,0.0,0.07000000029802322,7.980408668518066,0.0
598,33.345704317092896,False,1.4746791124343872,11.279127597808838,0.13100117444992065,0.9771814942359924,1.6501327753067017,0.0,0.0,0.0,7.826155662536621,0.0
599,33.36693477630615,False,0.007710520876571536,0.08788284845650196,0.05595291033387184,0.05595291033387184,2.1572470664978027,0.0,0.0,0.06499999761581421,7.980477333068848,0.0
600,33.48247313499451,False,1.4741794764995575,11.286458969116211,0.13085666298866272,0.9771814942359924,1.6499688625335693,0.0,0.0,0.0,7.823574066162109,0.0
601,33.503945112228394,False,0.007673222571611404,0.08709188550710678,0.05595291033387184,0.05595291033387184,2.1581485271453857,0.0,0.0,0.06499999761581421,7.975883483886719,0.0
602,33.61919689178467,False,1.4629492163658142,11.129006147384644,0.12988929450511932,0.9642724394798279,1.6496819257736206,0.0,0.0,0.0,7.821101188659668,0.0
603,33.64063739776611,False,0.00761725299526006,0.08651115000247955,0.05595291033387184,0.05595291033387184,2.1599926948547363,0.0,0.0,0.07000000029802322,7.96961784362793,0.0
604,33.75538635253906,False,1.4610813558101654,11.178474426269531,0.12953419983386993,0.9699414968490601,1.6492995023727417,0.0,0.0,0.0,7.8182291984558105,0.0
605,33.776965856552124,False,0.007632422493770719,0.09032187052071095,0.05595291033387184,0.05595291033387184,2.1581075191497803,0.0,0.0,0.07000000029802322,7.974394798278809,0.0
606,33.889705181121826,False,1.4665140211582184,11.238651275634766,0.13012084364891052,0.9763755798339844,1.649244785308838,0.0,0.0,0.0,7.815810203552246,0.0
607,33.91124939918518,False,0.007569674053229392,0.08616628125309944,0.05595291033387184,0.05595291033387184,2.158353567123413,0.0,0.0,0.07000000029802322,7.964372634887695,0.0
608,34.02426266670227,False,1.4636904001235962,11.091762781143188,0.12987741827964783,0.9642724394798279,1.6495726108551025,0.0,0.0,0.0,7.814039707183838,0.0
609,34.04556655883789,False,0.007575061754323542,0.08446257561445236,0.05595291033387184,0.05595291033387184,2.1607987880706787,0.0,0.0,0.07000000029802322,7.981358528137207,0.0
610,34.158369302749634,False,1.44957035779953,10.935924053192139,0.12861669063568115,0.951199471950531,1.6499278545379639,0.0,0.0,0.0,7.812309741973877,0.0
611,34.17976927757263,False,0.007463759975507855,0.08189798332750797,0.05595291033387184,0.05595291033387184,2.154952049255371,0.0,0.0,0.07000000029802322,7.967738628387451,0.0
612,34.2935004234314,False,1.457880437374115,11.052964925765991,0.12938836216926575,0.9610213041305542,1.6499278545379639,0.0,0.0,0.0,7.809247970581055,0.0
613,34.31510806083679,False,0.007499723578803241,0.08412377908825874,0.05595291033387184,0.05595291033387184,2.156085729598999,0.0,0.0,0.07000000029802322,7.961499214172363,0.0
614,34.428555488586426,False,1.4461851119995117,10.887143611907959,0.12836533784866333,0.9470740556716919,1.6502693891525269,0.0,0.0,0.0,7.80730676651001,0.0
615,34.449870109558105,False,0.007406399818137288,0.08176540955901146,0.05595291033387184,0.05595291033387184,2.155266284942627,0.0,0.0,0.06499999761581421,7.958761215209961,0.0
616,34.56326937675476,False,1.45362988114357,10.990592241287231,0.1289663314819336,0.956130862236023,1.6501600742340088,0.0,0.0,0.0,7.805239200592041,0.0
617,34.58465313911438,False,0.007505546091124415,0.08475478738546371,0.05595291033387184,0.05595291033387184,2.158449172973633,0.0,0.0,0.06499999761581421,7.9566240310668945,0.0
618,34.69822359085083,False,1.4609335362911224,11.09546422958374,0.1296183317899704,0.9650920629501343,1.6503239870071411,0.0,0.0,0.0,7.802792549133301,0.0
619,34.71956992149353,False,0.007563846302218735,0.08599839173257351,0.05595291033387184,0.05595291033387184,2.157165050506592,0.0,0.0,0.07000000029802322,7.9548797607421875,0.0
620,34.83295440673828,False,1.4738136529922485,11.013578176498413,0.1311717927455902,0.9569504857063293,1.6500917673110962,0.0,0.0,0.0,7.800269603729248,0.0
621,34.85422348976135,False,0.007549769943580031,0.08411252871155739,0.05595291033387184,0.05595291033387184,2.159555673599243,0.0,0.0,0.07000000029802322,7.955695152282715,0.0
622,34.96814775466919,False,1.4765571057796478,11.157053709030151,0.13124625384807587,0.9667040109634399,1.6503512859344482,0.0,0.0,0.0,7.798588752746582,0.0
623,34.9896445274353,False,0.007564618135802448,0.08606123737990856,0.05595291033387184,0.05595291033387184,2.1584627628326416,0.0,0.0,0.06499999761581421,7.956170082092285,0.0
624,35.103310108184814,False,1.4712169766426086,11.045393943786621,0.1308554857969284,0.9585760831832886,1.6505151987075806,0.0,0.0,0.0,7.7963361740112305,0.0
625,35.124778032302856,False,0.007530382717959583,0.08386407978832722,0.05595291033387184,0.05595291033387184,2.1597740650177,0.0,0.0,0.07000000029802322,7.94978141784668,0.0
626,35.237537145614624,False,1.4513252675533295,10.648776292800903,0.1291184425354004,0.9270342588424683,1.650556206703186,0.0,0.0,0.0,7.7940568923950195,0.0
627,35.258806228637695,False,0.007283786544576287,0.0790038425475359,0.05595291033387184,0.05595291033387184,2.156003952026367,0.0,0.0,0.06499999761581421,7.946761131286621,0.0
628,35.37188005447388,False,1.4609673619270325,10.848147869110107,0.13003948330879211,0.9437682032585144,1.650296688079834,0.0,0.0,0.0,7.791581153869629,0.0
629,35.393681049346924,False,0.007431887788698077,0.08037577383220196,0.05595291033387184,0.05595291033387184,2.155580520629883,0.0,0.0,0.07000000029802322,7.94610595703125,0.0
630,35.50693869590759,False,1.4542970061302185,10.78420877456665,0.1293354332447052,0.9379488825798035,1.6500780582427979,0.0,0.0,0.0,7.7892327308654785,0.0
631,35.52906322479248,False,0.007313317619264126,0.08055578917264938,0.05595291033387184,0.05595291033387184,2.1552116870880127,0.0,0.0,0.06499999761581421,7.9487199783325195,0.0
632,35.642295122146606,False,1.4441919326782227,10.636100769042969,0.12850365042686462,0.9253403544425964,1.650187373161316,0.0,0.0,0.0,7.787293434143066,0.0
633,35.663602352142334,False,0.007213862263597548,0.07828672416508198,0.05595291033387184,0.05595291033387184,2.156850814819336,0.0,0.0,0.06499999761581421,7.940341472625732,0.0
634,35.776971101760864,False,1.4324811100959778,10.521165132522583,0.12755556404590607,0.9168436527252197,1.6501600742340088,0.0,0.0,0.0,7.785983562469482,0.0
635,35.79839468002319,False,0.0071380456211045384,0.07560676895081997,0.05595291033387184,0.05595291033387184,2.1598150730133057,0.0,0.0,0.05999999865889549,7.941714286804199,0.0
636,35.91179871559143,False,1.4363405108451843,10.646915435791016,0.12780991196632385,0.9236465096473694,1.6503376960754395,0.0,0.0,0.0,7.78425407409668,0.0
637,35.9332320690155,False,0.007171842153184116,0.0798293761909008,0.05595291033387184,0.05595291033387184,2.159419059753418,0.0,0.0,0.07000000029802322,7.9350504875183105,0.0
638,36.0465350151062,False,1.4395713806152344,10.668621063232422,0.12806488573551178,0.9287145137786865,1.6504878997802734,0.0,0.0,0.0,7.782132148742676,0.0
639,36.06800889968872,False,0.007170620956458151,0.07916120812296867,0.05595291033387184,0.05595291033387184,2.155853509902954,0.0,0.0,0.06499999761581421,7.93701171875,0.0
640,36.18309044837952,False,1.4277012646198273,10.496166944503784,0.1271619349718094,0.9142754673957825,1.6505151987075806,0.0,0.0,0.0,7.780391216278076,0.0
641,36.204410552978516,False,0.007084869430400431,0.08003016002476215,0.05595291033387184,0.05595291033387184,2.157670497894287,0.0,0.0,0.06499999761581421,7.9294047355651855,0.0
642,36.31974530220032,False,1.4381223917007446,10.657408237457275,0.12792302668094635,0.9270342588424683,1.6505151987075806,0.0,0.0,0.0,7.778145790100098,0.0
643,36.34097695350647,False,0.0071781378937885165,0.0779374223202467,0.05595291033387184,0.05595291033387184,2.1556761264801025,0.0,0.0,0.06499999761581421,7.9311370849609375,0.0
644,36.45632982254028,False,1.427338570356369,10.535365343093872,0.1269719898700714,0.9168436527252197,1.6503376960754395,0.0,0.0,0.0,7.776226043701172,0.0
645,36.47775149345398,False,0.007094126776792109,0.07692013401538134,0.05595291033387184,0.05595291033387184,2.1579437255859375,0.0,0.0,0.06499999761581421,7.927590370178223,0.0
646,36.592920541763306,False,1.4296892285346985,10.553852319717407,0.1271408349275589,0.9193981289863586,1.6504606008529663,0.0,0.0,0.0,7.773831367492676,0.0
647,36.61426019668579,False,0.0070844817673787475,0.07571937050670385,0.05595291033387184,0.05595291033387184,2.153681516647339,0.0,0.0,0.05999999865889549,7.927247047424316,0.0
648,36.72940731048584,False,1.4114569127559662,10.306107997894287,0.12556025385856628,0.8987436294555664,1.6500917673110962,0.0,0.0,0.0,7.7717695236206055,0.0
649,36.750868797302246,False,0.006982647464610636,0.07274898234754801,0.05595291033387184,0.05595291033387184,2.1552388668060303,0.0,0.0,0.06499999761581421,7.92164421081543,0.0
650,36.865299224853516,False,1.4351116120815277,10.629490613937378,0.12759661674499512,0.9261873364448547,1.6500507593154907,0.0,0.0,0.0,7.769075393676758,0.0
651,36.888909101486206,False,0.007236206438392401,0.0788774061948061,0.05595291033387184,0.05595291033387184,2.1644322872161865,0.0,0.0,0.06499999761581421,7.92614221572876,0.0
652,37.003352642059326,False,1.4352649450302124,10.689599514007568,0.1276041865348816,0.9312416911125183,1.6498595476150513,0.0,0.0,0.0,7.767913341522217,0.0
653,37.02472901344299,False,0.007224011933431029,0.07905393838882446,0.05595291033387184,0.05595291033387184,2.1566321849823,0.0,0.0,0.06499999761581421,7.9202494621276855,0.0
654,37.139360666275024,False,1.4417296648025513,10.748462677001953,0.12822586297988892,0.93543541431427,1.6499141454696655,0.0,0.0,0.0,7.765093803405762,0.0
655,37.16058850288391,False,0.007231187773868442,0.0803676899522543,0.05595291033387184,0.05595291033387184,2.1574244499206543,0.0,0.0,0.06499999761581421,7.918658256530762,0.0
656,37.27556085586548,False,1.4440055191516876,10.83773136138916,0.12827757000923157,0.9429349303245544,1.6499414443969727,0.0,0.0,0.0,7.7635345458984375,0.0
657,37.29700827598572,False,0.007238037651404738,0.080080796033144,0.05595291033387184,0.05595291033387184,2.159719467163086,0.0,0.0,0.06499999761581421,7.926809310913086,0.0
658,37.41233730316162,False,1.439720243215561,10.683883428573608,0.12788155674934387,0.9295614361763,1.6500780582427979,0.0,0.0,0.0,7.762380599975586,0.0
659,37.433624029159546,False,0.007203974528238177,0.07943025790154934,0.05595291033387184,0.05595291033387184,2.1605801582336426,0.0,0.0,0.05999999865889549,7.914021015167236,0.0
660,37.54848670959473,False,1.4405283331871033,10.797890424728394,0.12791959941387177,0.9396154880523682,1.6502829790115356,0.0,0.0,0.0,7.760639190673828,0.0
661,37.56988525390625,False,0.007242428255267441,0.07940433919429779,0.05595291033387184,0.05595291033387184,2.158353567123413,0.0,0.0,0.06499999761581421,7.918744087219238,0.0
662,37.685298442840576,False,1.4342276751995087,10.61977505683899,0.12751470506191254,0.9244934320449829,1.6503376960754395,0.0,0.0,0.0,7.758488655090332,0.0
663,37.70646071434021,False,0.007183327106758952,0.08050366304814816,0.05595291033387184,0.05595291033387184,2.157383680343628,0.0,0.0,0.06499999761581421,7.91402530670166,0.0
664,37.822070598602295,False,1.4345106482505798,10.700279474258423,0.12749920785427094,0.9312416911125183,1.6503785848617554,0.0,0.0,0.0,7.756619930267334,0.0
665,37.84333896636963,False,0.007192912744358182,0.07814922370016575,0.05595291033387184,0.05595291033387184,2.155935525894165,0.0,0.0,0.06499999761581421,7.9112725257873535,0.0
666,37.958810806274414,False,1.4259515702724457,10.517340898513794,0.12681742012500763,0.9159966707229614,1.650214672088623,0.0,0.0,0.0,7.754680633544922,0.0
667,37.980528831481934,False,0.0071552779991179705,0.07757036481052637,0.05595291033387184,0.05595291033387184,2.1539275646209717,0.0,0.0,0.06499999761581421,7.908754348754883,0.0
668,38.09551668167114,False,1.4347659051418304,10.669095516204834,0.12752686440944672,0.9287145137786865,1.6501600742340088,0.0,0.0,0.0,7.752232074737549,0.0
669,38.11685132980347,False,0.007184891728684306,0.07821758277714252,0.05595291033387184,0.05595291033387184,2.1555395126342773,0.0,0.0,0.07000000029802322,7.904963970184326,0.0
670,38.23132920265198,False,1.4340662956237793,10.571098327636719,0.12756668031215668,0.921105682849884,1.650296688079834,0.0,0.0,0.0,7.750275611877441,0.0
671,38.25306248664856,False,0.007180317188613117,0.07623035460710526,0.05595291033387184,0.05595291033387184,2.159255027770996,0.0,0.0,0.07000000029802322,7.90827751159668,0.0
672,38.36777687072754,False,1.4268353581428528,10.457473993301392,0.12691010534763336,0.91170734167099,1.6501054763793945,0.0,0.0,0.0,7.749541759490967,0.0
673,38.389315366744995,False,0.007024938240647316,0.07525959517806768,0.05595291033387184,0.05595291033387184,2.1575064659118652,0.0,0.0,0.07000000029802322,7.900437355041504,0.0
674,38.50390839576721,False,1.4189895987510681,10.349940061569214,0.12627530097961426,0.9030876159667969,1.650296688079834,0.0,0.0,0.0,7.747905731201172,0.0
675,38.52515721321106,False,0.006978787132538855,0.07353825494647026,0.05595291033387184,0.05595291033387184,2.1558263301849365,0.0,0.0,0.06499999761581421,7.908722877502441,0.0
676,38.64041709899902,False,1.4180012047290802,10.380407571792603,0.1262209415435791,0.9056831002235413,1.6503239870071411,0.0,0.0,0.0,7.745662689208984,0.0
677,38.661869287490845,False,0.0069585745222866535,0.07487120572477579,0.05595291033387184,0.05595291033387184,2.157820701599121,0.0,0.0,0.06499999761581421,7.894935607910156,0.0
678,38.77711367607117,False,1.40763521194458,10.299922227859497,0.12515638768672943,0.8987436294555664,1.6500507593154907,0.0,0.0,0.0,7.743740558624268,0.0
679,38.798688888549805,False,0.006870480719953775,0.07527927868068218,0.05595291033387184,0.05595291033387184,2.1594326496124268,0.0,0.0,0.06499999761581421,7.895802974700928,0.0
680,38.91661739349365,False,1.4054767787456512,10.309432744979858,0.12488468736410141,0.8996042013168335,1.6502556800842285,0.0,0.0,0.0,7.74216365814209,0.0
681,38.938440799713135,False,0.0068439781898632646,0.07304724771529436,0.05595291033387184,0.05595291033387184,2.1568644046783447,0.0,0.0,0.06499999761581421,7.898893356323242,0.0
682,39.054354667663574,False,1.411588191986084,10.356075763702393,0.12547747790813446,0.9030876159667969,1.6501600742340088,0.0,0.0,0.0,7.740304470062256,0.0
683,39.07558608055115,False,0.006918754079379141,0.07396893575787544,0.05595291033387184,0.05595291033387184,2.158503770828247,0.0,0.0,0.05999999865889549,7.903237342834473,0.0
684,39.19077730178833,False,1.4060381054878235,10.286345481872559,0.12509934604167938,0.897869348526001,1.6503239870071411,0.0,0.0,0.0,7.738917827606201,0.0
685,39.2120258808136,False,0.00687497784383595,0.07232449483126402,0.05595291033387184,0.05595291033387184,2.1560585498809814,0.0,0.0,0.06499999761581421,7.896202087402344,0.0
686,39.32914066314697,False,1.3909441232681274,10.013669729232788,0.12380100786685944,0.8749062418937683,1.6501054763793945,0.0,0.0,0.0,7.737410068511963,0.0
687,39.35058641433716,False,0.00671946385409683,0.06871340796351433,0.05595291033387184,0.05595291033387184,2.1594326496124268,0.0,0.0,0.06499999761581421,7.885213851928711,0.0
688,39.49118614196777,False,1.4011523127555847,10.163791179656982,0.12467534095048904,0.887350857257843,1.6504878997802734,0.0,0.0,0.0,7.735779762268066,0.0
689,39.512978315353394,False,0.0068036309676244855,0.07021341938525438,0.05595291033387184,0.05595291033387184,2.1593780517578125,0.0,0.0,0.06499999761581421,7.886855602264404,0.0
690,39.654215574264526,False,1.3896621763706207,9.976527690887451,0.12359274923801422,0.8722151517868042,1.650679111480713,0.0,0.0,0.0,7.734119892120361,0.0
691,39.675636768341064,False,0.006734218331985176,0.06922781001776457,0.05595291033387184,0.05595291033387184,2.1548428535461426,0.0,0.0,0.06499999761581421,7.888567924499512,0.0
692,39.816646575927734,False,1.3983279466629028,10.135231018066406,0.12436278164386749,0.8847007751464844,1.6502693891525269,0.0,0.0,0.0,7.731969356536865,0.0
693,39.83816647529602,False,0.0067889183992519975,0.07066551130264997,0.05595291033387184,0.05595291033387184,2.1549930572509766,0.0,0.0,0.06499999761581421,7.881237983703613,0.0
694,39.980188846588135,False,1.3884173333644867,10.012325048446655,0.12326442450284958,0.8749062418937683,1.6505016088485718,0.0,0.0,0.0,7.730129241943359,0.0
695,40.003761768341064,False,0.006754015339538455,0.06901963148266077,0.05595291033387184,0.05595291033387184,2.1505396366119385,0.0,0.0,0.06499999761581421,7.882733345031738,0.0
696,40.15878367424011,False,1.407894492149353,10.309618711471558,0.12481507658958435,0.8996042013168335,1.6500780582427979,0.0,0.0,0.0,7.728005886077881,0.0
697,40.18054699897766,False,0.006868101772852242,0.07340946234762669,0.05595291033387184,0.05595291033387184,2.154064178466797,0.0,0.0,0.06499999761581421,7.879970550537109,0.0
698,40.321991205215454,False,1.4025136828422546,10.232813358306885,0.12434569746255875,0.8934980630874634,1.6501190662384033,0.0,0.0,0.0,7.726624488830566,0.0
699,40.34348917007446,False,0.006829288904555142,0.07325302343815565,0.05595291033387184,0.05595291033387184,2.1542553901672363,0.0,0.0,0.06499999761581421,7.876646518707275,0.0
700,40.484906911849976,False,1.4101675152778625,10.394887924194336,0.12505461275577545,0.9065436720848083,1.650064468383789,0.0,0.0,0.0,7.72531795501709,0.0
701,40.506354093551636,False,0.0069151847856119275,0.07358141709119081,0.05595291033387184,0.05595291033387184,2.156782627105713,0.0,0.0,0.06499999761581421,7.877127170562744,0.0
702,40.64809823036194,False,1.407727599143982,10.301603078842163,0.12468496710062027,0.8996042013168335,1.6500780582427979,0.0,0.0,0.0,7.724191665649414,0.0
703,40.669466733932495,False,0.006916315178386867,0.07268193643540144,0.05595291033387184,0.05595291033387184,2.154200792312622,0.0,0.0,0.06499999761581421,7.878501892089844,0.0
704,40.81115126609802,False,1.4099104702472687,10.306558609008789,0.12484034895896912,0.8996042013168335,1.6498185396194458,0.0,0.0,0.0,7.721921920776367,0.0
705,40.832706928253174,False,0.006891242810525,0.07437052205204964,0.05595291033387184,0.05595291033387184,2.156317949295044,0.0,0.0,0.06499999761581421,7.8856048583984375,0.0
706,40.974249601364136,False,1.406528651714325,10.281505584716797,0.12441708147525787,0.8969950675964355,1.6497366428375244,0.0,0.0,0.0,7.720686912536621,0.0
707,40.99550795555115,False,0.006872301455587149,0.07339152041822672,0.05595291033387184,0.05595291033387184,2.158134937286377,0.0,0.0,0.06499999761581421,7.877641677856445,0.0
708,41.13716268539429,False,1.4119705557823181,10.337964296340942,0.12488167732954025,0.9022133350372314,1.650296688079834,0.0,0.0,0.0,7.719409942626953,0.0
709,41.15863108634949,False,0.006921048043295741,0.07620019372552633,0.05595291033387184,0.05595291033387184,2.167724370956421,0.0,0.0,0.05999999865889549,7.874830722808838,0.0
710,41.30092716217041,False,1.410762220621109,10.319948196411133,0.12447384744882584,0.9004784822463989,1.650214672088623,0.0,0.0,0.0,7.718372344970703,0.0
711,41.32225966453552,False,0.0068865722278133035,0.07313405629247427,0.05595291033387184,0.05595291033387184,2.1599106788635254,0.0,0.0,0.06499999761581421,7.870241641998291,0.0
712,41.46388363838196,False,1.4085282385349274,10.242573022842407,0.124139703810215,0.894372284412384,1.650187373161316,0.0,0.0,0.0,7.7166748046875,0.0
713,41.485307931900024,False,0.006829742924310267,0.07163446396589279,0.05595291033387184,0.05595291033387184,2.1574244499206543,0.0,0.0,0.06499999761581421,7.867428779602051,0.0
714,41.62831139564514,False,1.4008364081382751,10.104697942733765,0.12340417504310608,0.8838128447532654,1.6501327753067017,0.0,0.0,0.0,7.715020179748535,0.0
715,41.65177941322327,False,0.00675573421176523,0.0698341615498066,0.05595291033387184,0.05595291033387184,2.159118413925171,0.0,0.0,0.06499999761581421,7.869197845458984,0.0
716,41.80862283706665,False,1.4015685021877289,10.09569764137268,0.12330561131238937,0.8820369839668274,1.650214672088623,0.0,0.0,0.0,7.713590145111084,0.0
717,41.82994055747986,False,0.006866375915706158,0.06973051466047764,0.05595291033387184,0.05595291033387184,2.155266284942627,0.0,0.0,0.05999999865889549,7.866111755371094,0.0
718,41.97393274307251,False,1.3974542915821075,10.087823867797852,0.12287039309740067,0.8811490535736084,1.6499141454696655,0.0,0.0,0.0,7.7114152908325195,0.0
719,41.995256662368774,False,0.00679425778798759,0.07283219136297703,0.05595291033387184,0.05595291033387184,2.1597468852996826,0.0,0.0,0.06499999761581421,7.865298271179199,0.0
720,42.13853693008423,False,1.406848132610321,10.168818235397339,0.12368223071098328,0.8891130685806274,1.649436116218567,0.0,0.0,0.0,7.709707736968994,0.0
721,42.16205835342407,False,0.006841524736955762,0.07184417452663183,0.05595291033387184,0.05595291033387184,2.1580939292907715,0.0,0.0,0.07000000029802322,7.862878799438477,0.0
722,42.31883907318115,False,1.420566737651825,10.365349054336548,0.12474936991930008,0.9065436720848083,1.6495044231414795,0.0,0.0,0.0,7.708139419555664,0.0
723,42.340250730514526,False,0.00696310366038233,0.07333324290812016,0.05595291033387184,0.05595291033387184,2.1547608375549316,0.0,0.0,0.06499999761581421,7.864575386047363,0.0
724,42.483564376831055,False,1.4133533835411072,10.187935829162598,0.12408056110143661,0.8917495012283325,1.649463415145874,0.0,0.0,0.0,7.706629753112793,0.0
725,42.50489783287048,False,0.006872984813526273,0.07077200803905725,0.05595291033387184,0.05595291033387184,2.157970905303955,0.0,0.0,0.06499999761581421,7.861319065093994,0.0
726,42.648807764053345,False,1.4046154916286469,10.116958618164062,0.1235402300953865,0.8838128447532654,1.649722933769226,0.0,0.0,0.0,7.705511093139648,0.0
727,42.67027425765991,False,0.006769860628992319,0.07159892935305834,0.05595291033387184,0.05595291033387184,2.155785322189331,0.0,0.0,0.06499999761581421,7.861870765686035,0.0
728,42.81346797943115,False,1.4094161987304688,10.23351788520813,0.12380025535821915,0.8934980630874634,1.6496409177780151,0.0,0.0,0.0,7.704245567321777,0.0
729,42.835087060928345,False,0.006902292952872813,0.07233852986246347,0.05595291033387184,0.05595291033387184,2.1560449600219727,0.0,0.0,0.06499999761581421,7.857158184051514,0.0
730,42.97892737388611,False,1.4148925244808197,10.283275842666626,0.12426504492759705,0.897869348526001,1.6496409177780151,0.0,0.0,0.0,7.702437400817871,0.0
731,43.00045919418335,False,0.0069178949343040586,0.07511915639042854,0.05595291033387184,0.05595291033387184,2.1569600105285645,0.0,0.0,0.06499999761581421,7.859457969665527,0.0
732,43.14346241950989,False,1.4115101099014282,10.202693939208984,0.12373782694339752,0.8908615708351135,1.6495044231414795,0.0,0.0,0.0,7.701599597930908,0.0
733,43.16471743583679,False,0.006891484372317791,0.07092439569532871,0.05595291033387184,0.05595291033387184,2.153613328933716,0.0,0.0,0.06499999761581421,7.852981090545654,0.0
734,43.30818700790405,False,1.4135496318340302,10.239887237548828,0.1237180083990097,0.8934980630874634,1.6495863199234009,0.0,0.0,0.0,7.6993207931518555,0.0
735,43.32950949668884,False,0.006858453270979226,0.0724986894056201,0.05595291033387184,0.05595291033387184,2.1560721397399902,0.0,0.0,0.06499999761581421,7.852804183959961,0.0
736,43.472859144210815,False,1.4198146760463715,10.317355394363403,0.12421061098575592,0.9004784822463989,1.649722933769226,0.0,0.0,0.0,7.697792053222656,0.0
737,43.49435806274414,False,0.006932614487595856,0.07287250831723213,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.06499999761581421,7.853391647338867,0.0
738,43.63730454444885,False,1.406349390745163,10.09428858757019,0.12277477234601974,0.8811490535736084,1.6495453119277954,0.0,0.0,0.0,7.69679069519043,0.0
739,43.658780574798584,False,0.006791449268348515,0.07158796302974224,0.05595291033387184,0.05595291033387184,2.156085729598999,0.0,0.0,0.06499999761581421,7.856003761291504,0.0
740,43.801842212677,False,1.3994015753269196,10.002080202102661,0.12216755747795105,0.8740183115005493,1.6496546268463135,0.0,0.0,0.0,7.695263862609863,0.0
741,43.82321310043335,False,0.006705956184305251,0.07250899448990822,0.05595291033387184,0.05595291033387184,2.1574792861938477,0.0,0.0,0.06499999761581421,7.854976177215576,0.0
742,43.966771841049194,False,1.383737176656723,9.740175604820251,0.1206713393330574,0.8522573709487915,1.649845838546753,0.0,0.0,0.0,7.693856716156006,0.0
743,43.988097190856934,False,0.006561011541634798,0.07247366942465305,0.05595291033387184,0.05595291033387184,2.160320520401001,0.0,0.0,0.06499999761581421,7.8470139503479,0.0
744,44.13158941268921,False,1.3811847567558289,9.797329306602478,0.12021631002426147,0.857748806476593,1.6498868465423584,0.0,0.0,0.0,7.692790985107422,0.0
745,44.15284991264343,False,0.006551831611432135,0.07228664588183165,0.05595291033387184,0.05595291033387184,2.1559901237487793,0.0,0.0,0.05999999865889549,7.845402717590332,0.0
746,44.296069860458374,False,1.3795532286167145,9.673666954040527,0.11984734237194061,0.8494979739189148,1.6497092247009277,0.0,0.0,0.0,7.691039562225342,0.0
747,44.31729745864868,False,0.006503970944322646,0.07232510019093752,0.05595291033387184,0.05595291033387184,2.156987428665161,0.0,0.0,0.06499999761581421,7.850423812866211,0.0
748,44.46039342880249,False,1.3865455985069275,9.804919362068176,0.12035537511110306,0.8586503863334656,1.649094581604004,0.0,0.0,0.0,7.689518928527832,0.0
749,44.4818332195282,False,0.006559888133779168,0.07247912231832743,0.05595291033387184,0.05595291033387184,2.1593916416168213,0.0,0.0,0.06499999761581421,7.843088626861572,0.0
750,44.626063108444214,False,1.3896362483501434,9.795058369636536,0.12072154134511948,0.8613824844360352,1.6491628885269165,0.0,0.0,0.0,7.688087463378906,0.0
751,44.647411823272705,False,0.00659349316265434,0.0724992947652936,0.05595291033387184,0.05595291033387184,2.1553072929382324,0.0,0.0,0.05999999865889549,7.843413829803467,0.0
752,44.79045534133911,False,1.3957040011882782,9.844970703125,0.12106188386678696,0.8650161623954773,1.6493951082229614,0.0,0.0,0.0,7.6867594718933105,0.0
753,44.81170129776001,False,0.006625148234888911,0.07359436713159084,0.05595291033387184,0.05595291033387184,2.1621646881103516,0.0,0.0,0.06499999761581421,7.845158100128174,0.0
754,44.954527378082275,False,1.4024782180786133,9.905683994293213,0.12165223062038422,0.867720901966095,1.6495044231414795,0.0,0.0,0.0,7.68524169921875,0.0
755,44.975714921951294,False,0.006722195539623499,0.07279182318598032,0.05595291033387184,0.05595291033387184,2.157219648361206,0.0,0.0,0.06499999761581421,7.839425086975098,0.0
756,45.11879920959473,False,1.4026284217834473,9.912338852882385,0.12173835188150406,0.8686224818229675,1.6488486528396606,0.0,0.0,0.0,7.683919429779053,0.0
757,45.140584230422974,False,0.006696050986647606,0.07290125358849764,0.05595291033387184,0.05595291033387184,2.1569600105285645,0.0,0.0,0.05999999865889549,7.845089912414551,0.0
758,45.28458118438721,False,1.4035888016223907,9.946178793907166,0.12177277356386185,0.8731167316436768,1.6486164331436157,0.0,0.0,0.0,7.6824188232421875,0.0
759,45.30583620071411,False,0.006688361754640937,0.07339670788496733,0.05595291033387184,0.05595291033387184,2.1583125591278076,0.0,0.0,0.05999999865889549,7.836479187011719,0.0
760,45.44946765899658,False,1.3997828960418701,9.919699430465698,0.12107104063034058,0.8704256415367126,1.6491491794586182,0.0,0.0,0.0,7.681177139282227,0.0
761,45.47086048126221,False,0.006649045972153544,0.07281175348907709,0.05595291033387184,0.05595291033387184,2.1630799770355225,0.0,0.0,0.06499999761581421,7.836885452270508,0.0
762,45.61540746688843,False,1.4078335464000702,9.960091710090637,0.1218981146812439,0.8740183115005493,1.6495590209960938,0.0,0.0,0.0,7.680616855621338,0.0
763,45.637237310409546,False,0.006711508031003177,0.07411322556436062,0.05595291033387184,0.05595291033387184,2.1595282554626465,0.0,0.0,0.05999999865889549,7.835823059082031,0.0
764,45.78069472312927,False,1.4046290516853333,9.992314577102661,0.1223553940653801,0.8766957521438599,1.6499141454696655,0.0,0.0,0.0,7.679390907287598,0.0
765,45.80205154418945,False,0.006715013878419995,0.0742250494658947,0.05595291033387184,0.05595291033387184,2.1605801582336426,0.0,0.0,0.06499999761581421,7.832879066467285,0.0
766,45.94840216636658,False,1.4048603177070618,9.966126680374146,0.12217944860458374,0.8758078217506409,1.650064468383789,0.0,0.0,0.0,7.677668571472168,0.0
767,45.97008013725281,False,0.0067356874933466315,0.07384420838207006,0.05595291033387184,0.05595291033387184,2.156386375427246,0.0,0.0,0.06499999761581421,7.830290794372559,0.0
768,46.1138756275177,False,1.4067795872688293,9.952616691589355,0.12223921716213226,0.8731167316436768,1.6500917673110962,0.0,0.0,0.0,7.676669120788574,0.0
769,46.13532209396362,False,0.006740910466760397,0.07400504313409328,0.05595291033387184,0.05595291033387184,2.1561405658721924,0.0,0.0,0.06499999761581421,7.8320417404174805,0.0
770,46.27837252616882,False,1.4073477685451508,9.986297488212585,0.12222924083471298,0.8731167316436768,1.6500234603881836,0.0,0.0,0.0,7.675389289855957,0.0
771,46.300079345703125,False,0.006787779275327921,0.07393480278551579,0.05595291033387184,0.05595291033387184,2.155320882797241,0.0,0.0,0.06499999761581421,7.828672409057617,0.0
772,46.44340753555298,False,1.4144757390022278,10.076302289962769,0.12280324846506119,0.8820369839668274,1.6497502326965332,0.0,0.0,0.0,7.673781394958496,0.0
773,46.46491622924805,False,0.0067909975768998265,0.07394616957753897,0.05595291033387184,0.05595291033387184,2.1554574966430664,0.0,0.0,0.06499999761581421,7.8323259353637695,0.0
774,46.608920097351074,False,1.4153657853603363,9.983731508255005,0.12285282462835312,0.8766957521438599,1.6498595476150513,0.0,0.0,0.0,7.672576904296875,0.0
775,46.630271434783936,False,0.006760688265785575,0.07471051532775164,0.05595291033387184,0.05595291033387184,2.1552116870880127,0.0,0.0,0.06499999761581421,7.822469234466553,0.0
776,46.772629499435425,False,1.409197747707367,9.981328845024109,0.12219051271677017,0.8740183115005493,1.6496546268463135,0.0,0.0,0.0,7.671133041381836,0.0
777,46.79411768913269,False,0.00676383962854743,0.07488796953111887,0.05595291033387184,0.05595291033387184,2.154788017272949,0.0,0.0,0.06499999761581421,7.822177886962891,0.0
778,46.9356849193573,False,1.414763182401657,10.01688838005066,0.12249787896871567,0.8802611231803894,1.6494086980819702,0.0,0.0,0.0,7.6693878173828125,0.0
779,46.95732092857361,False,0.006804629811085761,0.07464160211384296,0.05595291033387184,0.05595291033387184,2.148832082748413,0.0,0.0,0.06499999761581421,7.8216471672058105,0.0
780,47.098557233810425,False,1.406278908252716,9.898242354393005,0.12140551954507828,0.867720901966095,1.6492174863815308,0.0,0.0,0.0,7.668028831481934,0.0
781,47.12215065956116,False,0.006702890386804938,0.07433882914483547,0.05595291033387184,0.05595291033387184,2.1551296710968018,0.0,0.0,0.06499999761581421,7.824446678161621,0.0
782,47.26445746421814,False,1.4119312167167664,9.966285824775696,0.12172189354896545,0.8749062418937683,1.6493678092956543,0.0,0.0,0.0,7.66776180267334,0.0
783,47.285828590393066,False,0.006810570484958589,0.07527037989348173,0.05595291033387184,0.05595291033387184,2.156236171722412,0.0,0.0,0.05999999865889549,7.824042320251465,0.0
784,47.42780637741089,False,1.4160837233066559,9.958376288414001,0.12203151732683182,0.8749062418937683,1.649463415145874,0.0,0.0,0.0,7.666378974914551,0.0
785,47.449212074279785,False,0.0067812425550073385,0.0750399986281991,0.05595291033387184,0.05595291033387184,2.155047655105591,0.0,0.0,0.07000000029802322,7.819711685180664,0.0
786,47.59050488471985,False,1.4167843759059906,9.962339997291565,0.12205876410007477,0.8766957521438599,1.6495726108551025,0.0,0.0,0.0,7.664982318878174,0.0
787,47.61192321777344,False,0.006769653991796076,0.07514848373830318,0.05595291033387184,0.05595291033387184,2.1571104526519775,0.0,0.0,0.06499999761581421,7.821388244628906,0.0
788,47.755303621292114,False,1.4146751165390015,9.969872236251831,0.12148666381835938,0.8749062418937683,1.6497502326965332,0.0,0.0,0.0,7.664133548736572,0.0
789,47.77665138244629,False,0.006789888138882816,0.07976767607033253,0.05595291033387184,0.05595291033387184,2.162888765335083,0.0,0.0,0.05999999865889549,7.827529430389404,0.0
790,47.92107176780701,False,1.4178398251533508,9.896590113639832,0.1219920963048935,0.8686224818229675,1.6500234603881836,0.0,0.0,0.0,7.663692474365234,0.0
791,47.94245719909668,False,0.00676903931889683,0.07621775381267071,0.05595291033387184,0.05595291033387184,2.1589407920837402,0.0,0.0,0.06499999761581421,7.818209648132324,0.0
792,48.08622193336487,False,1.431061327457428,10.051262378692627,0.12311183661222458,0.8838128447532654,1.6499688625335693,0.0,0.0,0.0,7.662663459777832,0.0
793,48.10758399963379,False,0.006877505802549422,0.07602331694215536,0.05595291033387184,0.05595291033387184,2.1551432609558105,0.0,0.0,0.07000000029802322,7.816349029541016,0.0
794,48.25169658660889,False,1.433134377002716,10.01218318939209,0.12330219149589539,0.8820369839668274,1.6500780582427979,0.0,0.0,0.0,7.661113739013672,0.0
795,48.27302360534668,False,0.006930847303010523,0.07884948514401913,0.05595291033387184,0.05595291033387184,2.163038969039917,0.0,0.0,0.06499999761581421,7.817233562469482,0.0
796,48.416518688201904,False,1.4406944811344147,10.214465856552124,0.12392853200435638,0.8987436294555664,1.6495863199234009,0.0,0.0,0.0,7.6599578857421875,0.0
797,48.43788003921509,False,0.006932318210601807,0.07940361276268959,0.05595291033387184,0.05595291033387184,2.166904926300049,0.0,0.0,0.06499999761581421,7.812382221221924,0.0
798,48.58179569244385,False,1.4346221089363098,10.082509517669678,0.12332391738891602,0.885574996471405,1.6495317220687866,0.0,0.0,0.0,7.659638404846191,0.0
799,48.60301899909973,False,0.006909173680469394,0.07712152786552906,0.05595291033387184,0.05595291033387184,2.1598289012908936,0.0,0.0,0.06499999761581421,7.812359809875488,0.0
800,48.74641036987305,False,1.429816335439682,9.978442192077637,0.12285434454679489,0.8758078217506409,1.6495044231414795,0.0,0.0,0.0,7.658210754394531,0.0
801,48.76766872406006,False,0.006872954545542598,0.07897134870290756,0.05595291033387184,0.05595291033387184,2.161768674850464,0.0,0.0,0.07000000029802322,7.815778732299805,0.0
802,48.91093993186951,False,1.4407514035701752,10.146605968475342,0.1236683651804924,0.8917495012283325,1.6495317220687866,0.0,0.0,0.0,7.657090187072754,0.0
803,48.932193994522095,False,0.00695886614266783,0.07751458324491978,0.05595291033387184,0.05595291033387184,2.1594736576080322,0.0,0.0,0.05999999865889549,7.813475608825684,0.0
804,49.075913190841675,False,1.4302429556846619,9.988940358161926,0.1224583238363266,0.8740183115005493,1.649613618850708,0.0,0.0,0.0,7.6562018394470215,0.0
805,49.097496509552,False,0.006816826062276959,0.07734253536909819,0.05595291033387184,0.05595291033387184,2.16023850440979,0.0,0.0,0.06499999761581421,7.807960510253906,0.0
806,49.24091291427612,False,1.4290396869182587,9.922152161598206,0.1224042996764183,0.8686224818229675,1.649722933769226,0.0,0.0,0.0,7.655101776123047,0.0
807,49.2621910572052,False,0.006823432049714029,0.0791750568896532,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.06499999761581421,7.813714981079102,0.0
808,49.405771017074585,False,1.4284494519233704,9.84425961971283,0.12218880653381348,0.8650161623954773,1.6495863199234009,0.0,0.0,0.0,7.65382719039917,0.0
809,49.426998138427734,False,0.0067776202922686934,0.0784081406891346,0.05595291033387184,0.05595291033387184,2.1552388668060303,0.0,0.0,0.06499999761581421,7.806053161621094,0.0
810,49.570865631103516,False,1.4228501915931702,9.869176745414734,0.12153365463018417,0.8695240616798401,1.649463415145874,0.0,0.0,0.0,7.652255058288574,0.0
811,49.5927894115448,False,0.006851618527434766,0.07827514782547951,0.05595291033387184,0.05595291033387184,2.1502256393432617,0.0,0.0,0.05999999865889549,7.809792518615723,0.0
812,49.73605966567993,False,1.421842873096466,9.800313115119934,0.12147443741559982,0.8659177422523499,1.6494497060775757,0.0,0.0,0.0,7.650351047515869,0.0
813,49.75763702392578,False,0.006759656826034188,0.07746323011815548,0.05595291033387184,0.05595291033387184,2.1574928760528564,0.0,0.0,0.06499999761581421,7.808552265167236,0.0
814,49.90136909484863,False,1.4231069386005402,9.800198674201965,0.12136098742485046,0.8631992936134338,1.649272084236145,0.0,0.0,0.0,7.64970064163208,0.0
815,49.92277765274048,False,0.006749950698576868,0.07739564403891563,0.05595291033387184,0.05595291033387184,2.1527116298675537,0.0,0.0,0.05999999865889549,7.804327964782715,0.0
816,50.06624913215637,False,1.4233040809631348,9.760956168174744,0.12133502960205078,0.8595656752586365,1.6486574411392212,0.0,0.0,0.0,7.648763656616211,0.0
817,50.08745527267456,False,0.006719217053614557,0.07786762434989214,0.05595291033387184,0.05595291033387184,2.1543374061584473,0.0,0.0,0.05999999865889549,7.802753448486328,0.0
818,50.231669425964355,False,1.419897973537445,9.72625732421875,0.12109338492155075,0.857748806476593,1.648753046989441,0.0,0.0,0.0,7.6480302810668945,0.0
819,50.25303077697754,False,0.006694123148918152,0.07814280688762665,0.05595291033387184,0.05595291033387184,2.157602071762085,0.0,0.0,0.06499999761581421,7.810086250305176,0.0
820,50.39649486541748,False,1.4204619824886322,9.67215359210968,0.1210186555981636,0.8522573709487915,1.6490672826766968,0.0,0.0,0.0,7.647604942321777,0.0
821,50.417973279953,False,0.006732568726874888,0.08066249080002308,0.05595291033387184,0.05595291033387184,2.1581621170043945,0.0,0.0,0.05999999865889549,7.798205375671387,0.0
822,50.561835289001465,False,1.4326830208301544,9.909898042678833,0.12199679762125015,0.8749062418937683,1.6491355895996094,0.0,0.0,0.0,7.645805358886719,0.0
823,50.58319568634033,False,0.00677899457514286,0.07821045815944672,0.05595291033387184,0.05595291033387184,2.1601157188415527,0.0,0.0,0.05999999865889549,7.802617073059082,0.0
824,50.72671604156494,False,1.4339108765125275,9.897326827049255,0.12197775393724442,0.8704256415367126,1.6496819257736206,0.0,0.0,0.0,7.6455817222595215,0.0
825,50.74795126914978,False,0.0068573286989703774,0.07972230203449726,0.05595291033387184,0.05595291033387184,2.1597740650177,0.0,0.0,0.05999999865889549,7.7969560623168945,0.0
826,50.891828536987305,False,1.4388082921504974,9.935362339019775,0.12240047007799149,0.8775836825370789,1.6493678092956543,0.0,0.0,0.0,7.644330978393555,0.0
827,50.91318941116333,False,0.006870350916869938,0.07857999764382839,0.05595291033387184,0.05595291033387184,2.159938097000122,0.0,0.0,0.06499999761581421,7.803155899047852,0.0
828,51.05749535560608,False,1.4337047934532166,9.842920303344727,0.12180015444755554,0.8668193221092224,1.6495863199234009,0.0,0.0,0.0,7.643825531005859,0.0
829,51.07895636558533,False,0.006860232097096741,0.07897570729255676,0.05595291033387184,0.05595291033387184,2.1567962169647217,0.0,0.0,0.06499999761581421,7.800378799438477,0.0
830,51.222960233688354,False,1.420142501592636,9.776210188865662,0.12182734906673431,0.8641145825386047,1.649804949760437,0.0,0.0,0.0,7.642599105834961,0.0
831,51.24445724487305,False,0.0067357911029830575,0.07956955581903458,0.05595291033387184,0.05595291033387184,2.1568233966827393,0.0,0.0,0.05999999865889549,7.794760227203369,0.0
832,51.38822531700134,False,1.4279749989509583,9.69380795955658,0.1211901530623436,0.8540878295898438,1.6496409177780151,0.0,0.0,0.0,7.641843795776367,0.0
833,51.40971255302429,False,0.0068049796391278505,0.08015675470232964,0.05595291033387184,0.05595291033387184,2.1580255031585693,0.0,0.0,0.05999999865889549,7.800206184387207,0.0
834,51.553426027297974,False,1.424747109413147,9.79157269001007,0.12209249287843704,0.8641145825386047,1.6498322486877441,0.0,0.0,0.0,7.641171455383301,0.0
835,51.574830055236816,False,0.006803300348110497,0.08052824065089226,0.05595291033387184,0.05595291033387184,2.1536407470703125,0.0,0.0,0.05999999865889549,7.795267581939697,0.0
836,51.71855306625366,False,1.4263162016868591,9.801241755485535,0.12218786031007767,0.8668193221092224,1.6495453119277954,0.0,0.0,0.0,7.639156341552734,0.0
837,51.73994588851929,False,0.006813971558585763,0.07943032309412956,0.05595291033387184,0.05595291033387184,2.1543099880218506,0.0,0.0,0.05999999865889549,7.79879093170166,0.0
838,51.88426089286804,False,1.4227241277694702,9.664164781570435,0.12181273847818375,0.8531726002693176,1.6497775316238403,0.0,0.0,0.0,7.638161659240723,0.0
839,51.905741930007935,False,0.00671844114549458,0.0799240730702877,0.05595291033387184,0.05595291033387184,2.1561131477355957,0.0,0.0,0.06499999761581421,7.795045852661133,0.0
840,52.04950737953186,False,1.4315830171108246,9.653435945510864,0.12125689536333084,0.8540878295898438,1.6495317220687866,0.0,0.0,0.0,7.6376872062683105,0.0
841,52.070804595947266,False,0.006809200276620686,0.0797826237976551,0.05595291033387184,0.05595291033387184,2.1523427963256836,0.0,0.0,0.06499999761581421,7.800886154174805,0.0
842,52.214537620544434,False,1.4164794981479645,9.685264825820923,0.12098642438650131,0.8504132032394409,1.649613618850708,0.0,0.0,0.0,7.637125492095947,0.0
843,52.2360360622406,False,0.006728424923494458,0.08243969641625881,0.05595291033387184,0.05595291033387184,2.1605937480926514,0.0,0.0,0.05999999865889549,7.793176651000977,0.0
844,52.37997126579285,False,1.428421437740326,9.822772145271301,0.1220773383975029,0.867720901966095,1.6494497060775757,0.0,0.0,0.0,7.635891914367676,0.0
845,52.40122675895691,False,0.006850485224276781,0.08087928406894207,0.05595291033387184,0.05595291033387184,2.153585910797119,0.0,0.0,0.05999999865889549,7.793449401855469,0.0
846,52.54548001289368,False,1.4431214332580566,9.985007047653198,0.12317796796560287,0.8793731927871704,1.649436116218567,0.0,0.0,0.0,7.634211540222168,0.0
847,52.5669584274292,False,0.006959881284274161,0.08097309619188309,0.05595291033387184,0.05595291033387184,2.156755208969116,0.0,0.0,0.05999999865889549,7.789697170257568,0.0
848,52.71086287498474,False,1.4384101331233978,9.822760820388794,0.12278269231319427,0.8686224818229675,1.6494770050048828,0.0,0.0,0.0,7.633255958557129,0.0
849,52.732484102249146,False,0.006872121011838317,0.08066803216934204,0.05595291033387184,0.05595291033387184,2.157083034515381,0.0,0.0,0.06499999761581421,7.790271759033203,0.0
850,52.87650465965271,False,1.4328479766845703,9.70741093158722,0.12242799252271652,0.8595656752586365,1.6497639417648315,0.0,0.0,0.0,7.63313102722168,0.0
851,52.897932291030884,False,0.006761202239431441,0.08038765750825405,0.05595291033387184,0.05595291033387184,2.1536269187927246,0.0,0.0,0.05999999865889549,7.78736686706543,0.0
852,53.04213285446167,False,1.4245803654193878,9.603496789932251,0.1213713064789772,0.8504132032394409,1.6499688625335693,0.0,0.0,0.0,7.632053375244141,0.0
853,53.06360220909119,False,0.006767373415641487,0.08189253509044647,0.05595291033387184,0.05595291033387184,2.1559901237487793,0.0,0.0,0.06499999761581421,7.789900779724121,0.0
854,53.20773768424988,False,1.426510065793991,9.605084657669067,0.12149759382009506,0.8504132032394409,1.6496683359146118,0.0,0.0,0.0,7.631441116333008,0.0
855,53.229248046875,False,0.006696460768580437,0.08159761317074299,0.05595291033387184,0.05595291033387184,2.1554439067840576,0.0,0.0,0.05999999865889549,7.808140754699707,0.0
856,53.37273454666138,False,1.4239661395549774,9.592934250831604,0.12123701721429825,0.8494979739189148,1.6496273279190063,0.0,0.0,0.0,7.630412578582764,0.0
857,53.3941011428833,False,0.006695969495922327,0.08094280026853085,0.05595291033387184,0.05595291033387184,2.162287712097168,0.0,0.0,0.05999999865889549,7.789867401123047,0.0
858,53.53844499588013,False,1.4159117639064789,9.436753392219543,0.12045098841190338,0.8355507254600525,1.6498595476150513,0.0,0.0,0.0,7.630516052246094,0.0
859,53.55993413925171,False,0.006612454890273511,0.08117159828543663,0.05595291033387184,0.05595291033387184,2.161058187484741,0.0,0.0,0.05999999865889549,7.784154415130615,0.0
860,53.7039475440979,False,1.4448626339435577,9.65934157371521,0.12355094403028488,0.8531726002693176,1.6504606008529663,0.0,0.0,0.0,7.629712104797363,0.0
861,53.725300550460815,False,0.006864097667858005,0.0815252773463726,0.05595291033387184,0.05595291033387184,2.158189535140991,0.0,0.0,0.05999999865889549,7.784182548522949,0.0
862,53.86945843696594,False,1.4497725665569305,9.671575427055359,0.12378454953432083,0.8540878295898438,1.651007056236267,0.0,0.0,0.0,7.628974914550781,0.0
863,53.89103627204895,False,0.0068339315475896,0.08281508460640907,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.05999999865889549,7.782472133636475,0.0
864,54.03436636924744,False,1.4521168172359467,9.726369976997375,0.12400133907794952,0.857748806476593,1.6508430242538452,0.0,0.0,0.0,7.628269195556641,0.0
865,54.05568718910217,False,0.006835444364696741,0.08186669088900089,0.05595291033387184,0.05595291033387184,2.154719829559326,0.0,0.0,0.05999999865889549,7.78367805480957,0.0
866,54.20037269592285,False,1.4536887407302856,9.744006395339966,0.12418568134307861,0.8604809045791626,1.6505699157714844,0.0,0.0,0.0,7.626875400543213,0.0
867,54.22180962562561,False,0.006962544284760952,0.08320281282067299,0.05595291033387184,0.05595291033387184,2.1568233966827393,0.0,0.0,0.06499999761581421,7.784797668457031,0.0
868,54.365408182144165,False,1.4573664963245392,9.666191339492798,0.12424810230731964,0.8559183478355408,1.6503512859344482,0.0,0.0,0.0,7.625631332397461,0.0
869,54.38682675361633,False,0.006882195011712611,0.08549527265131474,0.05595291033387184,0.05595291033387184,2.158121347427368,0.0,0.0,0.06499999761581421,7.7788848876953125,0.0
870,54.530383825302124,False,1.4560441672801971,9.637035131454468,0.1241389662027359,0.8531726002693176,1.6503376960754395,0.0,0.0,0.0,7.624925136566162,0.0
871,54.55188202857971,False,0.006909685907885432,0.08238597773015499,0.05595291033387184,0.05595291033387184,2.1550066471099854,0.0,0.0,0.05999999865889549,7.779788970947266,0.0
872,54.705442667007446,False,1.4585018157958984,9.721294045448303,0.12422399967908859,0.8613824844360352,1.6504333019256592,0.0,0.0,0.0,7.624164581298828,0.0
873,54.726733684539795,False,0.006838178378529847,0.08212008513510227,0.05595291033387184,0.05595291033387184,2.1596922874450684,0.0,0.0,0.05999999865889549,7.778140068054199,0.0
874,54.87058091163635,False,1.446589082479477,9.576913714408875,0.12314387410879135,0.8485690355300903,1.650815725326538,0.0,0.0,0.0,7.623955726623535,0.0
875,54.89196443557739,False,0.006747842417098582,0.08230265229940414,0.05595291033387184,0.05595291033387184,2.16144061088562,0.0,0.0,0.05999999865889549,7.794293403625488,0.0
876,55.03548836708069,False,1.4417801797389984,9.43324327468872,0.12279941886663437,0.8364932537078857,1.6504743099212646,0.0,0.0,0.0,7.623557090759277,0.0
877,55.05682921409607,False,0.006682465318590403,0.08309916593134403,0.05595291033387184,0.05595291033387184,2.1558945178985596,0.0,0.0,0.05999999865889549,7.785266876220703,0.0
878,55.20080327987671,False,1.4351460337638855,9.337233304977417,0.12221463024616241,0.8280238509178162,1.6506108045578003,0.0,0.0,0.0,7.6225996017456055,0.0
879,55.22256851196289,False,0.006670619477517903,0.08301688358187675,0.05595291033387184,0.05595291033387184,2.159200429916382,0.0,0.0,0.05999999865889549,7.782716751098633,0.0
880,55.36600589752197,False,1.448933631181717,9.550419449806213,0.1232975572347641,0.8467249274253845,1.6508021354675293,0.0,0.0,0.0,7.621959209442139,0.0
881,55.38736701011658,False,0.0068280164850875735,0.08342165499925613,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.06499999761581421,7.775038242340088,0.0
882,55.531116008758545,False,1.4537644386291504,9.61463451385498,0.12371618300676346,0.8522573709487915,1.650296688079834,0.0,0.0,0.0,7.620815277099609,0.0
883,55.552499532699585,False,0.006871774094179273,0.08314209058880806,0.05595291033387184,0.05595291033387184,2.1539547443389893,0.0,0.0,0.06499999761581421,7.774016380310059,0.0
884,55.6961784362793,False,1.4670296013355255,9.81778621673584,0.12477210909128189,0.8686224818229675,1.6499961614608765,0.0,0.0,0.0,7.619389533996582,0.0
885,55.71743321418762,False,0.006994688301347196,0.083644799888134,0.05595291033387184,0.05595291033387184,2.153599739074707,0.0,0.0,0.06499999761581421,7.776147842407227,0.0
886,55.861812591552734,False,1.4624711871147156,9.722940921783447,0.12437883019447327,0.8604809045791626,1.6501463651657104,0.0,0.0,0.0,7.618460655212402,0.0
887,55.88546824455261,False,0.006925796042196453,0.0834508053958416,0.05595291033387184,0.05595291033387184,2.1549930572509766,0.0,0.0,0.06499999761581421,7.774077415466309,0.0
888,56.04280686378479,False,1.4630147814750671,9.647477269172668,0.1243690624833107,0.8540878295898438,1.6501600742340088,0.0,0.0,0.0,7.617547512054443,0.0
889,56.06411862373352,False,0.006900464068166912,0.08301405236124992,0.05595291033387184,0.05595291033387184,2.1542553901672363,0.0,0.0,0.05999999865889549,7.773677825927734,0.0
890,56.208205461502075,False,1.4628556370735168,9.636045694351196,0.12413390725851059,0.8522573709487915,1.6504195928573608,0.0,0.0,0.0,7.616781234741211,0.0
891,56.22972345352173,False,0.006856668624095619,0.08714478462934494,0.05595291033387184,0.05595291033387184,2.161591053009033,0.0,0.0,0.05999999865889549,7.772974014282227,0.0
892,56.37348222732544,False,1.4639107882976532,9.651192426681519,0.12425685673952103,0.8550031185150146,1.6504333019256592,0.0,0.0,0.0,7.616798400878906,0.0
893,56.394705295562744,False,0.006840327987447381,0.08547686971724033,0.05595291033387184,0.05595291033387184,2.162806749343872,0.0,0.0,0.05999999865889549,7.7737908363342285,0.0
894,56.538612842559814,False,1.4577598869800568,9.56000030040741,0.12377333641052246,0.8467249274253845,1.650187373161316,0.0,0.0,0.0,7.617023944854736,0.0
895,56.56019616127014,False,0.006860842113383114,0.08426245301961899,0.05595291033387184,0.05595291033387184,2.156222343444824,0.0,0.0,0.05999999865889549,7.772527694702148,0.0
896,56.70441818237305,False,1.4647608995437622,9.57395315170288,0.12432795017957687,0.8485690355300903,1.6501600742340088,0.0,0.0,0.0,7.616000175476074,0.0
897,56.72572445869446,False,0.006905553163960576,0.08579032495617867,0.05595291033387184,0.05595291033387184,2.157615900039673,0.0,0.0,0.05999999865889549,7.777511119842529,0.0
898,56.86991238594055,False,1.461690366268158,9.469071626663208,0.12399046868085861,0.8392936587333679,1.6504606008529663,0.0,0.0,0.0,7.6153106689453125,0.0
899,56.89145374298096,False,0.006852385122328997,0.08491484448313713,0.05595291033387184,0.05595291033387184,2.157615900039673,0.0,0.0,0.06499999761581421,7.781925201416016,0.0
900,57.03512501716614,False,1.4653879404067993,9.54772174358368,0.12434319406747818,0.8457959890365601,1.6501327753067017,0.0,0.0,0.0,7.613941669464111,0.0
901,57.056352615356445,False,0.006926723872311413,0.08453062735497952,0.05595291033387184,0.05595291033387184,2.1557579040527344,0.0,0.0,0.06499999761581421,7.771193504333496,0.0
902,57.19980263710022,False,1.4712320268154144,9.624542593955994,0.12471140921115875,0.8522573709487915,1.6502693891525269,0.0,0.0,0.0,7.6128692626953125,0.0
903,57.22131609916687,False,0.006909966468811035,0.0866072066128254,0.05595291033387184,0.05595291033387184,2.159200429916382,0.0,0.0,0.06499999761581421,7.772624969482422,0.0
904,57.36481499671936,False,1.4656388759613037,9.505230784416199,0.12419435381889343,0.8430229425430298,1.6505151987075806,0.0,0.0,0.0,7.613296031951904,0.0
905,57.388166666030884,False,0.006939001032151282,0.08814926259219646,0.05595291033387184,0.05595291033387184,2.162519931793213,0.0,0.0,0.05999999865889549,7.766718864440918,0.0
906,57.54582452774048,False,1.475089192390442,9.588925838470459,0.12500162422657013,0.8494979739189148,1.650815725326538,0.0,0.0,0.0,7.612316131591797,0.0
907,57.567251443862915,False,0.0069883064134046435,0.0867102388292551,0.05595291033387184,0.05595291033387184,2.16107177734375,0.0,0.0,0.05999999865889549,7.768708229064941,0.0
908,57.71157240867615,False,1.4747755229473114,9.582701921463013,0.12493154406547546,0.8494979739189148,1.6509796380996704,0.0,0.0,0.0,7.611468315124512,0.0
909,57.73319935798645,False,0.006913919351063669,0.08600067347288132,0.05595291033387184,0.05595291033387184,2.160183906555176,0.0,0.0,0.06499999761581421,7.769800186157227,0.0
910,57.87717533111572,False,1.4815230667591095,9.664939045906067,0.125528022646904,0.8559183478355408,1.6510343551635742,0.0,0.0,0.0,7.611557960510254,0.0
911,57.898741483688354,False,0.007009950932115316,0.08576505817472935,0.05595291033387184,0.05595291033387184,2.15579891204834,0.0,0.0,0.06499999761581421,7.770146369934082,0.0
912,58.04260492324829,False,1.4889658987522125,9.834192991256714,0.1261584460735321,0.8704256415367126,1.6510616540908813,0.0,0.0,0.0,7.610441207885742,0.0
913,58.06395101547241,False,0.0071290298365056515,0.08698997087776661,0.05595291033387184,0.05595291033387184,2.1606757640838623,0.0,0.0,0.05999999865889549,7.7676825523376465,0.0
914,58.20773100852966,False,1.4932534098625183,9.845036268234253,0.12647010385990143,0.8713272213935852,1.6506928205490112,0.0,0.0,0.0,7.6093268394470215,0.0
915,58.22922444343567,False,0.0070816680090501904,0.08600836619734764,0.05595291033387184,0.05595291033387184,2.155716896057129,0.0,0.0,0.05999999865889549,7.761724472045898,0.0
916,58.37387228012085,False,1.4813274145126343,9.664984345436096,0.12537884712219238,0.8559183478355408,1.6501327753067017,0.0,0.0,0.0,7.608695983886719,0.0
917,58.39530968666077,False,0.007000581827014685,0.08939449675381184,0.05595291033387184,0.05595291033387184,2.158749580383301,0.0,0.0,0.06499999761581421,7.770137310028076,0.0
918,58.53854703903198,False,1.481468379497528,9.63966429233551,0.12536340951919556,0.8540878295898438,1.6501327753067017,0.0,0.0,0.0,7.608675003051758,0.0
919,58.56001877784729,False,0.007062366930767894,0.08662745356559753,0.05595291033387184,0.05595291033387184,2.1585447788238525,0.0,0.0,0.05999999865889549,7.763933181762695,0.0
920,58.70439958572388,False,1.4855946600437164,9.664657711982727,0.12560492753982544,0.8559183478355408,1.6502010822296143,0.0,0.0,0.0,7.6077070236206055,0.0
921,58.727776765823364,False,0.007074677268974483,0.08653910830616951,0.05595291033387184,0.05595291033387184,2.1532444953918457,0.0,0.0,0.05999999865889549,7.760190963745117,0.0
922,58.885079860687256,False,1.492725908756256,9.732447862625122,0.12606357038021088,0.8613824844360352,1.650528907775879,0.0,0.0,0.0,7.606194496154785,0.0
923,58.90644288063049,False,0.007086381665430963,0.09030582383275032,0.05595291033387184,0.05595291033387184,2.159856081008911,0.0,0.0,0.05999999865889549,7.760155200958252,0.0
924,59.05001997947693,False,1.4904168248176575,9.721381664276123,0.12594027817249298,0.8604809045791626,1.6502693891525269,0.0,0.0,0.0,7.605982780456543,0.0
925,59.071696043014526,False,0.0070903165033087134,0.087005365639925,0.05595291033387184,0.05595291033387184,2.1543374061584473,0.0,0.0,0.05999999865889549,7.758378505706787,0.0
926,59.21654272079468,False,1.4955244958400726,9.721514582633972,0.12634019553661346,0.8604809045791626,1.6499824523925781,0.0,0.0,0.0,7.605027198791504,0.0
927,59.23787212371826,False,0.007109196158125997,0.08742140606045723,0.05595291033387184,0.05595291033387184,2.151413917541504,0.0,0.0,0.06499999761581421,7.75537109375,0.0
928,59.38199543952942,False,1.4924323558807373,9.630051255226135,0.12619832158088684,0.8531726002693176,1.6499414443969727,0.0,0.0,0.0,7.604150772094727,0.0
929,59.403489112854004,False,0.007115252083167434,0.08695820346474648,0.05595291033387184,0.05595291033387184,2.150649070739746,0.0,0.0,0.06499999761581421,7.756603717803955,0.0
930,59.54693841934204,False,1.5020175278186798,9.817759394645691,0.1269361972808838,0.8695240616798401,1.6496409177780151,0.0,0.0,0.0,7.603166103363037,0.0
931,59.568333864212036,False,0.007157613290473819,0.08781548589468002,0.05595291033387184,0.05595291033387184,2.1556897163391113,0.0,0.0,0.06499999761581421,7.7607927322387695,0.0
932,59.71176028251648,False,1.507585346698761,9.783703684806824,0.1274414360523224,0.8668193221092224,1.6497639417648315,0.0,0.0,0.0,7.602470397949219,0.0
933,59.73355579376221,False,0.007195114158093929,0.0883755087852478,0.05595291033387184,0.05595291033387184,2.1530258655548096,0.0,0.0,0.06499999761581421,7.756351470947266,0.0
934,59.87714719772339,False,1.490936428308487,9.612683057785034,0.12590400874614716,0.8522573709487915,1.6488896608352661,0.0,0.0,0.0,7.602017402648926,0.0
935,59.89855122566223,False,0.007092445739544928,0.087005365639925,0.05595291033387184,0.05595291033387184,2.1490371227264404,0.0,0.0,0.06499999761581421,7.753993034362793,0.0
936,60.04291009902954,False,1.49301677942276,9.543298482894897,0.1259220540523529,0.8457959890365601,1.6489989757537842,0.0,0.0,0.0,7.601161956787109,0.0
937,60.06419277191162,False,0.0070053484523668885,0.08908037096261978,0.05595291033387184,0.05595291033387184,2.156222343444824,0.0,0.0,0.05999999865889549,7.7613420486450195,0.0
938,60.20823907852173,False,1.4939697086811066,9.575366973876953,0.12597204744815826,0.8485690355300903,1.6495044231414795,0.0,0.0,0.0,7.601192951202393,0.0
939,60.229729652404785,False,0.007034557638689876,0.08859938010573387,0.05595291033387184,0.05595291033387184,2.1571104526519775,0.0,0.0,0.06499999761581421,7.760981559753418,0.0
940,60.37332034111023,False,1.4979563653469086,9.64451014995575,0.12623712420463562,0.8540878295898438,1.64987313747406,0.0,0.0,0.0,7.601624488830566,0.0
941,60.394683599472046,False,0.0070767581928521395,0.08811374194920063,0.05595291033387184,0.05595291033387184,2.1596922874450684,0.0,0.0,0.06499999761581421,7.760385990142822,0.0
942,60.53852891921997,False,1.5031629800796509,9.722229242324829,0.12675000727176666,0.8604809045791626,1.64987313747406,0.0,0.0,0.0,7.601170539855957,0.0
943,60.559913873672485,False,0.007129922159947455,0.09319799952208996,0.05595291033387184,0.05595291033387184,2.159200429916382,0.0,0.0,0.06499999761581421,7.7629547119140625,0.0
944,60.703723430633545,False,1.495208889245987,9.510881304740906,0.12595272064208984,0.8430229425430298,1.650870442390442,0.0,0.0,0.0,7.601437091827393,0.0
945,60.72497797012329,False,0.007045892416499555,0.08906678296625614,0.05595291033387184,0.05595291033387184,2.154815435409546,0.0,0.0,0.05999999865889549,7.756235122680664,0.0
946,60.86849045753479,False,1.5007555484771729,9.618253707885742,0.12644366919994354,0.8522573709487915,1.6502283811569214,0.0,0.0,0.0,7.600872993469238,0.0
947,60.88977122306824,False,0.007134482148103416,0.08970625698566437,0.05595291033387184,0.05595291033387184,2.155102252960205,0.0,0.0,0.06499999761581421,7.757311820983887,0.0
948,61.033571004867554,False,1.4968757331371307,9.49926495552063,0.1258939802646637,0.8420940041542053,1.6500234603881836,0.0,0.0,0.0,7.599800109863281,0.0
949,61.05497479438782,False,0.0070300622610375285,0.0887907575815916,0.05595291033387184,0.05595291033387184,2.1551296710968018,0.0,0.0,0.06499999761581421,7.754462242126465,0.0
950,61.19890880584717,False,1.4990594983100891,9.58609402179718,0.12615366280078888,0.8494979739189148,1.6509387493133545,0.0,0.0,0.0,7.5995025634765625,0.0
951,61.22027564048767,False,0.007063098018988967,0.08919601328670979,0.05595291033387184,0.05595291033387184,2.155252456665039,0.0,0.0,0.05999999865889549,7.754377841949463,0.0
952,61.36456298828125,False,1.5022407472133636,9.540762901306152,0.12640781700611115,0.8457959890365601,1.650528907775879,0.0,0.0,0.0,7.598686218261719,0.0
953,61.38590955734253,False,0.007135395426303148,0.08907145820558071,0.05595291033387184,0.05595291033387184,2.1563453674316406,0.0,0.0,0.06499999761581421,7.755313873291016,0.0
954,61.529531955718994,False,1.506139189004898,9.571123123168945,0.12660929560661316,0.8485690355300903,1.6507201194763184,0.0,0.0,0.0,7.598263740539551,0.0
955,61.53492546081543,True,0.004588168812915683,0.05480083171278238,0.05595291033387184,0.05595291033387184,2.1532444953918457,0.0,0.0,0.0,8.812603950500488,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.46288204193115234,False,2.755659520626068,7.708591818809509,0.4508371651172638,1.0279297828674316,3.0940895080566406,0.0,0.0,0.0,17.54631233215332,0.0
1,0.4806652069091797,True,0.011361065553501248,0.057483138516545296,0.05595291033387184,0.05595291033387184,3.20400071144104,0.0,0.0,0.0,17.381675720214844,0.0
2,0.5930125713348389,False,2.1180404722690582,7.001222372055054,0.21138444542884827,0.718727171421051,1.92536199092865,0.0,0.0,0.0,11.695457458496094,0.0
3,0.6145215034484863,True,0.013470484409481287,0.08384884335100651,0.05595291033387184,0.05595291033387184,2.1529030799865723,0.0,0.0,0.0,11.885257720947266,0.0
4,0.6897459030151367,False,1.8100087344646454,5.96331000328064,0.17674562335014343,0.5774242281913757,1.7737455368041992,0.0,0.0,0.0,10.883383750915527,0.0
5,0.7113192081451416,True,0.011653031688183546,0.07094948552548885,0.05595291033387184,0.05595291033387184,2.150485038757324,0.0,0.0,0.0,11.066656112670898,0.0
6,0.7864482402801514,False,1.6722182929515839,5.468965172767639,0.15943969786167145,0.5143405795097351,1.6857863664627075,0.0,0.0,0.0,10.368131637573242,0.0
7,0.8076436519622803,True,0.010693640215322375,0.06811927538365126,0.05595291033387184,0.05595291033387184,2.145977258682251,0.0,0.0,0.0,10.546350479125977,0.0
8,0.8828349113464355,False,1.571686863899231,5.198149681091309,0.1476171314716339,0.48294901847839355,1.6365952491760254,0.0,0.0,0.0,10.032208442687988,0.0
9,0.9039249420166016,True,0.009895720286294818,0.06633705925196409,0.05595291033387184,0.05595291033387184,2.1457858085632324,0.0,0.0,0.0,10.205236434936523,0.0
10,0.9800727367401123,False,1.4929209649562836,4.941544532775879,0.13921025395393372,0.45799151062965393,1.6301202774047852,0.0,0.0,0.0,9.790573120117188,0.0
11,1.0012972354888916,True,0.009325079154223204,0.06059810984879732,0.05595291033387184,0.05595291033387184,2.1504578590393066,0.0,0.0,0.0,9.96513557434082,0.0
12,1.1138355731964111,False,1.492711454629898,4.688287675380707,0.14096254110336304,0.43520599603652954,1.6316912174224854,0.0,0.0,0.0,9.609090805053711,0.0
13,1.1350784301757812,True,0.008852953324094415,0.05563400685787201,0.05595291033387184,0.05595291033387184,2.150512456893921,0.0,0.0,0.0,9.783944129943848,0.0
14,1.247939109802246,False,1.5358379483222961,4.724394679069519,0.1445838361978531,0.43700915575027466,1.6333441734313965,0.0,0.0,0.0,9.471649169921875,0.0
15,1.2693202495574951,False,0.00896533951163292,0.053764511831104755,0.05595291033387184,0.05595291033387184,2.149993419647217,0.0,0.0,0.009999999776482582,9.643970489501953,0.0
16,1.3822705745697021,False,1.5781524777412415,6.186532378196716,0.14821100234985352,0.5510733127593994,1.635461449623108,0.0,0.0,0.0,9.363626480102539,0.0
17,1.403752326965332,False,0.008913229103200138,0.054913777858018875,0.05595291033387184,0.05595291033387184,2.149282932281494,0.0,0.0,0.02499999850988388,9.53274154663086,0.0
18,1.5160071849822998,False,1.6165679693222046,7.465331554412842,0.15120351314544678,0.6525152921676636,1.637606143951416,0.0,0.0,0.0,9.274836540222168,0.0
19,1.537468671798706,False,0.009255973855033517,0.05320414900779724,0.05595291033387184,0.05595291033387184,2.1501708030700684,0.0,0.0,0.03999999910593033,9.442449569702148,0.0
20,1.649855136871338,False,1.6669492423534393,8.544149994850159,0.15539704263210297,0.7380702495574951,1.639382004737854,0.0,0.0,0.0,9.198307037353516,0.0
21,1.6717031002044678,False,0.009520181338302791,0.05270307883620262,0.05595291033387184,0.05595291033387184,2.153517723083496,0.0,0.0,0.04999999701976776,9.36644458770752,0.0
22,1.7831158638000488,False,1.7066839337348938,9.465157985687256,0.1585671454668045,0.8098691701889038,1.6407344341278076,0.0,0.0,0.0,9.132501602172852,0.0
23,1.8045470714569092,False,0.00985332066193223,0.06095236632972956,0.05595291033387184,0.05595291033387184,2.1519603729248047,0.0,0.0,0.04999999701976776,9.301532745361328,0.0
24,1.916369915008545,False,1.7390717566013336,10.02051591873169,0.16100463271141052,0.8540878295898438,1.6420458555221558,0.0,0.0,0.0,9.075008392333984,0.0
25,1.937788963317871,False,0.010098862694576383,0.06799573544412851,0.05595291033387184,0.05595291033387184,2.150731086730957,0.0,0.0,0.054999999701976776,9.242008209228516,0.0
26,2.049194574356079,False,1.7636720836162567,10.596928596496582,0.16284556686878204,0.9022133350372314,1.6429064273834229,0.0,0.0,0.0,9.025524139404297,0.0
27,2.070401191711426,False,0.0103446573484689,0.07773612160235643,0.05595291033387184,0.05595291033387184,2.1478075981140137,0.0,0.0,0.054999999701976776,9.192350387573242,0.0
28,2.182265043258667,False,1.7911478877067566,11.056275367736816,0.16500180959701538,0.9387822151184082,1.6437124013900757,0.0,0.0,0.0,8.981916427612305,0.0
29,2.2035012245178223,False,0.01049582613632083,0.08415790274739265,0.05595291033387184,0.05595291033387184,2.1483266353607178,0.0,0.0,0.05999999865889549,9.150154113769531,0.0
30,2.3158833980560303,False,1.8128058314323425,11.465834379196167,0.16660335659980774,0.9707474708557129,1.6444226503372192,0.0,0.0,0.0,8.942359924316406,0.0
31,2.3372437953948975,False,0.010722695151343942,0.08893829770386219,0.05595291033387184,0.05595291033387184,2.149979591369629,0.0,0.0,0.05999999865889549,9.108442306518555,0.0
32,2.4514052867889404,False,1.8315455317497253,11.809430122375488,0.16782177984714508,0.9985736608505249,1.6452150344848633,0.0,0.0,0.0,8.906854629516602,0.0
33,2.4726901054382324,False,0.010914533631876111,0.0953533686697483,0.05595291033387184,0.05595291033387184,2.151700973510742,0.0,0.0,0.06499999761581421,9.071233749389648,0.0
34,2.584832191467285,False,1.858837902545929,12.263892889022827,0.16988524794578552,1.0347599983215332,1.6457477807998657,0.0,0.0,0.0,8.876955032348633,0.0
35,2.606105327606201,False,0.011167150223627687,0.1029085461050272,0.05595291033387184,0.05595291033387184,2.15043044090271,0.0,0.0,0.06499999761581421,9.04242992401123,0.0
36,2.627406120300293,False,7.70356291468488e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.187941789627075,0.0,0.0,0.06499999761581421,9.046174049377441,0.0
37,2.739187479019165,False,1.850423812866211,12.405928373336792,0.16887493431568146,1.0467811822891235,1.6483979225158691,0.0,0.0,0.0,8.852205276489258,0.0
38,2.7605371475219727,False,0.01113254576921463,0.10437500663101673,0.05595291033387184,0.05595291033387184,2.1549110412597656,0.0,0.0,0.06499999761581421,9.014640808105469,0.0
39,2.78212308883667,False,8.203662218875252e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1910290718078613,0.0,0.0,0.06499999761581421,9.018231391906738,0.0
40,2.894502878189087,False,1.8488624691963196,12.344574928283691,0.1687496304512024,1.0422868728637695,1.6494224071502686,0.0,0.0,0.0,8.829095840454102,0.0
41,2.9158213138580322,False,0.011142254807054996,0.10458240285515785,0.05595291033387184,0.05595291033387184,2.1544740200042725,0.0,0.0,0.06499999761581421,8.99581527709961,0.0
42,2.9371132850646973,False,8.542659998056479e-05,0.0002086162567138672,0.05595291033387184,0.05595291033387184,2.1905510425567627,0.0,0.0,0.06499999761581421,8.99942398071289,0.0
43,3.0493016242980957,False,1.8660242855548859,12.744717597961426,0.1698753535747528,1.0741019248962402,1.6497775316238403,0.0,0.0,0.0,8.810124397277832,0.0
44,3.070734739303589,False,0.011320429621264338,0.11010268703103065,0.05595291033387184,0.05595291033387184,2.155252456665039,0.0,0.0,0.06499999761581421,8.97680377960205,0.0
45,3.0920872688293457,False,8.144270395860076e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.1913022994995117,0.0,0.0,0.06499999761581421,8.980405807495117,0.0
46,3.2039928436279297,False,1.8515287339687347,12.467386722564697,0.16867364943027496,1.0520130395889282,1.6496546268463135,0.0,0.0,0.0,8.795156478881836,0.0
47,3.225534200668335,False,0.01109526609070599,0.10715363547205925,0.05595291033387184,0.05595291033387184,2.155197858810425,0.0,0.0,0.06499999761581421,8.959148406982422,0.0
48,3.2468342781066895,False,8.481502845825162e-05,0.0002195078195654787,0.05595291033387184,0.05595291033387184,2.1913022994995117,0.0,0.0,0.06499999761581421,8.962869644165039,0.0
49,3.359682321548462,False,1.8598951399326324,12.623893022537231,0.16920119524002075,1.0645805597305298,1.649845838546753,0.0,0.0,0.0,8.78136157989502,0.0
50,3.3818390369415283,False,0.011195772094652057,0.10985265485942364,0.05595291033387184,0.05595291033387184,2.1525068283081055,0.0,0.0,0.06499999761581421,8.942895889282227,0.0
51,3.4034817218780518,False,8.292784514196683e-05,0.0002230201607744675,0.05595291033387184,0.05595291033387184,2.1887614727020264,0.0,0.0,0.06499999761581421,8.94655704498291,0.0
52,3.5166385173797607,False,1.8688876926898956,12.883780002593994,0.16965438425540924,1.0849756002426147,1.6499005556106567,0.0,0.0,0.0,8.767351150512695,0.0
53,3.5381650924682617,False,0.01139700529165566,0.11240851134061813,0.05595291033387184,0.05595291033387184,2.1532719135284424,0.0,0.0,0.06499999761581421,8.934907913208008,0.0
54,3.559556722640991,False,8.204609912354499e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.18947172164917,0.0,0.0,0.06499999761581421,8.938491821289062,0.0
55,3.6717641353607178,False,1.8652084469795227,12.784342765808105,0.16914580762386322,1.078459620475769,1.6498322486877441,0.0,0.0,0.0,8.757282257080078,0.0
56,3.6932873725891113,False,0.011233652476221323,0.11097602546215057,0.05595291033387184,0.05595291033387184,2.152151584625244,0.0,0.0,0.06499999761581421,8.923709869384766,0.0
57,3.7144887447357178,False,8.349575182364788e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1882970333099365,0.0,0.0,0.06499999761581421,8.927335739135742,0.0
58,3.8279919624328613,False,1.8612416088581085,12.834032773971558,0.16861653327941895,1.0871338844299316,1.6501600742340088,0.0,0.0,0.0,8.745826721191406,0.0
59,3.849353551864624,False,0.011234882986173034,0.11397694237530231,0.05595291033387184,0.05595291033387184,2.15200138092041,0.0,0.0,0.06499999761581421,8.910290718078613,0.0
60,3.870633840560913,False,8.424328370892908e-05,0.00018907454432337545,0.05595291033387184,0.05595291033387184,2.188023805618286,0.0,0.0,0.06499999761581421,8.913910865783691,0.0
61,3.982659101486206,False,1.8584491312503815,12.823152542114258,0.16821765899658203,1.0835275650024414,1.6505151987075806,0.0,0.0,0.0,8.735206604003906,0.0
62,4.0061423778533936,False,0.011202384484931827,0.11193030513823032,0.05595291033387184,0.05595291033387184,2.1521379947662354,0.0,0.0,0.06499999761581421,8.90108871459961,0.0
63,4.029501438140869,False,8.223258191719651e-05,0.0002230201607744675,0.05595291033387184,0.05595291033387184,2.1882286071777344,0.0,0.0,0.06499999761581421,8.904745101928711,0.0
64,4.153160095214844,False,1.8422025442123413,12.744405269622803,0.1667148768901825,1.0762739181518555,1.6505424976348877,0.0,0.0,0.0,8.725799560546875,0.0
65,4.174274921417236,False,0.010943182278424501,0.11073150672018528,0.05595291033387184,0.05595291033387184,2.1572742462158203,0.0,0.0,0.06499999761581421,8.889739990234375,0.0
66,4.195562362670898,False,7.829511559975799e-05,0.00018907454432337545,0.05595291033387184,0.05595291033387184,2.1933786869049072,0.0,0.0,0.06499999761581421,8.893425941467285,0.0
67,4.308007478713989,False,1.8197441101074219,12.605136632919312,0.1644745022058487,1.0697169303894043,1.6507338285446167,0.0,0.0,0.0,8.717264175415039,0.0
68,4.329469680786133,False,0.010863887146115303,0.10865593329071999,0.05595291033387184,0.05595291033387184,2.155320882797241,0.0,0.0,0.06499999761581421,8.88593578338623,0.0
69,4.3508758544921875,False,8.250896826211829e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.191343307495117,0.0,0.0,0.06499999761581421,8.889575958251953,0.0
70,4.462751388549805,False,1.8181629478931427,12.595174312591553,0.164369598031044,1.068979263305664,1.6509796380996704,0.0,0.0,0.0,8.710474014282227,0.0
71,4.484286546707153,False,0.010852512205019593,0.10763189755380154,0.05595291033387184,0.05595291033387184,2.1544876098632812,0.0,0.0,0.06499999761581421,8.876882553100586,0.0
72,4.505467653274536,False,8.111014722089749e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1905646324157715,0.0,0.0,0.06499999761581421,8.880518913269043,0.0
73,4.618067502975464,False,1.8158090114593506,12.611148357391357,0.1640157252550125,1.0697169303894043,1.6509250402450562,0.0,0.0,0.0,8.703189849853516,0.0
74,4.641613960266113,False,0.010799610754474998,0.10813245549798012,0.05595291033387184,0.05595291033387184,2.155184268951416,0.0,0.0,0.06499999761581421,8.869941711425781,0.0
75,4.665004014968872,False,7.924032615846954e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1913297176361084,0.0,0.0,0.06499999761581421,8.873636245727539,0.0
76,4.787714242935181,False,1.8153207004070282,12.624291181564331,0.16378062963485718,1.0711785554885864,1.6512938737869263,0.0,0.0,0.0,8.697247505187988,0.0
77,4.809232234954834,False,0.010812216205522418,0.10857081040740013,0.05595291033387184,0.05595291033387184,2.156932830810547,0.0,0.0,0.06499999761581421,8.871513366699219,0.0
78,4.83054256439209,False,8.118578989524394e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.192941427230835,0.0,0.0,0.06499999761581421,8.875140190124512,0.0
79,4.943135499954224,False,1.8075542151927948,12.546062469482422,0.16304679214954376,1.06531822681427,1.6512528657913208,0.0,0.0,0.0,8.691612243652344,0.0
80,4.964354038238525,False,0.010647244052961469,0.10894523002207279,0.05595291033387184,0.05595291033387184,2.1594600677490234,0.0,0.0,0.06499999761581421,8.868990898132324,0.0
81,4.985599994659424,False,8.68750885274494e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.195591688156128,0.0,0.0,0.06499999761581421,8.872118949890137,0.0
82,5.097992897033691,False,1.7870588600635529,12.345656156539917,0.16104501485824585,1.0490214824676514,1.6517720222473145,0.0,0.0,0.0,8.68678092956543,0.0
83,5.119310617446899,False,0.01051270286552608,0.10346835479140282,0.05595291033387184,0.05595291033387184,2.1580255031585693,0.0,0.0,0.06499999761581421,8.85477066040039,0.0
84,5.140692472457886,False,7.710274985583965e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.1941709518432617,0.0,0.0,0.06499999761581421,8.858379364013672,0.0
85,5.252682447433472,False,1.7750926315784454,12.278378009796143,0.16004568338394165,1.0437895059585571,1.6518266201019287,0.0,0.0,0.0,8.682792663574219,0.0
86,5.2743306159973145,False,0.010335369734093547,0.10436947457492352,0.05595291033387184,0.05595291033387184,2.1554300785064697,0.0,0.0,0.06499999761581421,8.8477144241333,0.0
87,5.2956531047821045,False,8.308395990752615e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.191425323486328,0.0,0.0,0.06499999761581421,8.851604461669922,0.0
88,5.408563852310181,False,1.791967749595642,12.608768939971924,0.16123808920383453,1.0704408884048462,1.6517720222473145,0.0,0.0,0.0,8.678239822387695,0.0
89,5.430336236953735,False,0.010511133586987853,0.11075266636908054,0.05595291033387184,0.05595291033387184,2.157451868057251,0.0,0.0,0.07000000029802322,8.846092224121094,0.0
90,5.451481819152832,False,8.033893209358212e-05,0.00016049041732912883,0.05595291033387184,0.05595291033387184,2.1935973167419434,0.0,0.0,0.07000000029802322,8.849710464477539,0.0
91,5.56365966796875,False,1.7950701713562012,12.744556665420532,0.1615293323993683,1.0813555717468262,1.6520178318023682,0.0,0.0,0.0,8.674840927124023,0.0
92,5.587484836578369,False,0.010571940802037716,0.1111095305532217,0.05595291033387184,0.05595291033387184,2.1579437255859375,0.0,0.0,0.06499999761581421,8.841833114624023,0.0
93,5.61086368560791,False,8.277770575659815e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.194075345993042,0.0,0.0,0.06499999761581421,8.845319747924805,0.0
94,5.734254598617554,False,1.7942829430103302,12.752002477645874,0.16122184693813324,1.082079529762268,1.652222752571106,0.0,0.0,0.0,8.671042442321777,0.0
95,5.755825519561768,False,0.010544646065682173,0.11044241487979889,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.06499999761581421,8.837952613830566,0.0
96,5.777183771133423,False,8.051445547607727e-05,0.00018863363948184997,0.05595291033387184,0.05595291033387184,2.1945807933807373,0.0,0.0,0.06499999761581421,8.841693878173828,0.0
97,5.8894147872924805,False,1.794915348291397,12.778117656707764,0.1611514836549759,1.0842515230178833,1.6523730754852295,0.0,0.0,0.0,8.66789436340332,0.0
98,5.910842180252075,False,0.010602188995108008,0.11505596339702606,0.05595291033387184,0.05595291033387184,2.15329909324646,0.0,0.0,0.06499999761581421,8.828737258911133,0.0
99,5.9324376583099365,False,8.094916665868368e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1893625259399414,0.0,0.0,0.06499999761581421,8.832378387451172,0.0
100,6.045063734054565,False,1.8019314110279083,12.952381372451782,0.16172930598258972,1.0978846549987793,1.6520588397979736,0.0,0.0,0.0,8.66395092010498,0.0
101,6.066272974014282,False,0.010680763516575098,0.11396014131605625,0.05595291033387184,0.05595291033387184,2.1517417430877686,0.0,0.0,0.06499999761581421,8.824137687683105,0.0
102,6.087655305862427,False,8.193947905965615e-05,0.00016924464944167994,0.05595291033387184,0.05595291033387184,2.1878325939178467,0.0,0.0,0.06499999761581421,8.827815055847168,0.0
103,6.200304985046387,False,1.7783862352371216,12.601102590560913,0.15970948338508606,1.0697169303894043,1.651990532875061,0.0,0.0,0.0,8.659646987915039,0.0
104,6.221799850463867,False,0.010374882258474827,0.10785997845232487,0.05595291033387184,0.05595291033387184,2.15616774559021,0.0,0.0,0.06499999761581421,8.823382377624512,0.0
105,6.243278980255127,False,8.068039278441574e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1923131942749023,0.0,0.0,0.06499999761581421,8.827034950256348,0.0
106,6.355514287948608,False,1.7763690650463104,12.576156854629517,0.15947678685188293,1.067517638206482,1.652099847793579,0.0,0.0,0.0,8.656827926635742,0.0
107,6.377236604690552,False,0.010446395026519895,0.10872567072510719,0.05595291033387184,0.05595291033387184,2.1517691612243652,0.0,0.0,0.06499999761581421,8.821029663085938,0.0
108,6.39859938621521,False,8.389431059185881e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1879146099090576,0.0,0.0,0.06499999761581421,8.824707984924316,0.0
109,6.511278867721558,False,1.7585720121860504,12.341058254241943,0.15787926316261292,1.0490214824676514,1.6518266201019287,0.0,0.0,0.0,8.65274429321289,0.0
110,6.533498287200928,False,0.010124105028808117,0.10336770676076412,0.05595291033387184,0.05595291033387184,2.155635118484497,0.0,0.0,0.07000000029802322,8.815069198608398,0.0
111,6.5548436641693115,False,7.926742000563536e-05,0.00016924464944167994,0.05595291033387184,0.05595291033387184,2.1916985511779785,0.0,0.0,0.07000000029802322,8.818648338317871,0.0
112,6.667058229446411,False,1.7653167247772217,12.451509237289429,0.1583777368068695,1.0579416751861572,1.6517447233200073,0.0,0.0,0.0,8.64926528930664,0.0
113,6.688345432281494,False,0.010289618512615561,0.1080644503235817,0.05595291033387184,0.05595291033387184,2.155648708343506,0.0,0.0,0.07000000029802322,8.812366485595703,0.0
114,6.709895849227905,False,8.128714398480952e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.191671133041382,0.0,0.0,0.07000000029802322,8.816036224365234,0.0
115,6.821651458740234,False,1.7687763273715973,12.640962600708008,0.1584637314081192,1.072640299797058,1.6519222259521484,0.0,0.0,0.0,8.645895004272461,0.0
116,6.843195199966431,False,0.010276137618348002,0.109160291031003,0.05595291033387184,0.05595291033387184,2.157287836074829,0.0,0.0,0.07000000029802322,8.808795928955078,0.0
117,6.864419221878052,False,8.012600119400304e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.193310260772705,0.0,0.0,0.07000000029802322,8.812479019165039,0.0
118,6.97671914100647,False,1.769016981124878,12.678847312927246,0.1584063619375229,1.0762739181518555,1.652099847793579,0.0,0.0,0.0,8.642227172851562,0.0
119,6.99813175201416,False,0.010328999487683177,0.1092575304210186,0.05595291033387184,0.05595291033387184,2.1559765338897705,0.0,0.0,0.06499999761581421,8.804338455200195,0.0
120,7.019387483596802,False,8.142596925608814e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.192121982574463,0.0,0.0,0.06499999761581421,8.807950973510742,0.0
121,7.13191819190979,False,1.7374999821186066,12.23273515701294,0.15583957731723785,1.0400328636169434,1.6521271467208862,0.0,0.0,0.0,8.638471603393555,0.0
122,7.153124809265137,False,0.010015153093263507,0.10188637301325798,0.05595291033387184,0.05595291033387184,2.159487247467041,0.0,0.0,0.07000000029802322,8.80236530303955,0.0
123,7.174393177032471,False,8.76180456543807e-05,0.0001976862404262647,0.05595291033387184,0.05595291033387184,2.1955642700195312,0.0,0.0,0.07000000029802322,8.805798530578613,0.0
124,7.286415338516235,False,1.73211470246315,12.197239398956299,0.15508818626403809,1.0377789735794067,1.652222752571106,0.0,0.0,0.0,8.636088371276855,0.0
125,7.307858467102051,False,0.009856135584414005,0.10166657157242298,0.05595291033387184,0.05595291033387184,2.159337043762207,0.0,0.0,0.06499999761581421,8.79984188079834,0.0
126,7.329361915588379,False,8.640974556328729e-05,0.00020553343347273767,0.05595291033387184,0.05595291033387184,2.195509672164917,0.0,0.0,0.06499999761581421,8.803487777709961,0.0
127,7.441916227340698,False,1.719737946987152,12.006897926330566,0.1540822982788086,1.0218099355697632,1.6524549722671509,0.0,0.0,0.0,8.63305377960205,0.0
128,7.463266134262085,False,0.009728535078465939,0.09868196211755276,0.05595291033387184,0.05595291033387184,2.1580119132995605,0.0,0.0,0.06499999761581421,8.794258117675781,0.0
129,7.575445175170898,False,1.720605492591858,12.090471982955933,0.15406638383865356,1.0271648168563843,1.6507611274719238,0.0,0.0,0.0,8.626434326171875,0.0
130,7.596729040145874,False,0.00979318399913609,0.10043324902653694,0.05595291033387184,0.05595291033387184,2.1535587310791016,0.0,0.0,0.07000000029802322,8.793174743652344,0.0
131,7.618486642837524,False,8.166583938873373e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.190906047821045,0.0,0.0,0.07000000029802322,8.796920776367188,0.0
132,7.731166839599609,False,1.7108047008514404,11.98384404182434,0.15306255221366882,1.0202800035476685,1.6521817445755005,0.0,0.0,0.0,8.624549865722656,0.0
133,7.7527265548706055,False,0.009671301231719553,0.09934713132679462,0.05595291033387184,0.05595291033387184,2.157315254211426,0.0,0.0,0.07000000029802322,8.79924488067627,0.0
134,7.864602327346802,False,1.7056697607040405,12.010793685913086,0.15243315696716309,1.0210449695587158,1.6506108045578003,0.0,0.0,0.0,8.618805885314941,0.0
135,7.886086940765381,False,0.00962474150583148,0.09856967255473137,0.05595291033387184,0.05595291033387184,2.155102252960205,0.0,0.0,0.07000000029802322,8.790773391723633,0.0
136,7.9981303215026855,False,1.7105750739574432,12.118477821350098,0.15283538401126862,1.0294461250305176,1.6503785848617554,0.0,0.0,0.0,8.615038871765137,0.0
137,8.020034551620483,False,0.009722571703605354,0.10262489318847656,0.05595291033387184,0.05595291033387184,2.1528072357177734,0.0,0.0,0.07000000029802322,8.780900001525879,0.0
138,8.041473150253296,False,8.229058948927559e-05,0.00017896909412229434,0.05595291033387184,0.05595291033387184,2.190223217010498,0.0,0.0,0.07000000029802322,8.784716606140137,0.0
139,8.153793573379517,False,1.7056384682655334,12.128089666366577,0.15241552889347076,1.0317274332046509,1.651990532875061,0.0,0.0,0.0,8.613439559936523,0.0
140,8.175330400466919,False,0.009588169632479548,0.1008475199341774,0.05595291033387184,0.05595291033387184,2.160402536392212,0.0,0.0,0.07000000029802322,8.776432037353516,0.0
141,8.196738004684448,False,8.368810995307285e-05,0.00019371509552001953,0.05595291033387184,0.05595291033387184,2.1965479850769043,0.0,0.0,0.07000000029802322,8.779943466186523,0.0
142,8.309276580810547,False,1.6954003274440765,11.882325410842896,0.151437446475029,1.0148978233337402,1.6522910594940186,0.0,0.0,0.0,8.609594345092773,0.0
143,8.330999851226807,False,0.009581921622157097,0.09653087705373764,0.05595291033387184,0.05595291033387184,2.157902717590332,0.0,0.0,0.07000000029802322,8.773443222045898,0.0
144,8.443241119384766,False,1.6945308446884155,11.986901760101318,0.15105105936527252,1.0202800035476685,1.650679111480713,0.0,0.0,0.0,8.60423469543457,0.0
145,8.46486520767212,False,0.009507284266874194,0.09768866933882236,0.05595291033387184,0.05595291033387184,2.1508948802948,0.0,0.0,0.06499999761581421,8.77108383178711,0.0
146,8.577242851257324,False,1.7111937701702118,11.901082992553711,0.15309643745422363,1.0141191482543945,1.6504333019256592,0.0,0.0,0.0,8.600055694580078,0.0
147,8.59866189956665,False,0.009550064569339156,0.09645204059779644,0.05595291033387184,0.05595291033387184,2.153135299682617,0.0,0.0,0.07000000029802322,8.766141891479492,0.0
148,8.710995435714722,False,1.7149680852890015,12.041903734207153,0.15341506898403168,1.0225749015808105,1.6502419710159302,0.0,0.0,0.0,8.596818923950195,0.0
149,8.73222017288208,False,0.0096519646467641,0.09810586459934711,0.05595291033387184,0.05595291033387184,2.1521379947662354,0.0,0.0,0.07000000029802322,8.766663551330566,0.0
150,8.845571041107178,False,1.6937366127967834,11.863574981689453,0.1512826830148697,1.011031985282898,1.6501190662384033,0.0,0.0,0.0,8.594621658325195,0.0
151,8.867198467254639,False,0.009423005394637585,0.09828710928559303,0.05595291033387184,0.05595291033387184,2.1533126831054688,0.0,0.0,0.06499999761581421,8.758110046386719,0.0
152,8.979570150375366,False,1.6902776062488556,11.903595924377441,0.15071050822734833,1.0148978233337402,1.650187373161316,0.0,0.0,0.0,8.591238021850586,0.0
153,9.000799179077148,False,0.009483687463216484,0.09642326273024082,0.05595291033387184,0.05595291033387184,2.1558127403259277,0.0,0.0,0.06499999761581421,8.76205825805664,0.0
154,9.113656044006348,False,1.684965044260025,11.788139343261719,0.15028691291809082,1.0071524381637573,1.6503649950027466,0.0,0.0,0.0,8.588237762451172,0.0
155,9.134867191314697,False,0.009338193922303617,0.0957853626459837,0.05595291033387184,0.05595291033387184,2.158189535140991,0.0,0.0,0.06499999761581421,8.753046035766602,0.0
156,9.247060060501099,False,1.6804596781730652,11.722689867019653,0.14988985657691956,1.0048164129257202,1.650556206703186,0.0,0.0,0.0,8.584847450256348,0.0
157,9.268492698669434,False,0.009263302199542522,0.09311877191066742,0.05595291033387184,0.05595291033387184,2.1549384593963623,0.0,0.0,0.06499999761581421,8.746291160583496,0.0
158,9.38104248046875,False,1.6771720349788666,11.702046394348145,0.1496201455593109,1.0009232759475708,1.650679111480713,0.0,0.0,0.0,8.580602645874023,0.0
159,9.404563426971436,False,0.009287851862609386,0.09402929805219173,0.05595291033387184,0.05595291033387184,2.155498504638672,0.0,0.0,0.06499999761581421,8.743244171142578,0.0
160,9.5278959274292,False,1.6678042709827423,11.61068320274353,0.14858408272266388,0.9946394562721252,1.6508430242538452,0.0,0.0,0.0,8.577884674072266,0.0
161,9.549586772918701,False,0.009192936704494059,0.09267471730709076,0.05595291033387184,0.05595291033387184,2.158735990524292,0.0,0.0,0.06499999761581421,8.741414070129395,0.0
162,9.661901712417603,False,1.6601364314556122,11.514651775360107,0.14794689416885376,0.9835609197616577,1.650815725326538,0.0,0.0,0.0,8.57585334777832,0.0
163,9.68341064453125,False,0.009123199852183461,0.08970768190920353,0.05595291033387184,0.05595291033387184,2.155730724334717,0.0,0.0,0.06499999761581421,8.744987487792969,0.0
164,9.79594612121582,False,1.6604812443256378,11.523817777633667,0.1479501724243164,0.9891206622123718,1.650870442390442,0.0,0.0,0.0,8.572446823120117,0.0
165,9.817384243011475,False,0.009158556931652129,0.09234599769115448,0.05595291033387184,0.05595291033387184,2.1512227058410645,0.0,0.0,0.06499999761581421,8.738001823425293,0.0
166,9.929538488388062,False,1.6519378125667572,11.550018787384033,0.14710739254951477,0.9891206622123718,1.6507474184036255,0.0,0.0,0.0,8.56868839263916,0.0
167,9.951256036758423,False,0.00903508742339909,0.09192106314003468,0.05595291033387184,0.05595291033387184,2.1543781757354736,0.0,0.0,0.06499999761581421,8.729839324951172,0.0
168,10.064010381698608,False,1.663806438446045,11.647632122039795,0.14808368682861328,0.9993523359298706,1.6505424976348877,0.0,0.0,0.0,8.565046310424805,0.0
169,10.0853111743927,False,0.009178733453154564,0.09293758310377598,0.05595291033387184,0.05595291033387184,2.152848243713379,0.0,0.0,0.06499999761581421,8.737215042114258,0.0
170,10.198082447052002,False,1.6435788571834564,11.400322914123535,0.14642082154750824,0.9771814942359924,1.6504195928573608,0.0,0.0,0.0,8.562173843383789,0.0
171,10.2193124294281,False,0.008872751495800912,0.08922724053263664,0.05595291033387184,0.05595291033387184,2.1544740200042725,0.0,0.0,0.06499999761581421,8.727987289428711,0.0
172,10.331759452819824,False,1.6382122039794922,11.40024185180664,0.14582459628582,0.9787797927856445,1.6505835056304932,0.0,0.0,0.0,8.55889892578125,0.0
173,10.353191137313843,False,0.008911642362363636,0.09114566259086132,0.05595291033387184,0.05595291033387184,2.1543920040130615,0.0,0.0,0.05999999865889549,8.722163200378418,0.0
174,10.466115474700928,False,1.649588942527771,11.646783351898193,0.14665399491786957,0.9985736608505249,1.6505016088485718,0.0,0.0,0.0,8.554816246032715,0.0
175,10.487694501876831,False,0.009083366021513939,0.09241494350135326,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.05999999865889549,8.72011947631836,0.0
176,10.600491046905518,False,1.6546528041362762,11.708449125289917,0.1470414698123932,1.0032591819763184,1.6506245136260986,0.0,0.0,0.0,8.551616668701172,0.0
177,10.621824026107788,False,0.009117353474721313,0.09352227672934532,0.05595291033387184,0.05595291033387184,2.1524248123168945,0.0,0.0,0.06499999761581421,8.717398643493652,0.0
178,10.734561204910278,False,1.6588380932807922,11.701931953430176,0.14741256833076477,1.0032591819763184,1.6504195928573608,0.0,0.0,0.0,8.547258377075195,0.0
179,10.756223440170288,False,0.009152257698588073,0.09571783244609833,0.05595291033387184,0.05595291033387184,2.1517691612243652,0.0,0.0,0.06499999761581421,8.70925521850586,0.0
180,10.870405912399292,False,1.6596847772598267,11.899679899215698,0.1472824513912201,1.017971396446228,1.6501600742340088,0.0,0.0,0.0,8.543127059936523,0.0
181,10.892006874084473,False,0.009114501299336553,0.09674122557044029,0.05595291033387184,0.05595291033387184,2.154665231704712,0.0,0.0,0.06499999761581421,8.704748153686523,0.0
182,11.004557609558105,False,1.6402347385883331,11.556422710418701,0.14564770460128784,0.9914975762367249,1.6503102779388428,0.0,0.0,0.0,8.53926944732666,0.0
183,11.025867700576782,False,0.00895259145181626,0.09251067414879799,0.05595291033387184,0.05595291033387184,2.1550750732421875,0.0,0.0,0.06499999761581421,8.704891204833984,0.0
184,11.138359308242798,False,1.637207567691803,11.502845287322998,0.14556163549423218,0.9875360727310181,1.6505972146987915,0.0,0.0,0.0,8.53577995300293,0.0
185,11.159769535064697,False,0.008915812941268086,0.0957285426557064,0.05595291033387184,0.05595291033387184,2.1531624794006348,0.0,0.0,0.06499999761581421,8.69962215423584,0.0
186,11.27286958694458,False,1.6370011866092682,11.575312614440918,0.14554141461849213,0.993068516254425,1.6505424976348877,0.0,0.0,0.0,8.532355308532715,0.0
187,11.294277906417847,False,0.00893737655133009,0.09135574102401733,0.05595291033387184,0.05595291033387184,2.148982524871826,0.0,0.0,0.06499999761581421,8.696762084960938,0.0
188,11.407202959060669,False,1.6308389604091644,11.47221326828003,0.14494897425174713,0.9843668937683105,1.6503239870071411,0.0,0.0,0.0,8.528214454650879,0.0
189,11.428566932678223,False,0.008867133874446154,0.09130050428211689,0.05595291033387184,0.05595291033387184,2.15329909324646,0.0,0.0,0.06499999761581421,8.692605018615723,0.0
190,11.540696144104004,False,1.621447205543518,11.476871967315674,0.1440151333808899,0.9843668937683105,1.6500917673110962,0.0,0.0,0.0,8.525432586669922,0.0
191,11.562283277511597,False,0.008775744936428964,0.09528050199151039,0.05595291033387184,0.05595291033387184,2.156099557876587,0.0,0.0,0.06499999761581421,8.689276695251465,0.0
192,11.676514148712158,False,1.6317206621170044,11.713783740997314,0.14476333558559418,1.004037857055664,1.6502693891525269,0.0,0.0,0.0,8.521585464477539,0.0
193,11.698261022567749,False,0.008867069846019149,0.09455982595682144,0.05595291033387184,0.05595291033387184,2.155047655105591,0.0,0.0,0.06499999761581421,8.683063507080078,0.0
194,11.810465574264526,False,1.623195856809616,11.52251124382019,0.14390790462493896,0.9883283972740173,1.6504606008529663,0.0,0.0,0.0,8.517806053161621,0.0
195,11.832175016403198,False,0.008853564504534006,0.09442871436476707,0.05595291033387184,0.05595291033387184,2.1537771224975586,0.0,0.0,0.06499999761581421,8.678001403808594,0.0
196,11.944226026535034,False,1.6302408277988434,11.69701337814331,0.14451272785663605,1.0024805068969727,1.6503239870071411,0.0,0.0,0.0,8.51402473449707,0.0
197,11.965896844863892,False,0.008850884041748941,0.09609803557395935,0.05595291033387184,0.05595291033387184,2.156399965286255,0.0,0.0,0.06499999761581421,8.679060935974121,0.0
198,12.081565618515015,False,1.6248221695423126,11.618610620498657,0.14400525391101837,0.9962103962898254,1.6506245136260986,0.0,0.0,0.0,8.510425567626953,0.0
199,12.103201389312744,False,0.008890384924598038,0.09277899749577045,0.05595291033387184,0.05595291033387184,2.1587905883789062,0.0,0.0,0.06499999761581421,8.679694175720215,0.0
200,12.215917348861694,False,1.6150930523872375,11.499930620193481,0.14306506514549255,0.9867438077926636,1.650897741317749,0.0,0.0,0.0,8.507613182067871,0.0
201,12.237381935119629,False,0.00868162780534476,0.09025910869240761,0.05595291033387184,0.05595291033387184,2.159883499145508,0.0,0.0,0.06499999761581421,8.671829223632812,0.0
202,12.351877689361572,False,1.6054736077785492,11.346091032028198,0.14229080080986023,0.9739713072776794,1.6510889530181885,0.0,0.0,0.0,8.504239082336426,0.0
203,12.373263835906982,False,0.008645615307614207,0.08832658641040325,0.05595291033387184,0.05595291033387184,2.158134937286377,0.0,0.0,0.06499999761581421,8.667078971862793,0.0
204,12.48778772354126,False,1.5984174609184265,11.336004734039307,0.1416940987110138,0.9731653928756714,1.6509387493133545,0.0,0.0,0.0,8.499353408813477,0.0
205,12.509266138076782,False,0.008600931614637375,0.0880584865808487,0.05595291033387184,0.05595291033387184,2.155471086502075,0.0,0.0,0.06499999761581421,8.663711547851562,0.0
206,12.624286890029907,False,1.5933607518672943,11.294589042663574,0.14137132465839386,0.9699414968490601,1.6507748365402222,0.0,0.0,0.0,8.495804786682129,0.0
207,12.645780086517334,False,0.008524084114469588,0.08732090704143047,0.05595291033387184,0.05595291033387184,2.152479410171509,0.0,0.0,0.06499999761581421,8.657133102416992,0.0
208,12.760462284088135,False,1.5888439118862152,11.225613355636597,0.1409522145986557,0.9642724394798279,1.6506108045578003,0.0,0.0,0.0,8.491653442382812,0.0
209,12.782138586044312,False,0.008447570726275444,0.08873152546584606,0.05595291033387184,0.05595291033387184,2.150867462158203,0.0,0.0,0.06499999761581421,8.653846740722656,0.0
210,12.896751880645752,False,1.5870185196399689,11.250855922698975,0.14067648351192474,0.9667040109634399,1.6504743099212646,0.0,0.0,0.0,8.488176345825195,0.0
211,12.920167446136475,False,0.008445854182355106,0.08980198763310909,0.05595291033387184,0.05595291033387184,2.1582305431365967,0.0,0.0,0.06499999761581421,8.659881591796875,0.0
212,13.043990135192871,False,1.577783226966858,11.124429702758789,0.1397031992673874,0.956130862236023,1.6505424976348877,0.0,0.0,0.0,8.484909057617188,0.0
213,13.065731525421143,False,0.008306819945573807,0.08550763130187988,0.05595291033387184,0.05595291033387184,2.1594462394714355,0.0,0.0,0.06499999761581421,8.650199890136719,0.0
214,13.178714752197266,False,1.573318988084793,11.102230548858643,0.13930225372314453,0.9544916152954102,1.6507065296173096,0.0,0.0,0.0,8.480916976928711,0.0
215,13.200575351715088,False,0.0083402288146317,0.08405863307416439,0.05595291033387184,0.05595291033387184,2.1555256843566895,0.0,0.0,0.06499999761581421,8.642769813537598,0.0
216,13.315029859542847,False,1.57632514834404,11.156221628189087,0.1395139843225479,0.9585760831832886,1.6506108045578003,0.0,0.0,0.0,8.476970672607422,0.0
217,13.33640170097351,False,0.008358136401511729,0.085768336430192,0.05595291033387184,0.05595291033387184,2.1583261489868164,0.0,0.0,0.06499999761581421,8.641254425048828,0.0
218,13.450501441955566,False,1.569375991821289,11.067346334457397,0.13896086812019348,0.9520190954208374,1.6506928205490112,0.0,0.0,0.0,8.473108291625977,0.0
219,13.471952438354492,False,0.00832697143778205,0.08327853865921497,0.05595291033387184,0.05595291033387184,2.155621290206909,0.0,0.0,0.06499999761581421,8.635013580322266,0.0
220,13.586430311203003,False,1.5623627603054047,10.985027551651001,0.13827882707118988,0.9454211592674255,1.6508430242538452,0.0,0.0,0.0,8.469663619995117,0.0
221,13.607746362686157,False,0.008205866906791925,0.08190684951841831,0.05595291033387184,0.05595291033387184,2.1547062397003174,0.0,0.0,0.06499999761581421,8.63443374633789,0.0
222,13.722011804580688,False,1.5322600305080414,10.580105781555176,0.13563579320907593,0.91170734167099,1.6508430242538452,0.0,0.0,0.0,8.466289520263672,0.0
223,13.743340969085693,False,0.007957759080454707,0.07756611797958612,0.05595291033387184,0.05595291033387184,2.156249761581421,0.0,0.0,0.06499999761581421,8.629932403564453,0.0
224,13.856359958648682,False,1.5383495390415192,10.731102228164673,0.1362040638923645,0.9244934320449829,1.6504878997802734,0.0,0.0,0.0,8.46276569366455,0.0
225,13.87771463394165,False,0.007985716802068055,0.078880675137043,0.05595291033387184,0.05595291033387184,2.1585447788238525,0.0,0.0,0.05999999865889549,8.627508163452148,0.0
226,13.99019742012024,False,1.5315607190132141,10.67171335220337,0.13548485934734344,0.9193981289863586,1.6503922939300537,0.0,0.0,0.0,8.459502220153809,0.0
227,14.011767625808716,False,0.008003744878806174,0.07936910726130009,0.05595291033387184,0.05595291033387184,2.1566731929779053,0.0,0.0,0.05999999865889549,8.62147331237793,0.0
228,14.12440013885498,False,1.5352627635002136,10.789175033569336,0.13588422536849976,0.9287145137786865,1.650556206703186,0.0,0.0,0.0,8.456245422363281,0.0
229,14.145827770233154,False,0.007982049137353897,0.08156700059771538,0.05595291033387184,0.05595291033387184,2.1555256843566895,0.0,0.0,0.06499999761581421,8.618351936340332,0.0
230,14.258310794830322,False,1.520448625087738,10.57765007019043,0.13453342020511627,0.91170734167099,1.6506518125534058,0.0,0.0,0.0,8.452598571777344,0.0
231,14.279821872711182,False,0.007893379079177976,0.0761679420247674,0.05595291033387184,0.05595291033387184,2.1541459560394287,0.0,0.0,0.05999999865889549,8.614187240600586,0.0
232,14.393056154251099,False,1.5315137803554535,10.744496583938599,0.1355273574590683,0.9253403544425964,1.6504333019256592,0.0,0.0,0.0,8.448664665222168,0.0
233,14.414590120315552,False,0.007999531808309257,0.07962465286254883,0.05595291033387184,0.05595291033387184,2.151564359664917,0.0,0.0,0.05999999865889549,8.60738468170166,0.0
234,14.527366876602173,False,1.5306322276592255,10.719292163848877,0.135442316532135,0.9236465096473694,1.6501054763793945,0.0,0.0,0.0,8.445204734802246,0.0
235,14.548587322235107,False,0.007976008928380907,0.0781482458114624,0.05595291033387184,0.05595291033387184,2.1575610637664795,0.0,0.0,0.05999999865889549,8.607002258300781,0.0
236,14.661654710769653,False,1.5320466458797455,10.753052234649658,0.13554640114307404,0.9261873364448547,1.6502010822296143,0.0,0.0,0.0,8.44137954711914,0.0
237,14.683178663253784,False,0.008019015076570213,0.07905145175755024,0.05595291033387184,0.05595291033387184,2.150580644607544,0.0,0.0,0.06499999761581421,8.602076530456543,0.0
238,14.796759605407715,False,1.5239810943603516,10.739729404449463,0.13484814763069153,0.9253403544425964,1.6500507593154907,0.0,0.0,0.0,8.437013626098633,0.0
239,14.81865644454956,False,0.007906344253569841,0.08079195395112038,0.05595291033387184,0.05595291033387184,2.1531078815460205,0.0,0.0,0.06499999761581421,8.59826946258545,0.0
240,14.931326389312744,False,1.5295098721981049,10.859636068344116,0.13523761928081512,0.9346021413803101,1.650187373161316,0.0,0.0,0.0,8.433883666992188,0.0
241,14.952819108963013,False,0.007965767290443182,0.08009074255824089,0.05595291033387184,0.05595291033387184,2.153012275695801,0.0,0.0,0.06499999761581421,8.597145080566406,0.0
242,15.065626859664917,False,1.5248417854309082,10.784815549850464,0.13483066856861115,0.9287145137786865,1.6503785848617554,0.0,0.0,0.0,8.429802894592285,0.0
243,15.08714485168457,False,0.00790730700828135,0.08038238622248173,0.05595291033387184,0.05595291033387184,2.1568233966827393,0.0,0.0,0.06499999761581421,8.590242385864258,0.0
244,15.200010776519775,False,1.5300525724887848,10.863035917282104,0.13518781960010529,0.93543541431427,1.6502556800842285,0.0,0.0,0.0,8.426189422607422,0.0
245,15.221526384353638,False,0.007974843611009419,0.08004678413271904,0.05595291033387184,0.05595291033387184,2.1595418453216553,0.0,0.0,0.06499999761581421,8.586099624633789,0.0
246,15.334316492080688,False,1.5151391923427582,10.600360631942749,0.1339070200920105,0.913428544998169,1.6502693891525269,0.0,0.0,0.0,8.423019409179688,0.0
247,15.356714248657227,False,0.007796590798534453,0.07659292314201593,0.05595291033387184,0.05595291033387184,2.155566692352295,0.0,0.0,0.06499999761581421,8.583250045776367,0.0
248,15.470038414001465,False,1.5139317512512207,10.673727989196777,0.13381345570087433,0.9202587008476257,1.6506518125534058,0.0,0.0,0.0,8.418916702270508,0.0
249,15.491364479064941,False,0.007799128070473671,0.07956882938742638,0.05595291033387184,0.05595291033387184,2.1565229892730713,0.0,0.0,0.06499999761581421,8.582972526550293,0.0
250,15.60479736328125,False,1.5155068039894104,10.760498046875,0.13370531797409058,0.9270342588424683,1.650665521621704,0.0,0.0,0.0,8.41532039642334,0.0
251,15.626279830932617,False,0.007903239456936717,0.07861601188778877,0.05595291033387184,0.05595291033387184,2.1505534648895264,0.0,0.0,0.05999999865889549,8.573519706726074,0.0
252,15.739672422409058,False,1.5101411938667297,10.658364295959473,0.13341476023197174,0.9185511469841003,1.650638222694397,0.0,0.0,0.0,8.411267280578613,0.0
253,15.761761665344238,False,0.0077573221642524,0.07805205881595612,0.05595291033387184,0.05595291033387184,2.1570284366607666,0.0,0.0,0.06499999761581421,8.571598052978516,0.0
254,15.874393701553345,False,1.5080200135707855,10.685824155807495,0.13309688866138458,0.921105682849884,1.650528907775879,0.0,0.0,0.0,8.407571792602539,0.0
255,15.898067235946655,False,0.00777741486672312,0.07771228440105915,0.05595291033387184,0.05595291033387184,2.156304359436035,0.0,0.0,0.06499999761581421,8.567974090576172,0.0
256,16.02150845527649,False,1.4875248074531555,10.344328880310059,0.13130445778369904,0.892623782157898,1.6506928205490112,0.0,0.0,0.0,8.404353141784668,0.0
257,16.042832851409912,False,0.007568610017187893,0.07339774165302515,0.05595291033387184,0.05595291033387184,2.1609079837799072,0.0,0.0,0.06499999761581421,8.564193725585938,0.0
258,16.155139923095703,False,1.4950884878635406,10.482581853866577,0.1318781077861786,0.9048088192939758,1.6510753631591797,0.0,0.0,0.0,8.400761604309082,0.0
259,16.176700592041016,False,0.007600255776196718,0.07498349994421005,0.05595291033387184,0.05595291033387184,2.158886194229126,0.0,0.0,0.05999999865889549,8.562843322753906,0.0
260,16.289111852645874,False,1.5026883780956268,10.683823823928833,0.1324314922094345,0.9202587008476257,1.6512118577957153,0.0,0.0,0.0,8.396745681762695,0.0
261,16.31117868423462,False,0.007864341605454683,0.07865704596042633,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.06499999761581421,8.557710647583008,0.0
262,16.423644304275513,False,1.5027961134910583,10.72972297668457,0.13246318697929382,0.9253403544425964,1.6508021354675293,0.0,0.0,0.0,8.392440795898438,0.0
263,16.44512176513672,False,0.007828028174117208,0.08163057267665863,0.05595291033387184,0.05595291033387184,2.1618778705596924,0.0,0.0,0.06499999761581421,8.551980018615723,0.0
264,16.557860374450684,False,1.5020093321800232,10.662994384765625,0.13237082958221436,0.9193981289863586,1.6506108045578003,0.0,0.0,0.0,8.389165878295898,0.0
265,16.57930326461792,False,0.007713208324275911,0.07780804298818111,0.05595291033387184,0.05595291033387184,2.157766103744507,0.0,0.0,0.06499999761581421,8.550602912902832,0.0
266,16.69224452972412,False,1.4946350455284119,10.54433822631836,0.1317141056060791,0.9091255068778992,1.650556206703186,0.0,0.0,0.0,8.385522842407227,0.0
267,16.71366834640503,False,0.007634530193172395,0.07945871911942959,0.05595291033387184,0.05595291033387184,2.1594462394714355,0.0,0.0,0.06499999761581421,8.550117492675781,0.0
268,16.82633137702942,False,1.503618210554123,10.772228240966797,0.13235430419445038,0.9278811812400818,1.6506928205490112,0.0,0.0,0.0,8.382183074951172,0.0
269,16.84771180152893,False,0.007820993196219206,0.0793925765901804,0.05595291033387184,0.05595291033387184,2.1544740200042725,0.0,0.0,0.06499999761581421,8.540657043457031,0.0
270,16.96071195602417,False,1.5033337473869324,10.747623443603516,0.13236606121063232,0.9261873364448547,1.6504333019256592,0.0,0.0,0.0,8.378259658813477,0.0
271,16.982062101364136,False,0.007737849373370409,0.08051663637161255,0.05595291033387184,0.05595291033387184,2.1602113246917725,0.0,0.0,0.06499999761581421,8.539515495300293,0.0
272,17.09473967552185,False,1.506098359823227,10.816972255706787,0.13258981704711914,0.9320886135101318,1.650870442390442,0.0,0.0,0.0,8.374935150146484,0.0
273,17.11625027656555,False,0.007845906657166779,0.08100578561425209,0.05595291033387184,0.05595291033387184,2.1523566246032715,0.0,0.0,0.06499999761581421,8.534151077270508,0.0
274,17.22932457923889,False,1.5001870691776276,10.814883708953857,0.13193930685520172,0.9320886135101318,1.6505835056304932,0.0,0.0,0.0,8.371127128601074,0.0
275,17.25083088874817,False,0.007729782955721021,0.08094224147498608,0.05595291033387184,0.05595291033387184,2.154282569885254,0.0,0.0,0.06499999761581421,8.530128479003906,0.0
276,17.36380171775818,False,1.4862190186977386,10.58740496635437,0.13075454533100128,0.9125679135322571,1.6505699157714844,0.0,0.0,0.0,8.367145538330078,0.0
277,17.385149240493774,False,0.007624433492310345,0.0775462668389082,0.05595291033387184,0.05595291033387184,2.1544055938720703,0.0,0.0,0.06499999761581421,8.529065132141113,0.0
278,17.497481107711792,False,1.4919397234916687,10.679134130477905,0.13128621876239777,0.921105682849884,1.6501327753067017,0.0,0.0,0.0,8.362934112548828,0.0
279,17.518987894058228,False,0.007647385937161744,0.07864484563469887,0.05595291033387184,0.05595291033387184,2.1543099880218506,0.0,0.0,0.06499999761581421,8.525567054748535,0.0
280,17.632843255996704,False,1.4896473288536072,10.630372762680054,0.13103675842285156,0.9168436527252197,1.6501736640930176,0.0,0.0,0.0,8.359170913696289,0.0
281,17.654287815093994,False,0.007613429334014654,0.0772311957553029,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.06499999761581421,8.518777847290039,0.0
282,17.767175674438477,False,1.4832369983196259,10.561412572860718,0.1303703635931015,0.9108467102050781,1.650446891784668,0.0,0.0,0.0,8.355422973632812,0.0
283,17.788539171218872,False,0.007618528325110674,0.07721873465925455,0.05595291033387184,0.05595291033387184,2.156154155731201,0.0,0.0,0.06499999761581421,8.513748168945312,0.0
284,17.901261568069458,False,1.4855647087097168,10.649117231369019,0.1305117905139923,0.9185511469841003,1.6505016088485718,0.0,0.0,0.0,8.352091789245605,0.0
285,17.92281460762024,False,0.007569278823211789,0.07722020149230957,0.05595291033387184,0.05595291033387184,2.1576294898986816,0.0,0.0,0.06499999761581421,8.512670516967773,0.0
286,18.035686254501343,False,1.474989801645279,10.425636768341064,0.12982331216335297,0.8996042013168335,1.6505972146987915,0.0,0.0,0.0,8.348213195800781,0.0
287,18.057302713394165,False,0.00748468330129981,0.07491421885788441,0.05595291033387184,0.05595291033387184,2.154200792312622,0.0,0.0,0.06499999761581421,8.508415222167969,0.0
288,18.16958713531494,False,1.4694441854953766,10.422005653381348,0.12919925153255463,0.8996042013168335,1.6504878997802734,0.0,0.0,0.0,8.344135284423828,0.0
289,18.191184997558594,False,0.007483049412257969,0.07447217125445604,0.05595291033387184,0.05595291033387184,2.1544740200042725,0.0,0.0,0.06499999761581421,8.510866165161133,0.0
290,18.30367136001587,False,1.4671075344085693,10.402109622955322,0.12892624735832214,0.897869348526001,1.6505699157714844,0.0,0.0,0.0,8.340841293334961,0.0
291,18.32498788833618,False,0.007408953970298171,0.07486710324883461,0.05595291033387184,0.05595291033387184,2.1564409732818604,0.0,0.0,0.05999999865889549,8.500968933105469,0.0
292,18.43794274330139,False,1.4931434392929077,10.575064420700073,0.13158011436462402,0.91170734167099,1.6505699157714844,0.0,0.0,0.0,8.336873054504395,0.0
293,18.45928192138672,False,0.007589338347315788,0.07603869773447514,0.05595291033387184,0.05595291033387184,2.156850814819336,0.0,0.0,0.054999999701976776,8.508569717407227,0.0
294,18.572134017944336,False,1.4792045950889587,10.307538509368896,0.13041195273399353,0.8899872899055481,1.650788426399231,0.0,0.0,0.0,8.33332633972168,0.0
295,18.593644380569458,False,0.007462099310941994,0.07254928816109896,0.05595291033387184,0.05595291033387184,2.1586813926696777,0.0,0.0,0.05999999865889549,8.493480682373047,0.0
296,18.706271171569824,False,1.4618191123008728,10.076133012771606,0.1290329396724701,0.8731167316436768,1.650788426399231,0.0,0.0,0.0,8.330170631408691,0.0
297,18.727705717086792,False,0.007278653210960329,0.06956548895686865,0.05595291033387184,0.05595291033387184,2.1572060585021973,0.0,0.0,0.054999999701976776,8.487521171569824,0.0
298,18.840803861618042,False,1.4634765684604645,10.223417282104492,0.12905901670455933,0.8829249143600464,1.650870442390442,0.0,0.0,0.0,8.326518058776855,0.0
299,18.862315893173218,False,0.00730490661226213,0.07205395493656397,0.05595291033387184,0.05595291033387184,2.1555941104888916,0.0,0.0,0.054999999701976776,8.484320640563965,0.0
300,18.97513175010681,False,1.465051919221878,10.25949239730835,0.1292794942855835,0.885574996471405,1.6507201194763184,0.0,0.0,0.0,8.322683334350586,0.0
301,18.99662184715271,False,0.0073851022170856595,0.07300873287022114,0.05595291033387184,0.05595291033387184,2.158216953277588,0.0,0.0,0.05999999865889549,8.480195045471191,0.0
302,19.109955310821533,False,1.4709801971912384,10.345016717910767,0.1298334300518036,0.892623782157898,1.650665521621704,0.0,0.0,0.0,8.319013595581055,0.0
303,19.131458520889282,False,0.007370930979959667,0.07326890714466572,0.05595291033387184,0.05595291033387184,2.157055616378784,0.0,0.0,0.05999999865889549,8.478229522705078,0.0
304,19.24551248550415,False,1.4680971205234528,10.328950881958008,0.12950783967971802,0.8917495012283325,1.650528907775879,0.0,0.0,0.0,8.315574645996094,0.0
305,19.266993045806885,False,0.00737744034267962,0.07254541385918856,0.05595291033387184,0.05595291033387184,2.1542553901672363,0.0,0.0,0.05999999865889549,8.477860450744629,0.0
306,19.38046669960022,False,1.4546559751033783,10.115598440170288,0.12829731404781342,0.8740183115005493,1.6504878997802734,0.0,0.0,0.0,8.311880111694336,0.0
307,19.401825189590454,False,0.007300787838175893,0.07044680416584015,0.05595291033387184,0.05595291033387184,2.1534082889556885,0.0,0.0,0.05999999865889549,8.467988014221191,0.0
308,19.51496458053589,False,1.457185298204422,10.193063020706177,0.12851519882678986,0.8802611231803894,1.6502693891525269,0.0,0.0,0.0,8.307907104492188,0.0
309,19.536412954330444,False,0.007262020953930914,0.0710274837911129,0.05595291033387184,0.05595291033387184,2.155416488647461,0.0,0.0,0.06499999761581421,8.467414855957031,0.0
310,19.649278163909912,False,1.4617307484149933,10.238289833068848,0.12880699336528778,0.885574996471405,1.6503102779388428,0.0,0.0,0.0,8.304231643676758,0.0
311,19.670995235443115,False,0.00736277608666569,0.07440508343279362,0.05595291033387184,0.05595291033387184,2.156686782836914,0.0,0.0,0.05999999865889549,8.464887619018555,0.0
312,19.783986806869507,False,1.4690402150154114,10.451041460037231,0.12944860756397247,0.9030876159667969,1.6501736640930176,0.0,0.0,0.0,8.300378799438477,0.0
313,19.805606365203857,False,0.007355705602094531,0.07451707031577826,0.05595291033387184,0.05595291033387184,2.157916307449341,0.0,0.0,0.05999999865889549,8.458446502685547,0.0
314,19.918395042419434,False,1.4572633802890778,10.234347581863403,0.1284661591053009,0.8847007751464844,1.6504606008529663,0.0,0.0,0.0,8.297395706176758,0.0
315,19.939804315567017,False,0.007279450073838234,0.07192663382738829,0.05595291033387184,0.05595291033387184,2.159173011779785,0.0,0.0,0.05999999865889549,8.456323623657227,0.0
316,20.053396463394165,False,1.4454536139965057,10.092548131942749,0.1275012493133545,0.8731167316436768,1.6503649950027466,0.0,0.0,0.0,8.29391860961914,0.0
317,20.07516574859619,False,0.007127085700631142,0.06988165900111198,0.05595291033387184,0.05595291033387184,2.1550750732421875,0.0,0.0,0.05999999865889549,8.457399368286133,0.0
318,20.18883967399597,False,1.4318963885307312,9.938215613365173,0.12634354829788208,0.8595656752586365,1.6507065296173096,0.0,0.0,0.0,8.290380477905273,0.0
319,20.210264921188354,False,0.0070075393887236714,0.07122281938791275,0.05595291033387184,0.05595291033387184,2.160006284713745,0.0,0.0,0.05999999865889549,8.449241638183594,0.0
320,20.323559284210205,False,1.4374127984046936,10.097053050994873,0.12668456137180328,0.8731167316436768,1.6509113311767578,0.0,0.0,0.0,8.287028312683105,0.0
321,20.34520196914673,False,0.007087045814841986,0.07005598396062851,0.05595291033387184,0.05595291033387184,2.1568233966827393,0.0,0.0,0.05999999865889549,8.445338249206543,0.0
322,20.458760738372803,False,1.4342498779296875,9.992907643318176,0.12637017667293549,0.8659177422523499,1.6507748365402222,0.0,0.0,0.0,8.282841682434082,0.0
323,20.480491638183594,False,0.007037444738671184,0.06860015913844109,0.05595291033387184,0.05595291033387184,2.1578071117401123,0.0,0.0,0.05999999865889549,8.440671920776367,0.0
324,20.593318462371826,False,1.4293800294399261,9.932593703269958,0.12595891952514648,0.8613824844360352,1.651007056236267,0.0,0.0,0.0,8.27912425994873,0.0
325,20.61476969718933,False,0.007087560370564461,0.0674104318022728,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.05999999865889549,8.438211441040039,0.0
326,20.728275299072266,False,1.415870040655136,9.72966194152832,0.12478543817996979,0.8457959890365601,1.6507201194763184,0.0,0.0,0.0,8.275777816772461,0.0
327,20.749739408493042,False,0.006916616694070399,0.0645650364458561,0.05595291033387184,0.05595291033387184,2.153913736343384,0.0,0.0,0.05999999865889549,8.434833526611328,0.0
328,20.862908124923706,False,1.4236435294151306,9.874975085258484,0.12554296851158142,0.8559183478355408,1.6504878997802734,0.0,0.0,0.0,8.27153491973877,0.0
329,20.884354829788208,False,0.006976949516683817,0.0666151475161314,0.05595291033387184,0.05595291033387184,2.161468029022217,0.0,0.0,0.05999999865889549,8.429445266723633,0.0
330,20.997661590576172,False,1.4147625863552094,9.818457961082458,0.12455827742815018,0.8531726002693176,1.6504878997802734,0.0,0.0,0.0,8.268352508544922,0.0
331,21.018922567367554,False,0.006921102758497,0.06622303742915392,0.05595291033387184,0.05595291033387184,2.1601157188415527,0.0,0.0,0.054999999701976776,8.428201675415039,0.0
332,21.131792545318604,False,1.4148333668708801,9.874699711799622,0.12449084967374802,0.8550031185150146,1.6505699157714844,0.0,0.0,0.0,8.265397071838379,0.0
333,21.153385400772095,False,0.006920353625901043,0.06633560173213482,0.05595291033387184,0.05595291033387184,2.16070294380188,0.0,0.0,0.054999999701976776,8.426414489746094,0.0
334,21.266663789749146,False,1.4118202030658722,9.841684103012085,0.12416969984769821,0.851328432559967,1.6507338285446167,0.0,0.0,0.0,8.262110710144043,0.0
335,21.288601398468018,False,0.006935237324796617,0.06805519573390484,0.05595291033387184,0.05595291033387184,2.1595964431762695,0.0,0.0,0.054999999701976776,8.418070793151855,0.0
336,21.401489973068237,False,1.4176379144191742,9.906805157661438,0.124650739133358,0.8613824844360352,1.6509523391723633,0.0,0.0,0.0,8.258502960205078,0.0
337,21.423298358917236,False,0.0069330050610005856,0.06965899374336004,0.05595291033387184,0.05595291033387184,2.1565639972686768,0.0,0.0,0.05999999865889549,8.41411018371582,0.0
338,21.536675691604614,False,1.4196044206619263,9.97809112071991,0.12484095990657806,0.8668193221092224,1.650870442390442,0.0,0.0,0.0,8.254236221313477,0.0
339,21.55809259414673,False,0.006983543862588704,0.06820628419518471,0.05595291033387184,0.05595291033387184,2.1528210639953613,0.0,0.0,0.054999999701976776,8.411069869995117,0.0
340,21.672365188598633,False,1.4137710630893707,9.854456186294556,0.12425492703914642,0.8559183478355408,1.6507611274719238,0.0,0.0,0.0,8.250101089477539,0.0
341,21.694135427474976,False,0.006924319313839078,0.06784138735383749,0.05595291033387184,0.05595291033387184,2.1540777683258057,0.0,0.0,0.054999999701976776,8.404800415039062,0.0
342,21.8076810836792,False,1.4114266633987427,9.905824661254883,0.12411881238222122,0.857748806476593,1.6507474184036255,0.0,0.0,0.0,8.246210098266602,0.0
343,21.82914447784424,False,0.006884814356453717,0.06690863519906998,0.05595291033387184,0.05595291033387184,2.1559901237487793,0.0,0.0,0.054999999701976776,8.402578353881836,0.0
344,21.94359016418457,False,1.406790316104889,9.81363296508789,0.12380823493003845,0.8494979739189148,1.6506928205490112,0.0,0.0,0.0,8.243203163146973,0.0
345,21.965933084487915,False,0.006856013787910342,0.06861049216240644,0.05595291033387184,0.05595291033387184,2.157916307449341,0.0,0.0,0.05999999865889549,8.402177810668945,0.0
346,22.079612255096436,False,1.4037442207336426,9.833232760429382,0.12340089678764343,0.851328432559967,1.6510753631591797,0.0,0.0,0.0,8.23960018157959,0.0
347,22.10127282142639,False,0.00685570586938411,0.0685477489605546,0.05595291033387184,0.05595291033387184,2.158134937286377,0.0,0.0,0.054999999701976776,8.39810562133789,0.0
348,22.214637994766235,False,1.4112740755081177,9.940273761749268,0.12409237772226334,0.8604809045791626,1.6510753631591797,0.0,0.0,0.0,8.236239433288574,0.0
349,22.23591637611389,False,0.0068704597651958466,0.06857835222035646,0.05595291033387184,0.05595291033387184,2.1591458320617676,0.0,0.0,0.05999999865889549,8.392683029174805,0.0
350,22.348835229873657,False,1.4164935052394867,9.954323768615723,0.12464910000562668,0.8641145825386047,1.6509387493133545,0.0,0.0,0.0,8.231822967529297,0.0
351,22.370220184326172,False,0.006926407222636044,0.06738414987921715,0.05595291033387184,0.05595291033387184,2.1589818000793457,0.0,0.0,0.054999999701976776,8.394062042236328,0.0
352,22.483633518218994,False,1.4020228385925293,9.772025346755981,0.12338592857122421,0.8485690355300903,1.6506518125534058,0.0,0.0,0.0,8.228730201721191,0.0
353,22.504911184310913,False,0.006865441100671887,0.06519592832773924,0.05595291033387184,0.05595291033387184,2.158189535140991,0.0,0.0,0.054999999701976776,8.386449813842773,0.0
354,22.618443727493286,False,1.397870033979416,9.719828367233276,0.12297120690345764,0.8448671102523804,1.6504606008529663,0.0,0.0,0.0,8.225342750549316,0.0
355,22.639788150787354,False,0.006786276353523135,0.06512609776109457,0.05595291033387184,0.05595291033387184,2.158134937286377,0.0,0.0,0.054999999701976776,8.383835792541504,0.0
356,22.752918481826782,False,1.3882619142532349,9.660970568656921,0.12211408466100693,0.8374221920967102,1.6506518125534058,0.0,0.0,0.0,8.2220458984375,0.0
357,22.774660348892212,False,0.006754992064088583,0.06472768262028694,0.05595291033387184,0.05595291033387184,2.153217077255249,0.0,0.0,0.05999999865889549,8.380743026733398,0.0
358,22.889354705810547,False,1.381274163722992,9.563143253326416,0.12150762230157852,0.829922616481781,1.650446891784668,0.0,0.0,0.0,8.218713760375977,0.0
359,22.911174297332764,False,0.006630184943787754,0.06285145413130522,0.05595291033387184,0.05595291033387184,2.155935525894165,0.0,0.0,0.05999999865889549,8.376426696777344,0.0
360,23.02613878250122,False,1.391741782426834,9.743250012397766,0.12239746004343033,0.8457959890365601,1.6506245136260986,0.0,0.0,0.0,8.214865684509277,0.0
361,23.047688245773315,False,0.006820317939855158,0.0648000044748187,0.05595291033387184,0.05595291033387184,2.1549384593963623,0.0,0.0,0.054999999701976776,8.3707857131958,0.0
362,23.162795543670654,False,1.3864660263061523,9.667169451713562,0.12194236367940903,0.8392936587333679,1.6502693891525269,0.0,0.0,0.0,8.211370468139648,0.0
363,23.18467378616333,False,0.006728407461196184,0.06597281899303198,0.05595291033387184,0.05595291033387184,2.1521244049072266,0.0,0.0,0.054999999701976776,8.370519638061523,0.0
364,23.30091953277588,False,1.3909409940242767,9.758270978927612,0.12225251644849777,0.8476401567459106,1.6500234603881836,0.0,0.0,0.0,8.207229614257812,0.0
365,23.322446584701538,False,0.006797346286475658,0.06499084178358316,0.05595291033387184,0.05595291033387184,2.151250123977661,0.0,0.0,0.054999999701976776,8.363993644714355,0.0
366,23.437747955322266,False,1.392485648393631,9.742145538330078,0.12243837118148804,0.8494979739189148,1.6498322486877441,0.0,0.0,0.0,8.20402717590332,0.0
367,23.459287643432617,False,0.006721903337165713,0.06801629438996315,0.05595291033387184,0.05595291033387184,2.154118776321411,0.0,0.0,0.05999999865889549,8.359911918640137,0.0
368,23.574464797973633,False,1.385449767112732,9.67495322227478,0.12177147716283798,0.8439518213272095,1.6497775316238403,0.0,0.0,0.0,8.200212478637695,0.0
369,23.595864057540894,False,0.006655851029790938,0.06454613525420427,0.05595291033387184,0.05595291033387184,2.152684450149536,0.0,0.0,0.054999999701976776,8.356279373168945,0.0
370,23.710890769958496,False,1.3705110549926758,9.42269504070282,0.12049040198326111,0.8232836723327637,1.6495317220687866,0.0,0.0,0.0,8.19661808013916,0.0
371,23.732292413711548,False,0.006556132575497031,0.06271254271268845,0.05595291033387184,0.05595291033387184,2.1501026153564453,0.0,0.0,0.054999999701976776,8.35142707824707,0.0
372,23.84668803215027,False,1.3769476115703583,9.626387357711792,0.12094065546989441,0.8364932537078857,1.649804949760437,0.0,0.0,0.0,8.192654609680176,0.0
373,23.868177890777588,False,0.006626746035180986,0.06459291558712721,0.05595291033387184,0.05595291033387184,2.1594736576080322,0.0,0.0,0.054999999701976776,8.350564002990723,0.0
374,23.98205280303955,False,1.3735276460647583,9.606783986091614,0.12074148654937744,0.8374221920967102,1.6496409177780151,0.0,0.0,0.0,8.18906307220459,0.0
375,24.003332376480103,False,0.006678203935734928,0.06286784540861845,0.05595291033387184,0.05595291033387184,2.1472885608673096,0.0,0.0,0.054999999701976776,8.346837043762207,0.0
376,24.117719411849976,False,1.3694080710411072,9.540364146232605,0.1203940361738205,0.8289800882339478,1.6493951082229614,0.0,0.0,0.0,8.18516731262207,0.0
377,24.139169216156006,False,0.0066239043371751904,0.06379459984600544,0.05595291033387184,0.05595291033387184,2.150143623352051,0.0,0.0,0.054999999701976776,8.339925765991211,0.0
378,24.252058029174805,False,1.3714300096035004,9.62045967578888,0.12056247144937515,0.8355507254600525,1.6492037773132324,0.0,0.0,0.0,8.181118965148926,0.0
379,24.273916482925415,False,0.006604397785849869,0.06452023051679134,0.05595291033387184,0.05595291033387184,2.149528741836548,0.0,0.0,0.054999999701976776,8.338647842407227,0.0
380,24.387000799179077,False,1.3640893995761871,9.539581537246704,0.11997663974761963,0.829922616481781,1.6487940549850464,0.0,0.0,0.0,8.17758560180664,0.0
381,24.40886688232422,False,0.006524359341710806,0.06215376779437065,0.05595291033387184,0.05595291033387184,2.1561405658721924,0.0,0.0,0.054999999701976776,8.334152221679688,0.0
382,24.521621465682983,False,1.3656729459762573,9.506430625915527,0.1200556606054306,0.8270812630653381,1.6488213539123535,0.0,0.0,0.0,8.175216674804688,0.0
383,24.545053482055664,False,0.006522936164401472,0.06279857829213142,0.05595291033387184,0.05595291033387184,2.1573562622070312,0.0,0.0,0.054999999701976776,8.332077980041504,0.0
384,24.65810489654541,False,1.3628540933132172,9.48326587677002,0.11985800415277481,0.8270812630653381,1.6496409177780151,0.0,0.0,0.0,8.172016143798828,0.0
385,24.679500818252563,False,0.006564651848748326,0.06148735526949167,0.05595291033387184,0.05595291033387184,2.1573426723480225,0.0,0.0,0.054999999701976776,8.327472686767578,0.0
386,24.792965173721313,False,1.3543401658535004,9.321515560150146,0.11910784244537354,0.8137214183807373,1.6499414443969727,0.0,0.0,0.0,8.168941497802734,0.0
387,24.814228057861328,False,0.006467410712502897,0.059100789949297905,0.05595291033387184,0.05595291033387184,2.1579437255859375,0.0,0.0,0.04999999701976776,8.328476905822754,0.0
388,24.92739987373352,False,1.3415782153606415,9.151374697685242,0.11792642623186111,0.79917311668396,1.6503102779388428,0.0,0.0,0.0,8.166191101074219,0.0
389,24.948740482330322,False,0.0062829890521243215,0.057714725844562054,0.05595291033387184,0.05595291033387184,2.1579437255859375,0.0,0.0,0.04999999701976776,8.324103355407715,0.0
390,25.062155723571777,False,1.3337406516075134,9.070168137550354,0.1173366978764534,0.7942553758621216,1.6505424976348877,0.0,0.0,0.0,8.162981986999512,0.0
391,25.083596229553223,False,0.0063072144985198975,0.06014900282025337,0.05595291033387184,0.05595291033387184,2.153135299682617,0.0,0.0,0.054999999701976776,8.32010269165039,0.0
392,25.196768045425415,False,1.3273410499095917,9.001837968826294,0.116705521941185,0.7893103361129761,1.6501600742340088,0.0,0.0,0.0,8.159128189086914,0.0
393,25.218184232711792,False,0.0062447862001135945,0.060473084449768066,0.05595291033387184,0.05595291033387184,2.1500890254974365,0.0,0.0,0.054999999701976776,8.317729949951172,0.0
394,25.35966467857361,False,1.3303586840629578,9.064365029335022,0.11685094237327576,0.7942553758621216,1.650037169456482,0.0,0.0,0.0,8.15522289276123,0.0
395,25.380931615829468,False,0.006221140502020717,0.06434947717934847,0.05595291033387184,0.05595291033387184,2.149433135986328,0.0,0.0,0.054999999701976776,8.312956809997559,0.0
396,25.523017644882202,False,1.3403724133968353,9.218133687973022,0.11755185574293137,0.8079293966293335,1.6494497060775757,0.0,0.0,0.0,8.150768280029297,0.0
397,25.54474687576294,False,0.006252032471820712,0.058050150983035564,0.05595291033387184,0.05595291033387184,2.1531214714050293,0.0,0.0,0.054999999701976776,8.309283256530762,0.0
398,25.68587374687195,False,1.3289164006710052,9.0872061252594,0.11648546159267426,0.7942553758621216,1.6494224071502686,0.0,0.0,0.0,8.148332595825195,0.0
399,25.70764398574829,False,0.006227300618775189,0.05748097784817219,0.05595291033387184,0.05595291033387184,2.15496563911438,0.0,0.0,0.04999999701976776,8.30703353881836,0.0
400,25.84984540939331,False,1.3403242826461792,9.308860898017883,0.11740412563085556,0.8127651810646057,1.6494224071502686,0.0,0.0,0.0,8.145030975341797,0.0
401,25.871261835098267,False,0.006289870943874121,0.0591430114582181,0.05595291033387184,0.05595291033387184,2.153285503387451,0.0,0.0,0.054999999701976776,8.300555229187012,0.0
402,26.012512922286987,False,1.3393014669418335,9.218129515647888,0.1172151267528534,0.8069595098495483,1.6495590209960938,0.0,0.0,0.0,8.141305923461914,0.0
403,26.03385329246521,False,0.0062775518745183945,0.05855643190443516,0.05595291033387184,0.05595291033387184,2.159637451171875,0.0,0.0,0.054999999701976776,8.296874046325684,0.0
404,26.175257444381714,False,1.3318106532096863,9.122428297996521,0.11681118607521057,0.79917311668396,1.6496000289916992,0.0,0.0,0.0,8.138111114501953,0.0
405,26.19665002822876,False,0.00626576947979629,0.05666919518262148,0.05595291033387184,0.05595291033387184,2.1543099880218506,0.0,0.0,0.054999999701976776,8.297050476074219,0.0
406,26.33760929107666,False,1.3352438807487488,9.153967499732971,0.11695059388875961,0.802096426486969,1.6497912406921387,0.0,0.0,0.0,8.13494873046875,0.0
407,26.361129760742188,False,0.006325608119368553,0.05864049308001995,0.05595291033387184,0.05595291033387184,2.1516051292419434,0.0,0.0,0.054999999701976776,8.291173934936523,0.0
408,26.502666234970093,False,1.3360892236232758,9.199050068855286,0.11693795770406723,0.8059896230697632,1.649463415145874,0.0,0.0,0.0,8.131261825561523,0.0
409,26.523975610733032,False,0.0063097517704591155,0.05956870038062334,0.05595291033387184,0.05595291033387184,2.154883623123169,0.0,0.0,0.05999999865889549,8.286081314086914,0.0
410,26.66568374633789,False,1.3397423923015594,9.252751469612122,0.11721226572990417,0.810839056968689,1.6493678092956543,0.0,0.0,0.0,8.128074645996094,0.0
411,26.687053680419922,False,0.006317690713331103,0.061032893136143684,0.05595291033387184,0.05595291033387184,2.155785322189331,0.0,0.0,0.05999999865889549,8.283889770507812,0.0
412,26.828700304031372,False,1.3351552188396454,9.146472215652466,0.1164870336651802,0.8011265397071838,1.6490398645401,0.0,0.0,0.0,8.124476432800293,0.0
413,26.84991693496704,False,0.006261752569116652,0.05941258743405342,0.05595291033387184,0.05595291033387184,2.161468029022217,0.0,0.0,0.04999999701976776,8.280557632446289,0.0
414,26.991397857666016,False,1.3476239144802094,9.260293841362,0.11755657196044922,0.810839056968689,1.6494907140731812,0.0,0.0,0.0,8.12520980834961,0.0
415,27.01295828819275,False,0.006261172238737345,0.059672584757208824,0.05595291033387184,0.05595291033387184,2.1552798748016357,0.0,0.0,0.05999999865889549,8.276975631713867,0.0
416,27.15447473526001,False,1.3338354229927063,9.159665703773499,0.11607981473207474,0.802096426486969,1.6495453119277954,0.0,0.0,0.0,8.118322372436523,0.0
417,27.17589020729065,False,0.006201618234626949,0.05885249003767967,0.05595291033387184,0.05595291033387184,2.157902717590332,0.0,0.0,0.05999999865889549,8.274271011352539,0.0
418,27.318012237548828,False,1.3435770571231842,9.184612035751343,0.11694184690713882,0.8040498495101929,1.6497502326965332,0.0,0.0,0.0,8.119377136230469,0.0
419,27.339504718780518,False,0.00619715079665184,0.05821668542921543,0.05595291033387184,0.05595291033387184,2.1568233966827393,0.0,0.0,0.04999999701976776,8.272323608398438,0.0
420,27.480794429779053,False,1.3349136710166931,9.144558310508728,0.1164763793349266,0.8011265397071838,1.6497639417648315,0.0,0.0,0.0,8.115564346313477,0.0
421,27.502057313919067,False,0.006163151701912284,0.06051457021385431,0.05595291033387184,0.05595291033387184,2.1589818000793457,0.0,0.0,0.054999999701976776,8.270685195922852,0.0
422,27.64408826828003,False,1.337033361196518,9.139035940170288,0.11613227427005768,0.8001430034637451,1.64987313747406,0.0,0.0,0.0,8.112424850463867,0.0
423,27.66559886932373,False,0.006237342022359371,0.06237355526536703,0.05595291033387184,0.05595291033387184,2.153353691101074,0.0,0.0,0.04999999701976776,8.26706314086914,0.0
424,27.807042360305786,False,1.326640248298645,8.975545763969421,0.11549235880374908,0.7873295545578003,1.6495863199234009,0.0,0.0,0.0,8.108282089233398,0.0
425,27.82836413383484,False,0.006091194227337837,0.055270479060709476,0.05595291033387184,0.05595291033387184,2.152247190475464,0.0,0.0,0.04999999701976776,8.258949279785156,0.0
426,27.970212697982788,False,1.32268026471138,8.910501599311829,0.11492306739091873,0.7803354859352112,1.6495180130004883,0.0,0.0,0.0,8.104743957519531,0.0
427,27.991697549819946,False,0.006070074159651995,0.05566027946770191,0.05595291033387184,0.05595291033387184,2.1568233966827393,0.0,0.0,0.054999999701976776,8.2584810256958,0.0
428,28.133363723754883,False,1.3278049230575562,9.036171436309814,0.11543389409780502,0.7922883033752441,1.6495044231414795,0.0,0.0,0.0,8.101146697998047,0.0
429,28.154819011688232,False,0.006060050800442696,0.05717350635677576,0.05595291033387184,0.05595291033387184,2.1546378135681152,0.0,0.0,0.054999999701976776,8.25480842590332,0.0
430,28.296788215637207,False,1.3305817544460297,9.044688940048218,0.11552418768405914,0.7932718396186829,1.6497775316238403,0.0,0.0,0.0,8.097737312316895,0.0
431,28.318270444869995,False,0.006100299069657922,0.05809533875435591,0.05595291033387184,0.05595291033387184,2.1532719135284424,0.0,0.0,0.04999999701976776,8.249210357666016,0.0
432,28.46150779724121,False,1.3241682946681976,8.911421298980713,0.11473303288221359,0.7823435664176941,1.649804949760437,0.0,0.0,0.0,8.09460735321045,0.0
433,28.482871294021606,False,0.006117429584264755,0.06096742581576109,0.05595291033387184,0.05595291033387184,2.148927688598633,0.0,0.0,0.054999999701976776,8.248029708862305,0.0
434,28.624422550201416,False,1.3236887753009796,8.940418362617493,0.11460694670677185,0.7843379378318787,1.6495590209960938,0.0,0.0,0.0,8.091229438781738,0.0
435,28.6458523273468,False,0.006041290471330285,0.05526685155928135,0.05595291033387184,0.05595291033387184,2.1553072929382324,0.0,0.0,0.04999999701976776,8.24616813659668,0.0
436,28.787071466445923,False,1.3141719996929169,8.811419606208801,0.11380037665367126,0.7732867002487183,1.649354100227356,0.0,0.0,0.0,8.088663101196289,0.0
437,28.808428049087524,False,0.006031996454112232,0.05678384564816952,0.05595291033387184,0.05595291033387184,2.1527390480041504,0.0,0.0,0.04999999701976776,8.24476432800293,0.0
438,28.950026750564575,False,1.3220833241939545,8.905192017555237,0.11421509832143784,0.781346321105957,1.6494497060775757,0.0,0.0,0.0,8.084722518920898,0.0
439,28.971828937530518,False,0.006033637328073382,0.05497881677001715,0.05595291033387184,0.05595291033387184,2.1592960357666016,0.0,0.0,0.054999999701976776,8.236730575561523,0.0
440,29.113689661026,False,1.323426365852356,8.937743306159973,0.11415083706378937,0.7843379378318787,1.6497775316238403,0.0,0.0,0.0,8.082112312316895,0.0
441,29.135554313659668,False,0.006077865255065262,0.055695525370538235,0.05595291033387184,0.05595291033387184,2.155580520629883,0.0,0.0,0.04999999701976776,8.235858917236328,0.0
442,29.27909564971924,False,1.3200841844081879,8.884360790252686,0.11363440006971359,0.7793382406234741,1.649613618850708,0.0,0.0,0.0,8.078160285949707,0.0
443,29.300455570220947,False,0.00604722008574754,0.058316648937761784,0.05595291033387184,0.05595291033387184,2.1522061824798584,0.0,0.0,0.04999999701976776,8.233240127563477,0.0
444,29.443997383117676,False,1.3127656280994415,8.772626519203186,0.11289995908737183,0.7702404260635376,1.6497502326965332,0.0,0.0,0.0,8.074323654174805,0.0
445,29.465505123138428,False,0.005949435289949179,0.05294442642480135,0.05595291033387184,0.05595291033387184,2.1551706790924072,0.0,0.0,0.054999999701976776,8.229297637939453,0.0
446,29.60877823829651,False,1.3151533901691437,8.738378882408142,0.11289659887552261,0.7671941518783569,1.650037169456482,0.0,0.0,0.0,8.071325302124023,0.0
447,29.63030743598938,False,0.005977776600047946,0.05432459060102701,0.05595291033387184,0.05595291033387184,2.155484676361084,0.0,0.0,0.04999999701976776,8.22309398651123,0.0
448,29.77353024482727,False,1.310722678899765,8.688469529151917,0.11237641423940659,0.7641205787658691,1.6497775316238403,0.0,0.0,0.0,8.067733764648438,0.0
449,29.79511833190918,False,0.005951622151769698,0.054138810373842716,0.05595291033387184,0.05595291033387184,2.155716896057129,0.0,0.0,0.04999999701976776,8.21893310546875,0.0
450,29.938526153564453,False,1.3108134269714355,8.704841136932373,0.1124124825000763,0.7651451230049133,1.6497502326965332,0.0,0.0,0.0,8.064970970153809,0.0
451,29.959978342056274,False,0.005945226293988526,0.0569967832416296,0.05595291033387184,0.05595291033387184,2.1541597843170166,0.0,0.0,0.054999999701976776,8.21512508392334,0.0
452,30.10327982902527,False,1.3131298124790192,8.710879683494568,0.11256316304206848,0.7651451230049133,1.6496819257736206,0.0,0.0,0.0,8.061291694641113,0.0
453,30.124860525131226,False,0.0059073109878227115,0.05744814872741699,0.05595291033387184,0.05595291033387184,2.1525888442993164,0.0,0.0,0.04999999701976776,8.211996078491211,0.0
454,30.26844072341919,False,1.3170088827610016,8.763301372528076,0.11274080723524094,0.7692295908927917,1.6491628885269165,0.0,0.0,0.0,8.057528495788574,0.0
455,30.28982639312744,False,0.005999089335091412,0.054378132335841656,0.05595291033387184,0.05595291033387184,2.1535449028015137,0.0,0.0,0.054999999701976776,8.213626861572266,0.0
456,30.437716245651245,False,1.3257721066474915,8.878872990608215,0.11342642456293106,0.7793382406234741,1.6491901874542236,0.0,0.0,0.0,8.054447174072266,0.0
457,30.459893465042114,False,0.006100512109696865,0.06014889106154442,0.05595291033387184,0.05595291033387184,2.154788017272949,0.0,0.0,0.054999999701976776,8.206681251525879,0.0
458,30.605687141418457,False,1.3220895826816559,8.847562670707703,0.11301217973232269,0.7773301601409912,1.6488350629806519,0.0,0.0,0.0,8.051374435424805,0.0
459,30.62748908996582,False,0.0060601753648370504,0.059065474197268486,0.05595291033387184,0.05595291033387184,2.1515915393829346,0.0,0.0,0.054999999701976776,8.205997467041016,0.0
460,30.770339488983154,False,1.3140752911567688,8.713955879211426,0.11226808279752731,0.7661696672439575,1.648903250694275,0.0,0.0,0.0,8.048164367675781,0.0
461,30.791903018951416,False,0.005971704958938062,0.056864204816520214,0.05595291033387184,0.05595291033387184,2.1509222984313965,0.0,0.0,0.054999999701976776,8.198653221130371,0.0
462,30.933759689331055,False,1.3089405000209808,8.756844401359558,0.11240926384925842,0.7702404260635376,1.6488350629806519,0.0,0.0,0.0,8.044607162475586,0.0
463,30.9552218914032,False,0.0059590814635157585,0.05457963328808546,0.05595291033387184,0.05595291033387184,2.1512911319732666,0.0,0.0,0.04999999701976776,8.196564674377441,0.0
464,31.097967863082886,False,1.305694431066513,8.656556010246277,0.11189940571784973,0.7610470056533813,1.6488213539123535,0.0,0.0,0.0,8.041977882385254,0.0
465,31.119494438171387,False,0.005925648147240281,0.054458328522741795,0.05595291033387184,0.05595291033387184,2.1527116298675537,0.0,0.0,0.04999999701976776,8.197031021118164,0.0
466,31.260948419570923,False,1.3038717210292816,8.645539283752441,0.1116318553686142,0.7600088119506836,1.6488896608352661,0.0,0.0,0.0,8.03887939453125,0.0
467,31.282489776611328,False,0.005897090304642916,0.05627354606986046,0.05595291033387184,0.05595291033387184,2.1535723209381104,0.0,0.0,0.04999999701976776,8.194161415100098,0.0
468,31.424376964569092,False,1.3038861751556396,8.664975762367249,0.11152728646993637,0.7620715498924255,1.6488213539123535,0.0,0.0,0.0,8.035505294799805,0.0
469,31.446004390716553,False,0.00592228549066931,0.05682352464646101,0.05595291033387184,0.05595291033387184,2.152383804321289,0.0,0.0,0.04999999701976776,8.192536354064941,0.0
470,31.587852239608765,False,1.3037274777889252,8.62990140914917,0.11134389787912369,0.7589842677116394,1.6490808725357056,0.0,0.0,0.0,8.03254222869873,0.0
471,31.609299421310425,False,0.005835968186147511,0.051730927079916,0.05595291033387184,0.05595291033387184,2.1577250957489014,0.0,0.0,0.04999999701976776,8.184959411621094,0.0
472,31.75142788887024,False,1.3118371367454529,8.74886929988861,0.11178498715162277,0.7692295908927917,1.6493951082229614,0.0,0.0,0.0,8.029975891113281,0.0
473,31.772829294204712,False,0.005928912432864308,0.05282172467559576,0.05595291033387184,0.05595291033387184,2.1575474739074707,0.0,0.0,0.04999999701976776,8.182357788085938,0.0
474,31.914536714553833,False,1.3186874985694885,8.617805242538452,0.11293116211891174,0.7569215893745422,1.6495863199234009,0.0,0.0,0.0,8.02752685546875,0.0
475,31.936240196228027,False,0.005929286708123982,0.0548693398013711,0.05595291033387184,0.05595291033387184,2.1550066471099854,0.0,0.0,0.04999999701976776,8.180794715881348,0.0
476,32.07799291610718,False,1.3200336694717407,8.633120059967041,0.11309809237718582,0.7589842677116394,1.6497502326965332,0.0,0.0,0.0,8.02428913116455,0.0
477,32.09925603866577,False,0.005935212248004973,0.05578113719820976,0.05595291033387184,0.05595291033387184,2.1603751182556152,0.0,0.0,0.04999999701976776,8.1806640625,0.0
478,32.241180658340454,False,1.3306625187397003,8.796911835670471,0.11389715224504471,0.7722758650779724,1.6499688625335693,0.0,0.0,0.0,8.022001266479492,0.0
479,32.26261901855469,False,0.006016282131895423,0.05765519570559263,0.05595291033387184,0.05595291033387184,2.1544876098632812,0.0,0.0,0.054999999701976776,8.176969528198242,0.0
480,32.40452027320862,False,1.3269022107124329,8.744813203811646,0.11344213038682938,0.7682050466537476,1.6498322486877441,0.0,0.0,0.0,8.019312858581543,0.0
481,32.425899028778076,False,0.005975108360871673,0.052973274141550064,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.04999999701976776,8.170812606811523,0.0
482,32.56793570518494,False,1.3260437548160553,8.668327927589417,0.11333667486906052,0.7620715498924255,1.6498322486877441,0.0,0.0,0.0,8.016554832458496,0.0
483,32.5895676612854,False,0.005986493779346347,0.05606393329799175,0.05595291033387184,0.05595291033387184,2.1632165908813477,0.0,0.0,0.04999999701976776,8.174287796020508,0.0
484,32.73123383522034,False,1.3259126245975494,8.669301867485046,0.11329630762338638,0.7620715498924255,1.649695634841919,0.0,0.0,0.0,8.013273239135742,0.0
485,32.75277256965637,False,0.005959278787486255,0.0542396679520607,0.05595291033387184,0.05595291033387184,2.1576430797576904,0.0,0.0,0.054999999701976776,8.164685249328613,0.0
486,32.89446949958801,False,1.3229481875896454,8.592658638954163,0.11289209872484207,0.7558833956718445,1.6494770050048828,0.0,0.0,0.0,8.010183334350586,0.0
487,32.91590738296509,False,0.005902688717469573,0.0522791501134634,0.05595291033387184,0.05595291033387184,2.1572060585021973,0.0,0.0,0.04999999701976776,8.164202690124512,0.0
488,33.0577507019043,False,1.3241389393806458,8.616344332695007,0.11294850707054138,0.7569215893745422,1.6495317220687866,0.0,0.0,0.0,8.00760269165039,0.0
489,33.079344749450684,False,0.005904602003283799,0.051881177350878716,0.05595291033387184,0.05595291033387184,2.1574928760528564,0.0,0.0,0.04999999701976776,8.160740852355957,0.0
490,33.221532344818115,False,1.3155190646648407,8.52673888206482,0.11211387068033218,0.7496405839920044,1.6497912406921387,0.0,0.0,0.0,8.004682540893555,0.0
491,33.24299454689026,False,0.005909110186621547,0.057371947914361954,0.05595291033387184,0.05595291033387184,2.1595146656036377,0.0,0.0,0.054999999701976776,8.15733528137207,0.0
492,33.38441061973572,False,1.3167202472686768,8.473516702651978,0.11217956990003586,0.7454605102539062,1.6496819257736206,0.0,0.0,0.0,8.001436233520508,0.0
493,33.40607833862305,False,0.005911076441407204,0.056046368554234505,0.05595291033387184,0.05595291033387184,2.156331777572632,0.0,0.0,0.04999999701976776,8.16012954711914,0.0
494,33.54785346984863,False,1.3205388188362122,8.554160594940186,0.11238330602645874,0.7517306208610535,1.649804949760437,0.0,0.0,0.0,7.998244285583496,0.0
495,33.56909513473511,False,0.005869910237379372,0.05044832359999418,0.05595291033387184,0.05595291033387184,2.16060733795166,0.0,0.0,0.04999999701976776,8.153361320495605,0.0
496,33.71155858039856,False,1.3174115121364594,8.501645922660828,0.11179523169994354,0.7475505471229553,1.6499688625335693,0.0,0.0,0.0,7.995571613311768,0.0
497,33.73298215866089,False,0.00586911104619503,0.052226800471544266,0.05595291033387184,0.05595291033387184,2.1600611209869385,0.0,0.0,0.04999999701976776,8.15030288696289,0.0
498,33.87520122528076,False,1.323719173669815,8.585472702980042,0.1121712401509285,0.7548452019691467,1.6502283811569214,0.0,0.0,0.0,7.992854118347168,0.0
499,33.89654493331909,False,0.005923241842538118,0.05168505012989044,0.05595291033387184,0.05595291033387184,2.160484552383423,0.0,0.0,0.04999999701976776,8.149065971374512,0.0
500,34.038227558135986,False,1.3235731422901154,8.592559099197388,0.11215299367904663,0.7558833956718445,1.6502010822296143,0.0,0.0,0.0,7.990400314331055,0.0
501,34.05991053581238,False,0.005900977412238717,0.052323308773338795,0.05595291033387184,0.05595291033387184,2.161522626876831,0.0,0.0,0.04999999701976776,8.14786148071289,0.0
502,34.20187759399414,False,1.3222318887710571,8.595744371414185,0.11192876845598221,0.7548452019691467,1.650214672088623,0.0,0.0,0.0,7.987810134887695,0.0
503,34.2232301235199,False,0.005847138236276805,0.05130069795995951,0.05595291033387184,0.05595291033387184,2.1592414379119873,0.0,0.0,0.04999999701976776,8.143062591552734,0.0
504,34.365962266922,False,1.3229194283485413,8.56200397014618,0.11194467544555664,0.7527688145637512,1.6509387493133545,0.0,0.0,0.0,7.9851393699646,0.0
505,34.38733696937561,False,0.005892578046768904,0.05818064324557781,0.05595291033387184,0.05595291033387184,2.1547470092773438,0.0,0.0,0.04999999701976776,8.138713836669922,0.0
506,34.52871870994568,False,1.323692798614502,8.574513792991638,0.11205431073904037,0.753807008266449,1.6505699157714844,0.0,0.0,0.0,7.981610298156738,0.0
507,34.55016279220581,False,0.005907179438509047,0.05371427163481712,0.05595291033387184,0.05595291033387184,2.1551568508148193,0.0,0.0,0.04999999701976776,8.136200904846191,0.0
508,34.69212579727173,False,1.323758214712143,8.606123924255371,0.1119605228304863,0.7569215893745422,1.6502693891525269,0.0,0.0,0.0,7.978568077087402,0.0
509,34.713693380355835,False,0.005948930629529059,0.05401980597525835,0.05595291033387184,0.05595291033387184,2.1547744274139404,0.0,0.0,0.04999999701976776,8.138225555419922,0.0
510,34.855451822280884,False,1.3231389224529266,8.540586829185486,0.11175733059644699,0.7517306208610535,1.6505016088485718,0.0,0.0,0.0,7.975841522216797,0.0
511,34.876874685287476,False,0.005955321830697358,0.05679978523403406,0.05595291033387184,0.05595291033387184,2.153080463409424,0.0,0.0,0.04999999701976776,8.127511024475098,0.0
512,35.0188512802124,False,1.3187342882156372,8.455092906951904,0.11145202070474625,0.7444086670875549,1.6500780582427979,0.0,0.0,0.0,7.972545623779297,0.0
513,35.040483474731445,False,0.005861623212695122,0.061956183053553104,0.05595291033387184,0.05595291033387184,2.1496927738189697,0.0,0.0,0.04999999701976776,8.12551498413086,0.0
514,35.182209730148315,False,1.3234242796897888,8.573741912841797,0.11178594082593918,0.753807008266449,1.6495180130004883,0.0,0.0,0.0,7.968937873840332,0.0
515,35.20373845100403,False,0.005952263600192964,0.05495493300259113,0.05595291033387184,0.05595291033387184,2.152329206466675,0.0,0.0,0.04999999701976776,8.121329307556152,0.0
516,35.34589648246765,False,1.3311932981014252,8.658877611160278,0.11244028806686401,0.7610470056533813,1.6492584943771362,0.0,0.0,0.0,7.966533660888672,0.0
517,35.36736083030701,False,0.005929559702053666,0.05254822317510843,0.05595291033387184,0.05595291033387184,2.1558945178985596,0.0,0.0,0.04999999701976776,8.120962142944336,0.0
518,35.511435985565186,False,1.328638643026352,8.59712839126587,0.11211126297712326,0.7558833956718445,1.6494907140731812,0.0,0.0,0.0,7.963965892791748,0.0
519,35.533220291137695,False,0.005957255489192903,0.05532229319214821,0.05595291033387184,0.05595291033387184,2.156755208969116,0.0,0.0,0.04999999701976776,8.11738395690918,0.0
520,35.676594734191895,False,1.3220594823360443,8.437004685401917,0.11155714094638824,0.7423049807548523,1.649722933769226,0.0,0.0,0.0,7.961419582366943,0.0
521,35.69800090789795,False,0.005924753495492041,0.060960426926612854,0.05595291033387184,0.05595291033387184,2.150635242462158,0.0,0.0,0.04999999701976776,8.113984107971191,0.0
522,35.84185338020325,False,1.3271985948085785,8.516123294830322,0.11187884211540222,0.7496405839920044,1.6493130922317505,0.0,0.0,0.0,7.9576945304870605,0.0
523,35.86325407028198,False,0.005883315461687744,0.050691752694547176,0.05595291033387184,0.05595291033387184,2.1576294898986816,0.0,0.0,0.04999999701976776,8.111475944519043,0.0
524,36.00731801986694,False,1.3157941401004791,8.529979586601257,0.11207500100135803,0.7506924271583557,1.649436116218567,0.0,0.0,0.0,7.955512046813965,0.0
525,36.02879500389099,False,0.005826845881529152,0.05451991222798824,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.04999999701976776,8.106977462768555,0.0
526,36.172443866729736,False,1.3135391473770142,8.480130434036255,0.11176477372646332,0.7465123534202576,1.649381399154663,0.0,0.0,0.0,7.952863693237305,0.0
527,36.194284200668335,False,0.0058365194126963615,0.054700933396816254,0.05595291033387184,0.05595291033387184,2.1552388668060303,0.0,0.0,0.04999999701976776,8.104741096496582,0.0
528,36.33823084831238,False,1.3181644678115845,8.549031019210815,0.11210498213768005,0.7517306208610535,1.6494086980819702,0.0,0.0,0.0,7.9500627517700195,0.0
529,36.3595495223999,False,0.005882958648726344,0.05526293069124222,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.04999999701976776,8.103588104248047,0.0
530,36.50338363647461,False,1.3215377926826477,8.597670793533325,0.11239513009786606,0.7558833956718445,1.649244785308838,0.0,0.0,0.0,7.946840286254883,0.0
531,36.52491569519043,False,0.005920564872212708,0.05393617320805788,0.05595291033387184,0.05595291033387184,2.155102252960205,0.0,0.0,0.04999999701976776,8.101591110229492,0.0
532,36.66902184486389,False,1.3207925856113434,8.54534387588501,0.1122923418879509,0.7517306208610535,1.6493403911590576,0.0,0.0,0.0,7.943814277648926,0.0
533,36.690324783325195,False,0.005871023167856038,0.05094747059047222,0.05595291033387184,0.05595291033387184,2.1603479385375977,0.0,0.0,0.04999999701976776,8.099634170532227,0.0
534,36.83387041091919,False,1.3169534504413605,8.470061421394348,0.11189762502908707,0.7454605102539062,1.6495726108551025,0.0,0.0,0.0,7.941403388977051,0.0
535,36.85528326034546,False,0.005884331185370684,0.053875125013291836,0.05595291033387184,0.05595291033387184,2.156099557876587,0.0,0.0,0.04999999701976776,8.099297523498535,0.0
536,36.99948334693909,False,1.3268095254898071,8.62317144870758,0.1127748191356659,0.7589842677116394,1.6496409177780151,0.0,0.0,0.0,7.938905715942383,0.0
537,37.021421670913696,False,0.005945547018200159,0.056399544700980186,0.05595291033387184,0.05595291033387184,2.166809320449829,0.0,0.0,0.04999999701976776,8.094968795776367,0.0
538,37.165987968444824,False,1.323649287223816,8.52388322353363,0.11235551536083221,0.7496405839920044,1.649804949760437,0.0,0.0,0.0,7.936814308166504,0.0
539,37.187546253204346,False,0.005877383518964052,0.051773758605122566,0.05595291033387184,0.05595291033387184,2.1602249145507812,0.0,0.0,0.04999999701976776,8.094687461853027,0.0
540,37.33153223991394,False,1.3173247873783112,8.395440578460693,0.1116611659526825,0.7391357421875,1.6500097513198853,0.0,0.0,0.0,7.9345855712890625,0.0
541,37.35278344154358,False,0.005868711159564555,0.05224988795816898,0.05595291033387184,0.05595291033387184,2.1601428985595703,0.0,0.0,0.04999999701976776,8.087921142578125,0.0
542,37.5046648979187,False,1.3235372304916382,8.462769985198975,0.11229322850704193,0.7454605102539062,1.650214672088623,0.0,0.0,0.0,7.931549549102783,0.0
543,37.52629232406616,False,0.005879277596250176,0.05624793469905853,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.04999999701976776,8.084851264953613,0.0
544,37.668574810028076,False,1.324375569820404,8.51834774017334,0.1121034249663353,0.7496405839920044,1.6502419710159302,0.0,0.0,0.0,7.928652763366699,0.0
545,37.69006681442261,False,0.005943466094322503,0.05312178283929825,0.05595291033387184,0.05595291033387184,2.155648708343506,0.0,0.0,0.04999999701976776,8.084315299987793,0.0
546,37.83181858062744,False,1.3247090578079224,8.45026433467865,0.11200157552957535,0.7433568239212036,1.650406002998352,0.0,0.0,0.0,7.926083564758301,0.0
547,37.853206396102905,False,0.0058806309243664145,0.05465684924274683,0.05595291033387184,0.05595291033387184,2.156386375427246,0.0,0.0,0.04999999701976776,8.082612991333008,0.0
548,37.99531531333923,False,1.3263511657714844,8.471487760543823,0.11215149611234665,0.7454605102539062,1.6502283811569214,0.0,0.0,0.0,7.923510551452637,0.0
549,38.01667070388794,False,0.005910506588406861,0.05557861179113388,0.05595291033387184,0.05595291033387184,2.1542279720306396,0.0,0.0,0.04999999701976776,8.075845718383789,0.0
550,38.15869474411011,False,1.327509731054306,8.467533588409424,0.11214009672403336,0.7454605102539062,1.6502010822296143,0.0,0.0,0.0,7.920890808105469,0.0
551,38.1802191734314,False,0.0059164734557271,0.05398276727646589,0.05595291033387184,0.05595291033387184,2.1575474739074707,0.0,0.0,0.04999999701976776,8.074172019958496,0.0
552,38.32178258895874,False,1.3299567997455597,8.519005179405212,0.11246330291032791,0.7496405839920044,1.6501327753067017,0.0,0.0,0.0,7.918439865112305,0.0
553,38.34317588806152,False,0.005936544039286673,0.05171335767954588,0.05595291033387184,0.05595291033387184,2.1602933406829834,0.0,0.0,0.04999999701976776,8.07231616973877,0.0
554,38.485050201416016,False,1.339210867881775,8.664533495903015,0.11305056512355804,0.7620715498924255,1.6505151987075806,0.0,0.0,0.0,7.916522026062012,0.0
555,38.506739139556885,False,0.00602260697633028,0.05304556339979172,0.05595291033387184,0.05595291033387184,2.157137632369995,0.0,0.0,0.054999999701976776,8.069389343261719,0.0
556,38.64859437942505,False,1.3332565128803253,8.505944013595581,0.11248946189880371,0.7486023902893066,1.6508430242538452,0.0,0.0,0.0,7.9138336181640625,0.0
557,38.67014288902283,False,0.00597247330006212,0.053805806674063206,0.05595291033387184,0.05595291033387184,2.159719467163086,0.0,0.0,0.054999999701976776,8.068961143493652,0.0
558,38.812222957611084,False,1.3340052962303162,8.516581654548645,0.11264880746603012,0.7496405839920044,1.6504606008529663,0.0,0.0,0.0,7.911441326141357,0.0
559,38.833680152893066,False,0.005994710954837501,0.05215713754296303,0.05595291033387184,0.05595291033387184,2.15857195854187,0.0,0.0,0.04999999701976776,8.064336776733398,0.0
560,38.97526025772095,False,1.3402053713798523,8.669711351394653,0.11311858892440796,0.7620715498924255,1.650296688079834,0.0,0.0,0.0,7.909305572509766,0.0
561,38.997304916381836,False,0.0060404755640774965,0.05237980280071497,0.05595291033387184,0.05595291033387184,2.159883499145508,0.0,0.0,0.054999999701976776,8.063097953796387,0.0
562,39.139665842056274,False,1.3473603129386902,8.732734322547913,0.11366596072912216,0.7682050466537476,1.650638222694397,0.0,0.0,0.0,7.907045364379883,0.0
563,39.16110801696777,False,0.0060585764003917575,0.052661504596471786,0.05595291033387184,0.05595291033387184,2.159569263458252,0.0,0.0,0.054999999701976776,8.062830924987793,0.0
564,39.3029580116272,False,1.3407865166664124,8.578653335571289,0.11297549307346344,0.7548452019691467,1.6512255668640137,0.0,0.0,0.0,7.904515266418457,0.0
565,39.32436966896057,False,0.005982948932796717,0.05203592125326395,0.05595291033387184,0.05595291033387184,2.162137269973755,0.0,0.0,0.04999999701976776,8.057844161987305,0.0
566,39.466378927230835,False,1.3366888463497162,8.486213088035583,0.11255817115306854,0.7475505471229553,1.6509113311767578,0.0,0.0,0.0,7.902429103851318,0.0
567,39.487713098526,False,0.005968863843008876,0.053493245504796505,0.05595291033387184,0.05595291033387184,2.1618778705596924,0.0,0.0,0.04999999701976776,8.059394836425781,0.0
568,39.62914299964905,False,1.3427755236625671,8.586997389793396,0.11298902332782745,0.7558833956718445,1.651280164718628,0.0,0.0,0.0,7.9000349044799805,0.0
569,39.650696754455566,False,0.005989939090795815,0.05381125025451183,0.05595291033387184,0.05595291033387184,2.158872604370117,0.0,0.0,0.04999999701976776,8.056764602661133,0.0
570,39.79246377944946,False,1.3357661664485931,8.494489789009094,0.1123025119304657,0.7475505471229553,1.6514031887054443,0.0,0.0,0.0,7.89732027053833,0.0
571,39.81373739242554,False,0.006006860639899969,0.052608661353588104,0.05595291033387184,0.05595291033387184,2.161058187484741,0.0,0.0,0.04999999701976776,8.050044059753418,0.0
572,39.955689907073975,False,1.3379554450511932,8.563632369041443,0.1124010756611824,0.753807008266449,1.6517583131790161,0.0,0.0,0.0,7.8952531814575195,0.0
573,39.97712779045105,False,0.005984462331980467,0.054621114395558834,0.05595291033387184,0.05595291033387184,2.1578481197357178,0.0,0.0,0.04999999701976776,8.048333168029785,0.0
574,40.118772983551025,False,1.3271041214466095,8.372591137886047,0.1115059033036232,0.7380702495574951,1.651239275932312,0.0,0.0,0.0,7.8924360275268555,0.0
575,40.14024782180786,False,0.005852967733517289,0.05271336529403925,0.05595291033387184,0.05595291033387184,2.158353567123413,0.0,0.0,0.04999999701976776,8.047927856445312,0.0
576,40.28201675415039,False,1.3174213469028473,8.233546018600464,0.11060548573732376,0.7263086438179016,1.650556206703186,0.0,0.0,0.0,7.890072822570801,0.0
577,40.30348610877991,False,0.005861618556082249,0.05807988811284304,0.05595291033387184,0.05595291033387184,2.1554439067840576,0.0,0.0,0.04999999701976776,8.04482364654541,0.0
578,40.44519662857056,False,1.3218358159065247,8.29439401626587,0.11103318631649017,0.7316771745681763,1.6503785848617554,0.0,0.0,0.0,7.887186050415039,0.0
579,40.46663212776184,False,0.005892260815016925,0.059321545995771885,0.05595291033387184,0.05595291033387184,2.1544601917266846,0.0,0.0,0.04999999701976776,8.040496826171875,0.0
580,40.60862636566162,False,1.3294915854930878,8.476548194885254,0.11163820326328278,0.7465123534202576,1.6500917673110962,0.0,0.0,0.0,7.884201526641846,0.0
581,40.63017535209656,False,0.005945590091869235,0.05545858759433031,0.05595291033387184,0.05595291033387184,2.153818130493164,0.0,0.0,0.04999999701976776,8.037107467651367,0.0
582,40.77164959907532,False,1.3298504054546356,8.380071520805359,0.11173013597726822,0.7380702495574951,1.650296688079834,0.0,0.0,0.0,7.881705284118652,0.0
583,40.792999505996704,False,0.005952430656179786,0.053710341453552246,0.05595291033387184,0.05595291033387184,2.1548564434051514,0.0,0.0,0.04999999701976776,8.035017013549805,0.0
584,40.93548822402954,False,1.3297568261623383,8.389210104942322,0.1115015372633934,0.7391357421875,1.6507338285446167,0.0,0.0,0.0,7.879239082336426,0.0
585,40.95692205429077,False,0.005910936743021011,0.0552988238632679,0.05595291033387184,0.05595291033387184,2.1571240425109863,0.0,0.0,0.04999999701976776,8.031563758850098,0.0
586,41.098923206329346,False,1.3173379004001617,8.170490264892578,0.11050857603549957,0.7208991646766663,1.6502556800842285,0.0,0.0,0.0,7.877069473266602,0.0
587,41.12026619911194,False,0.005820651422254741,0.06029185838997364,0.05595291033387184,0.05595291033387184,2.158585786819458,0.0,0.0,0.054999999701976776,8.031892776489258,0.0
588,41.262248516082764,False,1.3196487724781036,8.202921748161316,0.11074325442314148,0.7230711579322815,1.650037169456482,0.0,0.0,0.0,7.874290466308594,0.0
589,41.283504009246826,False,0.005831022281199694,0.05496825557202101,0.05595291033387184,0.05595291033387184,2.162724733352661,0.0,0.0,0.04999999701976776,8.028202056884766,0.0
590,41.427775382995605,False,1.326257437467575,8.312828540802002,0.11110266298055649,0.7327427268028259,1.6501736640930176,0.0,0.0,0.0,7.872019290924072,0.0
591,41.44913601875305,False,0.0058911682572215796,0.05397713277488947,0.05595291033387184,0.05595291033387184,2.1596102714538574,0.0,0.0,0.054999999701976776,8.030374526977539,0.0
592,41.59310054779053,False,1.3321858644485474,8.361907005310059,0.11147080361843109,0.7370047569274902,1.6510889530181885,0.0,0.0,0.0,7.869670867919922,0.0
593,41.614911794662476,False,0.0059131591115146875,0.05485351197421551,0.05595291033387184,0.05595291033387184,2.1588997840881348,0.0,0.0,0.044999998062849045,8.022777557373047,0.0
594,41.76041841506958,False,1.3274382054805756,8.246958255767822,0.11110544949769974,0.7273878455162048,1.6510206460952759,0.0,0.0,0.0,7.8674516677856445,0.0
595,41.78236198425293,False,0.005921741831116378,0.054912189953029156,0.05595291033387184,0.05595291033387184,2.15690541267395,0.0,0.0,0.04999999701976776,8.024147033691406,0.0
596,41.92587399482727,False,1.3344645500183105,8.360064625740051,0.11155761778354645,0.7370047569274902,1.6512528657913208,0.0,0.0,0.0,7.864324569702148,0.0
597,41.94723343849182,False,0.00596636557020247,0.055578574538230896,0.05595291033387184,0.05595291033387184,2.1569600105285645,0.0,0.0,0.044999998062849045,8.023868560791016,0.0
598,42.09118461608887,False,1.3406890630722046,8.438907861709595,0.1120728850364685,0.7433568239212036,1.6512528657913208,0.0,0.0,0.0,7.862030982971191,0.0
599,42.11255741119385,False,0.0059843703638762236,0.05851644091308117,0.05595291033387184,0.05595291033387184,2.155320882797241,0.0,0.0,0.044999998062849045,8.014078140258789,0.0
600,42.25687837600708,False,1.345219761133194,8.480414748191833,0.11257265508174896,0.7475505471229553,1.6509250402450562,0.0,0.0,0.0,7.85939884185791,0.0
601,42.27832818031311,False,0.006052207318134606,0.05738555919378996,0.05595291033387184,0.05595291033387184,2.152984857559204,0.0,0.0,0.054999999701976776,8.016426086425781,0.0
602,42.422283411026,False,1.3327577710151672,8.23617935180664,0.11127778887748718,0.7263086438179016,1.651389479637146,0.0,0.0,0.0,7.8575663566589355,0.0
603,42.443875789642334,False,0.005886618746444583,0.05484537687152624,0.05595291033387184,0.05595291033387184,2.1549794673919678,0.0,0.0,0.054999999701976776,8.012380599975586,0.0
604,42.58743739128113,False,1.335834264755249,8.306484818458557,0.1114705353975296,0.7327427268028259,1.650870442390442,0.0,0.0,0.0,7.855425834655762,0.0
605,42.608747720718384,False,0.0059171998873353004,0.05732649937272072,0.05595291033387184,0.05595291033387184,2.1537909507751465,0.0,0.0,0.054999999701976776,8.008962631225586,0.0
606,42.75279450416565,False,1.34614497423172,8.437883853912354,0.11240408569574356,0.7433568239212036,1.6513348817825317,0.0,0.0,0.0,7.852851867675781,0.0
607,42.77421522140503,False,0.006013119709677994,0.05588109139353037,0.05595291033387184,0.05595291033387184,2.1537363529205322,0.0,0.0,0.054999999701976776,8.014820098876953,0.0
608,42.91828680038452,False,1.33533775806427,8.299113512039185,0.11142456531524658,0.7316771745681763,1.6507748365402222,0.0,0.0,0.0,7.85092830657959,0.0
609,42.93975019454956,False,0.005987846525385976,0.05429856479167938,0.05595291033387184,0.05595291033387184,2.1576294898986816,0.0,0.0,0.04999999701976776,8.01156997680664,0.0
610,43.08389353752136,False,1.3498769700527191,8.467935919761658,0.1126481220126152,0.7454605102539062,1.6505699157714844,0.0,0.0,0.0,7.848295211791992,0.0
611,43.10547709465027,False,0.006070685340091586,0.059638707898557186,0.05595291033387184,0.05595291033387184,2.152862071990967,0.0,0.0,0.054999999701976776,8.002161979675293,0.0
612,43.249232053756714,False,1.349494457244873,8.43930959701538,0.11269538849592209,0.7433568239212036,1.6508430242538452,0.0,0.0,0.0,7.845477104187012,0.0
613,43.27069354057312,False,0.006017803680151701,0.054491693153977394,0.05595291033387184,0.05595291033387184,2.1536953449249268,0.0,0.0,0.054999999701976776,8.00578784942627,0.0
614,43.41444659233093,False,1.343444138765335,8.36065411567688,0.11217083036899567,0.7370047569274902,1.6508430242538452,0.0,0.0,0.0,7.843744277954102,0.0
615,43.436031341552734,False,0.006023147725500166,0.05687373224645853,0.05595291033387184,0.05595291033387184,2.1593642234802246,0.0,0.0,0.054999999701976776,7.9972381591796875,0.0
616,43.58012890815735,False,1.3483765721321106,8.36718738079071,0.11257709562778473,0.7380702495574951,1.650528907775879,0.0,0.0,0.0,7.841080665588379,0.0
617,43.60150718688965,False,0.00602085143327713,0.05814414005726576,0.05595291033387184,0.05595291033387184,2.153353691101074,0.0,0.0,0.04999999701976776,7.998042106628418,0.0
618,43.744378089904785,False,1.3557647168636322,8.468931317329407,0.11311133950948715,0.7465123534202576,1.6501190662384033,0.0,0.0,0.0,7.838435173034668,0.0
619,43.767982006073,False,0.0060568086337298155,0.05698409862816334,0.05595291033387184,0.05595291033387184,2.155498504638672,0.0,0.0,0.054999999701976776,7.992574691772461,0.0
620,43.91131949424744,False,1.3525453209877014,8.431576490402222,0.11267954856157303,0.7433568239212036,1.6501327753067017,0.0,0.0,0.0,7.836582183837891,0.0
621,43.93274974822998,False,0.00610856746789068,0.06137446966022253,0.05595291033387184,0.05595291033387184,2.1521244049072266,0.0,0.0,0.04999999701976776,7.992445468902588,0.0
622,44.07580494880676,False,1.3481993973255157,8.31052839756012,0.11224295198917389,0.7327427268028259,1.6507611274719238,0.0,0.0,0.0,7.834139823913574,0.0
623,44.09732985496521,False,0.005943973083049059,0.055878073908388615,0.05595291033387184,0.05595291033387184,2.1542418003082275,0.0,0.0,0.04999999701976776,7.987419128417969,0.0
624,44.23915243148804,False,1.3392072916030884,8.161519765853882,0.1113697811961174,0.719819962978363,1.6499005556106567,0.0,0.0,0.0,7.831893444061279,0.0
625,44.260852098464966,False,0.005925449659116566,0.05516943521797657,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.04999999701976776,7.985833168029785,0.0
626,44.403372049331665,False,1.3454090058803558,8.237946033477783,0.11192623525857925,0.7263086438179016,1.6502010822296143,0.0,0.0,0.0,7.830071449279785,0.0
627,44.42496299743652,False,0.005943891010247171,0.05706655327230692,0.05595291033387184,0.05595291033387184,2.1562907695770264,0.0,0.0,0.04999999701976776,7.983719348907471,0.0
628,44.56649565696716,False,1.3503053784370422,8.323383331298828,0.11238092929124832,0.7338218688964844,1.6501463651657104,0.0,0.0,0.0,7.827768802642822,0.0
629,44.58815550804138,False,0.006011805380694568,0.05552793387323618,0.05595291033387184,0.05595291033387184,2.1549930572509766,0.0,0.0,0.04999999701976776,7.986419200897217,0.0
630,44.730125427246094,False,1.3370567560195923,8.21893572807312,0.11090920865535736,0.7252295017242432,1.6502556800842285,0.0,0.0,0.0,7.825818061828613,0.0
631,44.75150775909424,False,0.005917801754549146,0.0558263948187232,0.05595291033387184,0.05595291033387184,2.158421754837036,0.0,0.0,0.054999999701976776,7.978553771972656,0.0
632,44.89343452453613,False,1.3558928668498993,8.337969779968262,0.11275836080312729,0.7359529137611389,1.650446891784668,0.0,0.0,0.0,7.823126792907715,0.0
633,44.91468691825867,False,0.0060725066578015685,0.05588050000369549,0.05595291033387184,0.05595291033387184,2.1582305431365967,0.0,0.0,0.04999999701976776,7.977173328399658,0.0
634,45.057032346725464,False,1.3547776639461517,8.338433504104614,0.11264094710350037,0.7370047569274902,1.6501054763793945,0.0,0.0,0.0,7.820746421813965,0.0
635,45.078641176223755,False,0.0060519028920680285,0.058735902421176434,0.05595291033387184,0.05595291033387184,2.1587905883789062,0.0,0.0,0.04999999701976776,7.975050449371338,0.0
636,45.22117233276367,False,1.3334086537361145,8.169804811477661,0.11233803629875183,0.7252295017242432,1.650446891784668,0.0,0.0,0.0,7.818838119506836,0.0
637,45.243130922317505,False,0.005917343078181148,0.05598399322479963,0.05595291033387184,0.05595291033387184,2.1546788215637207,0.0,0.0,0.044999998062849045,7.977719306945801,0.0
638,45.38557481765747,False,1.325581967830658,8.168081641197205,0.11137880384922028,0.7230711579322815,1.650665521621704,0.0,0.0,0.0,7.816738128662109,0.0
639,45.40696716308594,False,0.005940395058132708,0.05636598449200392,0.05595291033387184,0.05595291033387184,2.152028799057007,0.0,0.0,0.044999998062849045,7.969066619873047,0.0
640,45.549511432647705,False,1.3253264129161835,8.11456024646759,0.11128660291433334,0.719819962978363,1.6510616540908813,0.0,0.0,0.0,7.814654350280762,0.0
641,45.57081580162048,False,0.005865289713256061,0.05683752242475748,0.05595291033387184,0.05595291033387184,2.157602071762085,0.0,0.0,0.04999999701976776,7.969093322753906,0.0
642,45.713035583496094,False,1.3274653255939484,8.148582577705383,0.11143910884857178,0.7219919562339783,1.6512528657913208,0.0,0.0,0.0,7.812894821166992,0.0
643,45.73437142372131,False,0.005930110928602517,0.05620709154754877,0.05595291033387184,0.05595291033387184,2.1600472927093506,0.0,0.0,0.04999999701976776,7.967706680297852,0.0
644,45.87689733505249,False,1.3488130271434784,8.194200992584229,0.11181005090475082,0.7263086438179016,1.6512528657913208,0.0,0.0,0.0,7.810749530792236,0.0
645,45.89840769767761,False,0.006033247336745262,0.06163500715047121,0.05595291033387184,0.05595291033387184,2.1584901809692383,0.0,0.0,0.044999998062849045,7.963427543640137,0.0
646,46.040252923965454,False,1.32794588804245,8.116766810417175,0.11123508214950562,0.7176343202590942,1.6506245136260986,0.0,0.0,0.0,7.808302879333496,0.0
647,46.06170344352722,False,0.005963330622762442,0.05711348261684179,0.05595291033387184,0.05595291033387184,2.15329909324646,0.0,0.0,0.044999998062849045,7.96044921875,0.0
648,46.2038791179657,False,1.3319282233715057,8.228594660758972,0.11158999055624008,0.7284669876098633,1.6501600742340088,0.0,0.0,0.0,7.8058624267578125,0.0
649,46.225342988967896,False,0.005927013698965311,0.057106451131403446,0.05595291033387184,0.05595291033387184,2.159487247467041,0.0,0.0,0.054999999701976776,7.958528995513916,0.0
650,46.369091749191284,False,1.3371489942073822,8.260412812232971,0.11204590648412704,0.7316771745681763,1.650679111480713,0.0,0.0,0.0,7.803957462310791,0.0
651,46.390588998794556,False,0.005967723554931581,0.05786856636404991,0.05595291033387184,0.05595291033387184,2.1620826721191406,0.0,0.0,0.04999999701976776,7.96160888671875,0.0
652,46.53254055976868,False,1.3363765180110931,8.250578045845032,0.11195642501115799,0.7306116819381714,1.6507338285446167,0.0,0.0,0.0,7.802431583404541,0.0
653,46.554150104522705,False,0.005940485862083733,0.05697699263691902,0.05595291033387184,0.05595291033387184,2.1608123779296875,0.0,0.0,0.04999999701976776,7.957488059997559,0.0
654,46.69716119766235,False,1.3285596668720245,8.085792660713196,0.11122888326644897,0.7176343202590942,1.6501600742340088,0.0,0.0,0.0,7.8008623123168945,0.0
655,46.718560218811035,False,0.0058957713190466166,0.05791084375232458,0.05595291033387184,0.05595291033387184,2.1592276096343994,0.0,0.0,0.04999999701976776,7.958283424377441,0.0
656,46.8604531288147,False,1.333891600370407,8.188284635543823,0.11164449155330658,0.7241503000259399,1.650870442390442,0.0,0.0,0.0,7.799294948577881,0.0
657,46.88206386566162,False,0.005955010419711471,0.05781985819339752,0.05595291033387184,0.05595291033387184,2.1568098068237305,0.0,0.0,0.04999999701976776,7.954146385192871,0.0
658,47.024636030197144,False,1.338188648223877,8.223490118980408,0.11206924915313721,0.7273878455162048,1.6513075828552246,0.0,0.0,0.0,7.797203063964844,0.0
659,47.04812145233154,False,0.0060636724811047316,0.0655114185065031,0.05595291033387184,0.05595291033387184,2.1721913814544678,0.0,0.0,0.04999999701976776,7.954328536987305,0.0
660,47.190205574035645,False,1.3457147777080536,8.300246000289917,0.11256439238786697,0.7338218688964844,1.6514441967010498,0.0,0.0,0.0,7.795456886291504,0.0
661,47.211841344833374,False,0.005979962297715247,0.05795839708298445,0.05595291033387184,0.05595291033387184,2.1612493991851807,0.0,0.0,0.04999999701976776,7.949654579162598,0.0
662,47.3551881313324,False,1.3418856263160706,8.259852528572083,0.11220579594373703,0.7316771745681763,1.651280164718628,0.0,0.0,0.0,7.793055534362793,0.0
663,47.37661814689636,False,0.006010473589412868,0.05776489619165659,0.05595291033387184,0.05595291033387184,2.1578071117401123,0.0,0.0,0.054999999701976776,7.946381568908691,0.0
664,47.52007055282593,False,1.35115385055542,8.351554274559021,0.11300349980592728,0.7401875853538513,1.6515533924102783,0.0,0.0,0.0,7.790752410888672,0.0
665,47.54190683364868,False,0.006086384528316557,0.0580107606947422,0.05595291033387184,0.05595291033387184,2.1578071117401123,0.0,0.0,0.054999999701976776,7.947589874267578,0.0
666,47.68633055686951,False,1.3514688611030579,8.329561948776245,0.11298375576734543,0.7380702495574951,1.6512118577957153,0.0,0.0,0.0,7.788324356079102,0.0
667,47.7076690196991,False,0.006131852278485894,0.05820109974592924,0.05595291033387184,0.05595291033387184,2.153749942779541,0.0,0.0,0.04999999701976776,7.944342136383057,0.0
668,47.85195231437683,False,1.355336606502533,8.354347944259644,0.11327239871025085,0.7401875853538513,1.6513484716415405,0.0,0.0,0.0,7.78648042678833,0.0
669,47.87552356719971,False,0.006043111206963658,0.05986001808196306,0.05595291033387184,0.05595291033387184,2.1626291275024414,0.0,0.0,0.054999999701976776,7.940032958984375,0.0
670,48.0328688621521,False,1.350581794977188,8.298322558403015,0.11290902644395828,0.7370047569274902,1.6514304876327515,0.0,0.0,0.0,7.7847208976745605,0.0
671,48.05427074432373,False,0.0060974666848778725,0.05869580898433924,0.05595291033387184,0.05595291033387184,2.1560585498809814,0.0,0.0,0.054999999701976776,7.937565803527832,0.0
672,48.19831442832947,False,1.3541124761104584,8.283776044845581,0.1131293773651123,0.7359529137611389,1.651963233947754,0.0,0.0,0.0,7.78279447555542,0.0
673,48.219849824905396,False,0.006028595380485058,0.05874551832675934,0.05595291033387184,0.05595291033387184,2.154118776321411,0.0,0.0,0.054999999701976776,7.939005374908447,0.0
674,48.36459946632385,False,1.3501554727554321,8.263811469078064,0.11285856366157532,0.7316771745681763,1.6507065296173096,0.0,0.0,0.0,7.781063079833984,0.0
675,48.386017084121704,False,0.006062087486498058,0.059138890355825424,0.05595291033387184,0.05595291033387184,2.160621166229248,0.0,0.0,0.044999998062849045,7.9373369216918945,0.0
676,48.5304057598114,False,1.3502803444862366,8.286595344543457,0.11280084401369095,0.7338218688964844,1.6513075828552246,0.0,0.0,0.0,7.77973747253418,0.0
677,48.55216836929321,False,0.006080469465814531,0.06135417614132166,0.05595291033387184,0.05595291033387184,2.154569625854492,0.0,0.0,0.04999999701976776,7.9342803955078125,0.0
678,48.69608521461487,False,1.3500025868415833,8.275454044342041,0.11272961646318436,0.7316771745681763,1.6514031887054443,0.0,0.0,0.0,7.777423858642578,0.0
679,48.717594623565674,False,0.006032538367435336,0.060719698667526245,0.05595291033387184,0.05595291033387184,2.1539411544799805,0.0,0.0,0.04999999701976776,7.933382511138916,0.0
680,48.86165165901184,False,1.3488197326660156,8.242923021316528,0.11276478320360184,0.7327427268028259,1.6501054763793945,0.0,0.0,0.0,7.7753520011901855,0.0
681,48.8832061290741,False,0.006113576237112284,0.058609857223927975,0.05595291033387184,0.05595291033387184,2.155730724334717,0.0,0.0,0.04999999701976776,7.93007755279541,0.0
682,49.02722144126892,False,1.358916461467743,8.345463275909424,0.11353406310081482,0.7401875853538513,1.6501600742340088,0.0,0.0,0.0,7.773390293121338,0.0
683,49.04869818687439,False,0.006071411189623177,0.059190443716943264,0.05595291033387184,0.05595291033387184,2.15866756439209,0.0,0.0,0.04999999701976776,7.928497314453125,0.0
684,49.192925691604614,False,1.3595613837242126,8.333849906921387,0.11367135494947433,0.7380702495574951,1.6499005556106567,0.0,0.0,0.0,7.771792411804199,0.0
685,49.21431875228882,False,0.0061283353716135025,0.05952815059572458,0.05595291033387184,0.05595291033387184,2.1579437255859375,0.0,0.0,0.054999999701976776,7.927921772003174,0.0
686,49.35858106613159,False,1.367088258266449,8.445591926574707,0.11438819020986557,0.7486023902893066,1.6501736640930176,0.0,0.0,0.0,7.770160675048828,0.0
687,49.37991523742676,False,0.006184126832522452,0.057981014251708984,0.05595291033387184,0.05595291033387184,2.158886194229126,0.0,0.0,0.054999999701976776,7.924398422241211,0.0
688,49.52380394935608,False,1.3606537878513336,8.35478961467743,0.11358173936605453,0.7423049807548523,1.6501327753067017,0.0,0.0,0.0,7.768825531005859,0.0
689,49.54533362388611,False,0.006118605379015207,0.0584045285359025,0.05595291033387184,0.05595291033387184,2.157902717590332,0.0,0.0,0.054999999701976776,7.922569274902344,0.0
690,49.69022798538208,False,1.3626737892627716,8.418763875961304,0.11360079795122147,0.7465123534202576,1.6509113311767578,0.0,0.0,0.0,7.766823768615723,0.0
691,49.71380829811096,False,0.006102327606640756,0.05810807924717665,0.05595291033387184,0.05595291033387184,2.157219648361206,0.0,0.0,0.04999999701976776,7.921029090881348,0.0
692,49.871325731277466,False,1.3614872097969055,8.366675972938538,0.11367183178663254,0.7423049807548523,1.6507474184036255,0.0,0.0,0.0,7.765296459197998,0.0
693,49.89296102523804,False,0.0061307166470214725,0.06033722311258316,0.05595291033387184,0.05595291033387184,2.159350633621216,0.0,0.0,0.04999999701976776,7.919730186462402,0.0
694,50.03656029701233,False,1.3565433025360107,8.27163577079773,0.11330068111419678,0.7348873615264893,1.651239275932312,0.0,0.0,0.0,7.763487339019775,0.0
695,50.05795884132385,False,0.006173396250233054,0.05914814304560423,0.05595291033387184,0.05595291033387184,2.157383680343628,0.0,0.0,0.054999999701976776,7.918564796447754,0.0
696,50.199450969696045,False,1.3638412952423096,8.377808332443237,0.11372155696153641,0.7433568239212036,1.651280164718628,0.0,0.0,0.0,7.761419296264648,0.0
697,50.22079348564148,False,0.006146457162685692,0.058962469920516014,0.05595291033387184,0.05595291033387184,2.1545422077178955,0.0,0.0,0.054999999701976776,7.924705505371094,0.0
698,50.36600708961487,False,1.3739612698554993,8.519158959388733,0.11459268629550934,0.7569215893745422,1.6508430242538452,0.0,0.0,0.0,7.7593793869018555,0.0
699,50.387572050094604,False,0.006312701152637601,0.06281482055783272,0.05595291033387184,0.05595291033387184,2.164773941040039,0.0,0.0,0.054999999701976776,7.9179205894470215,0.0
700,50.53265118598938,False,1.381331980228424,8.623183965682983,0.11525765806436539,0.7641205787658691,1.6511982679367065,0.0,0.0,0.0,7.757722854614258,0.0
701,50.5541877746582,False,0.006247170967981219,0.05930633284151554,0.05595291033387184,0.05595291033387184,2.1602113246917725,0.0,0.0,0.04999999701976776,7.914031982421875,0.0
702,50.69630455970764,False,1.3782374560832977,8.552280068397522,0.11499122530221939,0.7579460740089417,1.650214672088623,0.0,0.0,0.0,7.7558794021606445,0.0
703,50.71768140792847,False,0.006262049428187311,0.06048138719052076,0.05595291033387184,0.05595291033387184,2.1544055938720703,0.0,0.0,0.04999999701976776,7.908536434173584,0.0
704,50.85956358909607,False,1.3905663788318634,8.77639651298523,0.11609040200710297,0.7753084301948547,1.650528907775879,0.0,0.0,0.0,7.754122734069824,0.0
705,50.88092088699341,False,0.006351848714984953,0.06170583888888359,0.05595291033387184,0.05595291033387184,2.152534246444702,0.0,0.0,0.04999999701976776,7.908003330230713,0.0
706,51.02389407157898,False,1.3820865750312805,8.546618819236755,0.11529374122619629,0.7579460740089417,1.6517993211746216,0.0,0.0,0.0,7.751704216003418,0.0
707,51.045419454574585,False,0.006304799462668598,0.06084142252802849,0.05595291033387184,0.05595291033387184,2.150635242462158,0.0,0.0,0.04999999701976776,7.906549453735352,0.0
708,51.1874942779541,False,1.3827623426914215,8.539727926254272,0.11517017334699631,0.753807008266449,1.6522910594940186,0.0,0.0,0.0,7.749386787414551,0.0
709,51.209094524383545,False,0.00635753502137959,0.0599582539871335,0.05595291033387184,0.05595291033387184,2.151099920272827,0.0,0.0,0.04999999701976776,7.905338287353516,0.0
710,51.35141658782959,False,1.387648731470108,8.515645861625671,0.11557301133871078,0.753807008266449,1.651389479637146,0.0,0.0,0.0,7.747377395629883,0.0
711,51.3729293346405,False,0.006289846496656537,0.05964493378996849,0.05595291033387184,0.05595291033387184,2.1548428535461426,0.0,0.0,0.04999999701976776,7.9025774002075195,0.0
712,51.51517915725708,False,1.3897451758384705,8.57924222946167,0.11567422747612,0.7610470056533813,1.6509523391723633,0.0,0.0,0.0,7.745613098144531,0.0
713,51.5366632938385,False,0.0062857510056346655,0.060116653330624104,0.05595291033387184,0.05595291033387184,2.152233600616455,0.0,0.0,0.054999999701976776,7.902027130126953,0.0
714,51.67891573905945,False,1.3774760067462921,8.338871598243713,0.11456823348999023,0.7412394285202026,1.651007056236267,0.0,0.0,0.0,7.743963241577148,0.0
715,51.70029950141907,False,0.006240152288228273,0.062009464018046856,0.05595291033387184,0.05595291033387184,2.157451868057251,0.0,0.0,0.054999999701976776,7.897273063659668,0.0
716,51.84339785575867,False,1.37802854180336,8.309794664382935,0.11448421329259872,0.7391357421875,1.6515806913375854,0.0,0.0,0.0,7.742275238037109,0.0
717,51.86485815048218,False,0.006177981849759817,0.059917294420301914,0.05595291033387184,0.05595291033387184,2.158886194229126,0.0,0.0,0.04999999701976776,7.899366855621338,0.0
718,52.00728678703308,False,1.3747285306453705,8.297210335731506,0.11414168030023575,0.7359529137611389,1.6515398025512695,0.0,0.0,0.0,7.741010665893555,0.0
719,52.03100824356079,False,0.006167581886984408,0.05987941287457943,0.05595291033387184,0.05595291033387184,2.156249761581421,0.0,0.0,0.04999999701976776,7.892949104309082,0.0
720,52.186333656311035,False,1.3774022459983826,8.33040475845337,0.114405058324337,0.7391357421875,1.650815725326538,0.0,0.0,0.0,7.739225387573242,0.0
721,52.207773208618164,False,0.006193365552462637,0.06046253256499767,0.05595291033387184,0.05595291033387184,2.1608943939208984,0.0,0.0,0.04999999701976776,7.892414093017578,0.0
722,52.35064506530762,False,1.382889747619629,8.442126512527466,0.11485502123832703,0.7486023902893066,1.6517037153244019,0.0,0.0,0.0,7.7379255294799805,0.0
723,52.37208271026611,False,0.006348164170049131,0.06053261458873749,0.05595291033387184,0.05595291033387184,2.15376353263855,0.0,0.0,0.054999999701976776,7.893726348876953,0.0
724,52.51411986351013,False,1.3908852636814117,8.528738021850586,0.11556877940893173,0.7589842677116394,1.650406002998352,0.0,0.0,0.0,7.7355546951293945,0.0
725,52.53555202484131,False,0.006392970681190491,0.06111319176852703,0.05595291033387184,0.05595291033387184,2.1548564434051514,0.0,0.0,0.044999998062849045,7.88975715637207,0.0
726,52.67711424827576,False,1.3890023529529572,8.486028909683228,0.11526743322610855,0.7527688145637512,1.650870442390442,0.0,0.0,0.0,7.734294891357422,0.0
727,52.698832511901855,False,0.006278002401813865,0.061116572469472885,0.05595291033387184,0.05595291033387184,2.1600611209869385,0.0,0.0,0.054999999701976776,7.889229774475098,0.0
728,52.840757608413696,False,1.3807028532028198,8.337752223014832,0.11465831845998764,0.7412394285202026,1.6517583131790161,0.0,0.0,0.0,7.733340263366699,0.0
729,52.86238646507263,False,0.006203548400662839,0.0625748373568058,0.05595291033387184,0.05595291033387184,2.162287712097168,0.0,0.0,0.054999999701976776,7.887079238891602,0.0
730,53.005037784576416,False,1.3720718026161194,8.224269151687622,0.11387427896261215,0.7316771745681763,1.6505699157714844,0.0,0.0,0.0,7.731813430786133,0.0
731,53.026352643966675,False,0.006170342676341534,0.06230912636965513,0.05595291033387184,0.05595291033387184,2.163804054260254,0.0,0.0,0.04999999701976776,7.885824203491211,0.0
732,53.171284198760986,False,1.3820305466651917,8.432550430297852,0.11478952318429947,0.7506924271583557,1.6508294343948364,0.0,0.0,0.0,7.730354309082031,0.0
733,53.19289970397949,False,0.006331881741061807,0.061862594448029995,0.05595291033387184,0.05595291033387184,2.159801483154297,0.0,0.0,0.04999999701976776,7.885416507720947,0.0
734,53.3367862701416,False,1.3865895569324493,8.463985323905945,0.11504573374986649,0.7527688145637512,1.6506928205490112,0.0,0.0,0.0,7.728476524353027,0.0
735,53.358619689941406,False,0.0063608476193621755,0.06471154280006886,0.05595291033387184,0.05595291033387184,2.1606483459472656,0.0,0.0,0.04999999701976776,7.881356239318848,0.0
736,53.502349615097046,False,1.3855226337909698,8.41147005558014,0.11499525606632233,0.7486023902893066,1.6502556800842285,0.0,0.0,0.0,7.7268171310424805,0.0
737,53.524123191833496,False,0.006301540997810662,0.06231696344912052,0.05595291033387184,0.05595291033387184,2.1544876098632812,0.0,0.0,0.04999999701976776,7.877566337585449,0.0
738,53.66874146461487,False,1.3878914713859558,8.400150537490845,0.11521559208631516,0.7475505471229553,1.650679111480713,0.0,0.0,0.0,7.7253570556640625,0.0
739,53.69004201889038,False,0.0062496785540133715,0.062348879873752594,0.05595291033387184,0.05595291033387184,2.157520294189453,0.0,0.0,0.04999999701976776,7.880685806274414,0.0
740,53.8343768119812,False,1.3870157301425934,8.438976407051086,0.11505452543497086,0.7475505471229553,1.6510206460952759,0.0,0.0,0.0,7.724252700805664,0.0
741,53.855741024017334,False,0.006312273908406496,0.06266018841415644,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.04999999701976776,7.8810224533081055,0.0
742,53.999162435531616,False,1.3871440291404724,8.381574153900146,0.11516531556844711,0.7454605102539062,1.6517720222473145,0.0,0.0,0.0,7.722156524658203,0.0
743,54.02080464363098,False,0.006262618699111044,0.064095095731318,0.05595291033387184,0.05595291033387184,2.1586813926696777,0.0,0.0,0.04999999701976776,7.880870342254639,0.0
744,54.16483736038208,False,1.387389898300171,8.35068166255951,0.11507920175790787,0.7423049807548523,1.6518949270248413,0.0,0.0,0.0,7.72154426574707,0.0
745,54.18639874458313,False,0.006264477269724011,0.06318370811641216,0.05595291033387184,0.05595291033387184,2.155867338180542,0.0,0.0,0.054999999701976776,7.87611198425293,0.0
746,54.330299377441406,False,1.3882051408290863,8.352243304252625,0.1152263805270195,0.7433568239212036,1.650815725326538,0.0,0.0,0.0,7.720147132873535,0.0
747,54.351749658584595,False,0.006313396734185517,0.06479529198259115,0.05595291033387184,0.05595291033387184,2.153353691101074,0.0,0.0,0.054999999701976776,7.873589992523193,0.0
748,54.49620294570923,False,1.3938599824905396,8.468461036682129,0.1156250610947609,0.753807008266449,1.6505972146987915,0.0,0.0,0.0,7.718332290649414,0.0
749,54.518577575683594,False,0.006333518540486693,0.06465074606239796,0.05595291033387184,0.05595291033387184,2.159637451171875,0.0,0.0,0.04999999701976776,7.8712263107299805,0.0
750,54.66322660446167,False,1.3914982974529266,8.445109128952026,0.11548647284507751,0.7517306208610535,1.6510616540908813,0.0,0.0,0.0,7.717430114746094,0.0
751,54.685129165649414,False,0.006308188894763589,0.06350832059979439,0.05595291033387184,0.05595291033387184,2.1530396938323975,0.0,0.0,0.04999999701976776,7.868617057800293,0.0
752,54.829062938690186,False,1.389710158109665,8.410795331001282,0.11534051597118378,0.7475505471229553,1.6498595476150513,0.0,0.0,0.0,7.715594291687012,0.0
753,54.85039162635803,False,0.006317831575870514,0.06445975508540869,0.05595291033387184,0.05595291033387184,2.1498019695281982,0.0,0.0,0.04999999701976776,7.867915630340576,0.0
754,54.995606422424316,False,1.3945569097995758,8.437938690185547,0.11580509692430496,0.7475505471229553,1.6510616540908813,0.0,0.0,0.0,7.714052677154541,0.0
755,55.01696753501892,False,0.006308424053713679,0.06357947364449501,0.05595291033387184,0.05595291033387184,2.1555941104888916,0.0,0.0,0.054999999701976776,7.864249229431152,0.0
756,55.1616051197052,False,1.3872987031936646,8.30798625946045,0.1151089072227478,0.7401875853538513,1.6509523391723633,0.0,0.0,0.0,7.713414192199707,0.0
757,55.1850790977478,False,0.006261326489038765,0.06378097925335169,0.05595291033387184,0.05595291033387184,2.15903639793396,0.0,0.0,0.04999999701976776,7.872971534729004,0.0
758,55.342466592788696,False,1.3982759416103363,8.474581837654114,0.11599341034889221,0.7548452019691467,1.6511845588684082,0.0,0.0,0.0,7.71165657043457,0.0
759,55.364078760147095,False,0.006313411868177354,0.0638464791700244,0.05595291033387184,0.05595291033387184,2.155498504638672,0.0,0.0,0.04999999701976776,7.86587381362915,0.0
760,55.50795650482178,False,1.3980534672737122,8.45779836177826,0.11586315184831619,0.7527688145637512,1.6514031887054443,0.0,0.0,0.0,7.710432529449463,0.0
761,55.52969551086426,False,0.006369834300130606,0.06499410606920719,0.05595291033387184,0.05595291033387184,2.1562633514404297,0.0,0.0,0.04999999701976776,7.866091251373291,0.0
762,55.68438529968262,False,1.394745409488678,8.394860029220581,0.115512914955616,0.7454605102539062,1.6515671014785767,0.0,0.0,0.0,7.7089080810546875,0.0
763,55.70585584640503,False,0.0062424305360764265,0.06417076103389263,0.05595291033387184,0.05595291033387184,2.159487247467041,0.0,0.0,0.054999999701976776,7.861805438995361,0.0
764,55.849833250045776,False,1.3864818215370178,8.277830481529236,0.11492189019918442,0.7380702495574951,1.6512118577957153,0.0,0.0,0.0,7.707969665527344,0.0
765,55.871472120285034,False,0.006234497996047139,0.06611163727939129,0.05595291033387184,0.05595291033387184,2.1622602939605713,0.0,0.0,0.04999999701976776,7.866097450256348,0.0
766,56.01510047912598,False,1.3870081305503845,8.280510902404785,0.11497852206230164,0.7359529137611389,1.6515260934829712,0.0,0.0,0.0,7.70701265335083,0.0
767,56.03693509101868,False,0.006201939540915191,0.06538088899105787,0.05595291033387184,0.05595291033387184,2.1590774059295654,0.0,0.0,0.054999999701976776,7.861084461212158,0.0
768,56.180654764175415,False,1.393720656633377,8.340767621994019,0.11554071307182312,0.7412394285202026,1.6528648138046265,0.0,0.0,0.0,7.7054901123046875,0.0
769,56.20236921310425,False,0.0063501723343506455,0.06747066974639893,0.05595291033387184,0.05595291033387184,2.162369728088379,0.0,0.0,0.04999999701976776,7.863469123840332,0.0
770,56.346460580825806,False,1.3926243782043457,8.262270092964172,0.11540184915065765,0.7359529137611389,1.6520452499389648,0.0,0.0,0.0,7.704601287841797,0.0
771,56.36784625053406,False,0.006273263716138899,0.06533280946314335,0.05595291033387184,0.05595291033387184,2.1600472927093506,0.0,0.0,0.04999999701976776,7.866666316986084,0.0
772,56.51199531555176,False,1.3938811421394348,8.297650218009949,0.11568993330001831,0.7391357421875,1.6518129110336304,0.0,0.0,0.0,7.703350067138672,0.0
773,56.533785820007324,False,0.0063302170019596815,0.06709475070238113,0.05595291033387184,0.05595291033387184,2.156782627105713,0.0,0.0,0.054999999701976776,7.861845016479492,0.0
774,56.677138328552246,False,1.39400914311409,8.286330699920654,0.11555300652980804,0.7370047569274902,1.652072548866272,0.0,0.0,0.0,7.701521873474121,0.0
775,56.698684215545654,False,0.006306605646386743,0.06636465899646282,0.05595291033387184,0.05595291033387184,2.1586949825286865,0.0,0.0,0.04999999701976776,7.858536243438721,0.0
776,56.84240412712097,False,1.3975197076797485,8.315432071685791,0.11589791625738144,0.7412394285202026,1.652332067489624,0.0,0.0,0.0,7.700090408325195,0.0
777,56.86397886276245,False,0.0063426431734114885,0.0672611128538847,0.05595291033387184,0.05595291033387184,2.1600611209869385,0.0,0.0,0.04999999701976776,7.856142520904541,0.0
778,57.008596420288086,False,1.397598683834076,8.2952481508255,0.11578632146120071,0.7391357421875,1.6512255668640137,0.0,0.0,0.0,7.699155807495117,0.0
779,57.02995204925537,False,0.006346703157760203,0.06703525315970182,0.05595291033387184,0.05595291033387184,2.1593096256256104,0.0,0.0,0.04999999701976776,7.859891414642334,0.0
780,57.17410397529602,False,1.396634578704834,8.254109025001526,0.11574273556470871,0.7359529137611389,1.650556206703186,0.0,0.0,0.0,7.697981834411621,0.0
781,57.19701647758484,False,0.006265135598368943,0.06717739626765251,0.05595291033387184,0.05595291033387184,2.1613998413085938,0.0,0.0,0.04999999701976776,7.857111930847168,0.0
782,57.343032360076904,False,1.3963912427425385,8.260285258293152,0.11572621017694473,0.7359529137611389,1.650788426399231,0.0,0.0,0.0,7.696701526641846,0.0
783,57.364906311035156,False,0.006344577413983643,0.06722209975123405,0.05595291033387184,0.05595291033387184,2.1581075191497803,0.0,0.0,0.054999999701976776,7.8512701988220215,0.0
784,57.50682711601257,False,1.3998974859714508,8.266552090644836,0.11593104898929596,0.7370047569274902,1.6514167785644531,0.0,0.0,0.0,7.695404052734375,0.0
785,57.52995729446411,False,0.0063628097996115685,0.06819297559559345,0.05595291033387184,0.05595291033387184,2.1603479385375977,0.0,0.0,0.04999999701976776,7.852086067199707,0.0
786,57.67430853843689,False,1.4019925892353058,8.336908221244812,0.11619387567043304,0.7423049807548523,1.6509660482406616,0.0,0.0,0.0,7.69390869140625,0.0
787,57.69583606719971,False,0.006407254841178656,0.07029903121292591,0.05595291033387184,0.05595291033387184,2.1483676433563232,0.0,0.0,0.04999999701976776,7.848260402679443,0.0
788,57.838759422302246,False,1.4046989381313324,8.316960334777832,0.11653216928243637,0.7412394285202026,1.6505424976348877,0.0,0.0,0.0,7.691468715667725,0.0
789,57.86065220832825,False,0.0064306973945349455,0.07044374942779541,0.05595291033387184,0.05595291033387184,2.147028923034668,0.0,0.0,0.05999999865889549,7.846757888793945,0.0
790,58.00178408622742,False,1.418323814868927,8.511568307876587,0.1176600456237793,0.7579460740089417,1.6504743099212646,0.0,0.0,0.0,7.688986778259277,0.0
791,58.023547649383545,False,0.006455704569816589,0.06733599584549665,0.05595291033387184,0.05595291033387184,2.1540231704711914,0.0,0.0,0.04999999701976776,7.844536781311035,0.0
792,58.1653528213501,False,1.4232124388217926,8.572745323181152,0.11816506832838058,0.763096034526825,1.6502419710159302,0.0,0.0,0.0,7.688833713531494,0.0
793,58.186798095703125,False,0.00646948697976768,0.06704653613269329,0.05595291033387184,0.05595291033387184,2.1525750160217285,0.0,0.0,0.04999999701976776,7.841212272644043,0.0
794,58.32884883880615,False,1.4260417222976685,8.64931583404541,0.11851169914007187,0.7692295908927917,1.6502693891525269,0.0,0.0,0.0,7.687414169311523,0.0
795,58.35024118423462,False,0.006503397016786039,0.06731911562383175,0.05595291033387184,0.05595291033387184,2.159337043762207,0.0,0.0,0.054999999701976776,7.840039253234863,0.0
796,58.49282145500183,False,1.424306035041809,8.568384647369385,0.11818767338991165,0.7620715498924255,1.652072548866272,0.0,0.0,0.0,7.687063217163086,0.0
797,58.514519929885864,False,0.006484531331807375,0.06921364460140467,0.05595291033387184,0.05595291033387184,2.1611673831939697,0.0,0.0,0.054999999701976776,7.846073627471924,0.0
798,58.65727686882019,False,1.4269241690635681,8.597036004066467,0.11847305297851562,0.763096034526825,1.6516900062561035,0.0,0.0,0.0,7.686615467071533,0.0
799,58.679072856903076,False,0.006516305147670209,0.071318494156003,0.05595291033387184,0.05595291033387184,2.161085605621338,0.0,0.0,0.04999999701976776,7.838953971862793,0.0
800,58.82089281082153,False,1.4216133952140808,8.577328324317932,0.11789561808109283,0.763096034526825,1.6510616540908813,0.0,0.0,0.0,7.684830665588379,0.0
801,58.84222364425659,False,0.006486700149253011,0.06784572266042233,0.05595291033387184,0.05595291033387184,2.162724733352661,0.0,0.0,0.04999999701976776,7.841736793518066,0.0
802,58.985077142715454,False,1.4139847457408905,8.410078287124634,0.11724831908941269,0.7496405839920044,1.652072548866272,0.0,0.0,0.0,7.684146881103516,0.0
803,59.00641965866089,False,0.006416761898435652,0.06854653358459473,0.05595291033387184,0.05595291033387184,2.1608669757843018,0.0,0.0,0.04999999701976776,7.838872909545898,0.0
804,59.14897131919861,False,1.413940191268921,8.358390927314758,0.11715824156999588,0.7444086670875549,1.6533429622650146,0.0,0.0,0.0,7.682973861694336,0.0
805,59.1703999042511,False,0.006387045723386109,0.06979097612202168,0.05595291033387184,0.05595291033387184,2.1573562622070312,0.0,0.0,0.04999999701976776,7.8365797996521,0.0
806,59.31270503997803,False,1.426369547843933,8.566096425056458,0.11837688088417053,0.7620715498924255,1.6520178318023682,0.0,0.0,0.0,7.6808648109436035,0.0
807,59.33409261703491,False,0.0064459413988515735,0.06841022055596113,0.05595291033387184,0.05595291033387184,2.15773868560791,0.0,0.0,0.04999999701976776,7.835092544555664,0.0
808,59.48102355003357,False,1.417711079120636,8.449370861053467,0.11749421060085297,0.7517306208610535,1.6523593664169312,0.0,0.0,0.0,7.679679870605469,0.0
809,59.50303554534912,False,0.006427562329918146,0.06829460617154837,0.05595291033387184,0.05595291033387184,2.155867338180542,0.0,0.0,0.054999999701976776,7.83259916305542,0.0
810,59.647319078445435,False,1.4186997711658478,8.468173742294312,0.11764003336429596,0.753807008266449,1.6515533924102783,0.0,0.0,0.0,7.678247928619385,0.0
811,59.668710470199585,False,0.006418192060664296,0.06954526994377375,0.05595291033387184,0.05595291033387184,2.1582441329956055,0.0,0.0,0.054999999701976776,7.833240509033203,0.0
812,59.81295871734619,False,1.4175626635551453,8.591843843460083,0.11731908470392227,0.7641205787658691,1.6521817445755005,0.0,0.0,0.0,7.677117347717285,0.0
813,59.83421993255615,False,0.006519785383716226,0.07086824160069227,0.05595291033387184,0.05595291033387184,2.1582441329956055,0.0,0.0,0.04999999701976776,7.831607818603516,0.0
814,59.978814363479614,False,1.4264756441116333,8.640850186347961,0.11819333583116531,0.7682050466537476,1.6520588397979736,0.0,0.0,0.0,7.6763458251953125,0.0
815,60.00027275085449,False,0.006512001855298877,0.06981888320297003,0.05595291033387184,0.05595291033387184,2.155648708343506,0.0,0.0,0.04999999701976776,7.832189559936523,0.0
816,60.1435821056366,False,1.4182564616203308,8.520538210868835,0.11750834435224533,0.7589842677116394,1.6517856121063232,0.0,0.0,0.0,7.675180435180664,0.0
817,60.1664035320282,False,0.006504825432784855,0.06922123953700066,0.05595291033387184,0.05595291033387184,2.1544055938720703,0.0,0.0,0.04999999701976776,7.830495834350586,0.0
818,60.31542158126831,False,1.418544203042984,8.55043649673462,0.11744319647550583,0.7610470056533813,1.6509523391723633,0.0,0.0,0.0,7.674175262451172,0.0
819,60.336978912353516,False,0.006483076140284538,0.07032894063740969,0.05595291033387184,0.05595291033387184,2.1589407920837402,0.0,0.0,0.054999999701976776,7.832287788391113,0.0
820,60.48127794265747,False,1.4227041602134705,8.577845096588135,0.11783332377672195,0.763096034526825,1.6517993211746216,0.0,0.0,0.0,7.673133850097656,0.0
821,60.502760887145996,False,0.0065124244429171085,0.07152492646127939,0.05595291033387184,0.05595291033387184,2.163722038269043,0.0,0.0,0.054999999701976776,7.829833030700684,0.0
822,60.64743971824646,False,1.4203618466854095,8.542157411575317,0.11765273660421371,0.7600088119506836,1.6512938737869263,0.0,0.0,0.0,7.672371864318848,0.0
823,60.66879177093506,False,0.006515256827697158,0.07121056783944368,0.05595291033387184,0.05595291033387184,2.162205696105957,0.0,0.0,0.054999999701976776,7.826072692871094,0.0
824,60.812739849090576,False,1.4295649528503418,8.667019009590149,0.11841758340597153,0.7702404260635376,1.6521544456481934,0.0,0.0,0.0,7.671408653259277,0.0
825,60.83413100242615,False,0.006576601299457252,0.07018699310719967,0.05595291033387184,0.05595291033387184,2.156331777572632,0.0,0.0,0.04999999701976776,7.826408863067627,0.0
826,60.97862696647644,False,1.432454138994217,8.688481450080872,0.11870177835226059,0.7732867002487183,1.6516081094741821,0.0,0.0,0.0,7.669894695281982,0.0
827,61.000064849853516,False,0.006548683741129935,0.07018381264060736,0.05595291033387184,0.05595291033387184,2.1560311317443848,0.0,0.0,0.04999999701976776,7.826228618621826,0.0
828,61.14435863494873,False,1.442500501871109,8.829338550567627,0.11982575803995132,0.7843379378318787,1.6515533924102783,0.0,0.0,0.0,7.668936729431152,0.0
829,61.165783166885376,False,0.006646770052611828,0.07344267331063747,0.05595291033387184,0.05595291033387184,2.1642136573791504,0.0,0.0,0.04999999701976776,7.82076358795166,0.0
830,61.3118257522583,False,1.4359281957149506,8.748469948768616,0.11909513920545578,0.7783274054527283,1.6527419090270996,0.0,0.0,0.0,7.668050765991211,0.0
831,61.317403078079224,True,0.008852953324094415,0.05563400685787201,0.05595291033387184,0.05595291033387184,2.150512456893921,0.0,0.0,0.0,9.783944129943848,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.4856276512145996,False,2.4476775527000427,5.59517502784729,0.5364444851875305,1.4055299758911133,2.5162007808685303,0.0,0.0,0.0,14.802355766296387,0.0
1,0.5032858848571777,True,0.01159431878477335,0.03401839407160878,0.05595291033387184,0.05595291033387184,2.6905617713928223,0.0,0.0,0.0,14.79564380645752,0.0
2,0.5772421360015869,False,1.5462596714496613,4.61851567029953,0.14715977013111115,0.43520599603652954,1.6618260145187378,0.0,0.0,0.0,10.54687213897705,0.0
3,0.5984981060028076,True,0.00923780258744955,0.05643279757350683,0.05595291033387184,0.05595291033387184,2.1821088790893555,0.0,0.0,0.0,10.712760925292969,0.0
4,0.673696756362915,False,1.4789476990699768,4.341960549354553,0.13543520867824554,0.40348660945892334,1.6471275091171265,0.0,0.0,0.0,9.970001220703125,0.0
5,0.6951010227203369,True,0.008547566831111908,0.0527811236679554,0.05595291033387184,0.05595291033387184,2.1538591384887695,0.0,0.0,0.0,10.139684677124023,0.0
6,0.76837158203125,False,1.4307622611522675,4.05906081199646,0.12977585196495056,0.3732561767101288,1.6404201984405518,0.0,0.0,0.0,9.700654983520508,0.0
7,0.7895529270172119,True,0.007909162086434662,0.056722392328083515,0.05595291033387184,0.05595291033387184,2.1375622749328613,0.0,0.0,0.0,9.889110565185547,0.0
8,0.8655004501342773,False,1.393633782863617,3.806113302707672,0.12544311583042145,0.34943246841430664,1.6373876333236694,0.0,0.0,0.0,9.545560836791992,0.0
9,0.8868319988250732,True,0.007616917719133198,0.05251965019851923,0.05595291033387184,0.05595291033387184,2.148313045501709,0.0,0.0,0.0,9.730892181396484,0.0
10,0.9624907970428467,False,1.3624921441078186,3.5812509059906006,0.12207481265068054,0.32626447081565857,1.635461449623108,0.0,0.0,0.0,9.437841415405273,0.0
11,0.983633279800415,True,0.007297754636965692,0.05409003235399723,0.05595291033387184,0.05595291033387184,2.1482038497924805,0.0,0.0,0.0,9.618894577026367,0.0
12,1.0595831871032715,False,1.3353131711483002,3.3559879660606384,0.1193527802824974,0.30390244722366333,1.6375515460968018,0.0,0.0,0.0,9.357454299926758,0.0
13,1.0813040733337402,True,0.007145966519601643,0.054567432962358,0.05595291033387184,0.05595291033387184,2.149378538131714,0.0,0.0,0.0,9.536422729492188,0.0
14,1.1571173667907715,False,1.3120445609092712,3.1645160913467407,0.1168312057852745,0.28531065583229065,1.639723539352417,0.0,0.0,0.0,9.292768478393555,0.0
15,1.1782574653625488,True,0.006792382919229567,0.05374442785978317,0.05595291033387184,0.05595291033387184,2.150512456893921,0.0,0.0,0.0,9.473938941955566,0.0
16,1.2540781497955322,False,1.2920597195625305,3.007839322090149,0.1148698478937149,0.2683444619178772,1.641499400138855,0.0,0.0,0.0,9.237648963928223,0.0
17,1.2754533290863037,True,0.006672746385447681,0.05970550701022148,0.05595291033387184,0.05595291033387184,2.1479170322418213,0.0,0.0,0.0,9.420951843261719,0.0
18,1.3500463962554932,False,1.2738771736621857,2.8550276160240173,0.11304911971092224,0.25333172082901,1.6428654193878174,0.0,0.0,0.0,9.190305709838867,0.0
19,1.3713440895080566,True,0.0064942886820062995,0.05363573785871267,0.05595291033387184,0.05595291033387184,2.150348424911499,0.0,0.0,0.0,9.372512817382812,0.0
20,1.4463934898376465,False,1.257612407207489,2.7258262038230896,0.11121625453233719,0.24389240145683289,1.6441495418548584,0.0,0.0,0.0,9.150350570678711,0.0
21,1.467911720275879,True,0.006384411244653165,0.05634707398712635,0.05595291033387184,0.05595291033387184,2.1493239402770996,0.0,0.0,0.0,9.332298278808594,0.0
22,1.542635440826416,False,1.2431587278842926,2.6525750756263733,0.10984364151954651,0.23069646954536438,1.6453242301940918,0.0,0.0,0.0,9.11590576171875,0.0
23,1.5637288093566895,True,0.006239358917810023,0.05712172482162714,0.05595291033387184,0.05595291033387184,2.149883985519409,0.0,0.0,0.0,9.296449661254883,0.0
24,1.6382942199707031,False,1.2299367785453796,2.653713822364807,0.10838287323713303,0.23069646954536438,1.646225929260254,0.0,0.0,0.0,9.08502197265625,0.0
25,1.6596927642822266,True,0.006139517645351589,0.05725618917495012,0.05595291033387184,0.05595291033387184,2.1522200107574463,0.0,0.0,0.0,9.266820907592773,0.0
26,1.7349803447723389,False,1.217951625585556,2.654941976070404,0.10715855658054352,0.23069646954536438,1.6466083526611328,0.0,0.0,0.0,9.057374954223633,0.0
27,1.7562382221221924,True,0.0060116901295259595,0.056493538431823254,0.05595291033387184,0.05595291033387184,2.1513867378234863,0.0,0.0,0.0,9.240626335144043,0.0
28,1.833308458328247,False,1.206653192639351,2.6551759243011475,0.10581301152706146,0.23069646954536438,1.6470592021942139,0.0,0.0,0.0,9.031228065490723,0.0
29,1.8546552658081055,True,0.00592850090470165,0.05444961600005627,0.05595291033387184,0.05595291033387184,2.15329909324646,0.0,0.0,0.0,9.208158493041992,0.0
30,1.932119607925415,False,1.1963668465614319,2.655981481075287,0.10481580346822739,0.23069646954536438,1.64783775806427,0.0,0.0,0.0,9.006891250610352,0.0
31,1.9533402919769287,True,0.005911324988119304,0.059729982167482376,0.05595291033387184,0.05595291033387184,2.1500070095062256,0.0,0.0,0.0,9.184272766113281,0.0
32,2.028585433959961,False,1.1864946782588959,2.6566672325134277,0.10369312763214111,0.23069646954536438,1.6483432054519653,0.0,0.0,0.0,8.982755661010742,0.0
33,2.049959659576416,True,0.005877091898582876,0.06064663641154766,0.05595291033387184,0.05595291033387184,2.1490371227264404,0.0,0.0,0.0,9.16274356842041,0.0
34,2.125761032104492,False,1.177288442850113,2.656913697719574,0.1027778759598732,0.23069646954536438,1.6486027240753174,0.0,0.0,0.0,8.961331367492676,0.0
35,2.1468021869659424,True,0.005714964936487377,0.05457804538309574,0.05595291033387184,0.05595291033387184,2.1546378135681152,0.0,0.0,0.0,9.139215469360352,0.0
36,2.2222912311553955,False,1.168852522969246,2.656705379486084,0.1017870306968689,0.23069646954536438,1.6492037773132324,0.0,0.0,0.0,8.941274642944336,0.0
37,2.243453025817871,True,0.005633391556330025,0.053302524611353874,0.05595291033387184,0.05595291033387184,2.1567142009735107,0.0,0.0,0.0,9.121888160705566,0.0
38,2.318631649017334,False,1.1610697209835052,2.6584598422050476,0.10105380415916443,0.23069646954536438,1.6499688625335693,0.0,0.0,0.0,8.922775268554688,0.0
39,2.339806079864502,True,0.00564217334613204,0.05547822918742895,0.05595291033387184,0.05595291033387184,2.1576976776123047,0.0,0.0,0.0,9.099615097045898,0.0
40,2.4161524772644043,False,1.1534835398197174,2.659670412540436,0.1001172587275505,0.2340705841779709,1.6503512859344482,0.0,0.0,0.0,8.904306411743164,0.0
41,2.4374327659606934,True,0.005590324872173369,0.05871893372386694,0.05595291033387184,0.05595291033387184,2.1528072357177734,0.0,0.0,0.0,9.083208084106445,0.0
42,2.5129871368408203,False,1.1462730169296265,2.6599428057670593,0.09924762696027756,0.23069646954536438,1.6507201194763184,0.0,0.0,0.0,8.885528564453125,0.0
43,2.534130334854126,True,0.005461382097564638,0.053287260234355927,0.05595291033387184,0.05595291033387184,2.1540367603302,0.0,0.0,0.0,9.059906959533691,0.0
44,2.6100285053253174,False,1.1396794021129608,2.659246325492859,0.09860600531101227,0.23069646954536438,1.6510206460952759,0.0,0.0,0.0,8.868250846862793,0.0
45,2.6313748359680176,True,0.005504210130311549,0.06026905495673418,0.05595291033387184,0.05595291033387184,2.15043044090271,0.0,0.0,0.0,9.040656089782715,0.0
46,2.707026481628418,False,1.1329582333564758,2.660070061683655,0.09805569797754288,0.23069646954536438,1.6511709690093994,0.0,0.0,0.0,8.850247383117676,0.0
47,2.7304251194000244,True,0.005394004401750863,0.05353695247322321,0.05595291033387184,0.05595291033387184,2.1548564434051514,0.0,0.0,0.0,9.026077270507812,0.0
48,2.808685541152954,False,1.1268548667430878,2.659367024898529,0.09724161028862,0.2272813767194748,1.6512528657913208,0.0,0.0,0.0,8.83497428894043,0.0
49,2.8299038410186768,True,0.005307435640133917,0.05622671451419592,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.0,9.011398315429688,0.0
50,2.9077975749969482,False,1.1205711215734482,2.6605939865112305,0.0965079739689827,0.2272813767194748,1.651389479637146,0.0,0.0,0.0,8.819656372070312,0.0
51,2.929211378097534,True,0.005345506360754371,0.05617319606244564,0.05595291033387184,0.05595291033387184,2.1540777683258057,0.0,0.0,0.0,8.993102073669434,0.0
52,3.0421810150146484,False,1.1122680455446243,2.660510838031769,0.09773659706115723,0.2272813767194748,1.6513075828552246,0.0,0.0,0.0,8.804427146911621,0.0
53,3.0635125637054443,True,0.00529024691786617,0.053463405929505825,0.05595291033387184,0.05595291033387184,2.1564409732818604,0.0,0.0,0.0,8.980913162231445,0.0
54,3.1767141819000244,False,1.1158713698387146,2.6601913571357727,0.09846196323633194,0.2272813767194748,1.6517173051834106,0.0,0.0,0.0,8.791971206665039,0.0
55,3.198108434677124,True,0.005252711125649512,0.05333323497325182,0.05595291033387184,0.05595291033387184,2.157670497894287,0.0,0.0,0.0,8.967921257019043,0.0
56,3.31149959564209,False,1.1255863308906555,2.661329507827759,0.09971071779727936,0.2272813767194748,1.651498794555664,0.0,0.0,0.0,8.778509140014648,0.0
57,3.333444118499756,True,0.00519594585057348,0.05544194020330906,0.05595291033387184,0.05595291033387184,2.1565229892730713,0.0,0.0,0.0,8.954333305358887,0.0
58,3.446514844894409,False,1.1382856220006943,2.6615679264068604,0.10107266157865524,0.23739005625247955,1.6514304876327515,0.0,0.0,0.0,8.765691757202148,0.0
59,3.4677371978759766,True,0.005317067843861878,0.05285296589136124,0.05595291033387184,0.05595291033387184,2.1573426723480225,0.0,0.0,0.0,8.94140625,0.0
60,3.5805606842041016,False,1.1477724462747574,2.845498025417328,0.10182500630617142,0.2741091549396515,1.6513621807098389,0.0,0.0,0.0,8.754877090454102,0.0
61,3.6020636558532715,True,0.005237421137280762,0.054791755974292755,0.05595291033387184,0.05595291033387184,2.155867338180542,0.0,0.0,0.0,8.93079662322998,0.0
62,3.715465784072876,False,1.1621380597352982,3.240010142326355,0.10308825224637985,0.3064706027507782,1.6514850854873657,0.0,0.0,0.0,8.743950843811035,0.0
63,3.736893892288208,True,0.005380692891776562,0.05748338531702757,0.05595291033387184,0.05595291033387184,2.1559765338897705,0.0,0.0,0.0,8.924150466918945,0.0
64,3.849717140197754,False,1.1778031289577484,3.658018708229065,0.10465755313634872,0.34034833312034607,1.651498794555664,0.0,0.0,0.0,8.736006736755371,0.0
65,3.870936155319214,True,0.0054010190069675446,0.05732203833758831,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.0,8.91427993774414,0.0
66,3.983795642852783,False,1.1909227073192596,3.9332088828086853,0.10594620555639267,0.36477309465408325,1.6513484716415405,0.0,0.0,0.0,8.728419303894043,0.0
67,4.005138158798218,True,0.005363072268664837,0.052490849047899246,0.05595291033387184,0.05595291033387184,2.1565093994140625,0.0,0.0,0.0,8.899940490722656,0.0
68,4.118541717529297,False,1.2092342972755432,4.34577614068985,0.10751325637102127,0.3976263105869293,1.6514441967010498,0.0,0.0,0.0,8.720378875732422,0.0
69,4.140335321426392,False,0.005495699588209391,0.06402784492820501,0.05595291033387184,0.05595291033387184,2.150512456893921,0.0,0.0,0.004999999888241291,8.889717102050781,0.0
70,4.253851890563965,False,1.2216516584157944,4.682166576385498,0.10840342938899994,0.42612186074256897,1.6513075828552246,0.0,0.0,0.0,8.712117195129395,0.0
71,4.27529501914978,False,0.005495306686498225,0.05320879630744457,0.05595291033387184,0.05595291033387184,2.157315254211426,0.0,0.0,0.009999999776482582,8.885164260864258,0.0
72,4.388168811798096,False,1.2266188114881516,4.9443599581718445,0.10850226879119873,0.44762328267097473,1.6512938737869263,0.0,0.0,0.0,8.705809593200684,0.0
73,4.409536838531494,False,0.0056360766757279634,0.061848368495702744,0.05595291033387184,0.05595291033387184,2.151933193206787,0.0,0.0,0.004999999888241291,8.879634857177734,0.0
74,4.52332615852356,False,1.2391316890716553,5.145885348320007,0.10965131223201752,0.46478071808815,1.6511845588684082,0.0,0.0,0.0,8.700376510620117,0.0
75,4.54476523399353,False,0.005643496988341212,0.05859090946614742,0.05595291033387184,0.05595291033387184,2.1512911319732666,0.0,0.0,0.02499999850988388,8.870891571044922,0.0
76,4.659723997116089,False,1.2552256882190704,5.483267903327942,0.11106611043214798,0.4925795793533325,1.6509796380996704,0.0,0.0,0.0,8.694839477539062,0.0
77,4.680860996246338,False,0.005698109162040055,0.05782431457191706,0.05595291033387184,0.05595291033387184,2.1606483459472656,0.0,0.0,0.02499999850988388,8.867578506469727,0.0
78,4.796102285385132,False,1.2642987072467804,5.747865438461304,0.11174675077199936,0.5143405795097351,1.6512528657913208,0.0,0.0,0.0,8.689983367919922,0.0
79,4.817674875259399,False,0.005724272923544049,0.056291790679097176,0.05595291033387184,0.05595291033387184,2.160156726837158,0.0,0.0,0.029999999329447746,8.863624572753906,0.0
80,4.932598352432251,False,1.2734045088291168,5.913072824478149,0.11257093399763107,0.5278643369674683,1.6516627073287964,0.0,0.0,0.0,8.685661315917969,0.0
81,4.953909397125244,False,0.005754964076913893,0.0551678566262126,0.05595291033387184,0.05595291033387184,2.159173011779785,0.0,0.0,0.029999999329447746,8.860101699829102,0.0
82,5.06698203086853,False,1.2886051833629608,6.173375248908997,0.11393239349126816,0.548218309879303,1.6517173051834106,0.0,0.0,0.0,8.680066108703613,0.0
83,5.0883424282073975,False,0.005803703097626567,0.05289458204060793,0.05595291033387184,0.05595291033387184,2.159419059753418,0.0,0.0,0.029999999329447746,8.852259635925293,0.0
84,5.201410531997681,False,1.295018047094345,6.261305212974548,0.11438989639282227,0.556728720664978,1.6516354084014893,0.0,0.0,0.0,8.674628257751465,0.0
85,5.222815275192261,False,0.005847301217727363,0.05624287761747837,0.05595291033387184,0.05595291033387184,2.1560449600219727,0.0,0.0,0.029999999329447746,8.84504222869873,0.0
86,5.336076259613037,False,1.299763172864914,6.363819241523743,0.11499879509210587,0.5651025176048279,1.6517447233200073,0.0,0.0,0.0,8.669292449951172,0.0
87,5.3575475215911865,False,0.005906557198613882,0.05795469041913748,0.05595291033387184,0.05595291033387184,2.1539411544799805,0.0,0.0,0.029999999329447746,8.835283279418945,0.0
88,5.470622777938843,False,1.304371953010559,6.4773571491241455,0.11519045382738113,0.5747057795524597,1.6514441967010498,0.0,0.0,0.0,8.664064407348633,0.0
89,5.491796970367432,False,0.0058772851480171084,0.05492234602570534,0.05595291033387184,0.05595291033387184,2.1568918228149414,0.0,0.0,0.03500000014901161,8.835794448852539,0.0
90,5.604794502258301,False,1.309688538312912,6.548605561256409,0.11564889550209045,0.5801289677619934,1.6514577865600586,0.0,0.0,0.0,8.659117698669434,0.0
91,5.62619423866272,False,0.005947548779658973,0.05930923391133547,0.05595291033387184,0.05595291033387184,2.1540913581848145,0.0,0.0,0.03500000014901161,8.82711410522461,0.0
92,5.738987922668457,False,1.3062040507793427,6.609004735946655,0.11506956070661545,0.5841724276542664,1.6511026620864868,0.0,0.0,0.0,8.654056549072266,0.0
93,5.760335922241211,False,0.005917599191889167,0.05480792373418808,0.05595291033387184,0.05595291033387184,2.1600472927093506,0.0,0.0,0.029999999329447746,8.823639869689941,0.0
94,5.87396502494812,False,1.3193821907043457,6.870330572128296,0.11609797924757004,0.6065208315849304,1.6511162519454956,0.0,0.0,0.0,8.649919509887695,0.0
95,5.895229816436768,False,0.006068674265407026,0.054600099101662636,0.05595291033387184,0.05595291033387184,2.1565911769866943,0.0,0.0,0.03500000014901161,8.821975708007812,0.0
96,6.008173704147339,False,1.330527812242508,7.033917307853699,0.11716144531965256,0.6205500364303589,1.6513211727142334,0.0,0.0,0.0,8.645591735839844,0.0
97,6.029459476470947,False,0.00611936382483691,0.05566512234508991,0.05595291033387184,0.05595291033387184,2.159268617630005,0.0,0.0,0.03999999910593033,8.816557884216309,0.0
98,6.143794536590576,False,1.3393047451972961,7.181792259216309,0.11794254183769226,0.6317924857139587,1.6513348817825317,0.0,0.0,0.0,8.64132308959961,0.0
99,6.165241003036499,False,0.006152252899482846,0.05430850200355053,0.05595291033387184,0.05595291033387184,2.1574108600616455,0.0,0.0,0.03999999910593033,8.808488845825195,0.0
100,6.278306245803833,False,1.3396933674812317,7.16058075428009,0.11799697577953339,0.6305630803108215,1.6515671014785767,0.0,0.0,0.0,8.636391639709473,0.0
101,6.299592971801758,False,0.006150046829134226,0.05521273706108332,0.05595291033387184,0.05595291033387184,2.1556761264801025,0.0,0.0,0.03999999910593033,8.80453109741211,0.0
102,6.413015127182007,False,1.346684992313385,7.315666079521179,0.11847850680351257,0.6428574323654175,1.651389479637146,0.0,0.0,0.0,8.631174087524414,0.0
103,6.434285879135132,False,0.006216930341906846,0.060241962783038616,0.05595291033387184,0.05595291033387184,2.1525204181671143,0.0,0.0,0.044999998062849045,8.800911903381348,0.0
104,6.547847509384155,False,1.350184828042984,7.366378903388977,0.11862651258707047,0.6477068662643433,1.6510343551635742,0.0,0.0,0.0,8.626453399658203,0.0
105,6.569280624389648,False,0.006242634262889624,0.059817004948854446,0.05595291033387184,0.05595291033387184,2.150266408920288,0.0,0.0,0.044999998062849045,8.794317245483398,0.0
106,6.682279109954834,False,1.3523347675800323,7.438333034515381,0.11885150521993637,0.6537173986434937,1.6508021354675293,0.0,0.0,0.0,8.621443748474121,0.0
107,6.703646421432495,False,0.006175306043587625,0.0583740184083581,0.05595291033387184,0.05595291033387184,2.153599739074707,0.0,0.0,0.044999998062849045,8.78954792022705,0.0
108,6.8165442943573,False,1.3595867156982422,7.552799582481384,0.11953739076852798,0.6632250547409058,1.6506108045578003,0.0,0.0,0.0,8.616948127746582,0.0
109,6.837839603424072,False,0.00630356720648706,0.05805251654237509,0.05595291033387184,0.05595291033387184,2.155635118484497,0.0,0.0,0.044999998062849045,8.786332130432129,0.0
110,6.951074600219727,False,1.3607916235923767,7.574933171272278,0.11967364698648453,0.6643998026847839,1.650788426399231,0.0,0.0,0.0,8.613151550292969,0.0
111,6.972555160522461,False,0.006317050429061055,0.05723598413169384,0.05595291033387184,0.05595291033387184,2.154419183731079,0.0,0.0,0.044999998062849045,8.786174774169922,0.0
112,7.085266351699829,False,1.3594900071620941,7.820232510566711,0.11898776888847351,0.6852865219116211,1.6506928205490112,0.0,0.0,0.0,8.608549118041992,0.0
113,7.106483221054077,False,0.0063182919984683394,0.05718164145946503,0.05595291033387184,0.05595291033387184,2.155867338180542,0.0,0.0,0.044999998062849045,8.777389526367188,0.0
114,7.219279050827026,False,1.3616904616355896,7.842873930931091,0.11894959211349487,0.6875678300857544,1.6510753631591797,0.0,0.0,0.0,8.60384464263916,0.0
115,7.240711212158203,False,0.006337229860946536,0.053553213365375996,0.05595291033387184,0.05595291033387184,2.156399965286255,0.0,0.0,0.044999998062849045,8.770866394042969,0.0
116,7.353881597518921,False,1.3647982478141785,7.905278205871582,0.11919759213924408,0.6921030879020691,1.6509660482406616,0.0,0.0,0.0,8.599498748779297,0.0
117,7.375379800796509,False,0.0063987961038947105,0.05600344855338335,0.05595291033387184,0.05595291033387184,2.154364585876465,0.0,0.0,0.044999998062849045,8.770129203796387,0.0
118,7.516493797302246,False,1.3644997775554657,7.893306016921997,0.1190936341881752,0.6909692883491516,1.6509796380996704,0.0,0.0,0.0,8.59473705291748,0.0
119,7.538350582122803,False,0.006413001683540642,0.058265035040676594,0.05595291033387184,0.05595291033387184,2.15283465385437,0.0,0.0,0.04999999701976776,8.767662048339844,0.0
120,7.651364326477051,False,1.3614428043365479,7.964298129081726,0.11872909963130951,0.6966109871864319,1.6507338285446167,0.0,0.0,0.0,8.591726303100586,0.0
121,7.672816753387451,False,0.006353962235152721,0.0536207715049386,0.05595291033387184,0.05595291033387184,2.1549384593963623,0.0,0.0,0.044999998062849045,8.75877857208252,0.0
122,7.813523530960083,False,1.3660293817520142,8.047153353691101,0.11903271079063416,0.7044247388839722,1.6504606008529663,0.0,0.0,0.0,8.587449073791504,0.0
123,7.834899663925171,False,0.0064885098254308105,0.05464071873575449,0.05595291033387184,0.05595291033387184,2.1537363529205322,0.0,0.0,0.044999998062849045,8.7550048828125,0.0
124,7.976048231124878,False,1.3636758923530579,7.98922061920166,0.11869727820158005,0.7010915875434875,1.650679111480713,0.0,0.0,0.0,8.584178924560547,0.0
125,7.998196125030518,False,0.006351338815875351,0.05373186431825161,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.04999999701976776,8.752326965332031,0.0
126,8.14002275466919,False,1.3651074469089508,8.020376563072205,0.11899084597826004,0.7021980881690979,1.6507474184036255,0.0,0.0,0.0,8.579452514648438,0.0
127,8.161651372909546,False,0.006444300524890423,0.060348580591380596,0.05595291033387184,0.05595291033387184,2.1500205993652344,0.0,0.0,0.044999998062849045,8.745309829711914,0.0
128,8.302645921707153,False,1.369757205247879,8.149431347846985,0.11920449137687683,0.7121701836585999,1.6507748365402222,0.0,0.0,0.0,8.575385093688965,0.0
129,8.324007987976074,False,0.006490672240033746,0.05821353755891323,0.05595291033387184,0.05595291033387184,2.1504030227661133,0.0,0.0,0.044999998062849045,8.743602752685547,0.0
130,8.465703248977661,False,1.3596431910991669,7.964962124824524,0.1181599423289299,0.7010915875434875,1.6503239870071411,0.0,0.0,0.0,8.571399688720703,0.0
131,8.48693585395813,False,0.006356692174449563,0.05589384585618973,0.05595291033387184,0.05595291033387184,2.151468515396118,0.0,0.0,0.044999998062849045,8.739538192749023,0.0
132,8.62874722480774,False,1.349741667509079,7.869930863380432,0.11714846640825272,0.6898354291915894,1.6499688625335693,0.0,0.0,0.0,8.567304611206055,0.0
133,8.652280807495117,False,0.006247388664633036,0.057887956500053406,0.05595291033387184,0.05595291033387184,2.1570966243743896,0.0,0.0,0.044999998062849045,8.73695182800293,0.0
134,8.807187557220459,False,1.3529559969902039,7.891018986701965,0.11728712171316147,0.6943570375442505,1.650037169456482,0.0,0.0,0.0,8.563506126403809,0.0
135,8.828864812850952,False,0.0062935007736086845,0.057890634052455425,0.05595291033387184,0.05595291033387184,2.157438278198242,0.0,0.0,0.044999998062849045,8.730074882507324,0.0
136,8.970035314559937,False,1.359899640083313,8.033855557441711,0.11770595610141754,0.7055448889732361,1.650638222694397,0.0,0.0,0.0,8.559759140014648,0.0
137,8.991548299789429,False,0.006389129557646811,0.05748487077653408,0.05595291033387184,0.05595291033387184,2.154268980026245,0.0,0.0,0.044999998062849045,8.727227210998535,0.0
138,9.13290023803711,False,1.3684733211994171,8.15719485282898,0.11839701980352402,0.7176343202590942,1.650815725326538,0.0,0.0,0.0,8.555322647094727,0.0
139,9.154300451278687,False,0.0063809630228206515,0.05435317289084196,0.05595291033387184,0.05595291033387184,2.158599376678467,0.0,0.0,0.044999998062849045,8.721979141235352,0.0
140,9.295810461044312,False,1.3732229173183441,8.25669527053833,0.1187240481376648,0.7241503000259399,1.6506518125534058,0.0,0.0,0.0,8.551444053649902,0.0
141,9.317116498947144,False,0.0064660003408789635,0.056996820494532585,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.044999998062849045,8.717483520507812,0.0
142,9.460258960723877,False,1.3738726079463959,8.285168409347534,0.11864051222801208,0.7284669876098633,1.650679111480713,0.0,0.0,0.0,8.546721458435059,0.0
143,9.481825828552246,False,0.006489403895102441,0.05444332957267761,0.05595291033387184,0.05595291033387184,2.156481981277466,0.0,0.0,0.04999999701976776,8.714564323425293,0.0
144,9.624706983566284,False,1.3681751489639282,8.16681683063507,0.11823446303606033,0.7176343202590942,1.6506245136260986,0.0,0.0,0.0,8.543586730957031,0.0
145,9.646271705627441,False,0.006450222572311759,0.056640286929905415,0.05595291033387184,0.05595291033387184,2.157287836074829,0.0,0.0,0.04999999701976776,8.712848663330078,0.0
146,9.788759231567383,False,1.3703089952468872,8.241956233978271,0.11809281259775162,0.7263086438179016,1.6505424976348877,0.0,0.0,0.0,8.540130615234375,0.0
147,9.80989384651184,False,0.006436362746171653,0.059204697608947754,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.04999999701976776,8.706090927124023,0.0
148,9.9535551071167,False,1.3747408986091614,8.336549401283264,0.11833931505680084,0.7327427268028259,1.6508021354675293,0.0,0.0,0.0,8.535982131958008,0.0
149,9.974907875061035,False,0.00649693887680769,0.05533221643418074,0.05595291033387184,0.05595291033387184,2.158216953277588,0.0,0.0,0.04999999701976776,8.70430850982666,0.0
150,10.118046522140503,False,1.3746680319309235,8.34347128868103,0.11836355179548264,0.7316771745681763,1.6504743099212646,0.0,0.0,0.0,8.53255558013916,0.0
151,10.139402389526367,False,0.006540588801726699,0.057777510955929756,0.05595291033387184,0.05595291033387184,2.1557579040527344,0.0,0.0,0.04999999701976776,8.698963165283203,0.0
152,10.282538175582886,False,1.385817676782608,8.50298821926117,0.11923284083604813,0.7465123534202576,1.6505151987075806,0.0,0.0,0.0,8.528762817382812,0.0
153,10.304082870483398,False,0.0064922013552859426,0.05415287800133228,0.05595291033387184,0.05595291033387184,2.1594462394714355,0.0,0.0,0.054999999701976776,8.694686889648438,0.0
154,10.446501731872559,False,1.389433592557907,8.581651449203491,0.11949355155229568,0.7527688145637512,1.6504333019256592,0.0,0.0,0.0,8.524908065795898,0.0
155,10.467965841293335,False,0.006560608744621277,0.057389684952795506,0.05595291033387184,0.05595291033387184,2.1543374061584473,0.0,0.0,0.04999999701976776,8.68834114074707,0.0
156,10.611318111419678,False,1.3799887895584106,8.422335386276245,0.11900859326124191,0.7401875853538513,1.6504606008529663,0.0,0.0,0.0,8.520282745361328,0.0
157,10.63255786895752,False,0.006492537213489413,0.05439635831862688,0.05595291033387184,0.05595291033387184,2.15736985206604,0.0,0.0,0.044999998062849045,8.685880661010742,0.0
158,10.777602672576904,False,1.3781587779521942,8.45010221004486,0.11872303485870361,0.7391357421875,1.6503239870071411,0.0,0.0,0.0,8.516596794128418,0.0
159,10.798902988433838,False,0.006460127769969404,0.05652064457535744,0.05595291033387184,0.05595291033387184,2.1534767150878906,0.0,0.0,0.04999999701976776,8.680291175842285,0.0
160,10.942090511322021,False,1.3786683976650238,8.405245542526245,0.11860978603363037,0.7380702495574951,1.6505151987075806,0.0,0.0,0.0,8.511622428894043,0.0
161,10.963592290878296,False,0.00647642242256552,0.05598364397883415,0.05595291033387184,0.05595291033387184,2.155047655105591,0.0,0.0,0.04999999701976776,8.67776870727539,0.0
162,11.104969501495361,False,1.3762590289115906,8.414135575294495,0.11819321662187576,0.7401875853538513,1.6503512859344482,0.0,0.0,0.0,8.50787353515625,0.0
163,11.126377820968628,False,0.006489410297945142,0.05916271358728409,0.05595291033387184,0.05595291033387184,2.15209698677063,0.0,0.0,0.044999998062849045,8.674985885620117,0.0
164,11.26809024810791,False,1.3668468594551086,8.2749605178833,0.11724483966827393,0.7284669876098633,1.6499414443969727,0.0,0.0,0.0,8.50418758392334,0.0
165,11.289492130279541,False,0.006408219924196601,0.05615109112113714,0.05595291033387184,0.05595291033387184,2.153900146484375,0.0,0.0,0.04999999701976776,8.668752670288086,0.0
166,11.430973768234253,False,1.3742518424987793,8.378500938415527,0.11770738661289215,0.7370047569274902,1.649695634841919,0.0,0.0,0.0,8.500123977661133,0.0
167,11.45250940322876,False,0.006400362472049892,0.055072205141186714,0.05595291033387184,0.05595291033387184,2.153681516647339,0.0,0.0,0.044999998062849045,8.66464614868164,0.0
168,11.593855381011963,False,1.3690289855003357,8.301763534545898,0.11722742766141891,0.7284669876098633,1.6495863199234009,0.0,0.0,0.0,8.496252059936523,0.0
169,11.615063190460205,False,0.006364913424476981,0.0608194712549448,0.05595291033387184,0.05595291033387184,2.1496245861053467,0.0,0.0,0.04999999701976776,8.66115951538086,0.0
170,11.756308794021606,False,1.362299770116806,8.190035820007324,0.11655909568071365,0.7219919562339783,1.649354100227356,0.0,0.0,0.0,8.490761756896973,0.0
171,11.777910470962524,False,0.006349466857500374,0.05639755632728338,0.05595291033387184,0.05595291033387184,2.1518101692199707,0.0,0.0,0.044999998062849045,8.655268669128418,0.0
172,11.919406414031982,False,1.3586699962615967,8.150516152381897,0.11605126410722733,0.718727171421051,1.649436116218567,0.0,0.0,0.0,8.486989974975586,0.0
173,11.940640449523926,False,0.006304361741058528,0.05645089317113161,0.05595291033387184,0.05595291033387184,2.153012275695801,0.0,0.0,0.04999999701976776,8.65223503112793,0.0
174,12.082252502441406,False,1.3617677986621857,8.188841938972473,0.11615269631147385,0.7219919562339783,1.649272084236145,0.0,0.0,0.0,8.483597755432129,0.0
175,12.103541851043701,False,0.0063773192232474685,0.05475967191159725,0.05595291033387184,0.05595291033387184,2.1579983234405518,0.0,0.0,0.04999999701976776,8.650446891784668,0.0
176,12.245165348052979,False,1.372302919626236,8.411126136779785,0.11690681427717209,0.7401875853538513,1.6496409177780151,0.0,0.0,0.0,8.480533599853516,0.0
177,12.26657772064209,False,0.006460151635110378,0.05779290571808815,0.05595291033387184,0.05595291033387184,2.156850814819336,0.0,0.0,0.04999999701976776,8.643609046936035,0.0
178,12.408252000808716,False,1.375858336687088,8.474204540252686,0.11717872321605682,0.7454605102539062,1.6501190662384033,0.0,0.0,0.0,8.476850509643555,0.0
179,12.429807662963867,False,0.006422573933377862,0.056435344740748405,0.05595291033387184,0.05595291033387184,2.153749942779541,0.0,0.0,0.04999999701976776,8.639369010925293,0.0
180,12.570684671401978,False,1.3775205612182617,8.483595252037048,0.1173439472913742,0.7454605102539062,1.650187373161316,0.0,0.0,0.0,8.472610473632812,0.0
181,12.592227697372437,False,0.006477091810666025,0.05523990374058485,0.05595291033387184,0.05595291033387184,2.155102252960205,0.0,0.0,0.04999999701976776,8.639184951782227,0.0
182,12.737223863601685,False,1.3737671077251434,8.43090295791626,0.11685614287853241,0.7412394285202026,1.6496546268463135,0.0,0.0,0.0,8.468949317932129,0.0
183,12.759319305419922,False,0.006430937210097909,0.05632626358419657,0.05595291033387184,0.05595291033387184,2.1576430797576904,0.0,0.0,0.04999999701976776,8.632322311401367,0.0
184,12.901234149932861,False,1.3734470307826996,8.39115560054779,0.11689028143882751,0.7380702495574951,1.6499824523925781,0.0,0.0,0.0,8.46581745147705,0.0
185,12.922908306121826,False,0.006380245904438198,0.05525543354451656,0.05595291033387184,0.05595291033387184,2.1555256843566895,0.0,0.0,0.04999999701976776,8.62868881225586,0.0
186,13.064068794250488,False,1.3723334670066833,8.40029001235962,0.11659426242113113,0.7391357421875,1.6499961614608765,0.0,0.0,0.0,8.461596488952637,0.0
187,13.085365533828735,False,0.006354821962304413,0.05577552132308483,0.05595291033387184,0.05595291033387184,2.155580520629883,0.0,0.0,0.04999999701976776,8.630779266357422,0.0
188,13.22686767578125,False,1.3654789328575134,8.296576142311096,0.11587490886449814,0.7306116819381714,1.6495317220687866,0.0,0.0,0.0,8.457386016845703,0.0
189,13.248307704925537,False,0.006377531681209803,0.05498753860592842,0.05595291033387184,0.05595291033387184,2.1535587310791016,0.0,0.0,0.04999999701976776,8.621553421020508,0.0
190,13.390118598937988,False,1.3799579441547394,8.280307054519653,0.11767193675041199,0.7284669876098633,1.6495180130004883,0.0,0.0,0.0,8.453728675842285,0.0
191,13.411460876464844,False,0.006397582474164665,0.05860377103090286,0.05595291033387184,0.05595291033387184,2.155252456665039,0.0,0.0,0.04999999701976776,8.618192672729492,0.0
192,13.55354928970337,False,1.3619385659694672,8.365604877471924,0.11621873825788498,0.7359529137611389,1.6495180130004883,0.0,0.0,0.0,8.449928283691406,0.0
193,13.57489275932312,False,0.006345087313093245,0.05469681229442358,0.05595291033387184,0.05595291033387184,2.1567962169647217,0.0,0.0,0.04999999701976776,8.615596771240234,0.0
194,13.717431783676147,False,1.3719172775745392,8.307501673698425,0.11755423992872238,0.7306116819381714,1.6494770050048828,0.0,0.0,0.0,8.446671485900879,0.0
195,13.738794803619385,False,0.006370456540025771,0.05594504997134209,0.05595291033387184,0.05595291033387184,2.154350996017456,0.0,0.0,0.04999999701976776,8.613393783569336,0.0
196,13.879964828491211,False,1.3790416717529297,8.343945145606995,0.1173495426774025,0.7338218688964844,1.6495180130004883,0.0,0.0,0.0,8.44277572631836,0.0
197,13.901594877243042,False,0.0063575844978913665,0.05744889844208956,0.05595291033387184,0.05595291033387184,2.1526434421539307,0.0,0.0,0.04999999701976776,8.605878829956055,0.0
198,14.043163537979126,False,1.3756440579891205,8.420498371124268,0.11779700219631195,0.7401875853538513,1.6496546268463135,0.0,0.0,0.0,8.438454627990723,0.0
199,14.064727306365967,False,0.0063924340065568686,0.05712308455258608,0.05595291033387184,0.05595291033387184,2.156399965286255,0.0,0.0,0.04999999701976776,8.603933334350586,0.0
200,14.206450700759888,False,1.3783317804336548,8.452178835868835,0.1178232952952385,0.7433568239212036,1.6495863199234009,0.0,0.0,0.0,8.434883117675781,0.0
201,14.228063583374023,False,0.006430769572034478,0.058328742161393166,0.05595291033387184,0.05595291033387184,2.152452230453491,0.0,0.0,0.04999999701976776,8.596410751342773,0.0
202,14.36909794807434,False,1.3693663477897644,8.279821872711182,0.1170312687754631,0.7284669876098633,1.649436116218567,0.0,0.0,0.0,8.43046760559082,0.0
203,14.390526294708252,False,0.0063308869721367955,0.05845086183398962,0.05595291033387184,0.05595291033387184,2.151250123977661,0.0,0.0,0.04999999701976776,8.594267845153809,0.0
204,14.531707048416138,False,1.3673387467861176,8.306270241737366,0.11663749068975449,0.7306116819381714,1.6492174863815308,0.0,0.0,0.0,8.426612854003906,0.0
205,14.553101539611816,False,0.006339465617202222,0.05447502713650465,0.05595291033387184,0.05595291033387184,2.1559901237487793,0.0,0.0,0.04999999701976776,8.590612411499023,0.0
206,14.695037841796875,False,1.3691502809524536,8.347162008285522,0.11677389591932297,0.7348873615264893,1.6493403911590576,0.0,0.0,0.0,8.423530578613281,0.0
207,14.716614007949829,False,0.006347412709146738,0.05779161583632231,0.05595291033387184,0.05595291033387184,2.152028799057007,0.0,0.0,0.04999999701976776,8.587282180786133,0.0
208,14.858455657958984,False,1.3675390183925629,8.311007022857666,0.11655630171298981,0.7316771745681763,1.649012565612793,0.0,0.0,0.0,8.41922664642334,0.0
209,14.879863977432251,False,0.0063349754782393575,0.05469021387398243,0.05595291033387184,0.05595291033387184,2.153886556625366,0.0,0.0,0.04999999701976776,8.582221984863281,0.0
210,15.02386212348938,False,1.3738375902175903,8.382776975631714,0.11685237288475037,0.7370047569274902,1.6494907140731812,0.0,0.0,0.0,8.415567398071289,0.0
211,15.045204639434814,False,0.006402985891327262,0.05647511687129736,0.05595291033387184,0.05595291033387184,2.1538045406341553,0.0,0.0,0.04999999701976776,8.579376220703125,0.0
212,15.188403844833374,False,1.3699817657470703,8.29015851020813,0.11641702055931091,0.7306116819381714,1.6494086980819702,0.0,0.0,0.0,8.411996841430664,0.0
213,15.211796522140503,False,0.006295509519986808,0.05443607922643423,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.04999999701976776,8.574647903442383,0.0
214,15.356188297271729,False,1.3697579503059387,8.321510553359985,0.11631272733211517,0.7316771745681763,1.649436116218567,0.0,0.0,0.0,8.408341407775879,0.0
215,15.377688646316528,False,0.006282309768721461,0.05447313189506531,0.05595291033387184,0.05595291033387184,2.1569600105285645,0.0,0.0,0.044999998062849045,8.572793006896973,0.0
216,15.520813226699829,False,1.3692606985569,8.30542504787445,0.11624030768871307,0.7306116819381714,1.6493130922317505,0.0,0.0,0.0,8.404365539550781,0.0
217,15.542036771774292,False,0.006302724359557033,0.05474478006362915,0.05595291033387184,0.05595291033387184,2.15736985206604,0.0,0.0,0.04999999701976776,8.56665325164795,0.0
218,15.685584306716919,False,1.3712669909000397,8.31183910369873,0.11633423715829849,0.7316771745681763,1.6495453119277954,0.0,0.0,0.0,8.400564193725586,0.0
219,15.706895589828491,False,0.006314335623756051,0.05494287237524986,0.05595291033387184,0.05595291033387184,2.1552116870880127,0.0,0.0,0.04999999701976776,8.561203956604004,0.0
220,15.850180625915527,False,1.3680385053157806,8.229912519454956,0.11582101881504059,0.7241503000259399,1.6494224071502686,0.0,0.0,0.0,8.39642333984375,0.0
221,15.87148666381836,False,0.006342381821013987,0.05638517439365387,0.05595291033387184,0.05595291033387184,2.1599652767181396,0.0,0.0,0.04999999701976776,8.558816909790039,0.0
222,16.01472759246826,False,1.3729669153690338,8.3035409450531,0.11629940569400787,0.7316771745681763,1.6499141454696655,0.0,0.0,0.0,8.393238067626953,0.0
223,16.036325454711914,False,0.006345189758576453,0.05853498354554176,0.05595291033387184,0.05595291033387184,2.1560721397399902,0.0,0.0,0.04999999701976776,8.55698013305664,0.0
224,16.179938793182373,False,1.3690285384654999,8.248029947280884,0.11568530648946762,0.7263086438179016,1.6499961614608765,0.0,0.0,0.0,8.389328956604004,0.0
225,16.20115876197815,False,0.006265979027375579,0.05511966999620199,0.05595291033387184,0.05595291033387184,2.1537909507751465,0.0,0.0,0.04999999701976776,8.555377960205078,0.0
226,16.345242023468018,False,1.3622146844863892,8.15421998500824,0.11488022655248642,0.718727171421051,1.6500507593154907,0.0,0.0,0.0,8.385799407958984,0.0
227,16.366590976715088,False,0.0062394351698458195,0.05679685156792402,0.05595291033387184,0.05595291033387184,2.15366792678833,0.0,0.0,0.04999999701976776,8.548761367797852,0.0
228,16.509878158569336,False,1.3619279861450195,8.174530267715454,0.1147303655743599,0.7208991646766663,1.6501190662384033,0.0,0.0,0.0,8.381613731384277,0.0
229,16.531111001968384,False,0.006252279854379594,0.05945715121924877,0.05595291033387184,0.05595291033387184,2.155348062515259,0.0,0.0,0.04999999701976776,8.545331954956055,0.0
230,16.674724817276,False,1.3566571474075317,8.027880191802979,0.1141098365187645,0.7077578902244568,1.649955153465271,0.0,0.0,0.0,8.378189086914062,0.0
231,16.696441411972046,False,0.006133381393738091,0.05437431391328573,0.05595291033387184,0.05595291033387184,2.156222343444824,0.0,0.0,0.04999999701976776,8.540541648864746,0.0
232,16.8398756980896,False,1.3441453874111176,7.875440716743469,0.11284543573856354,0.695490837097168,1.6499688625335693,0.0,0.0,0.0,8.374475479125977,0.0
233,16.8611798286438,False,0.006103985360823572,0.05803307518362999,0.05595291033387184,0.05595291033387184,2.154815435409546,0.0,0.0,0.044999998062849045,8.534753799438477,0.0
234,17.00475811958313,False,1.3468895852565765,7.9513490200042725,0.11310689896345139,0.7010915875434875,1.6495044231414795,0.0,0.0,0.0,8.370868682861328,0.0
235,17.02607297897339,False,0.006116826552897692,0.05450188647955656,0.05595291033387184,0.05595291033387184,2.1571240425109863,0.0,0.0,0.04999999701976776,8.530254364013672,0.0
236,17.169105052947998,False,1.3533128798007965,8.054212927818298,0.11368705332279205,0.7099571824073792,1.6499005556106567,0.0,0.0,0.0,8.367183685302734,0.0
237,17.190492630004883,False,0.006247138953767717,0.05847109481692314,0.05595291033387184,0.05595291033387184,2.15496563911438,0.0,0.0,0.04999999701976776,8.528885841369629,0.0
238,17.3343722820282,False,1.3637329638004303,8.22603166103363,0.11463434249162674,0.7241503000259399,1.6494770050048828,0.0,0.0,0.0,8.363569259643555,0.0
239,17.355578899383545,False,0.006214739405550063,0.05641424562782049,0.05595291033387184,0.05595291033387184,2.1538729667663574,0.0,0.0,0.044999998062849045,8.524374008178711,0.0
240,17.497153282165527,False,1.357654631137848,8.127616047859192,0.1140393614768982,0.7165414690971375,1.6496409177780151,0.0,0.0,0.0,8.359786987304688,0.0
241,17.518707513809204,False,0.006174449808895588,0.05436273757368326,0.05595291033387184,0.05595291033387184,2.1592414379119873,0.0,0.0,0.04999999701976776,8.524801254272461,0.0
242,17.66001582145691,False,1.3592225313186646,8.15136194229126,0.11389750242233276,0.7176343202590942,1.6494770050048828,0.0,0.0,0.0,8.356130599975586,0.0
243,17.68132257461548,False,0.006200448260642588,0.054494752548635006,0.05595291033387184,0.05595291033387184,2.158285140991211,0.0,0.0,0.04999999701976776,8.516410827636719,0.0
244,17.822810649871826,False,1.3671337068080902,8.270301818847656,0.11453216522932053,0.7284669876098633,1.6497912406921387,0.0,0.0,0.0,8.352130889892578,0.0
245,17.844059467315674,False,0.006242882809601724,0.05474826321005821,0.05595291033387184,0.05595291033387184,2.1585583686828613,0.0,0.0,0.04999999701976776,8.51602840423584,0.0
246,17.985975742340088,False,1.3636846840381622,8.207329511642456,0.11423374712467194,0.7230711579322815,1.6498868465423584,0.0,0.0,0.0,8.34861946105957,0.0
247,18.00727891921997,False,0.006242464296519756,0.05844399333000183,0.05595291033387184,0.05595291033387184,2.157301664352417,0.0,0.0,0.04999999701976776,8.512197494506836,0.0
248,18.148655652999878,False,1.3476604223251343,8.083907961845398,0.11402317881584167,0.7132629752159119,1.6499414443969727,0.0,0.0,0.0,8.344541549682617,0.0
249,18.170499324798584,False,0.006203195080161095,0.06030565593391657,0.05595291033387184,0.05595291033387184,2.1545286178588867,0.0,0.0,0.044999998062849045,8.507159233093262,0.0
250,18.312055349349976,False,1.3631996512413025,8.188484907150269,0.11403512954711914,0.7208991646766663,1.6494497060775757,0.0,0.0,0.0,8.340953826904297,0.0
251,18.333306789398193,False,0.006214541499502957,0.05452154669910669,0.05595291033387184,0.05595291033387184,2.156331777572632,0.0,0.0,0.04999999701976776,8.5018310546875,0.0
252,18.475178956985474,False,1.361905187368393,8.126124739646912,0.1139044538140297,0.7165414690971375,1.6495590209960938,0.0,0.0,0.0,8.3375825881958,0.0
253,18.496559381484985,False,0.006229153950698674,0.0557126896455884,0.05595291033387184,0.05595291033387184,2.1546924114227295,0.0,0.0,0.04999999701976776,8.497852325439453,0.0
254,18.638153314590454,False,1.3483676314353943,8.106992840766907,0.11392366141080856,0.7143558263778687,1.6494086980819702,0.0,0.0,0.0,8.333927154541016,0.0
255,18.65954875946045,False,0.0061313004698604345,0.054379627108573914,0.05595291033387184,0.05595291033387184,2.156017541885376,0.0,0.0,0.04999999701976776,8.497014999389648,0.0
256,18.801547527313232,False,1.3429369032382965,8.017410635948181,0.11339444667100906,0.7066513895988464,1.649463415145874,0.0,0.0,0.0,8.33073616027832,0.0
257,18.823013067245483,False,0.006143966456875205,0.05469619296491146,0.05595291033387184,0.05595291033387184,2.1562633514404297,0.0,0.0,0.04999999701976776,8.493295669555664,0.0
258,18.964030981063843,False,1.351001262664795,8.124171495437622,0.11398138105869293,0.7165414690971375,1.6500097513198853,0.0,0.0,0.0,8.32783317565918,0.0
259,18.98571538925171,False,0.006188068655319512,0.05558186676353216,0.05595291033387184,0.05595291033387184,2.154419183731079,0.0,0.0,0.04999999701976776,8.488998413085938,0.0
260,19.127260446548462,False,1.3506324589252472,8.134852051734924,0.11396314203739166,0.7165414690971375,1.6495590209960938,0.0,0.0,0.0,8.324304580688477,0.0
261,19.148542165756226,False,0.006138295284472406,0.056518311612308025,0.05595291033387184,0.05595291033387184,2.1523427963256836,0.0,0.0,0.04999999701976776,8.483392715454102,0.0
262,19.290271520614624,False,1.3532468676567078,8.203579187393188,0.11423492431640625,0.7230711579322815,1.6496409177780151,0.0,0.0,0.0,8.320340156555176,0.0
263,19.31206750869751,False,0.006192925502546132,0.05721334833651781,0.05595291033387184,0.05595291033387184,2.1566731929779053,0.0,0.0,0.044999998062849045,8.485513687133789,0.0
264,19.453943490982056,False,1.3520701229572296,8.164990544319153,0.1140865683555603,0.719819962978363,1.649695634841919,0.0,0.0,0.0,8.317445755004883,0.0
265,19.47512912750244,False,0.00616813194938004,0.05997003987431526,0.05595291033387184,0.05595291033387184,2.1534903049468994,0.0,0.0,0.03999999910593033,8.481586456298828,0.0
266,19.61625909805298,False,1.3425809144973755,8.018784523010254,0.11288513243198395,0.7077578902244568,1.6492995023727417,0.0,0.0,0.0,8.313417434692383,0.0
267,19.637837886810303,False,0.006025740876793861,0.05455690901726484,0.05595291033387184,0.05595291033387184,2.153613328933716,0.0,0.0,0.04999999701976776,8.474620819091797,0.0
268,19.778777837753296,False,1.339322179555893,7.958875298500061,0.1124555766582489,0.7021980881690979,1.649272084236145,0.0,0.0,0.0,8.30937385559082,0.0
269,19.800175189971924,False,0.006035417318344116,0.054352832958102226,0.05595291033387184,0.05595291033387184,2.1560721397399902,0.0,0.0,0.03999999910593033,8.471240997314453,0.0
270,19.942497968673706,False,1.3341324031352997,7.865583300590515,0.11198948323726654,0.6943570375442505,1.649231195449829,0.0,0.0,0.0,8.305672645568848,0.0
271,19.96393370628357,False,0.005972931976430118,0.05508695729076862,0.05595291033387184,0.05595291033387184,2.1554300785064697,0.0,0.0,0.044999998062849045,8.467388153076172,0.0
272,20.105255365371704,False,1.3328061997890472,7.821596264839172,0.11178874969482422,0.6909692883491516,1.6497775316238403,0.0,0.0,0.0,8.302048683166504,0.0
273,20.12681746482849,False,0.005960570415481925,0.05913201253861189,0.05595291033387184,0.05595291033387184,2.1603479385375977,0.0,0.0,0.04999999701976776,8.462738990783691,0.0
274,20.268046855926514,False,1.3360731303691864,7.914852499961853,0.11212029308080673,0.6988512873649597,1.6499141454696655,0.0,0.0,0.0,8.298391342163086,0.0
275,20.28946566581726,False,0.006034115795046091,0.05446156486868858,0.05595291033387184,0.05595291033387184,2.157151460647583,0.0,0.0,0.044999998062849045,8.462461471557617,0.0
276,20.430166959762573,False,1.3340052962303162,7.885922789573669,0.11180412024259567,0.6966109871864319,1.6501327753067017,0.0,0.0,0.0,8.294748306274414,0.0
277,20.451688051223755,False,0.006059221341274679,0.05418328568339348,0.05595291033387184,0.05595291033387184,2.155553102493286,0.0,0.0,0.04999999701976776,8.45901870727539,0.0
278,20.593918561935425,False,1.3322828710079193,7.767618298530579,0.11154614388942719,0.6864203810691833,1.6503239870071411,0.0,0.0,0.0,8.291276931762695,0.0
279,20.615331411361694,False,0.006005042232573032,0.05571596324443817,0.05595291033387184,0.05595291033387184,2.154200792312622,0.0,0.0,0.044999998062849045,8.45168685913086,0.0
280,20.75689125061035,False,1.3319990038871765,7.787270545959473,0.11155775189399719,0.6887016296386719,1.6500780582427979,0.0,0.0,0.0,8.287650108337402,0.0
281,20.778448581695557,False,0.005958990077488124,0.05575201474130154,0.05595291033387184,0.05595291033387184,2.152752637863159,0.0,0.0,0.03999999910593033,8.447858810424805,0.0
282,20.920414924621582,False,1.3311582803726196,7.775049805641174,0.11144260317087173,0.6875678300857544,1.6504743099212646,0.0,0.0,0.0,8.28378963470459,0.0
283,20.941697359085083,False,0.005944492295384407,0.05510339979082346,0.05595291033387184,0.05595291033387184,2.1539547443389893,0.0,0.0,0.044999998062849045,8.443633079528809,0.0
284,21.083184242248535,False,1.329706609249115,7.72325873374939,0.11109261214733124,0.682991623878479,1.6505699157714844,0.0,0.0,0.0,8.279812812805176,0.0
285,21.10489845275879,False,0.005991071811877191,0.05548257380723953,0.05595291033387184,0.05595291033387184,2.1559765338897705,0.0,0.0,0.044999998062849045,8.442736625671387,0.0
286,21.24678683280945,False,1.3229529559612274,7.602812051773071,0.11023692786693573,0.6725960373878479,1.650528907775879,0.0,0.0,0.0,8.276313781738281,0.0
287,21.268349409103394,False,0.005963343428447843,0.05476865917444229,0.05595291033387184,0.05595291033387184,2.156987428665161,0.0,0.0,0.044999998062849045,8.438166618347168,0.0
288,21.410375595092773,False,1.3234323263168335,7.667256593704224,0.1102222427725792,0.6772406101226807,1.6506518125534058,0.0,0.0,0.0,8.273136138916016,0.0
289,21.432032823562622,False,0.005877824733033776,0.05420789122581482,0.05595291033387184,0.05595291033387184,2.159118413925171,0.0,0.0,0.03999999910593033,8.435906410217285,0.0
290,21.574241161346436,False,1.324879676103592,7.68781304359436,0.11028453707695007,0.6795492172241211,1.650406002998352,0.0,0.0,0.0,8.270005226135254,0.0
291,21.59556770324707,False,0.005887213628739119,0.05444146692752838,0.05595291033387184,0.05595291033387184,2.157014846801758,0.0,0.0,0.04999999701976776,8.429285049438477,0.0
292,21.737868070602417,False,1.3317988812923431,7.8059083223342896,0.11103640496730804,0.6898354291915894,1.6504743099212646,0.0,0.0,0.0,8.265851020812988,0.0
293,21.759615421295166,False,0.005993634695187211,0.05428913049399853,0.05595291033387184,0.05595291033387184,2.1559219360351562,0.0,0.0,0.044999998062849045,8.425336837768555,0.0
294,21.900838613510132,False,1.3335271179676056,7.838192582130432,0.11108434200286865,0.6921030879020691,1.6504743099212646,0.0,0.0,0.0,8.26234245300293,0.0
295,21.92210078239441,False,0.005961232236586511,0.05447010509669781,0.05595291033387184,0.05595291033387184,2.1591458320617676,0.0,0.0,0.03999999910593033,8.423653602600098,0.0
296,22.064040422439575,False,1.3368146121501923,7.883899807929993,0.11136514693498611,0.6966109871864319,1.6506928205490112,0.0,0.0,0.0,8.259735107421875,0.0
297,22.085455894470215,False,0.005997925763949752,0.054805497638881207,0.05595291033387184,0.05595291033387184,2.1611673831939697,0.0,0.0,0.04999999701976776,8.423137664794922,0.0
298,22.227010488510132,False,1.3348963856697083,7.824639678001404,0.11115005612373352,0.6909692883491516,1.6507748365402222,0.0,0.0,0.0,8.25653076171875,0.0
299,22.248393297195435,False,0.006058625294826925,0.062281410209834576,0.05595291033387184,0.05595291033387184,2.156768798828125,0.0,0.0,0.044999998062849045,8.418619155883789,0.0
300,22.39046001434326,False,1.3285201787948608,7.7384936809539795,0.11053062230348587,0.68413907289505,1.6503649950027466,0.0,0.0,0.0,8.252636909484863,0.0
301,22.411823272705078,False,0.005984125309623778,0.05551420617848635,0.05595291033387184,0.05595291033387184,2.153353691101074,0.0,0.0,0.044999998062849045,8.411301612854004,0.0
302,22.553139448165894,False,1.328984946012497,7.715075612068176,0.11041007936000824,0.6818441152572632,1.6508567333221436,0.0,0.0,0.0,8.249340057373047,0.0
303,22.574955463409424,False,0.005947738536633551,0.05565775092691183,0.05595291033387184,0.05595291033387184,2.153886556625366,0.0,0.0,0.044999998062849045,8.408589363098145,0.0
304,22.716749906539917,False,1.3279171288013458,7.650704979896545,0.11027387529611588,0.6760794520378113,1.6508021354675293,0.0,0.0,0.0,8.245386123657227,0.0
305,22.738746404647827,False,0.005890774191357195,0.054948898032307625,0.05595291033387184,0.05595291033387184,2.156249761581421,0.0,0.0,0.03999999910593033,8.405706405639648,0.0
306,22.880861282348633,False,1.3229742646217346,7.630777359008789,0.10985900461673737,0.6749182939529419,1.6505835056304932,0.0,0.0,0.0,8.242166519165039,0.0
307,22.902382135391235,False,0.005915983347222209,0.054140640422701836,0.05595291033387184,0.05595291033387184,2.1593096256256104,0.0,0.0,0.044999998062849045,8.40183162689209,0.0
308,23.044125080108643,False,1.3296619057655334,7.7489423751831055,0.11049346625804901,0.6852865219116211,1.6507748365402222,0.0,0.0,0.0,8.239048957824707,0.0
309,23.06553816795349,False,0.005927091115154326,0.05900802556425333,0.05595291033387184,0.05595291033387184,2.1621510982513428,0.0,0.0,0.04999999701976776,8.402551651000977,0.0
310,23.207083225250244,False,1.326911598443985,7.693230509757996,0.11027701944112778,0.6806966662406921,1.6503376960754395,0.0,0.0,0.0,8.235623359680176,0.0
311,23.229180097579956,False,0.00597810372710228,0.05723808892071247,0.05595291033387184,0.05595291033387184,2.1543099880218506,0.0,0.0,0.044999998062849045,8.397966384887695,0.0
312,23.370670318603516,False,1.3258980214595795,7.692402005195618,0.11032744497060776,0.6795492172241211,1.6503376960754395,0.0,0.0,0.0,8.23232650756836,0.0
313,23.392059326171875,False,0.005901569384150207,0.06236881949007511,0.05595291033387184,0.05595291033387184,2.1537363529205322,0.0,0.0,0.03999999910593033,8.391042709350586,0.0
314,23.534318685531616,False,1.3137371838092804,7.49476432800293,0.10896214097738266,0.6632250547409058,1.6499688625335693,0.0,0.0,0.0,8.228022575378418,0.0
315,23.55566120147705,False,0.0058105349307879806,0.05837060045450926,0.05595291033387184,0.05595291033387184,2.1517417430877686,0.0,0.0,0.044999998062849045,8.38876724243164,0.0
316,23.697230100631714,False,1.3125188648700714,7.461914420127869,0.10878769308328629,0.6608617901802063,1.6498322486877441,0.0,0.0,0.0,8.224248886108398,0.0
317,23.718539476394653,False,0.005800431245006621,0.05771783646196127,0.05595291033387184,0.05595291033387184,2.155949354171753,0.0,0.0,0.044999998062849045,8.38594913482666,0.0
318,23.86015009880066,False,1.3117209076881409,7.45908260345459,0.1085895523428917,0.6608617901802063,1.650406002998352,0.0,0.0,0.0,8.221057891845703,0.0
319,23.881776094436646,False,0.005828392459079623,0.05630302242934704,0.05595291033387184,0.05595291033387184,2.1525888442993164,0.0,0.0,0.044999998062849045,8.385310173034668,0.0
320,24.024094581604004,False,1.3159914314746857,7.496383786201477,0.10891351103782654,0.6632250547409058,1.650788426399231,0.0,0.0,0.0,8.217157363891602,0.0
321,24.045594692230225,False,0.005837261560373008,0.0565079040825367,0.05595291033387184,0.05595291033387184,2.1569464206695557,0.0,0.0,0.044999998062849045,8.377218246459961,0.0
322,24.187901973724365,False,1.317998617887497,7.481882572174072,0.10895831882953644,0.6620502471923828,1.650815725326538,0.0,0.0,0.0,8.214035987854004,0.0
323,24.20944333076477,False,0.005847705178894103,0.054398090578615665,0.05595291033387184,0.05595291033387184,2.1556761264801025,0.0,0.0,0.03999999910593033,8.374615669250488,0.0
324,24.352368354797363,False,1.320917159318924,7.527775168418884,0.10919839888811111,0.6667630672454834,1.6505424976348877,0.0,0.0,0.0,8.21048355102539,0.0
325,24.37368392944336,False,0.005835858755744994,0.06007483694702387,0.05595291033387184,0.05595291033387184,2.153818130493164,0.0,0.0,0.044999998062849045,8.36970329284668,0.0
326,24.515769243240356,False,1.323111355304718,7.585314512252808,0.10959897935390472,0.6714349389076233,1.650187373161316,0.0,0.0,0.0,8.206613540649414,0.0
327,24.537182092666626,False,0.0058408587938174605,0.058025275357067585,0.05595291033387184,0.05595291033387184,2.1541733741760254,0.0,0.0,0.03999999910593033,8.366363525390625,0.0
328,24.678786277770996,False,1.31758913397789,7.515203356742859,0.1090199276804924,0.6655882596969604,1.650446891784668,0.0,0.0,0.0,8.20344352722168,0.0
329,24.700417041778564,False,0.005832490278407931,0.05397473927587271,0.05595291033387184,0.05595291033387184,2.1551706790924072,0.0,0.0,0.044999998062849045,8.365099906921387,0.0
330,24.842663764953613,False,1.3221216201782227,7.548953890800476,0.10920475423336029,0.6679242253303528,1.6508567333221436,0.0,0.0,0.0,8.20042896270752,0.0
331,24.866389751434326,False,0.005850755842402577,0.05564460530877113,0.05595291033387184,0.05595291033387184,2.1611673831939697,0.0,0.0,0.03999999910593033,8.361634254455566,0.0
332,25.021552085876465,False,1.331811100244522,7.703518271446228,0.1100778579711914,0.6806966662406921,1.6504878997802734,0.0,0.0,0.0,8.19741439819336,0.0
333,25.04293417930603,False,0.00593220756854862,0.059090363793075085,0.05595291033387184,0.05595291033387184,2.1542279720306396,0.0,0.0,0.044999998062849045,8.353902816772461,0.0
334,25.184906482696533,False,1.3287806510925293,7.615776062011719,0.10981885343790054,0.6737571954727173,1.6508840322494507,0.0,0.0,0.0,8.192970275878906,0.0
335,25.20639395713806,False,0.005930805345997214,0.054685305804014206,0.05595291033387184,0.05595291033387184,2.1554300785064697,0.0,0.0,0.044999998062849045,8.354780197143555,0.0
336,25.347525358200073,False,1.333952248096466,7.683347463607788,0.11017552763223648,0.6795492172241211,1.6509660482406616,0.0,0.0,0.0,8.189595222473145,0.0
337,25.36888027191162,False,0.005947918398305774,0.058042509481310844,0.05595291033387184,0.05595291033387184,2.1606483459472656,0.0,0.0,0.03999999910593033,8.349245071411133,0.0
338,25.511077165603638,False,1.3416258990764618,7.812196612358093,0.11083566397428513,0.6898354291915894,1.6506518125534058,0.0,0.0,0.0,8.186120986938477,0.0
339,25.532453536987305,False,0.006008594646118581,0.05571469198912382,0.05595291033387184,0.05595291033387184,2.158421754837036,0.0,0.0,0.044999998062849045,8.348872184753418,0.0
340,25.67474102973938,False,1.3309720158576965,7.592896819114685,0.10991065949201584,0.6714349389076233,1.6506928205490112,0.0,0.0,0.0,8.182631492614746,0.0
341,25.696237564086914,False,0.005930771003477275,0.0562975974753499,0.05595291033387184,0.05595291033387184,2.154569625854492,0.0,0.0,0.044999998062849045,8.342066764831543,0.0
342,25.837958812713623,False,1.3361755013465881,7.655762434005737,0.11010818183422089,0.6772406101226807,1.6508567333221436,0.0,0.0,0.0,8.179060935974121,0.0
343,25.859237909317017,False,0.005894392961636186,0.05365475080907345,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.03999999910593033,8.337518692016602,0.0
344,26.001879692077637,False,1.335713416337967,7.677109241485596,0.11003845185041428,0.6795492172241211,1.6514441967010498,0.0,0.0,0.0,8.175634384155273,0.0
345,26.02372646331787,False,0.006008908967487514,0.05564106162637472,0.05595291033387184,0.05595291033387184,2.1581759452819824,0.0,0.0,0.044999998062849045,8.334066390991211,0.0
346,26.167468547821045,False,1.3355503976345062,7.591902017593384,0.11005319654941559,0.6714349389076233,1.6517173051834106,0.0,0.0,0.0,8.172581672668457,0.0
347,26.189050436019897,False,0.005911048501729965,0.05385408643633127,0.05595291033387184,0.05595291033387184,2.158585786819458,0.0,0.0,0.03999999910593033,8.334188461303711,0.0
348,26.332767486572266,False,1.3248945772647858,7.454201579093933,0.1090124100446701,0.6596733331680298,1.6513621807098389,0.0,0.0,0.0,8.170073509216309,0.0
349,26.354105472564697,False,0.0058790703769773245,0.061325421556830406,0.05595291033387184,0.05595291033387184,2.150211811065674,0.0,0.0,0.044999998062849045,8.327467918395996,0.0
350,26.49771761894226,False,1.3312892615795135,7.582065463066101,0.10965445637702942,0.6714349389076233,1.6513621807098389,0.0,0.0,0.0,8.165735244750977,0.0
351,26.519070148468018,False,0.005932596395723522,0.053736488334834576,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.03999999910593033,8.329122543334961,0.0
352,26.66341233253479,False,1.3293208181858063,7.5081706047058105,0.10943766683340073,0.6643998026847839,1.6521817445755005,0.0,0.0,0.0,8.16341781616211,0.0
353,26.685102701187134,False,0.0059457519091665745,0.05488524213433266,0.05595291033387184,0.05595291033387184,2.15570330619812,0.0,0.0,0.044999998062849045,8.321393966674805,0.0
354,26.828630208969116,False,1.3275393843650818,7.4039483070373535,0.10917135328054428,0.6561079621315002,1.6520861387252808,0.0,0.0,0.0,8.159597396850586,0.0
355,26.849896669387817,False,0.005892682820558548,0.05722647998481989,0.05595291033387184,0.05595291033387184,2.1529712677001953,0.0,0.0,0.044999998062849045,8.31873893737793,0.0
356,26.994415521621704,False,1.325715184211731,7.4050986766815186,0.10894807428121567,0.6561079621315002,1.6517173051834106,0.0,0.0,0.0,8.156407356262207,0.0
357,27.01568055152893,False,0.005835255142301321,0.05372551269829273,0.05595291033387184,0.05595291033387184,2.153900146484375,0.0,0.0,0.03999999910593033,8.317439079284668,0.0
358,27.1595516204834,False,1.324286311864853,7.400569319725037,0.10892997682094574,0.6561079621315002,1.6508840322494507,0.0,0.0,0.0,8.15293025970459,0.0
359,27.180806398391724,False,0.005902758566662669,0.05422440357506275,0.05595291033387184,0.05595291033387184,2.1568644046783447,0.0,0.0,0.044999998062849045,8.312274932861328,0.0
360,27.325505256652832,False,1.3272729516029358,7.376583814620972,0.10914668440818787,0.6537173986434937,1.6515671014785767,0.0,0.0,0.0,8.150309562683105,0.0
361,27.347057342529297,False,0.005895012873224914,0.056909522973001,0.05595291033387184,0.05595291033387184,2.1528892517089844,0.0,0.0,0.044999998062849045,8.307262420654297,0.0
362,27.488577604293823,False,1.3168339431285858,7.462478876113892,0.10958880931138992,0.6608617901802063,1.6514441967010498,0.0,0.0,0.0,8.146844863891602,0.0
363,27.509843826293945,False,0.0058708625147119164,0.0540976831689477,0.05595291033387184,0.05595291033387184,2.1536269187927246,0.0,0.0,0.03999999910593033,8.306920051574707,0.0
364,27.65188765525818,False,1.3139821588993073,7.419573664665222,0.10924491286277771,0.6572964191436768,1.651648998260498,0.0,0.0,0.0,8.143956184387207,0.0
365,27.673412322998047,False,0.005813284078612924,0.05398282315582037,0.05595291033387184,0.05595291033387184,2.1540367603302,0.0,0.0,0.03999999910593033,8.302776336669922,0.0
366,27.815383911132812,False,1.3052062690258026,7.279922962188721,0.10838989913463593,0.6452752947807312,1.6507338285446167,0.0,0.0,0.0,8.141380310058594,0.0
367,27.83695340156555,False,0.005821636877954006,0.06193388253450394,0.05595291033387184,0.05595291033387184,2.1520423889160156,0.0,0.0,0.03999999910593033,8.299027442932129,0.0
368,27.97987389564514,False,1.3157781958580017,7.482232451438904,0.10925386101007462,0.6632250547409058,1.6514850854873657,0.0,0.0,0.0,8.137446403503418,0.0
369,28.00132131576538,False,0.005866048741154373,0.05445535760372877,0.05595291033387184,0.05595291033387184,2.152616024017334,0.0,0.0,0.03999999910593033,8.295478820800781,0.0
370,28.143441915512085,False,1.3152247667312622,7.437814474105835,0.10909873992204666,0.6596733331680298,1.6515398025512695,0.0,0.0,0.0,8.134198188781738,0.0
371,28.164835214614868,False,0.005833687027916312,0.057982332073152065,0.05595291033387184,0.05595291033387184,2.154651403427124,0.0,0.0,0.03999999910593033,8.292327880859375,0.0
372,28.306803941726685,False,1.310664564371109,7.3424530029296875,0.10875211656093597,0.6513131856918335,1.6506245136260986,0.0,0.0,0.0,8.131437301635742,0.0
373,28.328166961669922,False,0.005797351477667689,0.055670770816504955,0.05595291033387184,0.05595291033387184,2.152862071990967,0.0,0.0,0.03999999910593033,8.29047966003418,0.0
374,28.469829320907593,False,1.3191726803779602,7.512057423591614,0.10943547636270523,0.6655882596969604,1.6510616540908813,0.0,0.0,0.0,8.1281156539917,0.0
375,28.491267442703247,False,0.0058699119836091995,0.05598710384219885,0.05595291033387184,0.05595291033387184,2.156686782836914,0.0,0.0,0.044999998062849045,8.286864280700684,0.0
376,28.63473153114319,False,1.3241936266422272,7.5398313999176025,0.10983306914567947,0.6679242253303528,1.6513075828552246,0.0,0.0,0.0,8.125566482543945,0.0
377,28.65623140335083,False,0.005872893380001187,0.05575546529144049,0.05595291033387184,0.05595291033387184,2.1587769985198975,0.0,0.0,0.044999998062849045,8.286056518554688,0.0
378,28.797855377197266,False,1.3249631226062775,7.56552517414093,0.10990586876869202,0.6702737808227539,1.651389479637146,0.0,0.0,0.0,8.122308731079102,0.0
379,28.819684505462646,False,0.005984476301819086,0.059833237901329994,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.044999998062849045,8.281009674072266,0.0
380,28.961918115615845,False,1.321556270122528,7.540673613548279,0.1095091700553894,0.6679242253303528,1.6511709690093994,0.0,0.0,0.0,8.118996620178223,0.0
381,28.983299493789673,False,0.005926290177740157,0.060309767723083496,0.05595291033387184,0.05595291033387184,2.150580644607544,0.0,0.0,0.03999999910593033,8.275367736816406,0.0
382,29.12532877922058,False,1.3248838484287262,7.578733563423157,0.10984746366739273,0.6702737808227539,1.6511435508728027,0.0,0.0,0.0,8.11484146118164,0.0
383,29.14658808708191,False,0.005936842644587159,0.06071018986403942,0.05595291033387184,0.05595291033387184,2.158216953277588,0.0,0.0,0.04999999701976776,8.274384498596191,0.0
384,29.28813934326172,False,1.3262106478214264,7.604832053184509,0.10989432036876678,0.6725960373878479,1.650815725326538,0.0,0.0,0.0,8.112710952758789,0.0
385,29.30952477455139,False,0.005931927007623017,0.05339910741895437,0.05595291033387184,0.05595291033387184,2.155566692352295,0.0,0.0,0.044999998062849045,8.273004531860352,0.0
386,29.452146530151367,False,1.327650099992752,7.51567542552948,0.10995156317949295,0.6655882596969604,1.6508430242538452,0.0,0.0,0.0,8.10932731628418,0.0
387,29.473865270614624,False,0.005885440623387694,0.05332541186362505,0.05595291033387184,0.05595291033387184,2.1591458320617676,0.0,0.0,0.03999999910593033,8.269752502441406,0.0
388,29.615850925445557,False,1.3292990624904633,7.588359713554382,0.11015106737613678,0.6714349389076233,1.650788426399231,0.0,0.0,0.0,8.106850624084473,0.0
389,29.63749647140503,False,0.005896922666579485,0.05406161770224571,0.05595291033387184,0.05595291033387184,2.1592276096343994,0.0,0.0,0.03999999910593033,8.268267631530762,0.0
390,29.779481172561646,False,1.3361532986164093,7.727734446525574,0.11081761866807938,0.682991623878479,1.6510753631591797,0.0,0.0,0.0,8.1033353805542,0.0
391,29.800849676132202,False,0.005911565385758877,0.05352487787604332,0.05595291033387184,0.05595291033387184,2.160470724105835,0.0,0.0,0.044999998062849045,8.266117095947266,0.0
392,29.942946910858154,False,1.3330678641796112,7.65116810798645,0.11051709949970245,0.6772406101226807,1.6517037153244019,0.0,0.0,0.0,8.100560188293457,0.0
393,29.964348793029785,False,0.005999219720251858,0.05458724685013294,0.05595291033387184,0.05595291033387184,2.1566596031188965,0.0,0.0,0.044999998062849045,8.262125968933105,0.0
394,30.10648536682129,False,1.3327758014202118,7.6254236698150635,0.11048076301813126,0.6749182939529419,1.651280164718628,0.0,0.0,0.0,8.096992492675781,0.0
395,30.127720594406128,False,0.005978072294965386,0.05339748691767454,0.05595291033387184,0.05595291033387184,2.1601157188415527,0.0,0.0,0.03999999910593033,8.257704734802246,0.0
396,30.269381999969482,False,1.3341374695301056,7.623535394668579,0.11041764914989471,0.6749182939529419,1.6517720222473145,0.0,0.0,0.0,8.09469223022461,0.0
397,30.290900945663452,False,0.005926204612478614,0.05319053307175636,0.05595291033387184,0.05595291033387184,2.1567277908325195,0.0,0.0,0.03999999910593033,8.256767272949219,0.0
398,30.43254280090332,False,1.3262148201465607,7.533902525901794,0.10970287770032883,0.6679242253303528,1.6512528657913208,0.0,0.0,0.0,8.091951370239258,0.0
399,30.453905820846558,False,0.005932423518970609,0.05684340372681618,0.05595291033387184,0.05595291033387184,2.15376353263855,0.0,0.0,0.044999998062849045,8.251540184020996,0.0
400,30.596251487731934,False,1.3365060091018677,7.541977763175964,0.11087337136268616,0.6679242253303528,1.6515806913375854,0.0,0.0,0.0,8.092435836791992,0.0
401,30.61984419822693,False,0.005921070114709437,0.05256813019514084,0.05595291033387184,0.05595291033387184,2.1551706790924072,0.0,0.0,0.03999999910593033,8.247797012329102,0.0
402,30.775817394256592,False,1.3307540118694305,7.496345043182373,0.11025420576334,0.6632250547409058,1.650870442390442,0.0,0.0,0.0,8.089383125305176,0.0
403,30.797231435775757,False,0.005868286243639886,0.055173952132463455,0.05595291033387184,0.05595291033387184,2.1535041332244873,0.0,0.0,0.044999998062849045,8.244162559509277,0.0
404,30.938860177993774,False,1.3325606286525726,7.516193985939026,0.11040406674146652,0.6655882596969604,1.6513758897781372,0.0,0.0,0.0,8.086291313171387,0.0
405,30.96045422554016,False,0.005866847932338715,0.058211409486830235,0.05595291033387184,0.05595291033387184,2.1521925926208496,0.0,0.0,0.044999998062849045,8.240707397460938,0.0
406,31.10272765159607,False,1.3314467668533325,7.505012154579163,0.1102963536977768,0.6643998026847839,1.6507611274719238,0.0,0.0,0.0,8.083028793334961,0.0
407,31.124024152755737,False,0.005828923312947154,0.053991214372217655,0.05595291033387184,0.05595291033387184,2.1571786403656006,0.0,0.0,0.03999999910593033,8.239034652709961,0.0
408,31.26652479171753,False,1.327127069234848,7.417781949043274,0.109708271920681,0.6572964191436768,1.6505699157714844,0.0,0.0,0.0,8.080036163330078,0.0
409,31.28812265396118,False,0.0057485466822981834,0.05278125870972872,0.05595291033387184,0.05595291033387184,2.1556077003479004,0.0,0.0,0.03999999910593033,8.233675003051758,0.0
410,31.430303812026978,False,1.3230517506599426,7.374600768089294,0.10924983769655228,0.6537173986434937,1.6507338285446167,0.0,0.0,0.0,8.076943397521973,0.0
411,31.451650857925415,False,0.0058114726562052965,0.05309828091412783,0.05595291033387184,0.05595291033387184,2.155935525894165,0.0,0.0,0.03999999910593033,8.230086326599121,0.0
412,31.593140125274658,False,1.3207125663757324,7.33540415763855,0.10915031284093857,0.6513131856918335,1.6513348817825317,0.0,0.0,0.0,8.074031829833984,0.0
413,31.615215063095093,False,0.005791410803794861,0.05635984241962433,0.05595291033387184,0.05595291033387184,2.154064178466797,0.0,0.0,0.03999999910593033,8.22916030883789,0.0
414,31.757031679153442,False,1.3255298137664795,7.4360644817352295,0.10942460596561432,0.6596733331680298,1.650406002998352,0.0,0.0,0.0,8.071074485778809,0.0
415,31.77849268913269,False,0.005881589604541659,0.0517861545085907,0.05595291033387184,0.05595291033387184,2.156085729598999,0.0,0.0,0.044999998062849045,8.224796295166016,0.0
416,31.920652866363525,False,1.33487269282341,7.515239715576172,0.11014724522829056,0.6655882596969604,1.6504195928573608,0.0,0.0,0.0,8.068025588989258,0.0
417,31.94212031364441,False,0.0059113261522725224,0.05203868728131056,0.05595291033387184,0.05595291033387184,2.156386375427246,0.0,0.0,0.044999998062849045,8.224528312683105,0.0
418,32.08418917655945,False,1.3263291120529175,7.368879914283752,0.10937612503767014,0.6537173986434937,1.6514577865600586,0.0,0.0,0.0,8.065342903137207,0.0
419,32.10554051399231,False,0.005874355556443334,0.05413107108324766,0.05595291033387184,0.05595291033387184,2.157670497894287,0.0,0.0,0.044999998062849045,8.219451904296875,0.0
420,32.25032663345337,False,1.3376055657863617,7.568604350090027,0.11033275723457336,0.6702737808227539,1.6504195928573608,0.0,0.0,0.0,8.062102317810059,0.0
421,32.27207612991333,False,0.005884136771783233,0.051677203737199306,0.05595291033387184,0.05595291033387184,2.157383680343628,0.0,0.0,0.044999998062849045,8.215804100036621,0.0
422,32.41357111930847,False,1.3353466987609863,7.525405287742615,0.11021725088357925,0.6667630672454834,1.6510889530181885,0.0,0.0,0.0,8.059304237365723,0.0
423,32.43722867965698,False,0.0058769527822732925,0.0497977202758193,0.05595291033387184,0.05595291033387184,2.1609625816345215,0.0,0.0,0.03999999910593033,8.21556282043457,0.0
424,32.59349608421326,False,1.3386183977127075,7.640087008476257,0.1104876697063446,0.6760794520378113,1.6521271467208862,0.0,0.0,0.0,8.056741714477539,0.0
425,32.615095376968384,False,0.005911854677833617,0.054231719113886356,0.05595291033387184,0.05595291033387184,2.1571922302246094,0.0,0.0,0.044999998062849045,8.21246337890625,0.0
426,32.7569694519043,False,1.3400469720363617,7.626276612281799,0.11062119156122208,0.6749182939529419,1.6523183584213257,0.0,0.0,0.0,8.053335189819336,0.0
427,32.77844977378845,False,0.005923531134612858,0.053231362253427505,0.05595291033387184,0.05595291033387184,2.1564955711364746,0.0,0.0,0.044999998062849045,8.206764221191406,0.0
428,32.92019033432007,False,1.3371610641479492,7.521212697029114,0.11037653684616089,0.6667630672454834,1.651881217956543,0.0,0.0,0.0,8.050517082214355,0.0
429,32.94200038909912,False,0.005973735824227333,0.0581881171092391,0.05595291033387184,0.05595291033387184,2.1519877910614014,0.0,0.0,0.03999999910593033,8.206284523010254,0.0
430,33.083316802978516,False,1.332450658082962,7.461990118026733,0.10967370867729187,0.6620502471923828,1.6511026620864868,0.0,0.0,0.0,8.047162055969238,0.0
431,33.10472106933594,False,0.005845755222253501,0.055990940891206264,0.05595291033387184,0.05595291033387184,2.152534246444702,0.0,0.0,0.03999999910593033,8.202174186706543,0.0
432,33.247153520584106,False,1.3202403485774994,7.273686528205872,0.10870341211557388,0.6452752947807312,1.6511435508728027,0.0,0.0,0.0,8.044331550598145,0.0
433,33.26847696304321,False,0.005733919097110629,0.04892162512987852,0.05595291033387184,0.05595291033387184,2.159856081008911,0.0,0.0,0.03999999910593033,8.19770336151123,0.0
434,33.41182780265808,False,1.318238377571106,7.29095458984375,0.10845594853162766,0.6464910507202148,1.6514167785644531,0.0,0.0,0.0,8.041614532470703,0.0
435,33.43313646316528,False,0.0057508226018399,0.05122124683111906,0.05595291033387184,0.05595291033387184,2.1591458320617676,0.0,0.0,0.03999999910593033,8.197551727294922,0.0
436,33.57715201377869,False,1.3279210031032562,7.435344457626343,0.10939899832010269,0.6584848761558533,1.651990532875061,0.0,0.0,0.0,8.03892707824707,0.0
437,33.59865736961365,False,0.005774995079264045,0.05394962150603533,0.05595291033387184,0.05595291033387184,2.157069444656372,0.0,0.0,0.03999999910593033,8.192298889160156,0.0
438,33.742284059524536,False,1.3328634202480316,7.468234896659851,0.10975423455238342,0.6620502471923828,1.6521681547164917,0.0,0.0,0.0,8.035599708557129,0.0
439,33.7636022567749,False,0.00591217540204525,0.05176230799406767,0.05595291033387184,0.05595291033387184,2.162656545639038,0.0,0.0,0.044999998062849045,8.1932954788208,0.0
440,33.90794777870178,False,1.333671510219574,7.456856369972229,0.1098572388291359,0.6608617901802063,1.6517447233200073,0.0,0.0,0.0,8.032988548278809,0.0
441,33.9294319152832,False,0.005785275716334581,0.050813439302146435,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.044999998062849045,8.188765525817871,0.0
442,34.07299327850342,False,1.3348233699798584,7.509200572967529,0.11004295945167542,0.6655882596969604,1.6516081094741821,0.0,0.0,0.0,8.030780792236328,0.0
443,34.094356536865234,False,0.0058490014635026455,0.05425349809229374,0.05595291033387184,0.05595291033387184,2.1567416191101074,0.0,0.0,0.044999998062849045,8.184721946716309,0.0
444,34.238996267318726,False,1.334482580423355,7.525414228439331,0.10992813855409622,0.6667630672454834,1.6513075828552246,0.0,0.0,0.0,8.02733039855957,0.0
445,34.26048183441162,False,0.005848218570463359,0.05146440118551254,0.05595291033387184,0.05595291033387184,2.1577115058898926,0.0,0.0,0.03999999910593033,8.182640075683594,0.0
446,34.40336513519287,False,1.333838701248169,7.5235772132873535,0.10978832095861435,0.6667630672454834,1.651280164718628,0.0,0.0,0.0,8.024517059326172,0.0
447,34.424747705459595,False,0.005894758505746722,0.05257987882941961,0.05595291033387184,0.05595291033387184,2.1564409732818604,0.0,0.0,0.044999998062849045,8.179862976074219,0.0
448,34.56898760795593,False,1.334923654794693,7.5135111808776855,0.1098565012216568,0.6655882596969604,1.6520588397979736,0.0,0.0,0.0,8.02196216583252,0.0
449,34.59053897857666,False,0.005931897321715951,0.057626748457551,0.05595291033387184,0.05595291033387184,2.152397632598877,0.0,0.0,0.044999998062849045,8.176270484924316,0.0
450,34.73241090774536,False,1.3311612606048584,7.471623420715332,0.10956573486328125,0.6620502471923828,1.6526188850402832,0.0,0.0,0.0,8.019033432006836,0.0
451,34.75385928153992,False,0.005936792585998774,0.051719495095312595,0.05595291033387184,0.05595291033387184,2.1559901237487793,0.0,0.0,0.044999998062849045,8.174234390258789,0.0
452,34.89600849151611,False,1.3429372012615204,7.6275330781936646,0.11053328961133957,0.6749182939529419,1.6524276733398438,0.0,0.0,0.0,8.015912055969238,0.0
453,34.9175705909729,False,0.005947111640125513,0.05188204348087311,0.05595291033387184,0.05595291033387184,2.1566321849823,0.0,0.0,0.03999999910593033,8.172728538513184,0.0
454,35.05925941467285,False,1.3441947102546692,7.614070773124695,0.1106787770986557,0.6737571954727173,1.651963233947754,0.0,0.0,0.0,8.013142585754395,0.0
455,35.08135509490967,False,0.005942481802776456,0.05521180108189583,0.05595291033387184,0.05595291033387184,2.1593916416168213,0.0,0.0,0.03999999910593033,8.168869018554688,0.0
456,35.223095417022705,False,1.3416078686714172,7.618843913078308,0.11045951396226883,0.6749182939529419,1.6515533924102783,0.0,0.0,0.0,8.01021957397461,0.0
457,35.24454092979431,False,0.005941798444837332,0.05248358007520437,0.05595291033387184,0.05595291033387184,2.1578617095947266,0.0,0.0,0.044999998062849045,8.168479919433594,0.0
458,35.386255979537964,False,1.334495097398758,7.599436044692993,0.10973259061574936,0.6725960373878479,1.6525369882583618,0.0,0.0,0.0,8.008771896362305,0.0
459,35.40781283378601,False,0.00593733333516866,0.053668152540922165,0.05595291033387184,0.05595291033387184,2.156154155731201,0.0,0.0,0.044999998062849045,8.163216590881348,0.0
460,35.54978108406067,False,1.339629888534546,7.523893713951111,0.11025721579790115,0.6667630672454834,1.6517993211746216,0.0,0.0,0.0,8.004118919372559,0.0
461,35.57125282287598,False,0.005899686366319656,0.04894318990409374,0.05595291033387184,0.05595291033387184,2.1628341674804688,0.0,0.0,0.03999999910593033,8.161462783813477,0.0
462,35.71301770210266,False,1.3411106169223785,7.601836919784546,0.11036479473114014,0.6737571954727173,1.6515398025512695,0.0,0.0,0.0,8.001849174499512,0.0
463,35.7346134185791,False,0.005904990830458701,0.056326715275645256,0.05595291033387184,0.05595291033387184,2.1558127403259277,0.0,0.0,0.044999998062849045,8.156745910644531,0.0
464,35.87630271911621,False,1.331108957529068,7.419262528419495,0.10947160422801971,0.6584848761558533,1.6513758897781372,0.0,0.0,0.0,7.998265266418457,0.0
465,35.89781355857849,False,0.005795242032036185,0.05329242907464504,0.05595291033387184,0.05595291033387184,2.1566460132598877,0.0,0.0,0.03999999910593033,8.152854919433594,0.0
466,36.039470195770264,False,1.322651207447052,7.42480993270874,0.10844571143388748,0.6584848761558533,1.6517720222473145,0.0,0.0,0.0,7.997137069702148,0.0
467,36.06120204925537,False,0.0057642749743536115,0.054158191196620464,0.05595291033387184,0.05595291033387184,2.1539275646209717,0.0,0.0,0.044999998062849045,8.151629447937012,0.0
468,36.20292091369629,False,1.3290049135684967,7.474120259284973,0.10906876623630524,0.6632250547409058,1.6526871919631958,0.0,0.0,0.0,7.994350433349609,0.0
469,36.22451162338257,False,0.005819593206979334,0.05180607549846172,0.05595291033387184,0.05595291033387184,2.161290407180786,0.0,0.0,0.03999999910593033,8.148902893066406,0.0
470,36.3667995929718,False,1.3308247923851013,7.523986101150513,0.10919956117868423,0.6667630672454834,1.6518266201019287,0.0,0.0,0.0,7.991996765136719,0.0
471,36.388160705566406,False,0.005881403340026736,0.05552505608648062,0.05595291033387184,0.05595291033387184,2.1537089347839355,0.0,0.0,0.03999999910593033,8.147370338439941,0.0
472,36.52968740463257,False,1.3319845497608185,7.552433013916016,0.10922995954751968,0.669098973274231,1.651990532875061,0.0,0.0,0.0,7.988832950592041,0.0
473,36.55131506919861,False,0.00594997254665941,0.05605264566838741,0.05595291033387184,0.05595291033387184,2.1526434421539307,0.0,0.0,0.044999998062849045,8.14379596710205,0.0
474,36.69339442253113,False,1.3410080969333649,7.642512917518616,0.11002642661333084,0.6772406101226807,1.652222752571106,0.0,0.0,0.0,7.985761642456055,0.0
475,36.71482968330383,False,0.005998394335620105,0.05411022808402777,0.05595291033387184,0.05595291033387184,2.1548564434051514,0.0,0.0,0.044999998062849045,8.140832901000977,0.0
476,36.856924057006836,False,1.343555748462677,7.6249271631240845,0.11023474484682083,0.6760794520378113,1.6527009010314941,0.0,0.0,0.0,7.9825544357299805,0.0
477,36.878390312194824,False,0.005954883527010679,0.05378820467740297,0.05595291033387184,0.05595291033387184,2.152315616607666,0.0,0.0,0.044999998062849045,8.14100456237793,0.0
478,37.020546197891235,False,1.3464412093162537,7.697591185569763,0.11034901440143585,0.6818441152572632,1.6516081094741821,0.0,0.0,0.0,7.980232238769531,0.0
479,37.04187083244324,False,0.005972550134174526,0.05584564991295338,0.05595291033387184,0.05595291033387184,2.1540913581848145,0.0,0.0,0.044999998062849045,8.134761810302734,0.0
480,37.18385934829712,False,1.3492903113365173,7.742427587509155,0.11058513075113297,0.6852865219116211,1.6515533924102783,0.0,0.0,0.0,7.977426528930664,0.0
481,37.20555639266968,False,0.005977184628136456,0.049788434989750385,0.05595291033387184,0.05595291033387184,2.158886194229126,0.0,0.0,0.044999998062849045,8.132747650146484,0.0
482,37.34700322151184,False,1.3473691046237946,7.700629234313965,0.1104232594370842,0.6818441152572632,1.6518949270248413,0.0,0.0,0.0,7.975552082061768,0.0
483,37.36850547790527,False,0.006049079820513725,0.05409435834735632,0.05595291033387184,0.05595291033387184,2.156154155731201,0.0,0.0,0.044999998062849045,8.132278442382812,0.0
484,37.51027297973633,False,1.3491462171077728,7.694330215454102,0.11048001796007156,0.6806966662406921,1.6516081094741821,0.0,0.0,0.0,7.972433090209961,0.0
485,37.53170657157898,False,0.006039637955836952,0.05231627728790045,0.05595291033387184,0.05595291033387184,2.1579298973083496,0.0,0.0,0.03999999910593033,8.129375457763672,0.0
486,37.67417502403259,False,1.356484293937683,7.783995270729065,0.11107239127159119,0.6898354291915894,1.6516900062561035,0.0,0.0,0.0,7.969432830810547,0.0
487,37.695563077926636,False,0.00600997474975884,0.051791220903396606,0.05595291033387184,0.05595291033387184,2.1602659225463867,0.0,0.0,0.03999999910593033,8.125913619995117,0.0
488,37.83767580986023,False,1.3487258553504944,7.639722228050232,0.1104041263461113,0.6772406101226807,1.6520315408706665,0.0,0.0,0.0,7.966777324676514,0.0
489,37.85928988456726,False,0.006029632641002536,0.054458496160805225,0.05595291033387184,0.05595291033387184,2.1567962169647217,0.0,0.0,0.03999999910593033,8.123688697814941,0.0
490,38.0013427734375,False,1.345030814409256,7.5910621881484985,0.11004622280597687,0.6725960373878479,1.6518676280975342,0.0,0.0,0.0,7.963977813720703,0.0
491,38.02265954017639,False,0.005955019732937217,0.05467534065246582,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.044999998062849045,8.116106033325195,0.0
492,38.16449999809265,False,1.3493281602859497,7.623980641365051,0.11045262962579727,0.6760794520378113,1.6529468297958374,0.0,0.0,0.0,7.960583686828613,0.0
493,38.185895681381226,False,0.006011406658217311,0.05299427080899477,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.044999998062849045,8.114286422729492,0.0
494,38.327664852142334,False,1.3484905660152435,7.587227821350098,0.11034245043992996,0.6714349389076233,1.6515671014785767,0.0,0.0,0.0,7.957986831665039,0.0
495,38.34891414642334,False,0.006048082723282278,0.05820299033075571,0.05595291033387184,0.05595291033387184,2.1516189575195312,0.0,0.0,0.044999998062849045,8.114152908325195,0.0
496,38.491278648376465,False,1.3511495292186737,7.604921460151672,0.11056183278560638,0.6737571954727173,1.652441382408142,0.0,0.0,0.0,7.954958915710449,0.0
497,38.5126793384552,False,0.006039323634468019,0.054606711491942406,0.05595291033387184,0.05595291033387184,2.155184268951416,0.0,0.0,0.044999998062849045,8.111093521118164,0.0
498,38.654300689697266,False,1.3536307215690613,7.664155960083008,0.11072953045368195,0.6783880591392517,1.6509523391723633,0.0,0.0,0.0,7.952129364013672,0.0
499,38.676055908203125,False,0.006068171933293343,0.05162993911653757,0.05595291033387184,0.05595291033387184,2.157970905303955,0.0,0.0,0.044999998062849045,8.110858917236328,0.0
500,38.81841564178467,False,1.3562971353530884,7.709134817123413,0.11082077026367188,0.682991623878479,1.6509796380996704,0.0,0.0,0.0,7.9493913650512695,0.0
501,38.83992314338684,False,0.006061496678739786,0.052386377938091755,0.05595291033387184,0.05595291033387184,2.1565775871276855,0.0,0.0,0.044999998062849045,8.106529235839844,0.0
502,38.982396841049194,False,1.3548429310321808,7.603787183761597,0.11062057316303253,0.6737571954727173,1.6516081094741821,0.0,0.0,0.0,7.946741104125977,0.0
503,39.00391697883606,False,0.006035667611286044,0.05104410462081432,0.05595291033387184,0.05595291033387184,2.1589407920837402,0.0,0.0,0.044999998062849045,8.102580070495605,0.0
504,39.146143674850464,False,1.3583634793758392,7.680993676185608,0.11090143769979477,0.6795492172241211,1.653165340423584,0.0,0.0,0.0,7.944704055786133,0.0
505,39.16860222816467,False,0.006047491915524006,0.06018910091370344,0.05595291033387184,0.05595291033387184,2.1542553901672363,0.0,0.0,0.044999998062849045,8.099696159362793,0.0
506,39.31443524360657,False,1.3577285408973694,7.7009499073028564,0.11095745116472244,0.682991623878479,1.6520861387252808,0.0,0.0,0.0,7.941361427307129,0.0
507,39.33822536468506,False,0.00605971144977957,0.05125742871314287,0.05595291033387184,0.05595291033387184,2.1582577228546143,0.0,0.0,0.044999998062849045,8.097038269042969,0.0
508,39.495949268341064,False,1.3617698848247528,7.773528099060059,0.111297108232975,0.6898354291915894,1.651621699333191,0.0,0.0,0.0,7.939239501953125,0.0
509,39.51744341850281,False,0.006038242718204856,0.050438111647963524,0.05595291033387184,0.05595291033387184,2.163858652114868,0.0,0.0,0.044999998062849045,8.097648620605469,0.0
510,39.661264419555664,False,1.3587760925292969,7.706778645515442,0.11110319942235947,0.682991623878479,1.6522637605667114,0.0,0.0,0.0,7.937480926513672,0.0
511,39.682602405548096,False,0.006080184830352664,0.05752753000706434,0.05595291033387184,0.05595291033387184,2.154364585876465,0.0,0.0,0.044999998062849045,8.090124130249023,0.0
512,39.82664251327515,False,1.359259933233261,7.732693552970886,0.11112293601036072,0.68413907289505,1.6524549722671509,0.0,0.0,0.0,7.9341840744018555,0.0
513,39.84822702407837,False,0.00606040412094444,0.05393677856773138,0.05595291033387184,0.05595291033387184,2.1546106338500977,0.0,0.0,0.03999999910593033,8.088069915771484,0.0
514,39.99181914329529,False,1.3573694229125977,7.671881914138794,0.11095341295003891,0.6795492172241211,1.6520178318023682,0.0,0.0,0.0,7.931782245635986,0.0
515,40.0132896900177,False,0.006022632005624473,0.055303871631622314,0.05595291033387184,0.05595291033387184,2.15283465385437,0.0,0.0,0.03999999910593033,8.087855339050293,0.0
516,40.15747785568237,False,1.3519738614559174,7.592064142227173,0.11046969890594482,0.6725960373878479,1.6523183584213257,0.0,0.0,0.0,7.929102897644043,0.0
517,40.17906332015991,False,0.00606279238127172,0.055351643823087215,0.05595291033387184,0.05595291033387184,2.1545968055725098,0.0,0.0,0.03999999910593033,8.085803031921387,0.0
518,40.32364630699158,False,1.3445059955120087,7.426773905754089,0.10964400321245193,0.6596733331680298,1.6523183584213257,0.0,0.0,0.0,7.926215171813965,0.0
519,40.345062255859375,False,0.005958264227956533,0.051827230490744114,0.05595291033387184,0.05595291033387184,2.156099557876587,0.0,0.0,0.044999998062849045,8.08315658569336,0.0
520,40.48984909057617,False,1.3544824719429016,7.578558921813965,0.1106015145778656,0.6714349389076233,1.6519359350204468,0.0,0.0,0.0,7.923465728759766,0.0
521,40.51130509376526,False,0.006047266069799662,0.055286712013185024,0.05595291033387184,0.05595291033387184,2.1582441329956055,0.0,0.0,0.044999998062849045,8.076436042785645,0.0
522,40.66633057594299,False,1.3560891151428223,7.591684460639954,0.11072036623954773,0.6725960373878479,1.651990532875061,0.0,0.0,0.0,7.9207844734191895,0.0
523,40.68789625167847,False,0.006084198248572648,0.051149954088032246,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.044999998062849045,8.074272155761719,0.0
524,40.83232927322388,False,1.3607743382453918,7.692604660987854,0.11116891354322433,0.6818441152572632,1.651648998260498,0.0,0.0,0.0,7.91826057434082,0.0
525,40.85374665260315,False,0.006085812347009778,0.05521077197045088,0.05595291033387184,0.05595291033387184,2.1545557975769043,0.0,0.0,0.044999998062849045,8.073090553283691,0.0
526,40.997596740722656,False,1.3595819473266602,7.622906565666199,0.11106351763010025,0.6760794520378113,1.6514577865600586,0.0,0.0,0.0,7.91536283493042,0.0
527,41.01887321472168,False,0.0060936156660318375,0.05170227959752083,0.05595291033387184,0.05595291033387184,2.159938097000122,0.0,0.0,0.044999998062849045,8.070850372314453,0.0
528,41.16137146949768,False,1.3525775074958801,7.536538243293762,0.11026602238416672,0.669098973274231,1.6503649950027466,0.0,0.0,0.0,7.913571834564209,0.0
529,41.18273377418518,False,0.005958662950433791,0.05511560942977667,0.05595291033387184,0.05595291033387184,2.1566321849823,0.0,0.0,0.03999999910593033,8.066405296325684,0.0
530,41.32536768913269,False,1.3467393815517426,7.434718608856201,0.1096142828464508,0.6596733331680298,1.6511435508728027,0.0,0.0,0.0,7.911013603210449,0.0
531,41.34670567512512,False,0.005954518564976752,0.05255051422864199,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.044999998062849045,8.061355590820312,0.0
532,41.49014973640442,False,1.3484810292720795,7.475650310516357,0.10992629826068878,0.6667630672454834,1.651157259941101,0.0,0.0,0.0,7.90797758102417,0.0
533,41.51160287857056,False,0.005978620029054582,0.05277594085782766,0.05595291033387184,0.05595291033387184,2.1547608375549316,0.0,0.0,0.044999998062849045,8.061717987060547,0.0
534,41.654077768325806,False,1.351797878742218,7.5363874435424805,0.1102781817317009,0.6702737808227539,1.651280164718628,0.0,0.0,0.0,7.905828952789307,0.0
535,41.6754469871521,False,0.006073173135519028,0.052892942912876606,0.05595291033387184,0.05595291033387184,2.158271551132202,0.0,0.0,0.044999998062849045,8.060667037963867,0.0
536,41.817893743515015,False,1.3520477712154388,7.534512877464294,0.1100640669465065,0.6679242253303528,1.6511845588684082,0.0,0.0,0.0,7.904171943664551,0.0
537,41.83934235572815,False,0.005984712624922395,0.05391783080995083,0.05595291033387184,0.05595291033387184,2.1546924114227295,0.0,0.0,0.04999999701976776,8.060050010681152,0.0
538,41.98120450973511,False,1.3573913276195526,7.569555640220642,0.11061123013496399,0.6725960373878479,1.6525232791900635,0.0,0.0,0.0,7.901579856872559,0.0
539,42.00300574302673,False,0.006068074726499617,0.05237529054284096,0.05595291033387184,0.05595291033387184,2.1593780517578125,0.0,0.0,0.044999998062849045,8.0560302734375,0.0
540,42.14555096626282,False,1.3632504642009735,7.645949721336365,0.11111044883728027,0.6783880591392517,1.6533429622650146,0.0,0.0,0.0,7.899642467498779,0.0
541,42.167027950286865,False,0.006080142920836806,0.053826761431992054,0.05595291033387184,0.05595291033387184,2.1593642234802246,0.0,0.0,0.044999998062849045,8.051833152770996,0.0
542,42.30899906158447,False,1.3563810288906097,7.544512748718262,0.11045617610216141,0.669098973274231,1.6531790494918823,0.0,0.0,0.0,7.897027969360352,0.0
543,42.33048224449158,False,0.006005423492752016,0.053800810128450394,0.05595291033387184,0.05595291033387184,2.1577796936035156,0.0,0.0,0.044999998062849045,8.0573091506958,0.0
544,42.473310708999634,False,1.3540302217006683,7.47721791267395,0.11018966138362885,0.6643998026847839,1.652072548866272,0.0,0.0,0.0,7.894839763641357,0.0
545,42.494680643081665,False,0.006095197168178856,0.054586539044976234,0.05595291033387184,0.05595291033387184,2.1603479385375977,0.0,0.0,0.044999998062849045,8.052955627441406,0.0
546,42.636937379837036,False,1.3511329889297485,7.435740232467651,0.10992391407489777,0.6620502471923828,1.6529604196548462,0.0,0.0,0.0,7.89224910736084,0.0
547,42.659040689468384,False,0.005938166286796331,0.05658154375851154,0.05595291033387184,0.05595291033387184,2.1530258655548096,0.0,0.0,0.03999999910593033,8.047019004821777,0.0
548,42.80134105682373,False,1.3448838889598846,7.4326395988464355,0.10929183661937714,0.6608617901802063,1.6507611274719238,0.0,0.0,0.0,7.889613151550293,0.0
549,42.82488942146301,False,0.005922289565205574,0.0547924917191267,0.05595291033387184,0.05595291033387184,2.152984857559204,0.0,0.0,0.044999998062849045,8.044374465942383,0.0
550,42.96823525428772,False,1.343090683221817,7.361089587211609,0.10912060737609863,0.6537173986434937,1.6514441967010498,0.0,0.0,0.0,7.886956214904785,0.0
551,42.989919900894165,False,0.005952512728981674,0.05422185640782118,0.05595291033387184,0.05595291033387184,2.1629433631896973,0.0,0.0,0.03999999910593033,8.043079376220703,0.0
552,43.13225030899048,False,1.3477075099945068,7.481282353401184,0.10950944572687149,0.6632250547409058,1.651239275932312,0.0,0.0,0.0,7.8852152824401855,0.0
553,43.15381979942322,False,0.006010266370140016,0.05255824886262417,0.05595291033387184,0.05595291033387184,2.1606757640838623,0.0,0.0,0.044999998062849045,8.039172172546387,0.0
554,43.296098947525024,False,1.351931244134903,7.532735466957092,0.10993741452693939,0.669098973274231,1.6520178318023682,0.0,0.0,0.0,7.882495880126953,0.0
555,43.317972898483276,False,0.006004362367093563,0.054316152818500996,0.05595291033387184,0.05595291033387184,2.158066511154175,0.0,0.0,0.044999998062849045,8.0377836227417,0.0
556,43.4597270488739,False,1.346752941608429,7.433786392211914,0.10946512222290039,0.6608617901802063,1.652823805809021,0.0,0.0,0.0,7.880034446716309,0.0
557,43.48132801055908,False,0.0059476651949808,0.05884902086108923,0.05595291033387184,0.05595291033387184,2.152998685836792,0.0,0.0,0.044999998062849045,8.0364990234375,0.0
558,43.62346315383911,False,1.3528750836849213,7.629119157791138,0.11015154421329498,0.6772406101226807,1.6513075828552246,0.0,0.0,0.0,7.877166748046875,0.0
559,43.64494252204895,False,0.005973415682092309,0.05400214809924364,0.05595291033387184,0.05595291033387184,2.1569464206695557,0.0,0.0,0.044999998062849045,8.032179832458496,0.0
560,43.78704619407654,False,1.3528293371200562,7.608892321586609,0.11014185845851898,0.6760794520378113,1.6508567333221436,0.0,0.0,0.0,7.8752946853637695,0.0
561,43.80867862701416,False,0.006033999961800873,0.05311052314937115,0.05595291033387184,0.05595291033387184,2.1571240425109863,0.0,0.0,0.044999998062849045,8.032876968383789,0.0
562,43.95099997520447,False,1.3566549122333527,7.604843378067017,0.11055828630924225,0.6772406101226807,1.6520861387252808,0.0,0.0,0.0,7.873126983642578,0.0
563,43.97237300872803,False,0.006068929797038436,0.05429483484476805,0.05595291033387184,0.05595291033387184,2.1627931594848633,0.0,0.0,0.044999998062849045,8.03011703491211,0.0
564,44.11503458023071,False,1.360146403312683,7.650638818740845,0.11089159548282623,0.6818441152572632,1.6515398025512695,0.0,0.0,0.0,7.871105194091797,0.0
565,44.13650703430176,False,0.006124855717644095,0.05562669597566128,0.05595291033387184,0.05595291033387184,2.1660852432250977,0.0,0.0,0.044999998062849045,8.031515121459961,0.0
566,44.2789409160614,False,1.362588256597519,7.642927765846252,0.11100061982870102,0.6772406101226807,1.6510889530181885,0.0,0.0,0.0,7.869193077087402,0.0
567,44.30036497116089,False,0.006087482324801385,0.05462849512696266,0.05595291033387184,0.05595291033387184,2.159268617630005,0.0,0.0,0.044999998062849045,8.02583122253418,0.0
568,44.442615032196045,False,1.3616017997264862,7.648636698722839,0.1110047772526741,0.6795492172241211,1.6511435508728027,0.0,0.0,0.0,7.866454124450684,0.0
569,44.4640531539917,False,0.006111253169365227,0.05468440242111683,0.05595291033387184,0.05595291033387184,2.1543920040130615,0.0,0.0,0.044999998062849045,8.024088859558105,0.0
570,44.60639429092407,False,1.348714828491211,7.416447997093201,0.10982514172792435,0.6608617901802063,1.6509523391723633,0.0,0.0,0.0,7.864406585693359,0.0
571,44.62776494026184,False,0.005924084689468145,0.05912279710173607,0.05595291033387184,0.05595291033387184,2.1581759452819824,0.0,0.0,0.044999998062849045,8.020040512084961,0.0
572,44.76988434791565,False,1.3482248783111572,7.435383200645447,0.10966633260250092,0.6620502471923828,1.6501463651657104,0.0,0.0,0.0,7.861713409423828,0.0
573,44.791518688201904,False,0.005986835458315909,0.05407561548054218,0.05595291033387184,0.05595291033387184,2.1577115058898926,0.0,0.0,0.044999998062849045,8.017154693603516,0.0
574,44.933823585510254,False,1.352255642414093,7.517373561859131,0.11004186421632767,0.6667630672454834,1.6503922939300537,0.0,0.0,0.0,7.859500885009766,0.0
575,44.955244302749634,False,0.005957933608442545,0.05529891699552536,0.05595291033387184,0.05595291033387184,2.154350996017456,0.0,0.0,0.044999998062849045,8.016107559204102,0.0
576,45.09893846511841,False,1.3586683571338654,7.617713212966919,0.11067016422748566,0.6760794520378113,1.6506108045578003,0.0,0.0,0.0,7.856996536254883,0.0
577,45.12038445472717,False,0.006095039425417781,0.054033189080655575,0.05595291033387184,0.05595291033387184,2.1579983234405518,0.0,0.0,0.044999998062849045,8.008613586425781,0.0
578,45.264225244522095,False,1.3631819188594818,7.650080919265747,0.11112554371356964,0.6783880591392517,1.650679111480713,0.0,0.0,0.0,7.854892730712891,0.0
579,45.28563642501831,False,0.006123755010776222,0.058818100951611996,0.05595291033387184,0.05595291033387184,2.165757417678833,0.0,0.0,0.03999999910593033,8.011301040649414,0.0
580,45.43022656440735,False,1.3617818057537079,7.621702551841736,0.11088716238737106,0.6760794520378113,1.651471495628357,0.0,0.0,0.0,7.853620529174805,0.0
581,45.452157974243164,False,0.00606947171036154,0.05587349645793438,0.05595291033387184,0.05595291033387184,2.1585447788238525,0.0,0.0,0.044999998062849045,8.010534286499023,0.0
582,45.59648895263672,False,1.35800302028656,7.581794261932373,0.11043794453144073,0.6725960373878479,1.651239275932312,0.0,0.0,0.0,7.8510026931762695,0.0
583,45.61777901649475,False,0.0060820841463282704,0.0562609126791358,0.05595291033387184,0.05595291033387184,2.1538455486297607,0.0,0.0,0.044999998062849045,8.006391525268555,0.0
584,45.76183104515076,False,1.367977261543274,7.639206647872925,0.11147449165582657,0.6818441152572632,1.650406002998352,0.0,0.0,0.0,7.848197937011719,0.0
585,45.783522844314575,False,0.006018904969096184,0.05446430295705795,0.05595291033387184,0.05595291033387184,2.1565911769866943,0.0,0.0,0.044999998062849045,8.004415512084961,0.0
586,45.92876577377319,False,1.3643501698970795,7.60283887386322,0.11107594519853592,0.6772406101226807,1.6517583131790161,0.0,0.0,0.0,7.846346378326416,0.0
587,45.95030069351196,False,0.006084910710342228,0.05465727299451828,0.05595291033387184,0.05595291033387184,2.158339738845825,0.0,0.0,0.044999998062849045,8.00510025024414,0.0
588,46.09453248977661,False,1.372426152229309,7.719886302947998,0.11199332028627396,0.6875678300857544,1.6519222259521484,0.0,0.0,0.0,7.84409236907959,0.0
589,46.116511821746826,False,0.006158267497085035,0.05590029060840607,0.05595291033387184,0.05595291033387184,2.1584763526916504,0.0,0.0,0.044999998062849045,7.999852657318115,0.0
590,46.260671854019165,False,1.3686633110046387,7.7431923151016235,0.11169865727424622,0.6887016296386719,1.6505972146987915,0.0,0.0,0.0,7.842092037200928,0.0
591,46.282063007354736,False,0.006077578291296959,0.055917766876518726,0.05595291033387184,0.05595291033387184,2.1639132499694824,0.0,0.0,0.044999998062849045,7.99903678894043,0.0
592,46.426175117492676,False,1.363067477941513,7.622220516204834,0.11115367710590363,0.6783880591392517,1.650788426399231,0.0,0.0,0.0,7.840716361999512,0.0
593,46.44794416427612,False,0.006156328017823398,0.05514266900718212,0.05595291033387184,0.05595291033387184,2.1620280742645264,0.0,0.0,0.044999998062849045,7.99498176574707,0.0
594,46.59334206581116,False,1.3745194673538208,7.771965861320496,0.11211222410202026,0.6909692883491516,1.6519222259521484,0.0,0.0,0.0,7.83829402923584,0.0
595,46.61500358581543,False,0.006132701528258622,0.05688597448170185,0.05595291033387184,0.05595291033387184,2.1553618907928467,0.0,0.0,0.044999998062849045,7.995891571044922,0.0
596,46.75943899154663,False,1.3804319500923157,7.865619659423828,0.11271007359027863,0.6966109871864319,1.6520861387252808,0.0,0.0,0.0,7.836249351501465,0.0
597,46.781195878982544,False,0.006158401956781745,0.056543610990047455,0.05595291033387184,0.05595291033387184,2.1604435443878174,0.0,0.0,0.044999998062849045,7.991449356079102,0.0
598,46.925206661224365,False,1.378294676542282,7.826272249221802,0.11248651146888733,0.695490837097168,1.6534385681152344,0.0,0.0,0.0,7.8340840339660645,0.0
599,46.946643114089966,False,0.00613135052844882,0.05760041996836662,0.05595291033387184,0.05595291033387184,2.158066511154175,0.0,0.0,0.044999998062849045,7.985398292541504,0.0
600,47.09054899215698,False,1.3747748732566833,7.823331356048584,0.11217109113931656,0.6932368874549866,1.6527419090270996,0.0,0.0,0.0,7.832024097442627,0.0
601,47.11213994026184,False,0.0061124516651034355,0.055736154317855835,0.05595291033387184,0.05595291033387184,2.155484676361084,0.0,0.0,0.03999999910593033,7.985780239105225,0.0
602,47.25670886039734,False,1.3670025765895844,7.691325545310974,0.11149457842111588,0.6818441152572632,1.6527419090270996,0.0,0.0,0.0,7.829817771911621,0.0
603,47.278144121170044,False,0.0060698098968714476,0.057029095478355885,0.05595291033387184,0.05595291033387184,2.160539150238037,0.0,0.0,0.044999998062849045,7.9843525886535645,0.0
604,47.42216515541077,False,1.3633397221565247,7.642626166343689,0.11109255254268646,0.6783880591392517,1.6517720222473145,0.0,0.0,0.0,7.827392101287842,0.0
605,47.44384479522705,False,0.006065183551982045,0.05613318644464016,0.05595291033387184,0.05595291033387184,2.160853385925293,0.0,0.0,0.044999998062849045,7.986355781555176,0.0
606,47.58576202392578,False,1.3678669929504395,7.677159309387207,0.11165864020586014,0.682991623878479,1.651881217956543,0.0,0.0,0.0,7.825767517089844,0.0
607,47.607168674468994,False,0.00607559341005981,0.056726401671767235,0.05595291033387184,0.05595291033387184,2.1579437255859375,0.0,0.0,0.044999998062849045,7.982940673828125,0.0
608,47.749268770217896,False,1.3674229383468628,7.683825492858887,0.11144348978996277,0.6864203810691833,1.652072548866272,0.0,0.0,0.0,7.823616027832031,0.0
609,47.77083373069763,False,0.006120316684246063,0.06331921555101871,0.05595291033387184,0.05595291033387184,2.154514789581299,0.0,0.0,0.044999998062849045,7.982755184173584,0.0
610,47.91353511810303,False,1.3649244606494904,7.622959613800049,0.11124410480260849,0.6783880591392517,1.6520588397979736,0.0,0.0,0.0,7.820928573608398,0.0
611,47.93509817123413,False,0.006097347359173,0.05560068879276514,0.05595291033387184,0.05595291033387184,2.1555941104888916,0.0,0.0,0.03999999910593033,7.9777116775512695,0.0
612,48.07813239097595,False,1.3697946071624756,7.665192484855652,0.11172427237033844,0.682991623878479,1.6515123844146729,0.0,0.0,0.0,7.8188796043396,0.0
613,48.09954261779785,False,0.006148940301500261,0.06145161110907793,0.05595291033387184,0.05595291033387184,2.152383804321289,0.0,0.0,0.044999998062849045,7.971390724182129,0.0
614,48.24206519126892,False,1.367727667093277,7.651611566543579,0.11148268729448318,0.6783880591392517,1.6515806913375854,0.0,0.0,0.0,7.816290855407715,0.0
615,48.2636296749115,False,0.0060502474661916494,0.0591360405087471,0.05595291033387184,0.05595291033387184,2.1566050052642822,0.0,0.0,0.044999998062849045,7.97368049621582,0.0
616,48.41549801826477,False,1.3678714632987976,7.65400230884552,0.11149444431066513,0.6806966662406921,1.6512118577957153,0.0,0.0,0.0,7.8142547607421875,0.0
617,48.43682050704956,False,0.006101765902712941,0.05724110174924135,0.05595291033387184,0.05595291033387184,2.1560721397399902,0.0,0.0,0.044999998062849045,7.97283935546875,0.0
618,48.57950806617737,False,1.3701622188091278,7.702008485794067,0.11179652810096741,0.68413907289505,1.6527009010314941,0.0,0.0,0.0,7.812711715698242,0.0
619,48.60090208053589,False,0.00609182461630553,0.06252624094486237,0.05595291033387184,0.05595291033387184,2.1676151752471924,0.0,0.0,0.044999998062849045,7.9711713790893555,0.0
620,48.74358057975769,False,1.3721583783626556,7.70010769367218,0.11188314110040665,0.6852865219116211,1.6517993211746216,0.0,0.0,0.0,7.81132698059082,0.0
621,48.76503300666809,False,0.00608583795838058,0.05650842096656561,0.05595291033387184,0.05595291033387184,2.158449172973633,0.0,0.0,0.044999998062849045,7.969089984893799,0.0
622,48.906972885131836,False,1.3731856644153595,7.794815301895142,0.11210641264915466,0.6943570375442505,1.6515533924102783,0.0,0.0,0.0,7.808681488037109,0.0
623,48.92851400375366,False,0.00620388425886631,0.06021453067660332,0.05595291033387184,0.05595291033387184,2.1641318798065186,0.0,0.0,0.044999998062849045,7.966083526611328,0.0
624,49.07062292098999,False,1.382318139076233,7.831793427467346,0.11287359148263931,0.695490837097168,1.6518129110336304,0.0,0.0,0.0,7.807163238525391,0.0
625,49.0920045375824,False,0.006305812275968492,0.05725044757127762,0.05595291033387184,0.05595291033387184,2.1622467041015625,0.0,0.0,0.044999998062849045,7.962751388549805,0.0
626,49.234379529953,False,1.3813278079032898,7.859712243080139,0.11266136914491653,0.6977311372756958,1.6515533924102783,0.0,0.0,0.0,7.805105209350586,0.0
627,49.25579881668091,False,0.0062317983247339725,0.05731171928346157,0.05595291033387184,0.05595291033387184,2.1552934646606445,0.0,0.0,0.044999998062849045,7.966006278991699,0.0
628,49.39852690696716,False,1.3770322501659393,7.724199295043945,0.11236856132745743,0.6898354291915894,1.6523730754852295,0.0,0.0,0.0,7.80242395401001,0.0
629,49.42003655433655,False,0.0061870034551247954,0.05951860919594765,0.05595291033387184,0.05595291033387184,2.1507036685943604,0.0,0.0,0.044999998062849045,7.958937168121338,0.0
630,49.56184649467468,False,1.3627293705940247,7.535834312438965,0.11083777993917465,0.6725960373878479,1.651731014251709,0.0,0.0,0.0,7.8006439208984375,0.0
631,49.583746910095215,False,0.006066387868486345,0.05690857768058777,0.05595291033387184,0.05595291033387184,2.1553754806518555,0.0,0.0,0.044999998062849045,7.958569049835205,0.0
632,49.72597599029541,False,1.372382491827011,7.6842182874679565,0.11177878081798553,0.6852865219116211,1.650897741317749,0.0,0.0,0.0,7.798138618469238,0.0
633,49.74730467796326,False,0.006142829079180956,0.05792674142867327,0.05595291033387184,0.05595291033387184,2.157615900039673,0.0,0.0,0.04999999701976776,7.9562554359436035,0.0
634,49.89000868797302,False,1.3706502318382263,7.582978010177612,0.11152701079845428,0.6760794520378113,1.6518129110336304,0.0,0.0,0.0,7.796209335327148,0.0
635,49.91155815124512,False,0.006123060011304915,0.05784580949693918,0.05595291033387184,0.05595291033387184,2.15773868560791,0.0,0.0,0.044999998062849045,7.950051784515381,0.0
636,50.057457447052,False,1.3770000636577606,7.7149152755737305,0.11225033551454544,0.6875678300857544,1.6515806913375854,0.0,0.0,0.0,7.794824123382568,0.0
637,50.0787558555603,False,0.006164918304421008,0.057580070570111275,0.05595291033387184,0.05595291033387184,2.1560449600219727,0.0,0.0,0.04999999701976776,7.952780246734619,0.0
638,50.22154140472412,False,1.380971372127533,7.815514802932739,0.11265795677900314,0.695490837097168,1.6511026620864868,0.0,0.0,0.0,7.792322158813477,0.0
639,50.243282318115234,False,0.0062233139760792255,0.060684820637106895,0.05595291033387184,0.05595291033387184,2.154569625854492,0.0,0.0,0.044999998062849045,7.946906089782715,0.0
640,50.38547110557556,False,1.3776494562625885,7.765371799468994,0.11217424273490906,0.6909692883491516,1.6526188850402832,0.0,0.0,0.0,7.790383815765381,0.0
641,50.40693163871765,False,0.006139695760793984,0.05895406473428011,0.05595291033387184,0.05595291033387184,2.159350633621216,0.0,0.0,0.044999998062849045,7.94702672958374,0.0
642,50.54928469657898,False,1.3769195973873138,7.749146819114685,0.1121731549501419,0.6898354291915894,1.6523593664169312,0.0,0.0,0.0,7.788797855377197,0.0
643,50.570836782455444,False,0.006125126383267343,0.05930949468165636,0.05595291033387184,0.05595291033387184,2.160388946533203,0.0,0.0,0.04999999701976776,7.946070671081543,0.0
644,50.713358879089355,False,1.378294974565506,7.755242586135864,0.11230592429637909,0.6921030879020691,1.651990532875061,0.0,0.0,0.0,7.786873817443848,0.0
645,50.73487639427185,False,0.006185712991282344,0.05991702899336815,0.05595291033387184,0.05595291033387184,2.1607303619384766,0.0,0.0,0.044999998062849045,7.943319320678711,0.0
646,50.87726616859436,False,1.376439481973648,7.681219577789307,0.1121646836400032,0.6852865219116211,1.6523183584213257,0.0,0.0,0.0,7.784815311431885,0.0
647,50.89872217178345,False,0.006225734832696617,0.05835714749991894,0.05595291033387184,0.05595291033387184,2.1605801582336426,0.0,0.0,0.04999999701976776,7.942998886108398,0.0
648,51.042492389678955,False,1.3841941952705383,7.746451497077942,0.11280602961778641,0.6921030879020691,1.6527827978134155,0.0,0.0,0.0,7.782656669616699,0.0
649,51.06428003311157,False,0.006275369669310749,0.06078741513192654,0.05595291033387184,0.05595291033387184,2.163052558898926,0.0,0.0,0.04999999701976776,7.936869144439697,0.0
650,51.208667278289795,False,1.3891924917697906,7.856496572494507,0.11326515674591064,0.6999714374542236,1.6533839702606201,0.0,0.0,0.0,7.781064987182617,0.0
651,51.230154275894165,False,0.006233220919966698,0.05877623334527016,0.05595291033387184,0.05595291033387184,2.160989999771118,0.0,0.0,0.044999998062849045,7.936179161071777,0.0
652,51.37489104270935,False,1.37882798910141,7.696095108985901,0.11229903995990753,0.6864203810691833,1.6531926393508911,0.0,0.0,0.0,7.779569625854492,0.0
653,51.39633274078369,False,0.006152892601676285,0.05869847722351551,0.05595291033387184,0.05595291033387184,2.1536543369293213,0.0,0.0,0.04999999701976776,7.934139251708984,0.0
654,51.5403470993042,False,1.381039172410965,7.742476463317871,0.11262121051549911,0.6921030879020691,1.6533292531967163,0.0,0.0,0.0,7.776949882507324,0.0
655,51.56182503700256,False,0.006184046505950391,0.06064447574317455,0.05595291033387184,0.05595291033387184,2.1621100902557373,0.0,0.0,0.044999998062849045,7.931795120239258,0.0
656,51.705628395080566,False,1.3854341208934784,7.887042164802551,0.11306202411651611,0.7033182382583618,1.6515944004058838,0.0,0.0,0.0,7.775132179260254,0.0
657,51.727133989334106,False,0.006261310772970319,0.058536920696496964,0.05595291033387184,0.05595291033387184,2.1572742462158203,0.0,0.0,0.044999998062849045,7.928474426269531,0.0
658,51.871990442276,False,1.3933716714382172,7.927297353744507,0.11380761861801147,0.7077578902244568,1.6533292531967163,0.0,0.0,0.0,7.773290634155273,0.0
659,51.89341163635254,False,0.006337360246106982,0.05903120618313551,0.05595291033387184,0.05595291033387184,2.155471086502075,0.0,0.0,0.04999999701976776,7.929732322692871,0.0
660,52.03780484199524,False,1.3984529674053192,8.018349409103394,0.11424871534109116,0.7154486775398254,1.6525505781173706,0.0,0.0,0.0,7.771211624145508,0.0
661,52.059314012527466,False,0.006360294064506888,0.06676372140645981,0.05595291033387184,0.05595291033387184,2.152862071990967,0.0,0.0,0.044999998062849045,7.928351879119873,0.0
662,52.20369744300842,False,1.3900971412658691,7.865716814994812,0.11344403773546219,0.6999714374542236,1.6534931659698486,0.0,0.0,0.0,7.768760681152344,0.0
663,52.22504544258118,False,0.0062492635333910584,0.058577535673975945,0.05595291033387184,0.05595291033387184,2.1575064659118652,0.0,0.0,0.04999999701976776,7.924160003662109,0.0
664,52.36888647079468,False,1.3908062875270844,7.8609299659729,0.11351166665554047,0.7021980881690979,1.65384840965271,0.0,0.0,0.0,7.767073631286621,0.0
665,52.390519857406616,False,0.006265396368689835,0.05921313539147377,0.05595291033387184,0.05595291033387184,2.157670497894287,0.0,0.0,0.04999999701976776,7.927925109863281,0.0
666,52.535646200180054,False,1.3858991861343384,7.774627208709717,0.11319488286972046,0.6932368874549866,1.6523183584213257,0.0,0.0,0.0,7.765199184417725,0.0
667,52.55714797973633,False,0.006280230591073632,0.05869179032742977,0.05595291033387184,0.05595291033387184,2.153367519378662,0.0,0.0,0.044999998062849045,7.925259590148926,0.0
668,52.70180892944336,False,1.3834884762763977,7.6815491914749146,0.11270425468683243,0.6852865219116211,1.6530970335006714,0.0,0.0,0.0,7.763449192047119,0.0
669,52.723196029663086,False,0.0062081217765808105,0.06018582731485367,0.05595291033387184,0.05595291033387184,2.1528892517089844,0.0,0.0,0.044999998062849045,7.917748928070068,0.0
670,52.86777472496033,False,1.3822315633296967,7.756550908088684,0.11252592504024506,0.6921030879020691,1.652304768562317,0.0,0.0,0.0,7.76158332824707,0.0
671,52.889216899871826,False,0.006269764271564782,0.059676249511539936,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.044999998062849045,7.917418479919434,0.0
672,53.03287124633789,False,1.394653171300888,7.9640913009643555,0.11369955539703369,0.7110636830329895,1.6516900062561035,0.0,0.0,0.0,7.759176731109619,0.0
673,53.054391384124756,False,0.0063027930445969105,0.05776038393378258,0.05595291033387184,0.05595291033387184,2.1552934646606445,0.0,0.0,0.044999998062849045,7.914649963378906,0.0
674,53.19844126701355,False,1.392204910516739,7.844446301460266,0.11354793608188629,0.6999714374542236,1.651498794555664,0.0,0.0,0.0,7.757867813110352,0.0
675,53.21984577178955,False,0.006235803011804819,0.05831620190292597,0.05595291033387184,0.05595291033387184,2.1532719135284424,0.0,0.0,0.044999998062849045,7.9129815101623535,0.0
676,53.3643581867218,False,1.385212242603302,7.860203385353088,0.11274955421686172,0.7010915875434875,1.652673602104187,0.0,0.0,0.0,7.756381988525391,0.0
677,53.38571500778198,False,0.006231155712157488,0.05831622984260321,0.05595291033387184,0.05595291033387184,2.1569738388061523,0.0,0.0,0.044999998062849045,7.911046504974365,0.0
678,53.53007912635803,False,1.3891595602035522,7.90343701839447,0.11320772022008896,0.7055448889732361,1.6520452499389648,0.0,0.0,0.0,7.754478931427002,0.0
679,53.55161452293396,False,0.00631569535471499,0.05827103275805712,0.05595291033387184,0.05595291033387184,2.156085729598999,0.0,0.0,0.044999998062849045,7.914637088775635,0.0
680,53.69495153427124,False,1.3880810141563416,7.85602331161499,0.11316483467817307,0.7010915875434875,1.6516081094741821,0.0,0.0,0.0,7.7526044845581055,0.0
681,53.71652293205261,False,0.006250238511711359,0.05976492539048195,0.05595291033387184,0.05595291033387184,2.1543099880218506,0.0,0.0,0.044999998062849045,7.908438682556152,0.0
682,53.86087441444397,False,1.3921120762825012,7.964767217636108,0.11346085369586945,0.7110636830329895,1.6515533924102783,0.0,0.0,0.0,7.751027584075928,0.0
683,53.88425302505493,False,0.006285985582508147,0.05878578405827284,0.05595291033387184,0.05595291033387184,2.157438278198242,0.0,0.0,0.044999998062849045,7.905458927154541,0.0
684,54.04198861122131,False,1.3931389153003693,7.97909140586853,0.11359716951847076,0.7099571824073792,1.6516081094741821,0.0,0.0,0.0,7.749593257904053,0.0
685,54.06337833404541,False,0.006325787398964167,0.060441019013524055,0.05595291033387184,0.05595291033387184,2.1508266925811768,0.0,0.0,0.044999998062849045,7.907777786254883,0.0
686,54.206148862838745,False,1.3897131383419037,7.897074222564697,0.11327526718378067,0.7044247388839722,1.6514441967010498,0.0,0.0,0.0,7.747069358825684,0.0
687,54.22748804092407,False,0.0062943994998931885,0.06078760139644146,0.05595291033387184,0.05595291033387184,2.1534221172332764,0.0,0.0,0.044999998062849045,7.897904396057129,0.0
688,54.36923336982727,False,1.3983730971813202,7.95344352722168,0.11419215798377991,0.7088643908500671,1.650187373161316,0.0,0.0,0.0,7.74550724029541,0.0
689,54.392675161361694,False,0.006276632775552571,0.05910418927669525,0.05595291033387184,0.05595291033387184,2.1555941104888916,0.0,0.0,0.04999999701976776,7.901195526123047,0.0
690,54.53573989868164,False,1.3999277353286743,7.995261549949646,0.11447855085134506,0.7132629752159119,1.6500917673110962,0.0,0.0,0.0,7.744650840759277,0.0
691,54.557162284851074,False,0.006303505506366491,0.06003307178616524,0.05595291033387184,0.05595291033387184,2.1600747108459473,0.0,0.0,0.044999998062849045,7.906064987182617,0.0
692,54.70022106170654,False,1.3846687972545624,7.841625213623047,0.11287502199411392,0.6988512873649597,1.6504606008529663,0.0,0.0,0.0,7.744054794311523,0.0
693,54.721537351608276,False,0.006216314504854381,0.06053051445633173,0.05595291033387184,0.05595291033387184,2.1539957523345947,0.0,0.0,0.044999998062849045,7.90101432800293,0.0
694,54.86447477340698,False,1.3885021209716797,7.859931588172913,0.1131555363535881,0.7021980881690979,1.651157259941101,0.0,0.0,0.0,7.742119312286377,0.0
695,54.885770320892334,False,0.006263896939344704,0.0612086895853281,0.05595291033387184,0.05595291033387184,2.16107177734375,0.0,0.0,0.03999999910593033,7.898967742919922,0.0
696,55.02822256088257,False,1.3812243938446045,7.668142914772034,0.11246158182621002,0.6852865219116211,1.651648998260498,0.0,0.0,0.0,7.740610122680664,0.0
697,55.049763202667236,False,0.0062077760230749846,0.059750089421868324,0.05595291033387184,0.05595291033387184,2.1562087535858154,0.0,0.0,0.04999999701976776,7.89516019821167,0.0
698,55.192413091659546,False,1.3923372328281403,7.848855257034302,0.11333230882883072,0.7010915875434875,1.6510889530181885,0.0,0.0,0.0,7.73883056640625,0.0
699,55.213807106018066,False,0.0062813941622152925,0.0597543315961957,0.05595291033387184,0.05595291033387184,2.155785322189331,0.0,0.0,0.044999998062849045,7.893980979919434,0.0
700,55.356417655944824,False,1.3935929536819458,7.908952236175537,0.11345060169696808,0.7044247388839722,1.6514167785644531,0.0,0.0,0.0,7.737222671508789,0.0
701,55.37766933441162,False,0.006285160779953003,0.06002434063702822,0.05595291033387184,0.05595291033387184,2.157670497894287,0.0,0.0,0.044999998062849045,7.890364170074463,0.0
702,55.52108144760132,False,1.3945184648036957,7.919644117355347,0.1136731281876564,0.7066513895988464,1.6510889530181885,0.0,0.0,0.0,7.735766410827637,0.0
703,55.54246401786804,False,0.006325786234810948,0.06101318635046482,0.05595291033387184,0.05595291033387184,2.1596102714538574,0.0,0.0,0.044999998062849045,7.890512466430664,0.0
704,55.684383392333984,False,1.3973096013069153,7.877773642539978,0.1139245480298996,0.7033182382583618,1.6515944004058838,0.0,0.0,0.0,7.734498023986816,0.0
705,55.70626997947693,False,0.006301628891378641,0.06167824845761061,0.05595291033387184,0.05595291033387184,2.1580255031585693,0.0,0.0,0.04999999701976776,7.89179801940918,0.0
706,55.848214864730835,False,1.399698555469513,7.945012450218201,0.11412733048200607,0.7088643908500671,1.6519086360931396,0.0,0.0,0.0,7.73243522644043,0.0
707,55.86955952644348,False,0.006328266463242471,0.0614780792966485,0.05595291033387184,0.05595291033387184,2.1573288440704346,0.0,0.0,0.044999998062849045,7.8879313468933105,0.0
708,56.012940406799316,False,1.3967064023017883,7.903193235397339,0.11380302906036377,0.7055448889732361,1.6511709690093994,0.0,0.0,0.0,7.730597496032715,0.0
709,56.03424334526062,False,0.006314277416095138,0.0616465974599123,0.05595291033387184,0.05595291033387184,2.1569464206695557,0.0,0.0,0.044999998062849045,7.883206367492676,0.0
710,56.17692708969116,False,1.3995036482810974,7.925013899803162,0.11409653723239899,0.7077578902244568,1.6515944004058838,0.0,0.0,0.0,7.729100227355957,0.0
711,56.19869637489319,False,0.006291042664088309,0.06292130798101425,0.05595291033387184,0.05595291033387184,2.1608669757843018,0.0,0.0,0.04999999701976776,7.885727882385254,0.0
712,56.341100454330444,False,1.4080019295215607,8.04442048072815,0.114875927567482,0.7176343202590942,1.651963233947754,0.0,0.0,0.0,7.727276802062988,0.0
713,56.362746238708496,False,0.006341533153317869,0.060601839795708656,0.05595291033387184,0.05595291033387184,2.1578481197357178,0.0,0.0,0.04999999701976776,7.886773109436035,0.0
714,56.5046124458313,False,1.404956430196762,8.034915924072266,0.11464089900255203,0.7176343202590942,1.6524276733398438,0.0,0.0,0.0,7.726140022277832,0.0
715,56.52586317062378,False,0.006377875106409192,0.06117075216025114,0.05595291033387184,0.05595291033387184,2.153285503387451,0.0,0.0,0.04999999701976776,7.880497932434082,0.0
716,56.66881537437439,False,1.405801922082901,8.04476261138916,0.11470920592546463,0.7176343202590942,1.652332067489624,0.0,0.0,0.0,7.7241668701171875,0.0
717,56.690292835235596,False,0.006389956688508391,0.06158288102596998,0.05595291033387184,0.05595291033387184,2.155580520629883,0.0,0.0,0.044999998062849045,7.8794355392456055,0.0
718,56.83444881439209,False,1.4008162915706635,7.9394179582595825,0.11428374797105789,0.7088643908500671,1.6509796380996704,0.0,0.0,0.0,7.722428321838379,0.0
719,56.855717182159424,False,0.006322925910353661,0.0614346144720912,0.05595291033387184,0.05595291033387184,2.1563727855682373,0.0,0.0,0.04999999701976776,7.877786159515381,0.0
720,56.99988269805908,False,1.4027713239192963,7.976431250572205,0.11444453150033951,0.7121701836585999,1.6501327753067017,0.0,0.0,0.0,7.721652030944824,0.0
721,57.02139186859131,False,0.006318899104371667,0.06266078911721706,0.05595291033387184,0.05595291033387184,2.153818130493164,0.0,0.0,0.04999999701976776,7.872854709625244,0.0
722,57.165687799453735,False,1.3990961015224457,7.958242893218994,0.11417972296476364,0.7110636830329895,1.6507474184036255,0.0,0.0,0.0,7.719820976257324,0.0
723,57.187132120132446,False,0.006286545540206134,0.062066931277513504,0.05595291033387184,0.05595291033387184,2.159719467163086,0.0,0.0,0.044999998062849045,7.87351655960083,0.0
724,57.33174157142639,False,1.399303823709488,7.975023984909058,0.11420287936925888,0.7121701836585999,1.650446891784668,0.0,0.0,0.0,7.71871280670166,0.0
725,57.35318183898926,False,0.006309365853667259,0.06183726713061333,0.05595291033387184,0.05595291033387184,2.1529712677001953,0.0,0.0,0.044999998062849045,7.875269889831543,0.0
726,57.497435092926025,False,1.3917888700962067,7.835376858711243,0.11362414807081223,0.6999714374542236,1.6508294343948364,0.0,0.0,0.0,7.7166595458984375,0.0
727,57.51903986930847,False,0.0062441854970529675,0.06289606913924217,0.05595291033387184,0.05595291033387184,2.157014846801758,0.0,0.0,0.04999999701976776,7.872281074523926,0.0
728,57.663493394851685,False,1.3943681120872498,7.872717380523682,0.11381684243679047,0.7021980881690979,1.6498322486877441,0.0,0.0,0.0,7.716019630432129,0.0
729,57.68513870239258,False,0.006338365492410958,0.06427992600947618,0.05595291033387184,0.05595291033387184,2.1512773036956787,0.0,0.0,0.044999998062849045,7.869762420654297,0.0
730,57.82938861846924,False,1.4030671119689941,7.991080284118652,0.11449649184942245,0.7132629752159119,1.6509250402450562,0.0,0.0,0.0,7.713717937469482,0.0
731,57.85078287124634,False,0.006311747129075229,0.0626129424199462,0.05595291033387184,0.05595291033387184,2.1544601917266846,0.0,0.0,0.044999998062849045,7.872383117675781,0.0
732,57.99535894393921,False,1.3964346051216125,7.905753254890442,0.11392693221569061,0.7066513895988464,1.6498322486877441,0.0,0.0,0.0,7.712502479553223,0.0
733,58.01688241958618,False,0.006287785363383591,0.06305994465947151,0.05595291033387184,0.05595291033387184,2.1556077003479004,0.0,0.0,0.044999998062849045,7.8677263259887695,0.0
734,58.161423444747925,False,1.4034424722194672,8.029669523239136,0.1145770326256752,0.7165414690971375,1.6511162519454956,0.0,0.0,0.0,7.711181163787842,0.0
735,58.182854890823364,False,0.0063841528026387095,0.06268023513257504,0.05595291033387184,0.05595291033387184,2.1528072357177734,0.0,0.0,0.04999999701976776,7.861959457397461,0.0
736,58.327120304107666,False,1.415955275297165,8.197602033615112,0.11574998497962952,0.7306116819381714,1.651047945022583,0.0,0.0,0.0,7.709779739379883,0.0
737,58.34882187843323,False,0.0063717871671542525,0.06274071522057056,0.05595291033387184,0.05595291033387184,2.1572742462158203,0.0,0.0,0.04999999701976776,7.8646087646484375,0.0
738,58.49306869506836,False,1.4154483377933502,8.213228583335876,0.11578407138586044,0.7327427268028259,1.6513348817825317,0.0,0.0,0.0,7.708852767944336,0.0
739,58.51442837715149,False,0.006448640488088131,0.06294632330536842,0.05595291033387184,0.05595291033387184,2.156837224960327,0.0,0.0,0.04999999701976776,7.864500045776367,0.0
740,58.65909743309021,False,1.4079245924949646,8.039434552192688,0.11514195799827576,0.7176343202590942,1.6510889530181885,0.0,0.0,0.0,7.707852840423584,0.0
741,58.68063569068909,False,0.00639952311757952,0.06314355414360762,0.05595291033387184,0.05595291033387184,2.1581621170043945,0.0,0.0,0.04999999701976776,7.866548538208008,0.0
742,58.82528901100159,False,1.4085285365581512,8.023311495780945,0.11510644853115082,0.7165414690971375,1.6508567333221436,0.0,0.0,0.0,7.706535339355469,0.0
743,58.84706258773804,False,0.006311435136012733,0.06374356802552938,0.05595291033387184,0.05595291033387184,2.1573562622070312,0.0,0.0,0.04999999701976776,7.858763694763184,0.0
744,58.99147367477417,False,1.4041239023208618,8.052011132240295,0.11479362100362778,0.718727171421051,1.650214672088623,0.0,0.0,0.0,7.705021858215332,0.0
745,59.01311492919922,False,0.006280022789724171,0.06380345672369003,0.05595291033387184,0.05595291033387184,2.160183906555176,0.0,0.0,0.04999999701976776,7.862166404724121,0.0
746,59.15815448760986,False,1.4024406671524048,8.02487313747406,0.11487436294555664,0.7165414690971375,1.6501327753067017,0.0,0.0,0.0,7.704558849334717,0.0
747,59.17977547645569,False,0.006379943224601448,0.06386081222444773,0.05595291033387184,0.05595291033387184,2.1559219360351562,0.0,0.0,0.04999999701976776,7.861537933349609,0.0
748,59.32436275482178,False,1.4052772521972656,8.030208945274353,0.11491841077804565,0.7165414690971375,1.6515398025512695,0.0,0.0,0.0,7.703047752380371,0.0
749,59.34593868255615,False,0.006366109591908753,0.06674984004348516,0.05595291033387184,0.05595291033387184,2.162069082260132,0.0,0.0,0.044999998062849045,7.858584880828857,0.0
750,59.49025058746338,False,1.4111222326755524,8.09577226638794,0.11545505374670029,0.7219919562339783,1.6529604196548462,0.0,0.0,0.0,7.702396392822266,0.0
751,59.511613607406616,False,0.006385602173395455,0.0654588220641017,0.05595291033387184,0.05595291033387184,2.1559765338897705,0.0,0.0,0.044999998062849045,7.858485221862793,0.0
752,59.65584635734558,False,1.4077113568782806,8.048478364944458,0.11511224508285522,0.7176343202590942,1.651963233947754,0.0,0.0,0.0,7.700322151184082,0.0
753,59.677281618118286,False,0.006461568991653621,0.0648190826177597,0.05595291033387184,0.05595291033387184,2.1537089347839355,0.0,0.0,0.04999999701976776,7.854055404663086,0.0
754,59.82124447822571,False,1.4004088938236237,8.138177990913391,0.11614060401916504,0.7263086438179016,1.6521817445755005,0.0,0.0,0.0,7.698746681213379,0.0
755,59.84280753135681,False,0.006277471547946334,0.0648634135723114,0.05595291033387184,0.05595291033387184,2.157752513885498,0.0,0.0,0.044999998062849045,7.85707950592041,0.0
756,59.9871711730957,False,1.405828446149826,8.008075952529907,0.1150648444890976,0.7154486775398254,1.651129961013794,0.0,0.0,0.0,7.6982269287109375,0.0
757,60.008530378341675,False,0.006405849126167595,0.0662348186597228,0.05595291033387184,0.05595291033387184,2.153831958770752,0.0,0.0,0.04999999701976776,7.8503522872924805,0.0
758,60.15266990661621,False,1.4128600060939789,8.093211054801941,0.11556119471788406,0.7219919562339783,1.6509113311767578,0.0,0.0,0.0,7.6959428787231445,0.0
759,60.17412996292114,False,0.0064152933191508055,0.06467810366302729,0.05595291033387184,0.05595291033387184,2.1538045406341553,0.0,0.0,0.04999999701976776,7.847827434539795,0.0
760,60.31852340698242,False,1.4159446954727173,8.13155710697174,0.11581294983625412,0.7263086438179016,1.652441382408142,0.0,0.0,0.0,7.694551467895508,0.0
761,60.34000110626221,False,0.006472618551924825,0.07033199071884155,0.05595291033387184,0.05595291033387184,2.1510725021362305,0.0,0.0,0.04999999701976776,7.85164737701416,0.0
762,60.48405456542969,False,1.4174538850784302,8.141997456550598,0.11587490141391754,0.7263086438179016,1.653083324432373,0.0,0.0,0.0,7.692660331726074,0.0
763,60.505693674087524,False,0.006375833181664348,0.06471555214375257,0.05595291033387184,0.05595291033387184,2.1558399200439453,0.0,0.0,0.044999998062849045,7.846423149108887,0.0
764,60.650304317474365,False,1.4077292382717133,8.007642030715942,0.1149548888206482,0.7154486775398254,1.6526463031768799,0.0,0.0,0.0,7.692377090454102,0.0
765,60.67172884941101,False,0.006462304736487567,0.06518148351460695,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.04999999701976776,7.855984687805176,0.0
766,60.81600069999695,False,1.4004938304424286,8.145878911018372,0.11603958904743195,0.7263086438179016,1.6523730754852295,0.0,0.0,0.0,7.690896987915039,0.0
767,60.837411642074585,False,0.00640733283944428,0.06663578096777201,0.05595291033387184,0.05595291033387184,2.1602249145507812,0.0,0.0,0.044999998062849045,7.84929084777832,0.0
768,60.98144173622131,False,1.4242927730083466,8.227890133857727,0.1164478287100792,0.7338218688964844,1.6516081094741821,0.0,0.0,0.0,7.689603328704834,0.0
769,61.00294280052185,False,0.0065150303998962045,0.06641102489084005,0.05595291033387184,0.05595291033387184,2.157533884048462,0.0,0.0,0.04999999701976776,7.840380668640137,0.0
770,61.145172119140625,False,1.4272293448448181,8.283987641334534,0.11670470237731934,0.7380702495574951,1.6511162519454956,0.0,0.0,0.0,7.688348770141602,0.0
771,61.16689729690552,False,0.006517755682580173,0.06634667050093412,0.05595291033387184,0.05595291033387184,2.159719467163086,0.0,0.0,0.044999998062849045,7.843740463256836,0.0
772,61.30939817428589,False,1.424935758113861,8.285906910896301,0.11661215871572495,0.7391357421875,1.6496409177780151,0.0,0.0,0.0,7.6872878074646,0.0
773,61.31489682197571,True,0.005363072268664837,0.052490849047899246,0.05595291033387184,0.05595291033387184,2.1565093994140625,0.0,0.0,0.0,8.899940490722656,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.46570253372192383,False,2.274525463581085,6.119336485862732,0.4702589213848114,1.057204008102417,2.8287365436553955,0.0,0.0,0.0,15.70478630065918,0.0
1,0.4832923412322998,True,0.013025148073211312,0.06547685712575912,0.05595291033387184,0.05595291033387184,2.9009180068969727,0.0,0.0,0.0,15.571552276611328,0.0
2,0.5602617263793945,False,1.2724636495113373,2.9495632648468018,0.1405046433210373,0.4054127037525177,1.7029438018798828,0.0,0.0,0.0,10.931736946105957,0.0
3,0.5814485549926758,True,0.005787450936622918,0.05185419227927923,0.05595291033387184,0.05595291033387184,2.1788439750671387,0.0,0.0,0.0,11.105429649353027,0.0
4,0.6577043533325195,False,1.2138399481773376,2.6518920063972473,0.12344487756490707,0.28531065583229065,1.656143307685852,0.0,0.0,0.0,10.406598091125488,0.0
5,0.6790380477905273,True,0.005124479648657143,0.055644321255385876,0.05595291033387184,0.05595291033387184,2.164609909057617,0.0,0.0,0.0,10.578361511230469,0.0
6,0.7545878887176514,False,1.160302311182022,2.6481693983078003,0.11401887983083725,0.23739005625247955,1.6447641849517822,0.0,0.0,0.0,10.174908638000488,0.0
7,0.7757863998413086,True,0.00479221431305632,0.06357119884341955,0.05595291033387184,0.05595291033387184,2.1532444953918457,0.0,0.0,0.0,10.341371536254883,0.0
8,0.8514449596405029,False,1.1210183799266815,2.645634710788727,0.10760341584682465,0.2272813767194748,1.6385897397994995,0.0,0.0,0.0,10.046320915222168,0.0
9,0.872603178024292,True,0.004542800015769899,0.05823938176035881,0.05595291033387184,0.05595291033387184,2.1495015621185303,0.0,0.0,0.0,10.209956169128418,0.0
10,0.9542696475982666,False,1.0919694602489471,2.6429483294487,0.1030299961566925,0.23069646954536438,1.6362265348434448,0.0,0.0,0.0,9.962297439575195,0.0
11,0.9792447090148926,True,0.0043374657980166376,0.05440715700387955,0.05595291033387184,0.05595291033387184,2.1506216526031494,0.0,0.0,0.0,10.122760772705078,0.0
12,1.0641605854034424,False,1.070222184062004,2.6435667276382446,0.10005707293748856,0.23069646954536438,1.6357619762420654,0.0,0.0,0.0,9.892696380615234,0.0
13,1.0864300727844238,True,0.00426995859015733,0.057018729858100414,0.05595291033387184,0.05595291033387184,2.1489686965942383,0.0,0.0,0.0,10.050487518310547,0.0
14,1.1639409065246582,False,1.0542472451925278,2.6449766755104065,0.09774861484766006,0.23069646954536438,1.637032389640808,0.0,0.0,0.0,9.83336067199707,0.0
15,1.185276746749878,True,0.004203863791190088,0.05407724995166063,0.05595291033387184,0.05595291033387184,2.1498568058013916,0.0,0.0,0.0,9.992257118225098,0.0
16,1.261549949645996,False,1.0427793860435486,2.6461616158485413,0.09600719064474106,0.23069646954536438,1.6388355493545532,0.0,0.0,0.0,9.783943176269531,0.0
17,1.2827048301696777,True,0.004269875353202224,0.06286609917879105,0.05595291033387184,0.05595291033387184,2.14635968208313,0.0,0.0,0.0,9.944514274597168,0.0
18,1.3605163097381592,False,1.0343419760465622,2.64833003282547,0.09425640851259232,0.23069646954536438,1.6401060819625854,0.0,0.0,0.0,9.740538597106934,0.0
19,1.3817245960235596,True,0.004192366031929851,0.05480639636516571,0.05595291033387184,0.05595291033387184,2.1489005088806152,0.0,0.0,0.0,9.902179718017578,0.0
20,1.4595317840576172,False,1.0281417518854141,2.6483729481697083,0.0931202694773674,0.2272813767194748,1.6413627862930298,0.0,0.0,0.0,9.704228401184082,0.0
21,1.4829115867614746,True,0.004255839448887855,0.05266062915325165,0.05595291033387184,0.05595291033387184,2.15200138092041,0.0,0.0,0.0,9.869391441345215,0.0
22,1.6085231304168701,False,1.0410947352647781,2.650408148765564,0.09634678810834885,0.2272813767194748,1.6426059007644653,0.0,0.0,0.0,9.6752290725708,0.0
23,1.6320226192474365,True,0.004338307480793446,0.05887983366847038,0.05595291033387184,0.05595291033387184,2.14922833442688,0.0,0.0,0.0,9.84037971496582,0.0
24,1.746488332748413,False,1.0649219155311584,2.652176022529602,0.09856666624546051,0.24707525968551636,1.643794298171997,0.0,0.0,0.0,9.651904106140137,0.0
25,1.767780065536499,True,0.004391513648442924,0.052547166123986244,0.05595291033387184,0.05595291033387184,2.153381109237671,0.0,0.0,0.0,9.81821060180664,0.0
26,1.8817698955535889,False,1.0943788290023804,3.1840795278549194,0.10093168169260025,0.30390244722366333,1.6445456743240356,0.0,0.0,0.0,9.63337516784668,0.0
27,1.9029865264892578,True,0.004437920288182795,0.05337882321327925,0.05595291033387184,0.05595291033387184,2.153285503387451,0.0,0.0,0.0,9.795255661010742,0.0
28,2.016538619995117,False,1.113717257976532,3.7276795506477356,0.10226145386695862,0.34943246841430664,1.6452969312667847,0.0,0.0,0.0,9.616296768188477,0.0
29,2.038027048110962,True,0.004572755715344101,0.05517925601452589,0.05595291033387184,0.05595291033387184,2.1522200107574463,0.0,0.0,0.0,9.779914855957031,0.0
30,2.1525511741638184,False,1.142571046948433,4.276868999004364,0.10510595887899399,0.3916703760623932,1.6464717388153076,0.0,0.0,0.0,9.601278305053711,0.0
31,2.173746347427368,True,0.004688064509537071,0.055959015153348446,0.05595291033387184,0.05595291033387184,2.152397632598877,0.0,0.0,0.0,9.76544189453125,0.0
32,2.28834867477417,False,1.163175329566002,4.70596969127655,0.1067415103316307,0.4279523491859436,1.6471821069717407,0.0,0.0,0.0,9.58812141418457,0.0
33,2.309617519378662,True,0.004827452357858419,0.05637515801936388,0.05595291033387184,0.05595291033387184,2.1516189575195312,0.0,0.0,0.0,9.752378463745117,0.0
34,2.4235928058624268,False,1.1806464195251465,4.990273118019104,0.10821682959794998,0.4511066675186157,1.6475919485092163,0.0,0.0,0.0,9.576210021972656,0.0
35,2.445362091064453,False,0.004900795174762607,0.05267578177154064,0.05595291033387184,0.05595291033387184,2.153968572616577,0.0,0.0,0.014999999664723873,9.737985610961914,0.0
36,2.5592129230499268,False,1.2008905410766602,5.3480154275894165,0.10975396633148193,0.4796978533267975,1.6478241682052612,0.0,0.0,0.0,9.564896583557129,0.0
37,2.5807104110717773,False,0.004986171843484044,0.05265037063509226,0.05595291033387184,0.05595291033387184,2.1571240425109863,0.0,0.0,0.019999999552965164,9.728227615356445,0.0
38,2.6945886611938477,False,1.2148770689964294,5.550670623779297,0.11086893081665039,0.4957487881183624,1.6483569145202637,0.0,0.0,0.0,9.554268836975098,0.0
39,2.715754985809326,False,0.005103852599859238,0.05269636865705252,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.019999999552965164,9.71762752532959,0.0
40,2.8292388916015625,False,1.2148980796337128,5.835755467414856,0.11038050055503845,0.5188894867897034,1.648780345916748,0.0,0.0,0.0,9.544382095336914,0.0
41,2.8506405353546143,False,0.005155205726623535,0.051150545477867126,0.05595291033387184,0.05595291033387184,2.15783429145813,0.0,0.0,0.02499999850988388,9.707822799682617,0.0
42,2.9645254611968994,False,1.2267197668552399,6.019561290740967,0.11157312244176865,0.5337519645690918,1.6490398645401,0.0,0.0,0.0,9.535717010498047,0.0
43,2.985750913619995,False,0.0052459759172052145,0.05299755372107029,0.05595291033387184,0.05595291033387184,2.1577115058898926,0.0,0.0,0.03500000014901161,9.70086669921875,0.0
44,3.099463939666748,False,1.2383431941270828,6.160046458244324,0.11248235404491425,0.5453633069992065,1.649094581604004,0.0,0.0,0.0,9.525982856750488,0.0
45,3.1207165718078613,False,0.005329141276888549,0.057946546003222466,0.05595291033387184,0.05595291033387184,2.152848243713379,0.0,0.0,0.03500000014901161,9.690274238586426,0.0
46,3.233658790588379,False,1.2518276274204254,6.399422287940979,0.1137201189994812,0.5651025176048279,1.6495453119277954,0.0,0.0,0.0,9.516742706298828,0.0
47,3.255084753036499,False,0.005356310284696519,0.053652855567634106,0.05595291033387184,0.05595291033387184,2.1555395126342773,0.0,0.0,0.029999999329447746,9.679204940795898,0.0
48,3.3685433864593506,False,1.258377581834793,6.482803225517273,0.11433149129152298,0.5719736814498901,1.6495317220687866,0.0,0.0,0.0,9.507137298583984,0.0
49,3.3898613452911377,False,0.005435720086097717,0.05945730488747358,0.05595291033387184,0.05595291033387184,2.1504030227661133,0.0,0.0,0.03500000014901161,9.670594215393066,0.0
50,3.50334095954895,False,1.2670104205608368,6.653822660446167,0.11489538848400116,0.5855111479759216,1.6497502326965332,0.0,0.0,0.0,9.498109817504883,0.0
51,3.5248217582702637,False,0.005542634753510356,0.0525070633739233,0.05595291033387184,0.05595291033387184,2.1539275646209717,0.0,0.0,0.03500000014901161,9.66181755065918,0.0
52,3.637749195098877,False,1.2766265869140625,6.8338727951049805,0.11550436913967133,0.6000321507453918,1.649613618850708,0.0,0.0,0.0,9.490104675292969,0.0
53,3.6594126224517822,False,0.005568002816289663,0.054065329022705555,0.05595291033387184,0.05595291033387184,2.158066511154175,0.0,0.0,0.03500000014901161,9.65469741821289,0.0
54,3.7726330757141113,False,1.2730008363723755,6.765697598457336,0.11525828391313553,0.594786524772644,1.6498868465423584,0.0,0.0,0.0,9.483055114746094,0.0
55,3.7937657833099365,False,0.005593504756689072,0.05281426478177309,0.05595291033387184,0.05595291033387184,2.1578752994537354,0.0,0.0,0.03500000014901161,9.64726448059082,0.0
56,3.9069302082061768,False,1.2685659527778625,6.664952039718628,0.11484907567501068,0.5868362188339233,1.6500234603881836,0.0,0.0,0.0,9.475120544433594,0.0
57,3.9281182289123535,False,0.0054193404503166676,0.05071588326245546,0.05595291033387184,0.05595291033387184,2.1590912342071533,0.0,0.0,0.03500000014901161,9.638309478759766,0.0
58,4.042717933654785,False,1.266944706439972,6.654384732246399,0.1145247146487236,0.5855111479759216,1.6503785848617554,0.0,0.0,0.0,9.466730117797852,0.0
59,4.066274404525757,False,0.00550891796592623,0.060509052127599716,0.05595291033387184,0.05595291033387184,2.1521379947662354,0.0,0.0,0.03500000014901161,9.630321502685547,0.0
60,4.190683364868164,False,1.2641195952892303,6.772474646568298,0.11417535692453384,0.594786524772644,1.6504606008529663,0.0,0.0,0.0,9.458135604858398,0.0
61,4.211939096450806,False,0.005551905487664044,0.054831840097904205,0.05595291033387184,0.05595291033387184,2.152862071990967,0.0,0.0,0.03500000014901161,9.620370864868164,0.0
62,4.325786113739014,False,1.28132164478302,6.935566067695618,0.11582791805267334,0.6090889573097229,1.650446891784668,0.0,0.0,0.0,9.450350761413574,0.0
63,4.347304582595825,False,0.005670709651894867,0.06469073705375195,0.05595291033387184,0.05595291033387184,2.15700101852417,0.0,0.0,0.03500000014901161,9.616212844848633,0.0
64,4.460585117340088,False,1.269746571779251,6.863396167755127,0.11444862186908722,0.6026275753974915,1.6504743099212646,0.0,0.0,0.0,9.444045066833496,0.0
65,4.481816053390503,False,0.005596244009211659,0.058906879276037216,0.05595291033387184,0.05595291033387184,2.1532719135284424,0.0,0.0,0.029999999329447746,9.6072998046875,0.0
66,4.595148324966431,False,1.2735380232334137,6.95963978767395,0.11476840823888779,0.6103730201721191,1.6503376960754395,0.0,0.0,0.0,9.436037063598633,0.0
67,4.616527557373047,False,0.005631708190776408,0.05818516481667757,0.05595291033387184,0.05595291033387184,2.151495933532715,0.0,0.0,0.03999999910593033,9.5992431640625,0.0
68,4.736546754837036,False,1.2717528641223907,6.907969117164612,0.11462155729532242,0.6065208315849304,1.6501600742340088,0.0,0.0,0.0,9.42842960357666,0.0
69,4.758267879486084,False,0.005621283198706806,0.05472560878843069,0.05595291033387184,0.05595291033387184,2.1531078815460205,0.0,0.0,0.03500000014901161,9.593786239624023,0.0
70,4.872217893600464,False,1.271221935749054,6.903467178344727,0.11444699764251709,0.6052230596542358,1.6501054763793945,0.0,0.0,0.0,9.4213228225708,0.0
71,4.893669128417969,False,0.005555509123951197,0.052357930690050125,0.05595291033387184,0.05595291033387184,2.157520294189453,0.0,0.0,0.03500000014901161,9.587411880493164,0.0
72,5.007654190063477,False,1.26988023519516,6.877166032791138,0.11432540416717529,0.603925347328186,1.6504606008529663,0.0,0.0,0.0,9.414321899414062,0.0
73,5.029164552688599,False,0.005583263700827956,0.05114581901580095,0.05595291033387184,0.05595291033387184,2.158134937286377,0.0,0.0,0.03500000014901161,9.578234672546387,0.0
74,5.142448425292969,False,1.2649141252040863,6.839399933815002,0.11375399678945541,0.6000321507453918,1.6506518125534058,0.0,0.0,0.0,9.40679931640625,0.0
75,5.164267301559448,False,0.0055498030269518495,0.05215114448219538,0.05595291033387184,0.05595291033387184,2.157820701599121,0.0,0.0,0.03500000014901161,9.572038650512695,0.0
76,5.279008865356445,False,1.2652502954006195,6.889702677726746,0.11384313553571701,0.603925347328186,1.6509250402450562,0.0,0.0,0.0,9.399492263793945,0.0
77,5.300700664520264,False,0.005589214852079749,0.05662796553224325,0.05595291033387184,0.05595291033387184,2.153599739074707,0.0,0.0,0.03500000014901161,9.56383228302002,0.0
78,5.414149522781372,False,1.2689399719238281,6.977815628051758,0.11389325559139252,0.6116570830345154,1.651129961013794,0.0,0.0,0.0,9.392248153686523,0.0
79,5.43561053276062,False,0.005599059513770044,0.055798254907131195,0.05595291033387184,0.05595291033387184,2.156399965286255,0.0,0.0,0.03500000014901161,9.556415557861328,0.0
80,5.549346923828125,False,1.2653298676013947,6.942226886749268,0.11353126168251038,0.6090889573097229,1.6510343551635742,0.0,0.0,0.0,9.385807037353516,0.0
81,5.57069206237793,False,0.005596086266450584,0.058194627054035664,0.05595291033387184,0.05595291033387184,2.1536407470703125,0.0,0.0,0.03500000014901161,9.548967361450195,0.0
82,5.684094429016113,False,1.2623094022274017,6.902718544006348,0.11331529170274734,0.6052230596542358,1.6504606008529663,0.0,0.0,0.0,9.378231048583984,0.0
83,5.705553770065308,False,0.005483250715769827,0.05137063097208738,0.05595291033387184,0.05595291033387184,2.1569464206695557,0.0,0.0,0.03500000014901161,9.542150497436523,0.0
84,5.81941032409668,False,1.2547917664051056,6.77973747253418,0.11256608366966248,0.5960979461669922,1.6507201194763184,0.0,0.0,0.0,9.371089935302734,0.0
85,5.840612888336182,False,0.005535806412808597,0.05301567725837231,0.05595291033387184,0.05595291033387184,2.156468391418457,0.0,0.0,0.03500000014901161,9.535562515258789,0.0
86,5.954456090927124,False,1.2534981966018677,6.802065372467041,0.11248849332332611,0.5974093079566956,1.6510343551635742,0.0,0.0,0.0,9.364219665527344,0.0
87,5.975717067718506,False,0.005503009888343513,0.05712877959012985,0.05595291033387184,0.05595291033387184,2.1542279720306396,0.0,0.0,0.03500000014901161,9.5277738571167,0.0
88,6.091565370559692,False,1.2465310096740723,6.688852906227112,0.11175432801246643,0.5881749391555786,1.6509660482406616,0.0,0.0,0.0,9.356470108032227,0.0
89,6.112728834152222,False,0.005498662940226495,0.05517474841326475,0.05595291033387184,0.05595291033387184,2.1540367603302,0.0,0.0,0.03999999910593033,9.521944046020508,0.0
90,6.226109981536865,False,1.2531763315200806,6.808318495750427,0.11240018904209137,0.5974093079566956,1.6507201194763184,0.0,0.0,0.0,9.34930419921875,0.0
91,6.247361183166504,False,0.005534851807169616,0.05640304181724787,0.05595291033387184,0.05595291033387184,2.153367519378662,0.0,0.0,0.03500000014901161,9.513982772827148,0.0
92,6.360738515853882,False,1.237199753522873,6.546335816383362,0.11094816029071808,0.5774242281913757,1.6503922939300537,0.0,0.0,0.0,9.342342376708984,0.0
93,6.382049322128296,False,0.005423834663815796,0.05215546116232872,0.05595291033387184,0.05595291033387184,2.1579437255859375,0.0,0.0,0.03500000014901161,9.50690746307373,0.0
94,6.496372938156128,False,1.2362975627183914,6.594843864440918,0.11080951243638992,0.5801289677619934,1.6505835056304932,0.0,0.0,0.0,9.336138725280762,0.0
95,6.517947196960449,False,0.0054749095579609275,0.063838642090559,0.05595291033387184,0.05595291033387184,2.1510040760040283,0.0,0.0,0.03500000014901161,9.499298095703125,0.0
96,6.630920886993408,False,1.238815262913704,6.662512421607971,0.11103183776140213,0.5868362188339233,1.6503785848617554,0.0,0.0,0.0,9.328134536743164,0.0
97,6.652320623397827,False,0.005462536355480552,0.05409186240285635,0.05595291033387184,0.05595291033387184,2.155348062515259,0.0,0.0,0.03500000014901161,9.49276351928711,0.0
98,6.776628017425537,False,1.2369085103273392,6.639077067375183,0.11068888753652573,0.5841724276542664,1.650187373161316,0.0,0.0,0.0,9.321990013122559,0.0
99,6.798272132873535,False,0.005434083286672831,0.055556162260472775,0.05595291033387184,0.05595291033387184,2.154952049255371,0.0,0.0,0.03500000014901161,9.48707103729248,0.0
100,6.911669969558716,False,1.234065592288971,6.642006039619446,0.11030235886573792,0.5841724276542664,1.6499688625335693,0.0,0.0,0.0,9.31478214263916,0.0
101,6.932892799377441,False,0.0053825462237000465,0.05155642982572317,0.05595291033387184,0.05595291033387184,2.157383680343628,0.0,0.0,0.03500000014901161,9.4791259765625,0.0
102,7.046380281448364,False,1.2216588109731674,6.450824737548828,0.10914874076843262,0.5692416429519653,1.6502556800842285,0.0,0.0,0.0,9.308107376098633,0.0
103,7.067634105682373,False,0.005373727180995047,0.05209036637097597,0.05595291033387184,0.05595291033387184,2.158503770828247,0.0,0.0,0.03500000014901161,9.471551895141602,0.0
104,7.18246603012085,False,1.2277290225028992,6.442069411277771,0.10972507297992706,0.5678619146347046,1.6505835056304932,0.0,0.0,0.0,9.30140495300293,0.0
105,7.203874349594116,False,0.005427795113064349,0.056896121241152287,0.05595291033387184,0.05595291033387184,2.1544055938720703,0.0,0.0,0.03500000014901161,9.465703010559082,0.0
106,7.319234609603882,False,1.2434075772762299,6.531703472137451,0.11159127950668335,0.5747057795524597,1.6507065296173096,0.0,0.0,0.0,9.294748306274414,0.0
107,7.340687036514282,False,0.005433679325506091,0.05269148387014866,0.05595291033387184,0.05595291033387184,2.156850814819336,0.0,0.0,0.03500000014901161,9.459993362426758,0.0
108,7.454928398132324,False,1.2437299638986588,6.59716010093689,0.11151894927024841,0.5801289677619934,1.6504878997802734,0.0,0.0,0.0,9.288180351257324,0.0
109,7.476630687713623,False,0.005470458418130875,0.05718300584703684,0.05595291033387184,0.05595291033387184,2.153818130493164,0.0,0.0,0.03500000014901161,9.452726364135742,0.0
110,7.590778589248657,False,1.2344259768724442,6.655397415161133,0.11031560599803925,0.5855111479759216,1.6505016088485718,0.0,0.0,0.0,9.28189468383789,0.0
111,7.612162828445435,False,0.005384742980822921,0.056036924943327904,0.05595291033387184,0.05595291033387184,2.1541459560394287,0.0,0.0,0.03500000014901161,9.4462890625,0.0
112,7.726803779602051,False,1.2369922548532486,6.486037373542786,0.11089488118886948,0.5719736814498901,1.6501600742340088,0.0,0.0,0.0,9.275259971618652,0.0
113,7.748169898986816,False,0.005437208455987275,0.061476086266338825,0.05595291033387184,0.05595291033387184,2.15533447265625,0.0,0.0,0.03500000014901161,9.440299987792969,0.0
114,7.862468004226685,False,1.230846643447876,6.3961392641067505,0.11036773771047592,0.5637091994285583,1.650214672088623,0.0,0.0,0.0,9.269306182861328,0.0
115,7.883754014968872,False,0.005335904425010085,0.052346354350447655,0.05595291033387184,0.05595291033387184,2.1575064659118652,0.0,0.0,0.03500000014901161,9.431568145751953,0.0
116,7.9978837966918945,False,1.2226680666208267,6.270724534988403,0.10954435169696808,0.5539010167121887,1.6503102779388428,0.0,0.0,0.0,9.262239456176758,0.0
117,8.019148826599121,False,0.005319371121004224,0.054278234019875526,0.05595291033387184,0.05595291033387184,2.155730724334717,0.0,0.0,0.03500000014901161,9.425872802734375,0.0
118,8.132960796356201,False,1.2193446606397629,6.277598142623901,0.1092647910118103,0.5539010167121887,1.6503922939300537,0.0,0.0,0.0,9.255743026733398,0.0
119,8.154327392578125,False,0.005269622779451311,0.05581684876233339,0.05595291033387184,0.05595291033387184,2.1547744274139404,0.0,0.0,0.029999999329447746,9.420631408691406,0.0
120,8.268492698669434,False,1.210881695151329,6.156778931617737,0.10857207328081131,0.5439289808273315,1.650446891784668,0.0,0.0,0.0,9.249090194702148,0.0
121,8.29001784324646,False,0.005178809515200555,0.053580100648105145,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.02499999850988388,9.414224624633789,0.0
122,8.404642820358276,False,1.2013301253318787,6.04806661605835,0.10766734182834625,0.5352272987365723,1.650296688079834,0.0,0.0,0.0,9.242704391479492,0.0
123,8.426140785217285,False,0.0051525619346648455,0.0614863820374012,0.05595291033387184,0.05595291033387184,2.1510860919952393,0.0,0.0,0.029999999329447746,9.40445613861084,0.0
124,8.54024052619934,False,1.1972948163747787,5.992671847343445,0.10726258903741837,0.5322902798652649,1.6501463651657104,0.0,0.0,0.0,9.235194206237793,0.0
125,8.561460018157959,False,0.005242932238616049,0.057773482985794544,0.05595291033387184,0.05595291033387184,2.1563453674316406,0.0,0.0,0.029999999329447746,9.399502754211426,0.0
126,8.675859212875366,False,1.2003476172685623,6.086770296096802,0.10758914798498154,0.5395849347114563,1.6499278545379639,0.0,0.0,0.0,9.229774475097656,0.0
127,8.697139024734497,False,0.005208319053053856,0.055478611029684544,0.05595291033387184,0.05595291033387184,2.154665231704712,0.0,0.0,0.029999999329447746,9.391742706298828,0.0
128,8.811996698379517,False,1.1882904917001724,5.87937593460083,0.10653960704803467,0.5218947529792786,1.6502283811569214,0.0,0.0,0.0,9.222190856933594,0.0
129,8.83335828781128,False,0.005092694773338735,0.05803794600069523,0.05595291033387184,0.05595291033387184,2.1516599655151367,0.0,0.0,0.029999999329447746,9.384647369384766,0.0
130,8.976017475128174,False,1.186886951327324,5.864001512527466,0.10620138049125671,0.5218947529792786,1.650064468383789,0.0,0.0,0.0,9.215048789978027,0.0
131,8.997291803359985,False,0.005173624376766384,0.05949472542852163,0.05595291033387184,0.05595291033387184,2.14913272857666,0.0,0.0,0.029999999329447746,9.378340721130371,0.0
132,9.140116930007935,False,1.187639981508255,5.8865779638290405,0.1061483845114708,0.5233973860740662,1.6499688625335693,0.0,0.0,0.0,9.20903205871582,0.0
133,9.161325216293335,False,0.005139761487953365,0.05775524768978357,0.05595291033387184,0.05595291033387184,2.153968572616577,0.0,0.0,0.02499999850988388,9.374945640563965,0.0
134,9.30405330657959,False,1.1821427196264267,5.83563506603241,0.10563946515321732,0.5188894867897034,1.649955153465271,0.0,0.0,0.0,9.203248977661133,0.0
135,9.325470447540283,False,0.005130511126480997,0.05966621916741133,0.05595291033387184,0.05595291033387184,2.1561405658721924,0.0,0.0,0.02499999850988388,9.368803024291992,0.0
136,9.467786073684692,False,1.1822806298732758,5.852673053741455,0.10542390495538712,0.520392119884491,1.6501054763793945,0.0,0.0,0.0,9.198148727416992,0.0
137,9.489118576049805,False,0.005083610885776579,0.05244447849690914,0.05595291033387184,0.05595291033387184,2.157916307449341,0.0,0.0,0.029999999329447746,9.364399909973145,0.0
138,9.631830215454102,False,1.1781764030456543,5.78183650970459,0.10497891157865524,0.5143405795097351,1.6501463651657104,0.0,0.0,0.0,9.191696166992188,0.0
139,9.653196334838867,False,0.005069315666332841,0.05960446782410145,0.05595291033387184,0.05595291033387184,2.153517723083496,0.0,0.0,0.02499999850988388,9.354839324951172,0.0
140,9.796191692352295,False,1.1781801283359528,5.795672535896301,0.10483664274215698,0.5158568620681763,1.6499278545379639,0.0,0.0,0.0,9.184494018554688,0.0
141,9.81747031211853,False,0.0050723779713734984,0.05226247478276491,0.05595291033387184,0.05595291033387184,2.1581075191497803,0.0,0.0,0.02499999850988388,9.348073959350586,0.0
142,9.962783336639404,False,1.1766710132360458,5.773665904998779,0.10472612828016281,0.5143405795097351,1.650214672088623,0.0,0.0,0.0,9.178625106811523,0.0
143,9.984320640563965,False,0.005081933340989053,0.05509034264832735,0.05595291033387184,0.05595291033387184,2.154733419418335,0.0,0.0,0.02499999850988388,9.340555191040039,0.0
144,10.127863883972168,False,1.179690733551979,5.85561990737915,0.10476014018058777,0.520392119884491,1.6503102779388428,0.0,0.0,0.0,9.172346115112305,0.0
145,10.151293516159058,False,0.005093762301839888,0.053892103023827076,0.05595291033387184,0.05595291033387184,2.156222343444824,0.0,0.0,0.029999999329447746,9.335043907165527,0.0
146,10.308035135269165,False,1.176237016916275,5.773199200630188,0.10430722683668137,0.5143405795097351,1.6501327753067017,0.0,0.0,0.0,9.165699005126953,0.0
147,10.329629182815552,False,0.0049922161269932985,0.05346075166016817,0.05595291033387184,0.05595291033387184,2.158735990524292,0.0,0.0,0.029999999329447746,9.33018684387207,0.0
148,10.472496032714844,False,1.1706411093473434,5.712491273880005,0.10348871350288391,0.5097506642341614,1.6503512859344482,0.0,0.0,0.0,9.160270690917969,0.0
149,10.493996858596802,False,0.0049774558283388615,0.056986818090081215,0.05595291033387184,0.05595291033387184,2.15496563911438,0.0,0.0,0.02499999850988388,9.322328567504883,0.0
150,10.636810064315796,False,1.1661900579929352,5.635443329811096,0.10306447744369507,0.502018928527832,1.6502829790115356,0.0,0.0,0.0,9.153407096862793,0.0
151,10.658280611038208,False,0.005018102237954736,0.05892663262784481,0.05595291033387184,0.05595291033387184,2.1520423889160156,0.0,0.0,0.02499999850988388,9.315290451049805,0.0
152,10.800697326660156,False,1.1625971645116806,5.5973464250564575,0.10276108235120773,0.4988906979560852,1.6499961614608765,0.0,0.0,0.0,9.14738655090332,0.0
153,10.821931600570679,False,0.005029622698202729,0.056991204619407654,0.05595291033387184,0.05595291033387184,2.153012275695801,0.0,0.0,0.02499999850988388,9.312114715576172,0.0
154,10.964800119400024,False,1.1605866253376007,5.551011562347412,0.10245700925588608,0.4957487881183624,1.6495863199234009,0.0,0.0,0.0,9.141387939453125,0.0
155,10.98629117012024,False,0.004934331518597901,0.05369835998862982,0.05595291033387184,0.05595291033387184,2.1538729667663574,0.0,0.0,0.02499999850988388,9.303349494934082,0.0
156,11.129356622695923,False,1.150641068816185,5.43755829334259,0.10185595601797104,0.4861728847026825,1.6499141454696655,0.0,0.0,0.0,9.13503360748291,0.0
157,11.150566101074219,False,0.004966682172380388,0.05397710017859936,0.05595291033387184,0.05595291033387184,2.1543099880218506,0.0,0.0,0.02499999850988388,9.299711227416992,0.0
158,11.293797969818115,False,1.1474606394767761,5.381549596786499,0.10116733610630035,0.48294901847839355,1.6504195928573608,0.0,0.0,0.0,9.129714965820312,0.0
159,11.31528902053833,False,0.0048698848695494235,0.05738687235862017,0.05595291033387184,0.05595291033387184,2.1537363529205322,0.0,0.0,0.019999999552965164,9.293956756591797,0.0
160,11.45767593383789,False,1.1495175212621689,5.414789915084839,0.10124293714761734,0.48456093668937683,1.6498868465423584,0.0,0.0,0.0,9.123516082763672,0.0
161,11.479230403900146,False,0.004915979807265103,0.0599726103246212,0.05595291033387184,0.05595291033387184,2.1502256393432617,0.0,0.0,0.02499999850988388,9.286620140075684,0.0
162,11.6221923828125,False,1.1424936354160309,5.266337990760803,0.10024333745241165,0.47312721610069275,1.649613618850708,0.0,0.0,0.0,9.117012023925781,0.0
163,11.643483400344849,False,0.0048264674842357635,0.053414516150951385,0.05595291033387184,0.05595291033387184,2.1572742462158203,0.0,0.0,0.019999999552965164,9.280805587768555,0.0
164,11.786383867263794,False,1.1430195719003677,5.319786071777344,0.10008236020803452,0.4764193594455719,1.6499278545379639,0.0,0.0,0.0,9.111411094665527,0.0
165,11.807728052139282,False,0.004835094732698053,0.05377362947911024,0.05595291033387184,0.05595291033387184,2.1557717323303223,0.0,0.0,0.02499999850988388,9.275301933288574,0.0
166,11.950905561447144,False,1.1484293639659882,5.430579781532288,0.1003841757774353,0.48778480291366577,1.6502829790115356,0.0,0.0,0.0,9.105201721191406,0.0
167,11.972254276275635,False,0.004937984049320221,0.05702128168195486,0.05595291033387184,0.05595291033387184,2.1523702144622803,0.0,0.0,0.02499999850988388,9.269403457641602,0.0
168,12.115730285644531,False,1.1499501019716263,5.430305600166321,0.10047972202301025,0.48778480291366577,1.6502829790115356,0.0,0.0,0.0,9.099166870117188,0.0
169,12.137059211730957,False,0.004900991334579885,0.05453225690871477,0.05595291033387184,0.05595291033387184,2.1553754806518555,0.0,0.0,0.02499999850988388,9.263498306274414,0.0
170,12.280153036117554,False,1.147475317120552,5.3651362657547,0.10017701983451843,0.4813234508037567,1.6501736640930176,0.0,0.0,0.0,9.093626022338867,0.0
171,12.301409244537354,False,0.004833210841752589,0.053825369104743004,0.05595291033387184,0.05595291033387184,2.1552388668060303,0.0,0.0,0.019999999552965164,9.257654190063477,0.0
172,12.444687604904175,False,1.1460145562887192,5.3382861614227295,0.09999813884496689,0.4796978533267975,1.650214672088623,0.0,0.0,0.0,9.08743667602539,0.0
173,12.466012001037598,False,0.0049224746180698276,0.0639610318467021,0.05595291033387184,0.05595291033387184,2.1490917205810547,0.0,0.0,0.02499999850988388,9.248778343200684,0.0
174,12.609100818634033,False,1.1466260999441147,5.371456146240234,0.09983571618795395,0.4813234508037567,1.6498185396194458,0.0,0.0,0.0,9.080801963806152,0.0
175,12.630548238754272,False,0.004854026192333549,0.055639659985899925,0.05595291033387184,0.05595291033387184,2.1528072357177734,0.0,0.0,0.014999999664723873,9.2441987991333,0.0
176,12.77434778213501,False,1.1441875249147415,5.299168825149536,0.09947016835212708,0.4764193594455719,1.6493951082229614,0.0,0.0,0.0,9.07522964477539,0.0
177,12.79579210281372,False,0.004850515688303858,0.05318835377693176,0.05595291033387184,0.05595291033387184,2.1571786403656006,0.0,0.0,0.019999999552965164,9.239812850952148,0.0
178,12.938549280166626,False,1.142924502491951,5.250871777534485,0.09925521910190582,0.47312721610069275,1.6496683359146118,0.0,0.0,0.0,9.069438934326172,0.0
179,12.959819078445435,False,0.0049039541045203805,0.05915919318795204,0.05595291033387184,0.05595291033387184,2.152014970779419,0.0,0.0,0.02499999850988388,9.231224060058594,0.0
180,13.101820468902588,False,1.1442628502845764,5.264701247215271,0.09911540895700455,0.47312721610069275,1.6498322486877441,0.0,0.0,0.0,9.063416481018066,0.0
181,13.123251676559448,False,0.004875891318079084,0.05665116477757692,0.05595291033387184,0.05595291033387184,2.1522610187530518,0.0,0.0,0.019999999552965164,9.22793197631836,0.0
182,13.265347719192505,False,1.1436639726161957,5.252478122711182,0.09906089305877686,0.47312721610069275,1.6496409177780151,0.0,0.0,0.0,9.057830810546875,0.0
183,13.286898612976074,False,0.00482095725601539,0.05380405578762293,0.05595291033387184,0.05595291033387184,2.155730724334717,0.0,0.0,0.019999999552965164,9.221110343933105,0.0
184,13.430077075958252,False,1.1465045809745789,5.314951539039612,0.09911096096038818,0.4780586063861847,1.6497912406921387,0.0,0.0,0.0,9.052343368530273,0.0
185,13.45130968093872,False,0.004852687707170844,0.05565753672271967,0.05595291033387184,0.05595291033387184,2.1581759452819824,0.0,0.0,0.02499999850988388,9.217159271240234,0.0
186,13.59305715560913,False,1.1413446813821793,5.240545868873596,0.09860511869192123,0.471474289894104,1.6495590209960938,0.0,0.0,0.0,9.04703140258789,0.0
187,13.614662647247314,False,0.004838812747038901,0.060691642574965954,0.05595291033387184,0.05595291033387184,2.151851177215576,0.0,0.0,0.02499999850988388,9.21165657043457,0.0
188,13.756413221359253,False,1.1423136293888092,5.240326523780823,0.09852731227874756,0.471474289894104,1.64987313747406,0.0,0.0,0.0,9.04085922241211,0.0
189,13.777685403823853,False,0.00488828110974282,0.057181273587048054,0.05595291033387184,0.05595291033387184,2.1523427963256836,0.0,0.0,0.019999999552965164,9.203588485717773,0.0
190,13.920159101486206,False,1.132318302989006,5.178639888763428,0.09831893444061279,0.4664609432220459,1.6492857933044434,0.0,0.0,0.0,9.034833908081055,0.0
191,13.941403865814209,False,0.004815555876120925,0.05824198015034199,0.05595291033387184,0.05595291033387184,2.1549110412597656,0.0,0.0,0.019999999552965164,9.198586463928223,0.0
192,14.08411192893982,False,1.1340752989053726,5.192005038261414,0.09826942533254623,0.4681411683559418,1.649381399154663,0.0,0.0,0.0,9.02971363067627,0.0
193,14.105459213256836,False,0.004813518899027258,0.05917153786867857,0.05595291033387184,0.05595291033387184,2.159569263458252,0.0,0.0,0.019999999552965164,9.194119453430176,0.0
194,14.247942447662354,False,1.1368192732334137,5.240504741668701,0.09845485538244247,0.471474289894104,1.6497775316238403,0.0,0.0,0.0,9.024784088134766,0.0
195,14.2692391872406,False,0.004814990097656846,0.0562599953263998,0.05595291033387184,0.05595291033387184,2.15690541267395,0.0,0.0,0.019999999552965164,9.187607765197754,0.0
196,14.411482095718384,False,1.1342205107212067,5.178667902946472,0.09802797436714172,0.4664609432220459,1.6498185396194458,0.0,0.0,0.0,9.019059181213379,0.0
197,14.432764530181885,False,0.004800625029020011,0.059186480939388275,0.05595291033387184,0.05595291033387184,2.1594326496124268,0.0,0.0,0.02499999850988388,9.184431076049805,0.0
198,14.574970722198486,False,1.1374074965715408,5.2362483739852905,0.09826012700796127,0.471474289894104,1.6499278545379639,0.0,0.0,0.0,9.013887405395508,0.0
199,14.596441984176636,False,0.004843000206165016,0.05442432593554258,0.05595291033387184,0.05595291033387184,2.1569600105285645,0.0,0.0,0.02499999850988388,9.176433563232422,0.0
200,14.738560914993286,False,1.1414112150669098,5.291925072669983,0.09851851314306259,0.4764193594455719,1.6500780582427979,0.0,0.0,0.0,9.007823944091797,0.0
201,14.759880304336548,False,0.0048666022485122085,0.05653641186654568,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.014999999664723873,9.169649124145508,0.0
202,14.902074098587036,False,1.1390713602304459,5.245569944381714,0.09827583283185959,0.47312721610069275,1.6499278545379639,0.0,0.0,0.0,9.001800537109375,0.0
203,14.923629760742188,False,0.004842823254875839,0.05673335865139961,0.05595291033387184,0.05595291033387184,2.1543374061584473,0.0,0.0,0.014999999664723873,9.166715621948242,0.0
204,15.06580901145935,False,1.135336309671402,5.147135853767395,0.09778180718421936,0.46478071808815,1.6495590209960938,0.0,0.0,0.0,8.996430397033691,0.0
205,15.087533235549927,False,0.004788736114278436,0.055162995122373104,0.05595291033387184,0.05595291033387184,2.155320882797241,0.0,0.0,0.019999999552965164,9.16072940826416,0.0
206,15.23023247718811,False,1.1322062462568283,5.084481835365295,0.09735054522752762,0.45799151062965393,1.6499005556106567,0.0,0.0,0.0,8.991064071655273,0.0
207,15.251586198806763,False,0.004815553838852793,0.05738348700106144,0.05595291033387184,0.05595291033387184,2.1534221172332764,0.0,0.0,0.014999999664723873,9.152944564819336,0.0
208,15.394118785858154,False,1.1377951502799988,5.187915563583374,0.09777230769395828,0.4664609432220459,1.64987313747406,0.0,0.0,0.0,8.984619140625,0.0
209,15.415573358535767,False,0.004779412993229926,0.05572935566306114,0.05595291033387184,0.05595291033387184,2.1524384021759033,0.0,0.0,0.014999999664723873,9.14975357055664,0.0
210,15.558166980743408,False,1.1351418495178223,5.096876621246338,0.09743080288171768,0.4596990644931793,1.649955153465271,0.0,0.0,0.0,8.978803634643555,0.0
211,15.5795419216156,False,0.004830264952033758,0.056376988068223,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.019999999552965164,9.142108917236328,0.0
212,15.72209644317627,False,1.1369749903678894,5.13996958732605,0.09745122492313385,0.4630868434906006,1.6498868465423584,0.0,0.0,0.0,8.973616600036621,0.0
213,15.743390560150146,False,0.004809726378880441,0.0551685132086277,0.05595291033387184,0.05595291033387184,2.155785322189331,0.0,0.0,0.014999999664723873,9.137283325195312,0.0
214,15.88567566871643,False,1.1371470987796783,5.104237198829651,0.09733892977237701,0.4614066183567047,1.6500507593154907,0.0,0.0,0.0,8.968271255493164,0.0
215,15.906962394714355,False,0.004820045724045485,0.054630995728075504,0.05595291033387184,0.05595291033387184,2.154801845550537,0.0,0.0,0.014999999664723873,9.132415771484375,0.0
216,16.049250841140747,False,1.1325286328792572,5.014256238937378,0.09688186645507812,0.45284155011177063,1.6497912406921387,0.0,0.0,0.0,8.962684631347656,0.0
217,16.070517778396606,False,0.004768403887283057,0.061449967324733734,0.05595291033387184,0.05595291033387184,2.15653657913208,0.0,0.0,0.019999999552965164,9.126738548278809,0.0
218,16.212568521499634,False,1.1339451372623444,5.0222790241241455,0.09684429317712784,0.45284155011177063,1.650037169456482,0.0,0.0,0.0,8.957609176635742,0.0
219,16.233805894851685,False,0.004781021561939269,0.05433940328657627,0.05595291033387184,0.05595291033387184,2.158585786819458,0.0,0.0,0.014999999664723873,9.121763229370117,0.0
220,16.37626314163208,False,1.13167405128479,4.973631799221039,0.09648481756448746,0.4493718147277832,1.6501054763793945,0.0,0.0,0.0,8.952095031738281,0.0
221,16.397584676742554,False,0.00480188726214692,0.053954459726810455,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.009999999776482582,9.114389419555664,0.0
222,16.53954005241394,False,1.1287155002355576,4.915682673454285,0.09608922153711319,0.4441125690937042,1.6500507593154907,0.0,0.0,0.0,8.946813583374023,0.0
223,16.56112551689148,False,0.004748619976453483,0.05365010816603899,0.05595291033387184,0.05595291033387184,2.158435344696045,0.0,0.0,0.009999999776482582,9.109926223754883,0.0
224,16.704830169677734,False,1.1288416385650635,4.910930097103119,0.09589073061943054,0.4441125690937042,1.6506245136260986,0.0,0.0,0.0,8.94134521484375,0.0
225,16.726583003997803,False,0.004792127583641559,0.05738952197134495,0.05595291033387184,0.05595291033387184,2.1542279720306396,0.0,0.0,0.014999999664723873,9.103860855102539,0.0
226,16.868772268295288,False,1.1307581514120102,4.960055351257324,0.0958789810538292,0.4493718147277832,1.6504606008529663,0.0,0.0,0.0,8.936145782470703,0.0
227,16.890126943588257,False,0.004807251680176705,0.05379840265959501,0.05595291033387184,0.05595291033387184,2.1574108600616455,0.0,0.0,0.019999999552965164,9.100263595581055,0.0
228,17.034411668777466,False,1.132507100701332,4.958960115909576,0.09598491340875626,0.4493718147277832,1.650528907775879,0.0,0.0,0.0,8.930927276611328,0.0
229,17.05615735054016,False,0.004777772701345384,0.05600150674581528,0.05595291033387184,0.05595291033387184,2.1557443141937256,0.0,0.0,0.014999999664723873,9.093966484069824,0.0
230,17.198225498199463,False,1.134064868092537,4.984055757522583,0.09604823589324951,0.4511066675186157,1.6503512859344482,0.0,0.0,0.0,8.925027847290039,0.0
231,17.219767808914185,False,0.00481152324937284,0.05584469065070152,0.05595291033387184,0.05595291033387184,2.1536543369293213,0.0,0.0,0.014999999664723873,9.087575912475586,0.0
232,17.361823797225952,False,1.13517165184021,5.011109709739685,0.09606052935123444,0.45284155011177063,1.6504606008529663,0.0,0.0,0.0,8.919739723205566,0.0
233,17.383158445358276,False,0.004819042806047946,0.05464550573378801,0.05595291033387184,0.05595291033387184,2.1539957523345947,0.0,0.0,0.009999999776482582,9.082908630371094,0.0
234,17.52510118484497,False,1.1311454325914383,4.901400208473206,0.09559620916843414,0.4441125690937042,1.6501327753067017,0.0,0.0,0.0,8.914648056030273,0.0
235,17.546332359313965,False,0.0048212482943199575,0.055631957948207855,0.05595291033387184,0.05595291033387184,2.1539957523345947,0.0,0.0,0.014999999664723873,9.078315734863281,0.0
236,17.68835711479187,False,1.1318687349557877,4.897218346595764,0.09558930993080139,0.4441125690937042,1.6499688625335693,0.0,0.0,0.0,8.909198760986328,0.0
237,17.709560871124268,False,0.00477769150165841,0.05492855794727802,0.05595291033387184,0.05595291033387184,2.154883623123169,0.0,0.0,0.009999999776482582,9.071468353271484,0.0
238,17.851755142211914,False,1.1327686160802841,4.891394674777985,0.09553754329681396,0.4423503875732422,1.6497775316238403,0.0,0.0,0.0,8.903722763061523,0.0
239,17.87314462661743,False,0.004800091846846044,0.055407099425792694,0.05595291033387184,0.05595291033387184,2.1571922302246094,0.0,0.0,0.009999999776482582,9.066812515258789,0.0
240,18.01551628112793,False,1.125786006450653,4.923199415206909,0.09609147906303406,0.44587475061416626,1.6497092247009277,0.0,0.0,0.0,8.898458480834961,0.0
241,18.036973476409912,False,0.004798814479727298,0.057034241035580635,0.05595291033387184,0.05595291033387184,2.1588997840881348,0.0,0.0,0.014999999664723873,9.062387466430664,0.0
242,18.179484844207764,False,1.124672293663025,4.914162755012512,0.09580931812524796,0.4441125690937042,1.6497502326965332,0.0,0.0,0.0,8.893780708312988,0.0
243,18.200962781906128,False,0.004768353246618062,0.056475866585969925,0.05595291033387184,0.05595291033387184,2.155252456665039,0.0,0.0,0.014999999664723873,9.055862426757812,0.0
244,18.34358310699463,False,1.1341122537851334,4.935407936573029,0.09716039150953293,0.44587475061416626,1.6494497060775757,0.0,0.0,0.0,8.888206481933594,0.0
245,18.364983320236206,False,0.004817004082724452,0.05780437495559454,0.05595291033387184,0.05595291033387184,2.153449296951294,0.0,0.0,0.014999999664723873,9.049236297607422,0.0
246,18.507906436920166,False,1.1367223411798477,4.950450360774994,0.09732643514871597,0.44762328267097473,1.649231195449829,0.0,0.0,0.0,8.882255554199219,0.0
247,18.52955150604248,False,0.0047630578046664596,0.054100570268929005,0.05595291033387184,0.05595291033387184,2.1599652767181396,0.0,0.0,0.009999999776482582,9.04654598236084,0.0
248,18.672023057937622,False,1.133129596710205,4.860071837902069,0.0968690887093544,0.4405745267868042,1.6491764783859253,0.0,0.0,0.0,8.87731647491455,0.0
249,18.69359588623047,False,0.004716527473647147,0.05405842326581478,0.05595291033387184,0.05595291033387184,2.1578481197357178,0.0,0.0,0.009999999776482582,9.040023803710938,0.0
250,18.836004972457886,False,1.120813563466072,4.763190746307373,0.09494175016880035,0.4315996468067169,1.6498868465423584,0.0,0.0,0.0,8.872112274169922,0.0
251,18.857298374176025,False,0.004808683588635176,0.06416710559278727,0.05595291033387184,0.05595291033387184,2.149829387664795,0.0,0.0,0.009999999776482582,9.032615661621094,0.0
252,19.000068187713623,False,1.1315305531024933,4.817760586738586,0.09665237367153168,0.43700915575027466,1.6496546268463135,0.0,0.0,0.0,8.866482734680176,0.0
253,19.02173376083374,False,0.004850544792134315,0.05620114505290985,0.05595291033387184,0.05595291033387184,2.1501708030700684,0.0,0.0,0.009999999776482582,9.02850341796875,0.0
254,19.164411544799805,False,1.1238688230514526,4.789789319038391,0.09489064663648605,0.43520599603652954,1.6496683359146118,0.0,0.0,0.0,8.861527442932129,0.0
255,19.185608625411987,False,0.004720316792372614,0.05552075803279877,0.05595291033387184,0.05595291033387184,2.1518237590789795,0.0,0.0,0.009999999776482582,9.02421760559082,0.0
256,19.329296588897705,False,1.1312506347894669,4.768067896366119,0.09630901366472244,0.4334028363227844,1.6496000289916992,0.0,0.0,0.0,8.856534957885742,0.0
257,19.350661516189575,False,0.00477983383461833,0.05615172442048788,0.05595291033387184,0.05595291033387184,2.1514413356781006,0.0,0.0,0.009999999776482582,9.018718719482422,0.0
258,19.493820428848267,False,1.1309286206960678,4.751790761947632,0.09616722166538239,0.4315996468067169,1.6499688625335693,0.0,0.0,0.0,8.85120677947998,0.0
259,19.515005826950073,False,0.004768239741679281,0.05475595127791166,0.05595291033387184,0.05595291033387184,2.1570284366607666,0.0,0.0,0.004999999888241291,9.015810012817383,0.0
260,19.657541751861572,False,1.1306875199079514,4.7214144468307495,0.09605390578508377,0.4279523491859436,1.6501463651657104,0.0,0.0,0.0,8.846412658691406,0.0
261,19.678799152374268,True,0.004799382295459509,0.05591872148215771,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.0,9.008118629455566,0.0
262,19.720064640045166,True,0.004799382295459509,0.05591872148215771,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.0,9.008118629455566,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.4693262577056885,False,2.4831394851207733,12.71951675415039,0.5160577893257141,1.6212000846862793,2.7418019771575928,0.0,0.0,0.0,18.775371551513672,0.0
1,0.4868652820587158,False,0.01935017528012395,0.37536196410655975,0.05595291033387184,0.05595291033387184,2.879061460494995,0.0,0.0,0.0,18.305572509765625,0.0
2,0.5083818435668945,True,8.258983143605292e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.8791160583496094,0.0,0.0,0.0,18.305103302001953,0.0
3,0.5820543766021729,False,1.4418797194957733,4.629706144332886,0.1606912612915039,0.6180228590965271,1.6924799680709839,0.0,0.0,0.0,11.483999252319336,0.0
4,0.6052522659301758,True,0.0068117090268060565,0.06125853396952152,0.05595291033387184,0.05595291033387184,2.189089298248291,0.0,0.0,0.0,11.641695022583008,0.0
5,0.6858961582183838,False,1.401657909154892,4.230116009712219,0.14830955862998962,0.5453633069992065,1.6813466548919678,0.0,0.0,0.0,10.992600440979004,0.0
6,0.7071735858917236,True,0.006320227403193712,0.061181788332760334,0.05595291033387184,0.05595291033387184,2.161591053009033,0.0,0.0,0.0,11.152077674865723,0.0
7,0.7802655696868896,False,1.3663767278194427,4.247747957706451,0.14534039795398712,0.5439289808273315,1.6770026683807373,0.0,0.0,0.0,10.828006744384766,0.0
8,0.8015272617340088,True,0.005932509666308761,0.05865109618753195,0.05595291033387184,0.05595291033387184,2.163407802581787,0.0,0.0,0.0,10.993383407592773,0.0
9,0.8741886615753174,False,1.336047202348709,4.211445450782776,0.14269870519638062,0.5395849347114563,1.6747214794158936,0.0,0.0,0.0,10.729618072509766,0.0
10,0.8954863548278809,True,0.005658819573000073,0.05321239586919546,0.05595291033387184,0.05595291033387184,2.160484552383423,0.0,0.0,0.0,10.891922950744629,0.0
11,0.968512773513794,False,1.3116039335727692,4.145496189594269,0.14081145823001862,0.5308150053024292,1.6732051372528076,0.0,0.0,0.0,10.662919998168945,0.0
12,0.9896764755249023,True,0.005560161080211401,0.05574873182922602,0.05595291033387184,0.05595291033387184,2.1598424911499023,0.0,0.0,0.0,10.824494361877441,0.0
13,1.0627415180206299,False,1.2911443412303925,4.063019156455994,0.13886669278144836,0.520392119884491,1.672426462173462,0.0,0.0,0.0,10.6029691696167,0.0
14,1.083951473236084,True,0.005414469633251429,0.060214800760149956,0.05595291033387184,0.05595291033387184,2.1577250957489014,0.0,0.0,0.0,10.760051727294922,0.0
15,1.1569457054138184,False,1.273978352546692,3.9729979634284973,0.13712820410728455,0.5082207322120667,1.671962022781372,0.0,0.0,0.0,10.54876708984375,0.0
16,1.1780328750610352,True,0.005154612008482218,0.056500108912587166,0.05595291033387184,0.05595291033387184,2.1572606563568115,0.0,0.0,0.0,10.71019172668457,0.0
17,1.2513480186462402,False,1.259191632270813,3.882492184638977,0.1354479044675827,0.4957487881183624,1.6716068983078003,0.0,0.0,0.0,10.500101089477539,0.0
18,1.2725629806518555,True,0.005134671228006482,0.057121505960822105,0.05595291033387184,0.05595291033387184,2.1568782329559326,0.0,0.0,0.0,10.660177230834961,0.0
19,1.3456828594207764,False,1.2465563416481018,3.798553943634033,0.13421711325645447,0.4861728847026825,1.6710877418518066,0.0,0.0,0.0,10.45598030090332,0.0
20,1.366788625717163,True,0.005035477224737406,0.05518155172467232,0.05595291033387184,0.05595291033387184,2.158189535140991,0.0,0.0,0.0,10.614542007446289,0.0
21,1.4396448135375977,False,1.2353437393903732,3.7099680304527283,0.1331964135169983,0.47312721610069275,1.6707189083099365,0.0,0.0,0.0,10.416913986206055,0.0
22,1.4610211849212646,True,0.004978733486495912,0.056722681038081646,0.05595291033387184,0.05595291033387184,2.1581075191497803,0.0,0.0,0.0,10.576471328735352,0.0
23,1.534313440322876,False,1.225435584783554,3.62686425447464,0.13194134831428528,0.4630868434906006,1.6704593896865845,0.0,0.0,0.0,10.37985610961914,0.0
24,1.5558195114135742,True,0.005051940097473562,0.0658585550263524,0.05595291033387184,0.05595291033387184,2.1543374061584473,0.0,0.0,0.0,10.535459518432617,0.0
25,1.6292779445648193,False,1.2167105078697205,3.5556423664093018,0.13097332417964935,0.45284155011177063,1.6697490215301514,0.0,0.0,0.0,10.343971252441406,0.0
26,1.6503450870513916,True,0.004995823255740106,0.05796371027827263,0.05595291033387184,0.05595291033387184,2.1568782329559326,0.0,0.0,0.0,10.50183391571045,0.0
27,1.723738670349121,False,1.208483800292015,3.4781208634376526,0.13019132614135742,0.4423503875732422,1.6688474416732788,0.0,0.0,0.0,10.310943603515625,0.0
28,1.7449474334716797,True,0.004972232854925096,0.06366518791764975,0.05595291033387184,0.05595291033387184,2.154433012008667,0.0,0.0,0.0,10.470797538757324,0.0
29,1.8188040256500244,False,1.2010371685028076,3.407924175262451,0.1292123645544052,0.4334028363227844,1.6680004596710205,0.0,0.0,0.0,10.278511047363281,0.0
30,1.839829921722412,True,0.004861845227424055,0.0590073736384511,0.05595291033387184,0.05595291033387184,2.156932830810547,0.0,0.0,0.0,10.435846328735352,0.0
31,1.9129934310913086,False,1.1941365152597427,3.342333137989044,0.12827497720718384,0.4242776930332184,1.6678639650344849,0.0,0.0,0.0,10.247493743896484,0.0
32,1.9341154098510742,True,0.004869183758273721,0.06190535146743059,0.05595291033387184,0.05595291033387184,2.15450119972229,0.0,0.0,0.0,10.407064437866211,0.0
33,2.0072224140167236,False,1.1877255886793137,3.2801976799964905,0.12743261456489563,0.41684645414352417,1.6677273511886597,0.0,0.0,0.0,10.217504501342773,0.0
34,2.028508186340332,True,0.004754865076392889,0.05946456454694271,0.05595291033387184,0.05595291033387184,2.1549246311187744,0.0,0.0,0.0,10.376203536987305,0.0
35,2.101544141769409,False,1.1817438900470734,3.217654228210449,0.12644606828689575,0.40733882784843445,1.667057991027832,0.0,0.0,0.0,10.189996719360352,0.0
36,2.122803211212158,True,0.004742196178995073,0.05793176591396332,0.05595291033387184,0.05595291033387184,2.156154155731201,0.0,0.0,0.0,10.34893798828125,0.0
37,2.196491241455078,False,1.1758246272802353,3.153737485408783,0.12578032910823822,0.3995797336101532,1.6665525436401367,0.0,0.0,0.0,10.1619291305542,0.0
38,2.2177138328552246,True,0.004798032168764621,0.05838841199874878,0.05595291033387184,0.05595291033387184,2.1590774059295654,0.0,0.0,0.0,10.32227611541748,0.0
39,2.291151523590088,False,1.1708410829305649,3.1062287092208862,0.12502093613147736,0.39366477727890015,1.6662110090255737,0.0,0.0,0.0,10.137008666992188,0.0
40,2.312354326248169,True,0.004768475773744285,0.05960187874734402,0.05595291033387184,0.05595291033387184,2.158285140991211,0.0,0.0,0.0,10.297245979309082,0.0
41,2.385887861251831,False,1.1654534935951233,3.054182529449463,0.12424039840698242,0.3856324851512909,1.6659241914749146,0.0,0.0,0.0,10.11202621459961,0.0
42,2.406951427459717,True,0.00468492362415418,0.05859482102096081,0.05595291033387184,0.05595291033387184,2.156399965286255,0.0,0.0,0.0,10.270261764526367,0.0
43,2.480762481689453,False,1.1603053659200668,3.0054649710655212,0.12358073145151138,0.3794853091239929,1.6658694744110107,0.0,0.0,0.0,10.086344718933105,0.0
44,2.5021607875823975,True,0.004641586565412581,0.05261469632387161,0.05595291033387184,0.05595291033387184,2.159050226211548,0.0,0.0,0.0,10.247720718383789,0.0
45,2.575100898742676,False,1.1555162072181702,2.9589101672172546,0.12300201505422592,0.3732561767101288,1.6655826568603516,0.0,0.0,0.0,10.062747955322266,0.0
46,2.5962376594543457,True,0.004740826552733779,0.06011991295963526,0.05595291033387184,0.05595291033387184,2.155621290206909,0.0,0.0,0.0,10.22633171081543,0.0
47,2.6696109771728516,False,1.1509869992733002,2.917172610759735,0.12220630049705505,0.3669041097164154,1.665022611618042,0.0,0.0,0.0,10.04046630859375,0.0
48,2.6910414695739746,True,0.004604728310368955,0.06119818892329931,0.05595291033387184,0.05595291033387184,2.15366792678833,0.0,0.0,0.0,10.206549644470215,0.0
49,2.7645509243011475,False,1.1462713032960892,2.8733041882514954,0.12145982682704926,0.3604564070701599,1.664831280708313,0.0,0.0,0.0,10.018577575683594,0.0
50,2.785806655883789,True,0.004615516227204353,0.05878605414181948,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.0,10.184125900268555,0.0
51,2.8591833114624023,False,1.1417445540428162,2.836381196975708,0.12083711475133896,0.3560850918292999,1.663998007774353,0.0,0.0,0.0,9.997529029846191,0.0
52,2.880567789077759,True,0.004570370074361563,0.058339317329227924,0.05595291033387184,0.05595291033387184,2.1561405658721924,0.0,0.0,0.0,10.16085433959961,0.0
53,2.9541070461273193,False,1.1372055113315582,2.797216773033142,0.1201544925570488,0.34943246841430664,1.6640117168426514,0.0,0.0,0.0,9.977655410766602,0.0
54,2.9756550788879395,True,0.004627518355846405,0.06507337093353271,0.05595291033387184,0.05595291033387184,2.151933193206787,0.0,0.0,0.0,10.14185905456543,0.0
55,3.0494682788848877,False,1.132722944021225,2.760300040245056,0.11958622932434082,0.3449108898639679,1.66365647315979,0.0,0.0,0.0,9.957557678222656,0.0
56,3.0708980560302734,True,0.004600611282512546,0.05541738588362932,0.05595291033387184,0.05595291033387184,2.1568098068237305,0.0,0.0,0.0,10.125785827636719,0.0
57,3.1442484855651855,False,1.1286452412605286,2.727615535259247,0.11887363344430923,0.34034833312034607,1.6629188060760498,0.0,0.0,0.0,9.940851211547852,0.0
58,3.1654164791107178,True,0.00453221466159448,0.05318571347743273,0.05595291033387184,0.05595291033387184,2.161235809326172,0.0,0.0,0.0,10.109978675842285,0.0
59,3.23870849609375,False,1.1243527382612228,2.6925286650657654,0.11821260303258896,0.33571746945381165,1.6630828380584717,0.0,0.0,0.0,9.925017356872559,0.0
60,3.2604875564575195,True,0.0044824747601523995,0.056059397757053375,0.05595291033387184,0.05595291033387184,2.15866756439209,0.0,0.0,0.0,10.092866897583008,0.0
61,3.335493803024292,False,1.1202598363161087,2.668907344341278,0.11770553141832352,0.3310182988643646,1.6628504991531372,0.0,0.0,0.0,9.908510208129883,0.0
62,3.356799364089966,True,0.004566616553347558,0.06704193074256182,0.05595291033387184,0.05595291033387184,2.1524384021759033,0.0,0.0,0.0,10.073319435119629,0.0
63,3.4300405979156494,False,1.1161702871322632,2.6686131954193115,0.11710092425346375,0.32626447081565857,1.6625909805297852,0.0,0.0,0.0,9.892081260681152,0.0
64,3.4515299797058105,True,0.00441478710854426,0.05424979608505964,0.05595291033387184,0.05595291033387184,2.156222343444824,0.0,0.0,0.0,10.058516502380371,0.0
65,3.525398015975952,False,1.1120827496051788,2.6656457781791687,0.11642808467149734,0.32142871618270874,1.6623997688293457,0.0,0.0,0.0,9.877910614013672,0.0
66,3.5467491149902344,True,0.004557125212159008,0.06011400371789932,0.05595291033387184,0.05595291033387184,2.154651403427124,0.0,0.0,0.0,10.04521369934082,0.0
67,3.6205554008483887,False,1.1083650588989258,2.666665017604828,0.11588700115680695,0.31651097536087036,1.662071943283081,0.0,0.0,0.0,9.863240242004395,0.0
68,3.6417672634124756,True,0.004468465922400355,0.053654881194233894,0.05595291033387184,0.05595291033387184,2.157301664352417,0.0,0.0,0.0,10.028444290161133,0.0
69,3.715498447418213,False,1.1045543104410172,2.665388286113739,0.11528424173593521,0.3140384554862976,1.6620992422103882,0.0,0.0,0.0,9.850006103515625,0.0
70,3.7368569374084473,True,0.004511279985308647,0.057270387187600136,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.0,10.020069122314453,0.0
71,3.8103387355804443,False,1.1008617281913757,2.666226327419281,0.11469260603189468,0.30901142954826355,1.6621402502059937,0.0,0.0,0.0,9.837050437927246,0.0
72,3.8316781520843506,True,0.004405318177305162,0.05213380325585604,0.05595291033387184,0.05595291033387184,2.158421754837036,0.0,0.0,0.0,10.003255844116211,0.0
73,3.9057047367095947,False,1.097276508808136,2.665971517562866,0.11409284174442291,0.3064706027507782,1.662044644355774,0.0,0.0,0.0,9.825017929077148,0.0
74,3.9272420406341553,True,0.004406897642184049,0.055810646153986454,0.05595291033387184,0.05595291033387184,2.15866756439209,0.0,0.0,0.0,9.991028785705566,0.0
75,4.001933574676514,False,1.093704029917717,2.667091190814972,0.11363836377859116,0.3013206422328949,1.6617166996002197,0.0,0.0,0.0,9.813358306884766,0.0
76,4.02324652671814,True,0.0044326408533379436,0.05832987371832132,0.05595291033387184,0.05595291033387184,2.1551568508148193,0.0,0.0,0.0,9.980169296264648,0.0
77,4.096857070922852,False,1.090097576379776,2.6661399006843567,0.11315170675516129,0.29871150851249695,1.6615800857543945,0.0,0.0,0.0,9.802950859069824,0.0
78,4.117935657501221,True,0.004402868216857314,0.06007438991218805,0.05595291033387184,0.05595291033387184,2.1550750732421875,0.0,0.0,0.0,9.965171813964844,0.0
79,4.191709518432617,False,1.0865722596645355,2.665790617465973,0.11256035417318344,0.2960750460624695,1.6611430644989014,0.0,0.0,0.0,9.792106628417969,0.0
80,4.213122129440308,True,0.004425975203048438,0.06264530587941408,0.05595291033387184,0.05595291033387184,2.156331777572632,0.0,0.0,0.0,9.95991325378418,0.0
81,4.287418365478516,False,1.082998737692833,2.664947211742401,0.11211448162794113,0.29342493414878845,1.6611156463623047,0.0,0.0,0.0,9.783102035522461,0.0
82,4.308525800704956,True,0.004389988607726991,0.0562612060457468,0.05595291033387184,0.05595291033387184,2.156304359436035,0.0,0.0,0.0,9.945322036743164,0.0
83,4.382338285446167,False,1.0796327143907547,2.664729952812195,0.11154374480247498,0.2880290746688843,1.6606922149658203,0.0,0.0,0.0,9.773605346679688,0.0
84,4.403519630432129,True,0.004383415507618338,0.0588472094386816,0.05595291033387184,0.05595291033387184,2.1552934646606445,0.0,0.0,0.0,9.933808326721191,0.0
85,4.47745418548584,False,1.0761264711618423,2.6650935411453247,0.11102478951215744,0.28531065583229065,1.660446286201477,0.0,0.0,0.0,9.762981414794922,0.0
86,4.498881816864014,True,0.004322697059251368,0.05582769867032766,0.05595291033387184,0.05595291033387184,2.155580520629883,0.0,0.0,0.0,9.926839828491211,0.0
87,4.57243800163269,False,1.0727018117904663,2.664071023464203,0.11051839590072632,0.28255125880241394,1.6604599952697754,0.0,0.0,0.0,9.753866195678711,0.0
88,4.593714237213135,True,0.004334149416536093,0.052991779521107674,0.05595291033387184,0.05595291033387184,2.158271551132202,0.0,0.0,0.0,9.913628578186035,0.0
89,4.667426824569702,False,1.0695312917232513,2.664346396923065,0.10997915267944336,0.2797645628452301,1.660446286201477,0.0,0.0,0.0,9.744832038879395,0.0
90,4.688802719116211,True,0.004276476101949811,0.05788551177829504,0.05595291033387184,0.05595291033387184,2.1606757640838623,0.0,0.0,0.0,9.90510368347168,0.0
91,4.762744665145874,False,1.0663007199764252,2.6647505164146423,0.10945133119821548,0.27695050835609436,1.6605418920516968,0.0,0.0,0.0,9.736278533935547,0.0
92,4.783873081207275,True,0.004219526017550379,0.053622196428477764,0.05595291033387184,0.05595291033387184,2.1599791049957275,0.0,0.0,0.0,9.900993347167969,0.0
93,4.857722043991089,False,1.0630231350660324,2.66546368598938,0.10887575149536133,0.2741091549396515,1.6606512069702148,0.0,0.0,0.0,9.727044105529785,0.0
94,4.879070043563843,True,0.0043073316919617355,0.05739432293921709,0.05595291033387184,0.05595291033387184,2.157752513885498,0.0,0.0,0.0,9.886358261108398,0.0
95,4.953315258026123,False,1.0600721091032028,2.6659178733825684,0.10845445096492767,0.2712404727935791,1.6603233814239502,0.0,0.0,0.0,9.717320442199707,0.0
96,4.976727247238159,True,0.004303675668779761,0.05672026425600052,0.05595291033387184,0.05595291033387184,2.1566321849823,0.0,0.0,0.0,9.87750244140625,0.0
97,5.058024644851685,False,1.0570424050092697,2.6647666096687317,0.10805229097604752,0.2683444619178772,1.6598179340362549,0.0,0.0,0.0,9.707537651062012,0.0
98,5.079366207122803,True,0.004222166899126023,0.05598263815045357,0.05595291033387184,0.05595291033387184,2.158503770828247,0.0,0.0,0.0,9.865974426269531,0.0
99,5.15355110168457,False,1.053961142897606,2.66408771276474,0.10767143964767456,0.2654075026512146,1.65995454788208,0.0,0.0,0.0,9.698537826538086,0.0
100,5.1751532554626465,True,0.0043161772191524506,0.057910908944904804,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.0,9.860466003417969,0.0
101,5.248847961425781,False,1.0511412471532822,2.664423882961273,0.1073281541466713,0.2624431848526001,1.6596267223358154,0.0,0.0,0.0,9.690206527709961,0.0
102,5.270362377166748,True,0.004271573561709374,0.05523714702576399,0.05595291033387184,0.05595291033387184,2.156850814819336,0.0,0.0,0.0,9.851689338684082,0.0
103,5.344951629638672,False,1.0479750484228134,2.6638367772102356,0.10669698566198349,0.2594379186630249,1.65958571434021,0.0,0.0,0.0,9.6823091506958,0.0
104,5.3662097454071045,True,0.004295693361200392,0.057785133831202984,0.05595291033387184,0.05595291033387184,2.1577796936035156,0.0,0.0,0.0,9.844620704650879,0.0
105,5.4398956298828125,False,1.045156642794609,2.6633134484291077,0.10623636096715927,0.2564052939414978,1.6593672037124634,0.0,0.0,0.0,9.6746826171875,0.0
106,5.461208820343018,True,0.004178851086180657,0.05277533549815416,0.05595291033387184,0.05595291033387184,2.1592824459075928,0.0,0.0,0.0,9.83694076538086,0.0
107,5.535359859466553,False,1.0421522706747055,2.6638981699943542,0.10578487068414688,0.2564052939414978,1.6594901084899902,0.0,0.0,0.0,9.665462493896484,0.0
108,5.556478977203369,True,0.004260500427335501,0.05333326756954193,0.05595291033387184,0.05595291033387184,2.1602659225463867,0.0,0.0,0.0,9.830503463745117,0.0
109,5.630991458892822,False,1.0395652800798416,2.6645416021347046,0.10548114776611328,0.25333172082901,1.65958571434021,0.0,0.0,0.0,9.65754222869873,0.0
110,5.652130842208862,True,0.004240553244017065,0.05671926774084568,0.05595291033387184,0.05595291033387184,2.1574244499206543,0.0,0.0,0.0,9.820698738098145,0.0
111,5.726402521133423,False,1.0369446873664856,2.664906084537506,0.10511095076799393,0.2502308189868927,1.6594218015670776,0.0,0.0,0.0,9.648789405822754,0.0
112,5.747548341751099,True,0.004153536283411086,0.05974407773464918,0.05595291033387184,0.05595291033387184,2.1572060585021973,0.0,0.0,0.0,9.811059951782227,0.0
113,5.8214311599731445,False,1.0341284424066544,2.663986086845398,0.10481375455856323,0.2502308189868927,1.6591895818710327,0.0,0.0,0.0,9.640809059143066,0.0
114,5.8427653312683105,True,0.0042127701453864574,0.05465639289468527,0.05595291033387184,0.05595291033387184,2.1560585498809814,0.0,0.0,0.0,9.803019523620605,0.0
115,5.916955471038818,False,1.031506434082985,2.663307785987854,0.10429036617279053,0.24707525968551636,1.6590666770935059,0.0,0.0,0.0,9.632497787475586,0.0
116,5.9383461475372314,True,0.004197919915895909,0.057832212187349796,0.05595291033387184,0.05595291033387184,2.1584901809692383,0.0,0.0,0.0,9.793628692626953,0.0
117,6.012646675109863,False,1.028846874833107,2.663401961326599,0.10388656705617905,0.24389240145683289,1.6590802669525146,0.0,0.0,0.0,9.625272750854492,0.0
118,6.0339295864105225,True,0.004182069678790867,0.053084720857441425,0.05595291033387184,0.05595291033387184,2.1594736576080322,0.0,0.0,0.0,9.79057788848877,0.0
119,6.108424663543701,False,1.026357039809227,2.6637062430381775,0.1034543514251709,0.24066855013370514,1.6588753461837769,0.0,0.0,0.0,9.616683006286621,0.0
120,6.129734992980957,True,0.004177893570158631,0.05750295706093311,0.05595291033387184,0.05595291033387184,2.1566321849823,0.0,0.0,0.0,9.779521942138672,0.0
121,6.2044677734375,False,1.0238555073738098,2.664438784122467,0.10297943651676178,0.24066855013370514,1.6586568355560303,0.0,0.0,0.0,9.608861923217773,0.0
122,6.2258031368255615,True,0.004206593730486929,0.05428235977888107,0.05595291033387184,0.05595291033387184,2.1565639972686768,0.0,0.0,0.0,9.770427703857422,0.0
123,6.300801515579224,False,1.0214557498693466,2.663121223449707,0.10258404165506363,0.24066855013370514,1.6587114334106445,0.0,0.0,0.0,9.600934982299805,0.0
124,6.3220133781433105,True,0.004174986679572612,0.05637613125145435,0.05595291033387184,0.05595291033387184,2.1567416191101074,0.0,0.0,0.0,9.762540817260742,0.0
125,6.39647912979126,False,1.0189758986234665,2.663671374320984,0.10234247148036957,0.23739005625247955,1.6584382057189941,0.0,0.0,0.0,9.5928316116333,0.0
126,6.417760372161865,True,0.004198135284241289,0.0576347392052412,0.05595291033387184,0.05595291033387184,2.1552252769470215,0.0,0.0,0.0,9.756244659423828,0.0
127,6.492048740386963,False,1.0166116803884506,2.6630625128746033,0.10183032602071762,0.2340705841779709,1.6582196950912476,0.0,0.0,0.0,9.58479118347168,0.0
128,6.5134663581848145,True,0.00410959793953225,0.05410145968198776,0.05595291033387184,0.05595291033387184,2.1580939292907715,0.0,0.0,0.0,9.749297142028809,0.0
129,6.5880067348480225,False,1.0141119360923767,2.662663161754608,0.10154606401920319,0.2340705841779709,1.6581650972366333,0.0,0.0,0.0,9.577271461486816,0.0
130,6.6094300746917725,True,0.004037243779748678,0.053452071733772755,0.05595291033387184,0.05595291033387184,2.1596922874450684,0.0,0.0,0.0,9.739692687988281,0.0
131,6.68376088142395,False,1.0115981101989746,2.6633623242378235,0.1011132299900055,0.23069646954536438,1.6580967903137207,0.0,0.0,0.0,9.568933486938477,0.0
132,6.705031871795654,True,0.004148485895711929,0.05667214747518301,0.05595291033387184,0.05595291033387184,2.156331777572632,0.0,0.0,0.0,9.732666969299316,0.0
133,6.7794189453125,False,1.0091431438922882,2.6637643575668335,0.1008605808019638,0.2272813767194748,1.6583563089370728,0.0,0.0,0.0,9.560543060302734,0.0
134,6.800610542297363,True,0.004128084692638367,0.05515794735401869,0.05595291033387184,0.05595291033387184,2.156768798828125,0.0,0.0,0.0,9.721952438354492,0.0
135,6.87578272819519,False,1.006835699081421,2.6631522178649902,0.10055384039878845,0.2272813767194748,1.6580147743225098,0.0,0.0,0.0,9.552443504333496,0.0
136,6.8970746994018555,True,0.004080855869688094,0.054422118701040745,0.05595291033387184,0.05595291033387184,2.1573426723480225,0.0,0.0,0.0,9.717300415039062,0.0
137,6.971992254257202,False,1.0045401006937027,2.6629728078842163,0.10004451870918274,0.22381164133548737,1.6579874753952026,0.0,0.0,0.0,9.545548439025879,0.0
138,6.993254661560059,True,0.004126118728891015,0.05661224015057087,0.05595291033387184,0.05595291033387184,2.1558399200439453,0.0,0.0,0.0,9.706680297851562,0.0
139,7.067759037017822,False,1.0024188458919525,2.6632753014564514,0.0997067540884018,0.22381164133548737,1.657837152481079,0.0,0.0,0.0,9.537670135498047,0.0
140,7.088968753814697,True,0.004116878844797611,0.059289964847266674,0.05595291033387184,0.05595291033387184,2.1538045406341553,0.0,0.0,0.0,9.700054168701172,0.0
141,7.167026042938232,False,1.0002323240041733,2.662820518016815,0.09932310879230499,0.2202872633934021,1.6575230360031128,0.0,0.0,0.0,9.529033660888672,0.0
142,7.188176393508911,True,0.004075849719811231,0.05759842228144407,0.05595291033387184,0.05595291033387184,2.154064178466797,0.0,0.0,0.0,9.69192886352539,0.0
143,7.262399196624756,False,0.9979162365198135,2.6623088121414185,0.09913185983896255,0.2202872633934021,1.6573727130889893,0.0,0.0,0.0,9.521821022033691,0.0
144,7.284093856811523,True,0.004043854714836925,0.05640857852995396,0.05595291033387184,0.05595291033387184,2.1536407470703125,0.0,0.0,0.0,9.682313919067383,0.0
145,7.359108209609985,False,0.9957580268383026,2.6617342233657837,0.09875818341970444,0.216708242893219,1.6570311784744263,0.0,0.0,0.0,9.514665603637695,0.0
146,7.380278825759888,True,0.00402929843403399,0.05375145934522152,0.05595291033387184,0.05595291033387184,2.1572060585021973,0.0,0.0,0.0,9.67851448059082,0.0
147,7.454680681228638,False,0.9935547411441803,2.661728858947754,0.09848299622535706,0.216708242893219,1.6571952104568481,0.0,0.0,0.0,9.506969451904297,0.0
148,7.475871324539185,True,0.004037650651298463,0.0572814978659153,0.05595291033387184,0.05595291033387184,2.154733419418335,0.0,0.0,0.0,9.671350479125977,0.0
149,7.551269054412842,False,0.9914473444223404,2.662889063358307,0.09805487096309662,0.21306093037128448,1.6571542024612427,0.0,0.0,0.0,9.499099731445312,0.0
150,7.5725016593933105,True,0.003988837997894734,0.05362308584153652,0.05595291033387184,0.05595291033387184,2.158585786819458,0.0,0.0,0.0,9.66363525390625,0.0
151,7.647177696228027,False,0.989384800195694,2.662276029586792,0.09749213606119156,0.21306093037128448,1.6573454141616821,0.0,0.0,0.0,9.49170207977295,0.0
152,7.668508052825928,True,0.004085822438355535,0.056966738775372505,0.05595291033387184,0.05595291033387184,2.1552252769470215,0.0,0.0,0.0,9.652986526489258,0.0
153,7.7430760860443115,False,0.9875146299600601,2.663128674030304,0.09726408123970032,0.21306093037128448,1.657208800315857,0.0,0.0,0.0,9.48439884185791,0.0
154,7.7645628452301025,True,0.00400933378841728,0.05438319407403469,0.05595291033387184,0.05595291033387184,2.1571104526519775,0.0,0.0,0.0,9.646798133850098,0.0
155,7.838598966598511,False,0.9853795915842056,2.6624897122383118,0.09700425714254379,0.20935896039009094,1.657468318939209,0.0,0.0,0.0,9.476958274841309,0.0
156,7.859672546386719,True,0.00399036769522354,0.054856911301612854,0.05595291033387184,0.05595291033387184,2.1574654579162598,0.0,0.0,0.0,9.63862133026123,0.0
157,7.9343180656433105,False,0.983431413769722,2.6632797718048096,0.0966673269867897,0.20935896039009094,1.65708589553833,0.0,0.0,0.0,9.46877670288086,0.0
158,7.956194639205933,True,0.004002181231044233,0.05391497164964676,0.05595291033387184,0.05595291033387184,2.1594326496124268,0.0,0.0,0.0,9.631814956665039,0.0
159,8.030884981155396,False,0.9815672039985657,2.6631000638008118,0.09640729427337646,0.20935896039009094,1.6569628715515137,0.0,0.0,0.0,9.461578369140625,0.0
160,8.051954746246338,True,0.0040411631925962865,0.056764883920550346,0.05595291033387184,0.05595291033387184,2.156017541885376,0.0,0.0,0.0,9.621891021728516,0.0
161,8.126260995864868,False,0.9798012673854828,2.66337126493454,0.0961066409945488,0.205588698387146,1.6570175886154175,0.0,0.0,0.0,9.454380989074707,0.0
162,8.147488594055176,True,0.004063048982061446,0.053733810782432556,0.05595291033387184,0.05595291033387184,2.1572742462158203,0.0,0.0,0.0,9.617877960205078,0.0
163,8.222217559814453,False,0.978124588727951,2.662530541419983,0.09584783017635345,0.205588698387146,1.656976580619812,0.0,0.0,0.0,9.448118209838867,0.0
164,8.243360042572021,True,0.0040259919478558,0.05768257658928633,0.05595291033387184,0.05595291033387184,2.1585309505462646,0.0,0.0,0.0,9.611066818237305,0.0
165,8.318081617355347,False,0.976136177778244,2.662978768348694,0.09552177041769028,0.2017364650964737,1.6570175886154175,0.0,0.0,0.0,9.440656661987305,0.0
166,8.339391946792603,True,0.004043650114908814,0.053780865855515,0.05595291033387184,0.05595291033387184,2.160402536392212,0.0,0.0,0.0,9.604669570922852,0.0
167,8.414284467697144,False,0.9743217378854752,2.663225531578064,0.0951269119977951,0.2017364650964737,1.656826376914978,0.0,0.0,0.0,9.433088302612305,0.0
168,8.43554949760437,True,0.004002407076768577,0.05730499979108572,0.05595291033387184,0.05595291033387184,2.1566050052642822,0.0,0.0,0.0,9.593746185302734,0.0
169,8.510474681854248,False,0.972500815987587,2.6637405157089233,0.09487993270158768,0.2017364650964737,1.6566623449325562,0.0,0.0,0.0,9.425537109375,0.0
170,8.531639337539673,True,0.004023635992780328,0.05940769333392382,0.05595291033387184,0.05595291033387184,2.1547470092773438,0.0,0.0,0.0,9.586944580078125,0.0
171,8.606502771377563,False,0.9707440435886383,2.6632896065711975,0.0946376621723175,0.19782960414886475,1.656375527381897,0.0,0.0,0.0,9.417564392089844,0.0
172,8.628070592880249,True,0.0039326216210611165,0.05510945804417133,0.05595291033387184,0.05595291033387184,2.1587631702423096,0.0,0.0,0.0,9.579418182373047,0.0
173,8.702781915664673,False,0.9689526259899139,2.661994993686676,0.09438760578632355,0.19782960414886475,1.6563482284545898,0.0,0.0,0.0,9.411077499389648,0.0
174,8.724015951156616,True,0.00392903748434037,0.05382787901908159,0.05595291033387184,0.05595291033387184,2.159350633621216,0.0,0.0,0.0,9.571682929992676,0.0
175,8.798952102661133,False,0.9673687070608139,2.6628997921943665,0.09394323825836182,0.19782960414886475,1.6564165353775024,0.0,0.0,0.0,9.403676986694336,0.0
176,8.820169448852539,True,0.003989101387560368,0.056448900140821934,0.05595291033387184,0.05595291033387184,2.156481981277466,0.0,0.0,0.0,9.56501579284668,0.0
177,8.895832538604736,False,0.9657564014196396,2.6635628938674927,0.09364039450883865,0.19382710754871368,1.656375527381897,0.0,0.0,0.0,9.396697044372559,0.0
178,8.917381763458252,True,0.003961814800277352,0.058359187096357346,0.05595291033387184,0.05595291033387184,2.156919240951538,0.0,0.0,0.0,9.560681343078613,0.0
179,8.992385625839233,False,0.9640932828187943,2.6626595854759216,0.09324943274259567,0.19382710754871368,1.6564711332321167,0.0,0.0,0.0,9.390296936035156,0.0
180,9.013769388198853,True,0.003971962432842702,0.0550756324082613,0.05595291033387184,0.05595291033387184,2.157656669616699,0.0,0.0,0.0,9.551473617553711,0.0
181,9.088939428329468,False,0.9624329209327698,2.662605047225952,0.09308837354183197,0.18974265456199646,1.6563345193862915,0.0,0.0,0.0,9.383041381835938,0.0
182,9.110065937042236,True,0.003949928504880518,0.05475607234984636,0.05595291033387184,0.05595291033387184,2.157055616378784,0.0,0.0,0.0,9.546809196472168,0.0
183,9.184890270233154,False,0.9607776254415512,2.6626628637313843,0.09283120930194855,0.18974265456199646,1.6563345193862915,0.0,0.0,0.0,9.375940322875977,0.0
184,9.206010341644287,True,0.0038903194945305586,0.054542720317840576,0.05595291033387184,0.05595291033387184,2.157766103744507,0.0,0.0,0.0,9.537191390991211,0.0
185,9.280604362487793,False,0.9591878950595856,2.6633280515670776,0.09245378524065018,0.18974265456199646,1.6561295986175537,0.0,0.0,0.0,9.368507385253906,0.0
186,9.301984071731567,True,0.003950431710109115,0.056934268213808537,0.05595291033387184,0.05595291033387184,2.1570284366607666,0.0,0.0,0.0,9.532328605651855,0.0
187,9.376928329467773,False,0.9578029066324234,2.6627880334854126,0.09226015210151672,0.18974265456199646,1.6558290719985962,0.0,0.0,0.0,9.361856460571289,0.0
188,9.398452758789062,True,0.003913445980288088,0.05878556985408068,0.05595291033387184,0.05595291033387184,2.158367156982422,0.0,0.0,0.0,9.522686004638672,0.0
189,9.473536968231201,False,0.9561389684677124,2.6627016067504883,0.0920712947845459,0.18974265456199646,1.6563345193862915,0.0,0.0,0.0,9.35404109954834,0.0
190,9.494834423065186,True,0.0039028137689456344,0.05533883348107338,0.05595291033387184,0.05595291033387184,2.159118413925171,0.0,0.0,0.0,9.515899658203125,0.0
191,9.569389820098877,False,0.9545326977968216,2.663935422897339,0.0918073058128357,0.18557624518871307,1.656225323677063,0.0,0.0,0.0,9.346700668334961,0.0
192,9.590719223022461,True,0.0039028446190059185,0.05479550454765558,0.05595291033387184,0.05595291033387184,2.157684087753296,0.0,0.0,0.0,9.507070541381836,0.0
193,9.666116714477539,False,0.9528730809688568,2.6636645197868347,0.09152194112539291,0.18557624518871307,1.6560204029083252,0.0,0.0,0.0,9.339248657226562,0.0
194,9.68734860420227,True,0.003908468352165073,0.05416128318756819,0.05595291033387184,0.05595291033387184,2.162369728088379,0.0,0.0,0.0,9.503503799438477,0.0
195,9.763216018676758,False,0.9513125568628311,2.6631832122802734,0.09126587957143784,0.18557624518871307,1.6560066938400269,0.0,0.0,0.0,9.333086967468262,0.0
196,9.7845938205719,True,0.0038731395034119487,0.05451140459626913,0.05595291033387184,0.05595291033387184,2.1584081649780273,0.0,0.0,0.0,9.495138168334961,0.0
197,9.860069751739502,False,0.9497252851724625,2.6639333367347717,0.09107346087694168,0.18557624518871307,1.6559110879898071,0.0,0.0,0.0,9.326278686523438,0.0
198,9.881337881088257,True,0.0039182661566883326,0.05412587430328131,0.05595291033387184,0.05595291033387184,2.1608259677886963,0.0,0.0,0.0,9.489442825317383,0.0
199,9.956486463546753,False,0.948256179690361,2.66327440738678,0.09085660427808762,0.18131420016288757,1.656033992767334,0.0,0.0,0.0,9.319801330566406,0.0
200,9.977803468704224,True,0.0038987345760688186,0.05482500419020653,0.05595291033387184,0.05595291033387184,2.1602933406829834,0.0,0.0,0.0,9.484313011169434,0.0
201,10.052598476409912,False,0.9467918425798416,2.66408771276474,0.09045185148715973,0.18131420016288757,1.6560477018356323,0.0,0.0,0.0,9.3120698928833,0.0
202,10.074079513549805,True,0.0038489687722176313,0.056133437901735306,0.05595291033387184,0.05595291033387184,2.1599106788635254,0.0,0.0,0.0,9.474536895751953,0.0
203,10.149069547653198,False,0.9454385191202164,2.6638448238372803,0.09025800228118896,0.18131420016288757,1.6560887098312378,0.0,0.0,0.0,9.305237770080566,0.0
204,10.170276641845703,True,0.0038688420318067074,0.05533683579415083,0.05595291033387184,0.05595291033387184,2.1589272022247314,0.0,0.0,0.0,9.466793060302734,0.0
205,10.245265483856201,False,0.9440881758928299,2.6638826727867126,0.09000003337860107,0.1769428849220276,1.656116008758545,0.0,0.0,0.0,9.29869556427002,0.0
206,10.266563892364502,True,0.003860380675178021,0.05409248638898134,0.05595291033387184,0.05595291033387184,2.1638448238372803,0.0,0.0,0.0,9.461880683898926,0.0
207,10.341904163360596,False,0.9427043795585632,2.6639369130134583,0.08970687538385391,0.1769428849220276,1.656116008758545,0.0,0.0,0.0,9.292293548583984,0.0
208,10.363016128540039,True,0.003933304105885327,0.061337812803685665,0.05595291033387184,0.05595291033387184,2.1561131477355957,0.0,0.0,0.0,9.453929901123047,0.0
209,10.438273191452026,False,0.941503718495369,2.66526997089386,0.08949979394674301,0.1769428849220276,1.6556651592254639,0.0,0.0,0.0,9.285222053527832,0.0
210,10.45961332321167,True,0.0038204193697310984,0.054372441954910755,0.05595291033387184,0.05595291033387184,2.157970905303955,0.0,0.0,0.0,9.445992469787598,0.0
211,10.535007238388062,False,0.9401096403598785,2.6627838611602783,0.08930616080760956,0.1769428849220276,1.6551461219787598,0.0,0.0,0.0,9.278007507324219,0.0
212,10.55646014213562,True,0.0038812609273009002,0.06528436671942472,0.05595291033387184,0.05595291033387184,2.1588590145111084,0.0,0.0,0.0,9.440841674804688,0.0
213,10.631529092788696,False,0.9387624263763428,2.663019895553589,0.08907659351825714,0.1769428849220276,1.6552690267562866,0.0,0.0,0.0,9.272058486938477,0.0
214,10.652778625488281,True,0.003863271849695593,0.05532990209758282,0.05595291033387184,0.05595291033387184,2.1577250957489014,0.0,0.0,0.0,9.433866500854492,0.0
215,10.728118896484375,False,0.9374582022428513,2.663268744945526,0.08886342495679855,0.1769428849220276,1.6551871299743652,0.0,0.0,0.0,9.265298843383789,0.0
216,10.749437093734741,True,0.0038693941314704716,0.06045900750905275,0.05595291033387184,0.05595291033387184,2.153449296951294,0.0,0.0,0.0,9.427452087402344,0.0
217,10.824812173843384,False,0.936075821518898,2.6636305451393127,0.08851761370897293,0.1769428849220276,1.654941201210022,0.0,0.0,0.0,9.257762908935547,0.0
218,10.846378087997437,True,0.0038126224535517395,0.05470472853630781,0.05595291033387184,0.05595291033387184,2.158353567123413,0.0,0.0,0.0,9.420483589172363,0.0
219,10.921420812606812,False,0.934789851307869,2.662113308906555,0.08836652338504791,0.1769428849220276,1.6550641059875488,0.0,0.0,0.0,9.251326560974121,0.0
220,10.942504167556763,True,0.0038062012754380703,0.054788738489151,0.05595291033387184,0.05595291033387184,2.157287836074829,0.0,0.0,0.0,9.413899421691895,0.0
221,11.01771593093872,False,0.9335412085056305,2.66342431306839,0.08814632147550583,0.1769428849220276,1.654859185218811,0.0,0.0,0.0,9.244678497314453,0.0
222,11.038936138153076,True,0.0038632744690403342,0.062327999621629715,0.05595291033387184,0.05595291033387184,2.153217077255249,0.0,0.0,0.0,9.40671157836914,0.0
223,11.114375591278076,False,0.9321866929531097,2.663104236125946,0.08798950165510178,0.1769428849220276,1.6545586585998535,0.0,0.0,0.0,9.237936019897461,0.0
224,11.135632038116455,True,0.0038623131695203483,0.05789296701550484,0.05595291033387184,0.05595291033387184,2.1535587310791016,0.0,0.0,0.0,9.398184776306152,0.0
225,11.21088433265686,False,0.9309688210487366,2.662452459335327,0.08780556172132492,0.1769428849220276,1.6542445421218872,0.0,0.0,0.0,9.230807304382324,0.0
226,11.232281923294067,True,0.0038624359876848757,0.05491312127560377,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.0,9.392439842224121,0.0
227,11.307981729507446,False,0.9298434853553772,2.6620131731033325,0.08759074658155441,0.1769428849220276,1.6540669202804565,0.0,0.0,0.0,9.224298477172852,0.0
228,11.329221725463867,True,0.0038256170228123665,0.05585200618952513,0.05595291033387184,0.05595291033387184,2.156686782836914,0.0,0.0,0.0,9.384531021118164,0.0
229,11.404497385025024,False,0.9285985678434372,2.6628464460372925,0.087432362139225,0.1769428849220276,1.654025912284851,0.0,0.0,0.0,9.21738338470459,0.0
230,11.425718069076538,True,0.0038255160325206816,0.05514599848538637,0.05595291033387184,0.05595291033387184,2.1563453674316406,0.0,0.0,0.0,9.380998611450195,0.0
231,11.500629901885986,False,0.9273087978363037,2.662549614906311,0.08710307627916336,0.1769428849220276,1.6539303064346313,0.0,0.0,0.0,9.210372924804688,0.0
232,11.521897077560425,True,0.0038285113987512887,0.05570209585130215,0.05595291033387184,0.05595291033387184,2.15736985206604,0.0,0.0,0.0,9.372125625610352,0.0
233,11.596746683120728,False,0.9261516481637955,2.662581503391266,0.08678629994392395,0.1769428849220276,1.6539576053619385,0.0,0.0,0.0,9.203814506530762,0.0
234,11.618130922317505,True,0.0038431319990195334,0.060914838686585426,0.05595291033387184,0.05595291033387184,2.151413917541504,0.0,0.0,0.0,9.363325119018555,0.0
235,11.693334579467773,False,0.9249694645404816,2.6625919342041016,0.08659553527832031,0.1769428849220276,1.6536844968795776,0.0,0.0,0.0,9.197404861450195,0.0
236,11.71668791770935,True,0.0037391603109426796,0.05546647123992443,0.05595291033387184,0.05595291033387184,2.1560449600219727,0.0,0.0,0.0,9.35767650604248,0.0
237,11.79197645187378,False,0.9237375855445862,2.6616746187210083,0.0864347442984581,0.1769428849220276,1.6535887718200684,0.0,0.0,0.0,9.190354347229004,0.0
238,11.813310146331787,True,0.003813515941146761,0.05826395936310291,0.05595291033387184,0.05595291033387184,2.1542279720306396,0.0,0.0,0.0,9.350778579711914,0.0
239,11.889045000076294,False,0.9225280582904816,2.662685513496399,0.08618168532848358,0.1769428849220276,1.6534931659698486,0.0,0.0,0.0,9.183568000793457,0.0
240,11.910248279571533,True,0.0037843288737349212,0.0574238458648324,0.05595291033387184,0.05595291033387184,2.1563589572906494,0.0,0.0,0.0,9.345390319824219,0.0
241,11.98664116859436,False,0.921471118927002,2.662067413330078,0.08601393550634384,0.1769428849220276,1.653534173965454,0.0,0.0,0.0,9.177626609802246,0.0
242,12.007965564727783,True,0.003811133501585573,0.054350653663277626,0.05595291033387184,0.05595291033387184,2.1579983234405518,0.0,0.0,0.0,9.33851432800293,0.0
243,12.083540916442871,False,0.9202767908573151,2.6623043417930603,0.08576975762844086,0.1769428849220276,1.65384840965271,0.0,0.0,0.0,9.171269416809082,0.0
244,12.104714632034302,True,0.003765172732528299,0.059913937002420425,0.05595291033387184,0.05595291033387184,2.1518101692199707,0.0,0.0,0.0,9.331901550292969,0.0
245,12.180401802062988,False,0.9190375357866287,2.6632243394851685,0.08553384244441986,0.1769428849220276,1.654107928276062,0.0,0.0,0.0,9.163667678833008,0.0
246,12.202255725860596,True,0.0038505374686792493,0.05742419045418501,0.05595291033387184,0.05595291033387184,2.1521105766296387,0.0,0.0,0.0,9.325674057006836,0.0
247,12.277799844741821,False,0.9181033819913864,2.6622819900512695,0.08528337627649307,0.17246228456497192,1.653739094734192,0.0,0.0,0.0,9.157527923583984,0.0
248,12.299318075180054,True,0.003748974995687604,0.054278234019875526,0.05595291033387184,0.05595291033387184,2.1587085723876953,0.0,0.0,0.0,9.322698593139648,0.0
249,12.374934911727905,False,0.9170372039079666,2.662201225757599,0.08513324707746506,0.17246228456497192,1.6539713144302368,0.0,0.0,0.0,9.151566505432129,0.0
250,12.396543741226196,True,0.0037874793633818626,0.05643789656460285,0.05595291033387184,0.05595291033387184,2.1563589572906494,0.0,0.0,0.0,9.311884880065918,0.0
251,12.472012996673584,False,0.9158182144165039,2.6637014746665955,0.08496713638305664,0.17246228456497192,1.654025912284851,0.0,0.0,0.0,9.145069122314453,0.0
252,12.493217468261719,True,0.0037445209454745054,0.0560901639983058,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.0,9.306343078613281,0.0
253,12.5685396194458,False,0.9146788716316223,2.6628774404525757,0.08480451256036758,0.17246228456497192,1.6540396213531494,0.0,0.0,0.0,9.13834285736084,0.0
254,12.589770555496216,True,0.0037604800309054554,0.05519301164895296,0.05595291033387184,0.05595291033387184,2.161153793334961,0.0,0.0,0.0,9.299957275390625,0.0
255,12.66537880897522,False,0.9137598425149918,2.6630863547325134,0.0846463292837143,0.17246228456497192,1.6541215181350708,0.0,0.0,0.0,9.133014678955078,0.0
256,12.68678331375122,True,0.0037833015085197985,0.055200024507939816,0.05595291033387184,0.05595291033387184,2.1587085723876953,0.0,0.0,0.0,9.296834945678711,0.0
257,12.763133525848389,False,0.912713035941124,2.6639720797538757,0.0843735933303833,0.17246228456497192,1.6540942192077637,0.0,0.0,0.0,9.126533508300781,0.0
258,12.784331321716309,True,0.0037769589107483625,0.06006746552884579,0.05595291033387184,0.05595291033387184,2.1577115058898926,0.0,0.0,0.0,9.287967681884766,0.0
259,12.883312940597534,False,0.9116984903812408,2.6639115810394287,0.08426684141159058,0.17246228456497192,1.6541352272033691,0.0,0.0,0.0,9.12016773223877,0.0
260,12.904950380325317,True,0.003772146301344037,0.05472405347973108,0.05595291033387184,0.05595291033387184,2.15866756439209,0.0,0.0,0.0,9.283817291259766,0.0
261,12.981554508209229,False,0.9107617288827896,2.6638543605804443,0.08410975337028503,0.17246228456497192,1.6539850234985352,0.0,0.0,0.0,9.113790512084961,0.0
262,13.002953052520752,True,0.0037712513585574925,0.0566039839759469,0.05595291033387184,0.05595291033387184,2.15496563911438,0.0,0.0,0.0,9.275087356567383,0.0
263,13.078747749328613,False,0.9098123013973236,2.6636534929275513,0.08399172872304916,0.17246228456497192,1.653616189956665,0.0,0.0,0.0,9.107239723205566,0.0
264,13.100033521652222,True,0.0037590856663882732,0.05581582896411419,0.05595291033387184,0.05595291033387184,2.154350996017456,0.0,0.0,0.0,9.268331527709961,0.0
265,13.175704717636108,False,0.9088949114084244,2.6631000638008118,0.0837995857000351,0.17246228456497192,1.6538074016571045,0.0,0.0,0.0,9.100411415100098,0.0
266,13.196979761123657,True,0.0037734935176558793,0.05709117744117975,0.05595291033387184,0.05595291033387184,2.1567142009735107,0.0,0.0,0.0,9.261983871459961,0.0
267,13.272484540939331,False,0.9079596400260925,2.663433253765106,0.0834847167134285,0.17246228456497192,1.653616189956665,0.0,0.0,0.0,9.094066619873047,0.0
268,13.294257402420044,True,0.003772964992094785,0.05977894179522991,0.05595291033387184,0.05595291033387184,2.153080463409424,0.0,0.0,0.0,9.25484848022461,0.0
269,13.369794368743896,False,0.9069505333900452,2.6633796095848083,0.08331963419914246,0.17246228456497192,1.6531380414962769,0.0,0.0,0.0,9.087568283081055,0.0
270,13.391101121902466,True,0.003808953915722668,0.06522309500724077,0.05595291033387184,0.05595291033387184,2.1484086513519287,0.0,0.0,0.0,9.248335838317871,0.0
271,13.470510721206665,False,0.9060528874397278,2.662927210330963,0.08316164463758469,0.17246228456497192,1.6530014276504517,0.0,0.0,0.0,9.080583572387695,0.0
272,13.49202823638916,True,0.003708972653839737,0.05449071526527405,0.05595291033387184,0.05595291033387184,2.1529712677001953,0.0,0.0,0.0,9.240493774414062,0.0
273,13.568464756011963,False,0.9050251543521881,2.6613491773605347,0.08300011605024338,0.17246228456497192,1.6526463031768799,0.0,0.0,0.0,9.074546813964844,0.0
274,13.589741230010986,True,0.0037423084722831845,0.05507552996277809,0.05595291033387184,0.05595291033387184,2.154186964035034,0.0,0.0,0.0,9.236912727355957,0.0
275,13.666033029556274,False,0.9040500223636627,2.6624837517738342,0.08284493535757065,0.17246228456497192,1.6527281999588013,0.0,0.0,0.0,9.06830883026123,0.0
276,13.687225103378296,True,0.003687638381961733,0.0555469561368227,0.05595291033387184,0.05595291033387184,2.1546924114227295,0.0,0.0,0.0,9.228397369384766,0.0
277,13.763265371322632,False,0.9030784666538239,2.6625430583953857,0.08267048746347427,0.17246228456497192,1.6529604196548462,0.0,0.0,0.0,9.062334060668945,0.0
278,13.784722328186035,True,0.0037329073529690504,0.05476642865687609,0.05595291033387184,0.05595291033387184,2.1567277908325195,0.0,0.0,0.0,9.224393844604492,0.0
279,13.860707521438599,False,0.9021752327680588,2.663041353225708,0.0824473425745964,0.17246228456497192,1.653247356414795,0.0,0.0,0.0,9.056224822998047,0.0
280,13.882261753082275,True,0.003718924126587808,0.05460030399262905,0.05595291033387184,0.05595291033387184,2.1608669757843018,0.0,0.0,0.0,9.217486381530762,0.0
281,13.960654973983765,False,0.9014330804347992,2.6635071635246277,0.08231852948665619,0.17246228456497192,1.6535478830337524,0.0,0.0,0.0,9.050139427185059,0.0
282,13.983099699020386,True,0.003800968115683645,0.06287555675953627,0.05595291033387184,0.05595291033387184,2.1527254581451416,0.0,0.0,0.0,9.211080551147461,0.0
283,14.059284687042236,False,0.9004730731248856,2.6649892330169678,0.08222229033708572,0.17246228456497192,1.6533839702606201,0.0,0.0,0.0,9.04295825958252,0.0
284,14.08105993270874,True,0.0037655120831914246,0.06034115795046091,0.05595291033387184,0.05595291033387184,2.158872604370117,0.0,0.0,0.0,9.200874328613281,0.0
285,14.157220840454102,False,0.8995023369789124,2.6632919907569885,0.0820724368095398,0.17246228456497192,1.6530287265777588,0.0,0.0,0.0,9.036256790161133,0.0
286,14.178828239440918,True,0.003724444832187146,0.05448745097965002,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.0,9.196283340454102,0.0
287,14.254619598388672,False,0.898670107126236,2.662506401538849,0.08188816159963608,0.17246228456497192,1.6527965068817139,0.0,0.0,0.0,9.030380249023438,0.0
288,14.275806188583374,True,0.0036981108132749796,0.05793049931526184,0.05595291033387184,0.05595291033387184,2.1532034873962402,0.0,0.0,0.0,9.190482139587402,0.0
289,14.352077007293701,False,0.8977430313825607,2.663242816925049,0.08161576837301254,0.17246228456497192,1.6526598930358887,0.0,0.0,0.0,9.024085998535156,0.0
290,14.373448371887207,True,0.0036780143273063004,0.05456195678561926,0.05595291033387184,0.05595291033387184,2.1591458320617676,0.0,0.0,0.0,9.186525344848633,0.0
291,14.47957444190979,False,0.8977042883634567,2.663140296936035,0.08117904514074326,0.16785873472690582,1.6527965068817139,0.0,0.0,0.0,9.01852035522461,0.0
292,14.50109577178955,True,0.0037211418384686112,0.054582105949521065,0.05595291033387184,0.05595291033387184,2.1581075191497803,0.0,0.0,0.0,9.180171966552734,0.0
293,14.5772545337677,False,0.8961742371320724,2.663700580596924,0.08135977387428284,0.16785873472690582,1.6529604196548462,0.0,0.0,0.0,9.01314926147461,0.0
294,14.598676919937134,True,0.0037177413469180465,0.05639208015054464,0.05595291033387184,0.05595291033387184,2.158353567123413,0.0,0.0,0.0,9.176651000976562,0.0
295,14.70384693145752,False,0.8968309313058853,2.6644080877304077,0.08072087913751602,0.16785873472690582,1.652414083480835,0.0,0.0,0.0,9.00699234008789,0.0
296,14.727364540100098,True,0.0037414664984680712,0.05613751243799925,0.05595291033387184,0.05595291033387184,2.155184268951416,0.0,0.0,0.0,9.169938087463379,0.0
297,14.84195351600647,False,0.8972021192312241,2.6638448238372803,0.08038955181837082,0.16785873472690582,1.6527146100997925,0.0,0.0,0.0,9.0008544921875,0.0
298,14.863083124160767,True,0.003673103346955031,0.05486056208610535,0.05595291033387184,0.05595291033387184,2.1586403846740723,0.0,0.0,0.0,9.162857055664062,0.0
299,14.967292785644531,False,0.8969743549823761,2.6638737320899963,0.08017309010028839,0.16785873472690582,1.6529604196548462,0.0,0.0,0.0,8.99510383605957,0.0
300,14.988674640655518,True,0.0037015596171841025,0.055787377059459686,0.05595291033387184,0.05595291033387184,2.1557579040527344,0.0,0.0,0.0,9.156564712524414,0.0
301,15.093342304229736,False,0.8966745436191559,2.6647591590881348,0.08006559312343597,0.16785873472690582,1.6528375148773193,0.0,0.0,0.0,8.989237785339355,0.0
302,15.114562273025513,True,0.0037185935070738196,0.05568203516304493,0.05595291033387184,0.05595291033387184,2.154719829559326,0.0,0.0,0.0,9.15017318725586,0.0
303,15.219098329544067,False,0.8966384828090668,2.664221227169037,0.07997673004865646,0.16785873472690582,1.6526188850402832,0.0,0.0,0.0,8.9833402633667,0.0
304,15.240480899810791,True,0.0036944859311915934,0.05561733618378639,0.05595291033387184,0.05595291033387184,2.1554439067840576,0.0,0.0,0.0,9.142010688781738,0.0
305,15.34537649154663,False,0.8968926966190338,2.6642370223999023,0.07967538386583328,0.16785873472690582,1.6524276733398438,0.0,0.0,0.0,8.9766845703125,0.0
306,15.366811990737915,True,0.003754381323233247,0.06253797560930252,0.05595291033387184,0.05595291033387184,2.1504714488983154,0.0,0.0,0.0,9.1357421875,0.0
307,15.471234560012817,False,0.8970490097999573,2.664499580860138,0.07942874729633331,0.16785873472690582,1.6521681547164917,0.0,0.0,0.0,8.970623016357422,0.0
308,15.492857694625854,True,0.003746451693587005,0.05939073394984007,0.05595291033387184,0.05595291033387184,2.151195526123047,0.0,0.0,0.0,9.130465507507324,0.0
309,15.59773850440979,False,0.8963446319103241,2.6632705330848694,0.07925388962030411,0.16785873472690582,1.6517993211746216,0.0,0.0,0.0,8.964653015136719,0.0
310,15.621415615081787,True,0.0037552343565039337,0.05682614631950855,0.05595291033387184,0.05595291033387184,2.1521244049072266,0.0,0.0,0.0,9.125665664672852,0.0
311,15.736456394195557,False,0.8966745436191559,2.663116753101349,0.07910527288913727,0.16785873472690582,1.6515806913375854,0.0,0.0,0.0,8.959156036376953,0.0
312,15.757709503173828,True,0.0036621280014514923,0.055096144787967205,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.0,9.123163223266602,0.0
313,15.86220407485962,False,0.8972261101007462,2.663106620311737,0.07895077019929886,0.16785873472690582,1.6517856121063232,0.0,0.0,0.0,8.95330810546875,0.0
314,15.883438110351562,True,0.003715457278303802,0.05506457295268774,0.05595291033387184,0.05595291033387184,2.1545557975769043,0.0,0.0,0.0,9.113540649414062,0.0
315,15.98842978477478,False,0.8975313603878021,2.663904130458832,0.07880665361881256,0.16785873472690582,1.6517993211746216,0.0,0.0,0.0,8.947283744812012,0.0
316,16.009623765945435,True,0.003713369369506836,0.05722884088754654,0.05595291033387184,0.05595291033387184,2.1533126831054688,0.0,0.0,0.0,9.109745025634766,0.0
317,16.11418604850769,False,0.8983717858791351,2.6645535230636597,0.07872196286916733,0.16785873472690582,1.6517173051834106,0.0,0.0,0.0,8.941363334655762,0.0
318,16.135815382003784,True,0.003738389059435576,0.0578638631850481,0.05595291033387184,0.05595291033387184,2.152766466140747,0.0,0.0,0.0,9.104449272155762,0.0
319,16.240427494049072,False,0.8990434557199478,2.6644670963287354,0.07850223034620285,0.16785873472690582,1.6517993211746216,0.0,0.0,0.0,8.935282707214355,0.0
320,16.26194143295288,True,0.003746755246538669,0.06228514946997166,0.05595291033387184,0.05595291033387184,2.1484906673431396,0.0,0.0,0.0,9.094472885131836,0.0
321,16.366915225982666,False,0.8997943997383118,2.664124369621277,0.0782189816236496,0.16785873472690582,1.6516354084014893,0.0,0.0,0.0,8.929298400878906,0.0
322,16.38836646080017,True,0.003745242429431528,0.0566394766792655,0.05595291033387184,0.05595291033387184,2.150744676589966,0.0,0.0,0.0,9.090152740478516,0.0
323,16.493566513061523,False,0.9005718678236008,2.66340434551239,0.07797916978597641,0.16785873472690582,1.651471495628357,0.0,0.0,0.0,8.923491477966309,0.0
324,16.514955043792725,True,0.0037128242547623813,0.05525830201804638,0.05595291033387184,0.05595291033387184,2.159173011779785,0.0,0.0,0.0,9.08445930480957,0.0
325,16.620152711868286,False,0.9014324843883514,2.6640310883522034,0.07789263874292374,0.16785873472690582,1.651389479637146,0.0,0.0,0.0,8.91823959350586,0.0
326,16.641460418701172,True,0.0037210079608485103,0.05472532007843256,0.05595291033387184,0.05595291033387184,2.16144061088562,0.0,0.0,0.0,9.08004093170166,0.0
327,16.746180772781372,False,0.9025602787733078,2.6651957631111145,0.07763630151748657,0.16785873472690582,1.651621699333191,0.0,0.0,0.0,8.912906646728516,0.0
328,16.767494678497314,True,0.0036880566040053964,0.05486341193318367,0.05595291033387184,0.05595291033387184,2.161058187484741,0.0,0.0,0.0,9.076123237609863,0.0
329,16.872790098190308,False,0.9033223986625671,2.665788233280182,0.07753842324018478,0.16785873472690582,1.6522364616394043,0.0,0.0,0.0,8.907600402832031,0.0
330,16.894118547439575,True,0.0037821553996764123,0.05616330076009035,0.05595291033387184,0.05595291033387184,2.157233238220215,0.0,0.0,0.0,9.070514678955078,0.0
331,16.999135732650757,False,0.9003774076700211,2.6664283871650696,0.07754094898700714,0.16785873472690582,1.652673602104187,0.0,0.0,0.0,8.901516914367676,0.0
332,17.02050518989563,True,0.003725122078321874,0.05463489796966314,0.05595291033387184,0.05595291033387184,2.1562087535858154,0.0,0.0,0.0,9.062206268310547,0.0
333,17.125688791275024,False,0.9014831483364105,2.6660406589508057,0.07734499126672745,0.16785873472690582,1.6524686813354492,0.0,0.0,0.0,8.895092010498047,0.0
334,17.147149801254272,True,0.003705464187078178,0.0547374552115798,0.05595291033387184,0.05595291033387184,2.159419059753418,0.0,0.0,0.0,9.06005573272705,0.0
335,17.252118349075317,False,0.9025127440690994,2.6660647988319397,0.07734854519367218,0.16313223540782928,1.652482271194458,0.0,0.0,0.0,8.889741897583008,0.0
336,17.27344846725464,True,0.0037310965126380324,0.054847607389092445,0.05595291033387184,0.05595291033387184,2.1570284366607666,0.0,0.0,0.0,9.050182342529297,0.0
337,17.37852120399475,False,0.9031546115875244,2.666374444961548,0.07734321802854538,0.16313223540782928,1.6523866653442383,0.0,0.0,0.0,8.88363265991211,0.0
338,17.399828910827637,True,0.00371191039448604,0.05581844598054886,0.05595291033387184,0.05595291033387184,2.156987428665161,0.0,0.0,0.0,9.04300594329834,0.0
339,17.50607943534851,False,0.9044075012207031,2.6663392782211304,0.0770915225148201,0.16313223540782928,1.6518266201019287,0.0,0.0,0.0,8.877362251281738,0.0
340,17.52730131149292,True,0.0036474788794294,0.05477914121001959,0.05595291033387184,0.05595291033387184,2.161768674850464,0.0,0.0,0.0,9.03748893737793,0.0
341,17.632795095443726,False,0.9050723910331726,2.665454149246216,0.07687876373529434,0.16313223540782928,1.6524003744125366,0.0,0.0,0.0,8.872520446777344,0.0
342,17.634033918380737,True,0.0036474788794294,0.05477914121001959,0.05595291033387184,0.05595291033387184,2.161768674850464,0.0,0.0,0.0,9.03748893737793,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.4653027057647705,False,2.546341121196747,6.463971138000488,0.4937233328819275,1.587049126625061,2.6800570487976074,0.0,0.0,0.0,18.050373077392578,0.0
1,0.4828915596008301,True,0.01502237282693386,0.08379376493394375,0.05595291033387184,0.05595291033387184,2.6817917823791504,0.0,0.0,0.0,17.92291259765625,0.0
2,0.5582380294799805,False,1.718323528766632,5.365553498268127,0.1859198659658432,0.5112943053245544,1.7329555749893188,0.0,0.0,0.0,11.975614547729492,0.0
3,0.5798816680908203,True,0.010886188829317689,0.08245257660746574,0.05595291033387184,0.05595291033387184,2.1864664554595947,0.0,0.0,0.0,12.165637016296387,0.0
4,0.6545188426971436,False,1.5035918354988098,4.705824851989746,0.14656192064285278,0.42612186074256897,1.6759371757507324,0.0,0.0,0.0,11.082763671875,0.0
5,0.6756746768951416,True,0.008771795546635985,0.06608448922634125,0.05595291033387184,0.05595291033387184,2.1734890937805176,0.0,0.0,0.0,11.261741638183594,0.0
6,0.7500853538513184,False,1.3770274817943573,4.011794924736023,0.1305442452430725,0.3604564070701599,1.6773169040679932,0.0,0.0,0.0,10.598922729492188,0.0
7,0.7714166641235352,True,0.007333856774494052,0.05483273882418871,0.05595291033387184,0.05595291033387184,2.1656482219696045,0.0,0.0,0.0,10.77549934387207,0.0
8,0.8457794189453125,False,1.2896110117435455,3.3953383564949036,0.1211601048707962,0.30390244722366333,1.6765929460525513,0.0,0.0,0.0,10.250990867614746,0.0
9,0.8670194149017334,True,0.00654168426990509,0.05632194224745035,0.05595291033387184,0.05595291033387184,2.1574244499206543,0.0,0.0,0.0,10.428814888000488,0.0
10,0.940152645111084,False,1.228487566113472,2.875957190990448,0.11452533304691315,0.2564052939414978,1.6746940612792969,0.0,0.0,0.0,9.991722106933594,0.0
11,0.9638586044311523,True,0.005952548235654831,0.05554657429456711,0.05595291033387184,0.05595291033387184,2.1567962169647217,0.0,0.0,0.0,10.162986755371094,0.0
12,1.0441431999206543,False,1.1852939426898956,2.6526430249214172,0.10990621149539948,0.22381164133548737,1.6723445653915405,0.0,0.0,0.0,9.784021377563477,0.0
13,1.0655882358551025,True,0.005590441869571805,0.05748190451413393,0.05595291033387184,0.05595291033387184,2.163052558898926,0.0,0.0,0.0,9.955910682678223,0.0
14,1.1388609409332275,False,1.1541463434696198,2.651928961277008,0.10666405409574509,0.216708242893219,1.6694074869155884,0.0,0.0,0.0,9.618246078491211,0.0
15,1.1600220203399658,True,0.005298854084685445,0.056408955715596676,0.05595291033387184,0.05595291033387184,2.1572742462158203,0.0,0.0,0.0,9.790185928344727,0.0
16,1.2334957122802734,False,1.1305605620145798,2.6523423194885254,0.1040402352809906,0.20935896039009094,1.6664432287216187,0.0,0.0,0.0,9.492264747619629,0.0
17,1.2553954124450684,True,0.005039001698605716,0.05481300875544548,0.05595291033387184,0.05595291033387184,2.1602659225463867,0.0,0.0,0.0,9.664286613464355,0.0
18,1.3287923336029053,False,1.1117231845855713,2.6520785689353943,0.10216768085956573,0.2017364650964737,1.664257526397705,0.0,0.0,0.0,9.402667045593262,0.0
19,1.349869966506958,True,0.00488929043058306,0.05971943028271198,0.05595291033387184,0.05595291033387184,2.157602071762085,0.0,0.0,0.0,9.574061393737793,0.0
20,1.4237127304077148,False,1.0964656621217728,2.6535478234291077,0.10034871846437454,0.19782960414886475,1.661388874053955,0.0,0.0,0.0,9.333617210388184,0.0
21,1.4449090957641602,True,0.004727125051431358,0.05525896791368723,0.05595291033387184,0.05595291033387184,2.1580255031585693,0.0,0.0,0.0,9.503785133361816,0.0
22,1.5197861194610596,False,1.0839251428842545,2.653946876525879,0.09918315708637238,0.19382710754871368,1.6591212749481201,0.0,0.0,0.0,9.272944450378418,0.0
23,1.5409741401672363,True,0.0046850129729136825,0.05674647632986307,0.05595291033387184,0.05595291033387184,2.1562087535858154,0.0,0.0,0.0,9.44273853302002,0.0
24,1.6153552532196045,False,1.073249951004982,2.6549214124679565,0.09817508608102798,0.18974265456199646,1.656594157218933,0.0,0.0,0.0,9.218868255615234,0.0
25,1.6367747783660889,True,0.004581363755278289,0.055980440229177475,0.05595291033387184,0.05595291033387184,2.154118776321411,0.0,0.0,0.0,9.38494873046875,0.0
26,1.711498737335205,False,1.063581183552742,2.655153274536133,0.09726066142320633,0.18557624518871307,1.6553919315338135,0.0,0.0,0.0,9.169953346252441,0.0
27,1.7329907417297363,True,0.004545586416497827,0.054569803178310394,0.05595291033387184,0.05595291033387184,2.1578891277313232,0.0,0.0,0.0,9.336562156677246,0.0
28,1.807450771331787,False,1.0552696883678436,2.6550713181495667,0.0963580459356308,0.18557624518871307,1.653875708580017,0.0,0.0,0.0,9.127790451049805,0.0
29,1.8287556171417236,True,0.004540891968645155,0.059823617339134216,0.05595291033387184,0.05595291033387184,2.152179002761841,0.0,0.0,0.0,9.294132232666016,0.0
30,1.9036493301391602,False,1.047527864575386,2.656957507133484,0.09556383639574051,0.18557624518871307,1.6520178318023682,0.0,0.0,0.0,9.089241027832031,0.0
31,1.9247996807098389,True,0.004374842392280698,0.05699760280549526,0.05595291033387184,0.05595291033387184,2.152752637863159,0.0,0.0,0.0,9.254988670349121,0.0
32,1.9995756149291992,False,1.0402633249759674,2.656404972076416,0.09496524930000305,0.18131420016288757,1.6513621807098389,0.0,0.0,0.0,9.053905487060547,0.0
33,2.0209014415740967,True,0.004450577835086733,0.05773439072072506,0.05595291033387184,0.05595291033387184,2.1536543369293213,0.0,0.0,0.0,9.220636367797852,0.0
34,2.095891237258911,False,1.0337170958518982,2.6567551493644714,0.09437838941812515,0.18131420016288757,1.651621699333191,0.0,0.0,0.0,9.022665023803711,0.0
35,2.117006301879883,True,0.004339854640420526,0.05711105652153492,0.05595291033387184,0.05595291033387184,2.1526708602905273,0.0,0.0,0.0,9.187945365905762,0.0
36,2.191844940185547,False,1.0274575650691986,2.6567599177360535,0.09370411932468414,0.18131420016288757,1.6519769430160522,0.0,0.0,0.0,8.993477821350098,0.0
37,2.2131543159484863,True,0.004318338469602168,0.05501131992787123,0.05595291033387184,0.05595291033387184,2.1543920040130615,0.0,0.0,0.0,9.158723831176758,0.0
38,2.288161277770996,False,1.0214117169380188,2.6572635769844055,0.09305354207754135,0.18131420016288757,1.6522091627120972,0.0,0.0,0.0,8.96694564819336,0.0
39,2.309422016143799,True,0.004245812306180596,0.05449097137898207,0.05595291033387184,0.05595291033387184,2.1559765338897705,0.0,0.0,0.0,9.136167526245117,0.0
40,2.38432240486145,False,1.0156726837158203,2.657671570777893,0.09259114414453506,0.18131420016288757,1.6526325941085815,0.0,0.0,0.0,8.943929672241211,0.0
41,2.4054365158081055,True,0.004246211319696158,0.056045386008918285,0.05595291033387184,0.05595291033387184,2.15413236618042,0.0,0.0,0.0,9.111967086791992,0.0
42,2.480691909790039,False,1.0104085505008698,2.6583880186080933,0.09197936207056046,0.18131420016288757,1.6528648138046265,0.0,0.0,0.0,8.923575401306152,0.0
43,2.5020182132720947,True,0.004287600168026984,0.06509965751320124,0.05595291033387184,0.05595291033387184,2.1510040760040283,0.0,0.0,0.0,9.093706130981445,0.0
44,2.5770275592803955,False,1.0052328556776047,2.658398449420929,0.09168612957000732,0.18131420016288757,1.6533702611923218,0.0,0.0,0.0,8.905802726745605,0.0
45,2.598435640335083,True,0.004203020944260061,0.05468166433274746,0.05595291033387184,0.05595291033387184,2.1547744274139404,0.0,0.0,0.0,9.076332092285156,0.0
46,2.6747207641601562,False,1.0003593564033508,2.6582443714141846,0.09102750569581985,0.18131420016288757,1.6534521579742432,0.0,0.0,0.0,8.891429901123047,0.0
47,2.696021556854248,True,0.004173873167019337,0.0543719157576561,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.0,9.061429023742676,0.0
48,2.7718210220336914,False,0.9957648813724518,2.6591622829437256,0.09052630513906479,0.18131420016288757,1.65384840965271,0.0,0.0,0.0,8.879674911499023,0.0
49,2.793022394180298,True,0.004190660547465086,0.055423155426979065,0.05595291033387184,0.05595291033387184,2.1564955711364746,0.0,0.0,0.0,9.044633865356445,0.0
50,2.8688766956329346,False,0.9913057088851929,2.6600244641304016,0.09009238332509995,0.18131420016288757,1.6539303064346313,0.0,0.0,0.0,8.869175910949707,0.0
51,2.890040159225464,True,0.004162250843364745,0.054989904165267944,0.05595291033387184,0.05595291033387184,2.1566321849823,0.0,0.0,0.0,9.035562515258789,0.0
52,2.965879440307617,False,0.986819788813591,2.659909427165985,0.08959466964006424,0.18131420016288757,1.6543128490447998,0.0,0.0,0.0,8.85942554473877,0.0
53,2.9893689155578613,True,0.004204174038022757,0.05598895251750946,0.05595291033387184,0.05595291033387184,2.1590912342071533,0.0,0.0,0.0,9.024500846862793,0.0
54,3.0713117122650146,False,0.9828272461891174,2.660471200942993,0.0891927108168602,0.18131420016288757,1.654367446899414,0.0,0.0,0.0,8.850862503051758,0.0
55,3.092449188232422,True,0.004119437362533063,0.05749043542891741,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.0,9.014592170715332,0.0
56,3.1668808460235596,False,0.9787558019161224,2.6612553000450134,0.08871705830097198,0.18131420016288757,1.6541215181350708,0.0,0.0,0.0,8.843134880065918,0.0
57,3.1884169578552246,True,0.004095721524208784,0.054656192660331726,0.05595291033387184,0.05595291033387184,2.158052921295166,0.0,0.0,0.0,9.008268356323242,0.0
58,3.2627787590026855,False,0.9748576581478119,2.660626173019409,0.08810698240995407,0.1769428849220276,1.65421724319458,0.0,0.0,0.0,8.836294174194336,0.0
59,3.2843940258026123,True,0.004118366341572255,0.05970500409603119,0.05595291033387184,0.05595291033387184,2.1586129665374756,0.0,0.0,0.0,9.002583503723145,0.0
60,3.359532594680786,False,0.9711762517690659,2.6610195636749268,0.08781758695840836,0.1769428849220276,1.6545040607452393,0.0,0.0,0.0,8.830084800720215,0.0
61,3.3809568881988525,True,0.004104443942196667,0.06054024677723646,0.05595291033387184,0.05595291033387184,2.1599106788635254,0.0,0.0,0.0,8.99411678314209,0.0
62,3.455660581588745,False,0.9676185250282288,2.660863995552063,0.08747580647468567,0.1769428849220276,1.6547772884368896,0.0,0.0,0.0,8.82364273071289,0.0
63,3.476912498474121,True,0.00411766697652638,0.05544854328036308,0.05595291033387184,0.05595291033387184,2.1569738388061523,0.0,0.0,0.0,8.988860130310059,0.0
64,3.5519068241119385,False,0.9641809016466141,2.6620686054229736,0.08692720532417297,0.1769428849220276,1.6548045873641968,0.0,0.0,0.0,8.817085266113281,0.0
65,3.573246479034424,True,0.004103814426343888,0.059568462893366814,0.05595291033387184,0.05595291033387184,2.1540367603302,0.0,0.0,0.0,8.980524063110352,0.0
66,3.6484248638153076,False,0.9607404470443726,2.661563754081726,0.08666205406188965,0.1769428849220276,1.6545586585998535,0.0,0.0,0.0,8.8101224899292,0.0
67,3.669693946838379,True,0.004107794375158846,0.06468532141298056,0.05595291033387184,0.05595291033387184,2.155320882797241,0.0,0.0,0.0,8.972307205200195,0.0
68,3.7452621459960938,False,0.9573204070329666,2.660645842552185,0.08614234626293182,0.1769428849220276,1.6541898250579834,0.0,0.0,0.0,8.804008483886719,0.0
69,3.766831398010254,True,0.0040660344529896975,0.05694081541150808,0.05595291033387184,0.05595291033387184,2.1539547443389893,0.0,0.0,0.0,8.967079162597656,0.0
70,3.8418405055999756,False,0.9541209787130356,2.660609185695648,0.08586934208869934,0.17246228456497192,1.6542308330535889,0.0,0.0,0.0,8.797700881958008,0.0
71,3.86286997795105,True,0.004034234443679452,0.05462036468088627,0.05595291033387184,0.05595291033387184,2.1550750732421875,0.0,0.0,0.0,8.961254119873047,0.0
72,3.938241958618164,False,0.9510698914527893,2.660239040851593,0.08544497936964035,0.17246228456497192,1.6542855501174927,0.0,0.0,0.0,8.791728973388672,0.0
73,3.959606885910034,True,0.00401749333832413,0.05447401199489832,0.05595291033387184,0.05595291033387184,2.159487247467041,0.0,0.0,0.0,8.956253051757812,0.0
74,4.034512519836426,False,0.9481876343488693,2.660737931728363,0.08503489196300507,0.17246228456497192,1.654258131980896,0.0,0.0,0.0,8.786404609680176,0.0
75,4.056100845336914,True,0.004039420746266842,0.05493036936968565,0.05595291033387184,0.05595291033387184,2.157055616378784,0.0,0.0,0.0,8.949788093566895,0.0
76,4.1312220096588135,False,0.9454190731048584,2.661569118499756,0.08481045812368393,0.16785873472690582,1.6543947458267212,0.0,0.0,0.0,8.780607223510742,0.0
77,4.152357816696167,True,0.00404023245209828,0.05736274179071188,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.0,8.941926002502441,0.0
78,4.227785348892212,False,0.9426511824131012,2.661459743976593,0.08452529460191727,0.16785873472690582,1.6544357538223267,0.0,0.0,0.0,8.774650573730469,0.0
79,4.249207019805908,True,0.004014675214421004,0.05469693336635828,0.05595291033387184,0.05595291033387184,2.156550407409668,0.0,0.0,0.0,8.937231063842773,0.0
80,4.325035333633423,False,0.9400578588247299,2.6609817147254944,0.08414874970912933,0.16785873472690582,1.6542308330535889,0.0,0.0,0.0,8.768949508666992,0.0
81,4.346397638320923,True,0.0039575822302140296,0.0579617777839303,0.05595291033387184,0.05595291033387184,2.155252456665039,0.0,0.0,0.0,8.931258201599121,0.0
82,4.422170877456665,False,0.9373947232961655,2.6612862944602966,0.08374351263046265,0.16785873472690582,1.6539850234985352,0.0,0.0,0.0,8.763008117675781,0.0
83,4.443473815917969,True,0.003977503511123359,0.05867174360901117,0.05595291033387184,0.05595291033387184,2.1517555713653564,0.0,0.0,0.0,8.924308776855469,0.0
84,4.51936674118042,False,0.9347895532846451,2.6605182886123657,0.08341122418642044,0.16785873472690582,1.6540396213531494,0.0,0.0,0.0,8.75717830657959,0.0
85,4.54062032699585,True,0.003939155722036958,0.056588491424918175,0.05595291033387184,0.05595291033387184,2.1529712677001953,0.0,0.0,0.0,8.91855525970459,0.0
86,4.616217374801636,False,0.9324132651090622,2.6603206992149353,0.08326096087694168,0.16785873472690582,1.6537526845932007,0.0,0.0,0.0,8.751394271850586,0.0
87,4.637434959411621,True,0.0039178639417514205,0.059149013832211494,0.05595291033387184,0.05595291033387184,2.1515095233917236,0.0,0.0,0.0,8.911688804626465,0.0
88,4.712839126586914,False,0.9299592673778534,2.66032338142395,0.08292286843061447,0.16785873472690582,1.6534385681152344,0.0,0.0,0.0,8.745771408081055,0.0
89,4.734140157699585,True,0.003941052418667823,0.05758050363510847,0.05595291033387184,0.05595291033387184,2.1528072357177734,0.0,0.0,0.0,8.907697677612305,0.0
90,4.809961795806885,False,0.9276212751865387,2.660033404827118,0.08268333226442337,0.16785873472690582,1.6531926393508911,0.0,0.0,0.0,8.740535736083984,0.0
91,4.8322131633758545,True,0.003929521190002561,0.05544232204556465,0.05595291033387184,0.05595291033387184,2.155252456665039,0.0,0.0,0.0,8.901975631713867,0.0
92,4.908192873001099,False,0.9253381192684174,2.6598578691482544,0.08243027329444885,0.16785873472690582,1.6531516313552856,0.0,0.0,0.0,8.734946250915527,0.0
93,4.929898023605347,True,0.003940819588024169,0.0580765912309289,0.05595291033387184,0.05595291033387184,2.1555395126342773,0.0,0.0,0.0,8.89770221710205,0.0
94,5.042189836502075,False,0.9206180274486542,2.660275101661682,0.08226736634969711,0.16785873472690582,1.653083324432373,0.0,0.0,0.0,8.729433059692383,0.0
95,5.063592910766602,True,0.0038759177550673485,0.054699694737792015,0.05595291033387184,0.05595291033387184,2.1570966243743896,0.0,0.0,0.0,8.891731262207031,0.0
96,5.176634311676025,False,0.9175707399845123,2.65991747379303,0.08287682384252548,0.16785873472690582,1.6533019542694092,0.0,0.0,0.0,8.724349975585938,0.0
97,5.1981565952301025,True,0.00391423876862973,0.058255153708159924,0.05595291033387184,0.05595291033387184,2.1532444953918457,0.0,0.0,0.0,8.886439323425293,0.0
98,5.310631990432739,False,0.9182499349117279,2.661103904247284,0.08329006284475327,0.16785873472690582,1.6532609462738037,0.0,0.0,0.0,8.719018936157227,0.0
99,5.331945896148682,True,0.003945817006751895,0.05732473451644182,0.05595291033387184,0.05595291033387184,2.154118776321411,0.0,0.0,0.0,8.881691932678223,0.0
100,5.444564342498779,False,0.9210063517093658,2.660609781742096,0.08378005772829056,0.16785873472690582,1.653083324432373,0.0,0.0,0.0,8.714134216308594,0.0
101,5.445789813995361,True,0.003945817006751895,0.05732473451644182,0.05595291033387184,0.05595291033387184,2.154118776321411,0.0,0.0,0.0,8.881691932678223,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.4717140197753906,False,2.0415186882019043,5.725218057632446,0.5038633942604065,1.1568974256515503,2.486011266708374,0.0,0.0,0.0,14.009560585021973,0.0
1,0.48963475227355957,True,0.012094351695850492,0.060321236960589886,0.05595291033387184,0.05595291033387184,2.521350622177124,0.0,0.0,0.0,13.936476707458496,0.0
2,0.5645706653594971,False,1.3999469578266144,3.6650460958480835,0.13124904036521912,0.3333815336227417,1.6560204029083252,0.0,0.0,0.0,10.528735160827637,0.0
3,0.5860283374786377,True,0.007246301393024623,0.05408500786870718,0.05595291033387184,0.05595291033387184,2.188556671142578,0.0,0.0,0.0,10.693058013916016,0.0
4,0.6597132682800293,False,1.3477815687656403,3.0787506699562073,0.12557952105998993,0.27695050835609436,1.659667730331421,0.0,0.0,0.0,10.308584213256836,0.0
5,0.68107008934021,True,0.006770130712538958,0.05561161320656538,0.05595291033387184,0.05595291033387184,2.1688172817230225,0.0,0.0,0.0,10.477246284484863,0.0
6,0.7550060749053955,False,1.3008207082748413,2.7240532636642456,0.12202351540327072,0.24389240145683289,1.6598316431045532,0.0,0.0,0.0,10.173580169677734,0.0
7,0.7765555381774902,True,0.006249569705687463,0.05441878456622362,0.05595291033387184,0.05595291033387184,2.1624789237976074,0.0,0.0,0.0,10.341105461120605,0.0
8,0.8495748043060303,False,1.2614136934280396,2.6656746864318848,0.11920012533664703,0.22381164133548737,1.6584519147872925,0.0,0.0,0.0,10.078219413757324,0.0
9,0.8709025382995605,True,0.005981163703836501,0.05938062444329262,0.05595291033387184,0.05595291033387184,2.1578617095947266,0.0,0.0,0.0,10.24662971496582,0.0
10,0.9441702365875244,False,1.2279058247804642,2.663734257221222,0.11689109355211258,0.21306093037128448,1.6568126678466797,0.0,0.0,0.0,10.005992889404297,0.0
11,0.9654109477996826,True,0.0057034974452108145,0.05274510011076927,0.05595291033387184,0.05595291033387184,2.1579983234405518,0.0,0.0,0.0,10.17475414276123,0.0
12,1.0385863780975342,False,1.1996421217918396,2.6603591442108154,0.11520110815763474,0.216708242893219,1.6559247970581055,0.0,0.0,0.0,9.946834564208984,0.0
13,1.0598533153533936,True,0.005583036690950394,0.05681564565747976,0.05595291033387184,0.05595291033387184,2.155498504638672,0.0,0.0,0.0,10.106866836547852,0.0
14,1.1332731246948242,False,1.1750242114067078,2.660188674926758,0.11312104761600494,0.216708242893219,1.6551324129104614,0.0,0.0,0.0,9.893888473510742,0.0
15,1.1544408798217773,True,0.0054374110186472535,0.05444991867989302,0.05595291033387184,0.05595291033387184,2.1560449600219727,0.0,0.0,0.0,10.054451942443848,0.0
16,1.228210210800171,False,1.1538796871900558,2.658836543560028,0.11182685941457748,0.2202872633934021,1.6544084548950195,0.0,0.0,0.0,9.84647274017334,0.0
17,1.24951171875,True,0.00524285773281008,0.05227884743362665,0.05595291033387184,0.05595291033387184,2.1589818000793457,0.0,0.0,0.0,10.00582218170166,0.0
18,1.3231971263885498,False,1.1353746056556702,2.658863663673401,0.11042667180299759,0.2202872633934021,1.6539440155029297,0.0,0.0,0.0,9.80225944519043,0.0
19,1.3445487022399902,True,0.005147219053469598,0.05217307712882757,0.05595291033387184,0.05595291033387184,2.163790225982666,0.0,0.0,0.0,9.959359169006348,0.0
20,1.417933464050293,False,1.1194639652967453,2.658870220184326,0.10951471328735352,0.2202872633934021,1.654025912284851,0.0,0.0,0.0,9.760526657104492,0.0
21,1.4392881393432617,True,0.0051106896717101336,0.060206628404557705,0.05595291033387184,0.05595291033387184,2.155184268951416,0.0,0.0,0.0,9.918282508850098,0.0
22,1.5123624801635742,False,1.105177029967308,2.660403549671173,0.10869275778532028,0.2202872633934021,1.653875708580017,0.0,0.0,0.0,9.720335006713867,0.0
23,1.533909559249878,True,0.005042204284109175,0.06041116081178188,0.05595291033387184,0.05595291033387184,2.152534246444702,0.0,0.0,0.0,9.881755828857422,0.0
24,1.6074466705322266,False,1.0925902426242828,2.6587623357772827,0.10774295777082443,0.2202872633934021,1.653766393661499,0.0,0.0,0.0,9.683085441589355,0.0
25,1.628662109375,True,0.004918822669424117,0.057247625663876534,0.05595291033387184,0.05595291033387184,2.15366792678833,0.0,0.0,0.0,9.841806411743164,0.0
26,1.7019808292388916,False,1.0814142227172852,2.6578062772750854,0.10699668526649475,0.2202872633934021,1.653616189956665,0.0,0.0,0.0,9.647207260131836,0.0
27,1.7230713367462158,True,0.0048502348363399506,0.05680548492819071,0.05595291033387184,0.05595291033387184,2.1543920040130615,0.0,0.0,0.0,9.805713653564453,0.0
28,1.7967274188995361,False,1.0714709758758545,2.6580214500427246,0.10621777176856995,0.216708242893219,1.6535887718200684,0.0,0.0,0.0,9.614792823791504,0.0
29,1.818504810333252,True,0.004751679953187704,0.060951695777475834,0.05595291033387184,0.05595291033387184,2.151113510131836,0.0,0.0,0.0,9.775341987609863,0.0
30,1.8922755718231201,False,1.0627294331789017,2.6578786969184875,0.10556747019290924,0.216708242893219,1.6533565521240234,0.0,0.0,0.0,9.583061218261719,0.0
31,1.9134235382080078,True,0.004780281742569059,0.06769595202058554,0.05595291033387184,0.05595291033387184,2.1529712677001953,0.0,0.0,0.0,9.741430282592773,0.0
32,1.9868218898773193,False,1.0548946261405945,2.657431960105896,0.10484462231397629,0.216708242893219,1.6532882452011108,0.0,0.0,0.0,9.555234909057617,0.0
33,2.0079662799835205,True,0.00457870279205963,0.05232369061559439,0.05595291033387184,0.05595291033387184,2.1578617095947266,0.0,0.0,0.0,9.714790344238281,0.0
34,2.081099510192871,False,1.047644466161728,2.6575204730033875,0.10436392575502396,0.21306093037128448,1.653657078742981,0.0,0.0,0.0,9.528692245483398,0.0
35,2.102447271347046,True,0.0046024672337807715,0.05542927421629429,0.05595291033387184,0.05595291033387184,2.155566692352295,0.0,0.0,0.0,9.68563461303711,0.0
36,2.1768953800201416,False,1.0413024574518204,2.659400999546051,0.10374032706022263,0.21306093037128448,1.6539850234985352,0.0,0.0,0.0,9.502426147460938,0.0
37,2.198606491088867,True,0.004608316230587661,0.05420720670372248,0.05595291033387184,0.05595291033387184,2.1594326496124268,0.0,0.0,0.0,9.665807723999023,0.0
38,2.272890329360962,False,1.0355091840028763,2.659095823764801,0.10325668007135391,0.21306093037128448,1.6545860767364502,0.0,0.0,0.0,9.480706214904785,0.0
39,2.294219970703125,True,0.004611378826666623,0.05536322481930256,0.05595291033387184,0.05595291033387184,2.1568644046783447,0.0,0.0,0.0,9.643295288085938,0.0
40,2.3689751625061035,False,1.0300460457801819,2.660652995109558,0.1028183177113533,0.21306093037128448,1.6548045873641968,0.0,0.0,0.0,9.456110000610352,0.0
41,2.390207529067993,True,0.004548983997665346,0.05343027878552675,0.05595291033387184,0.05595291033387184,2.1576976776123047,0.0,0.0,0.0,9.610526084899902,0.0
42,2.4665770530700684,False,1.025029569864273,2.660236656665802,0.10211043804883957,0.20935896039009094,1.6550230979919434,0.0,0.0,0.0,9.434062957763672,0.0
43,2.4880940914154053,True,0.004589824238792062,0.062360530719161034,0.05595291033387184,0.05595291033387184,2.156222343444824,0.0,0.0,0.0,9.595836639404297,0.0
44,2.5633134841918945,False,1.0205265134572983,2.660929560661316,0.10168798267841339,0.20935896039009094,1.6546406745910645,0.0,0.0,0.0,9.413114547729492,0.0
45,2.5844881534576416,True,0.004445184604264796,0.05456854123622179,0.05595291033387184,0.05595291033387184,2.1597740650177,0.0,0.0,0.0,9.569194793701172,0.0
46,2.6594412326812744,False,1.016058698296547,2.6596415042877197,0.101258784532547,0.20935896039009094,1.6549957990646362,0.0,0.0,0.0,9.39354419708252,0.0
47,2.680753469467163,True,0.004463873046915978,0.05416551139205694,0.05595291033387184,0.05595291033387184,2.162000894546509,0.0,0.0,0.0,9.551759719848633,0.0
48,2.755340099334717,False,1.0121999680995941,2.6613742113113403,0.10083216428756714,0.20935896039009094,1.6554193496704102,0.0,0.0,0.0,9.374774932861328,0.0
49,2.7769181728363037,True,0.0045043378486298025,0.06290089339017868,0.05595291033387184,0.05595291033387184,2.1552116870880127,0.0,0.0,0.0,9.535971641540527,0.0
50,2.8510053157806396,False,1.0083362460136414,2.6628610491752625,0.10035624355077744,0.20935896039009094,1.6552963256835938,0.0,0.0,0.0,9.356170654296875,0.0
51,2.8723671436309814,True,0.004320912703406066,0.05244376137852669,0.05595291033387184,0.05595291033387184,2.1598150730133057,0.0,0.0,0.0,9.518363952636719,0.0
52,2.9469308853149414,False,1.0046689957380295,2.6603633165359497,0.09998057782649994,0.205588698387146,1.6553237438201904,0.0,0.0,0.0,9.3377046585083,0.0
53,2.9682440757751465,True,0.004407103988341987,0.05637797061353922,0.05595291033387184,0.05595291033387184,2.1561131477355957,0.0,0.0,0.0,9.495710372924805,0.0
54,3.042711019515991,False,1.001569852232933,2.661687135696411,0.0994952917098999,0.205588698387146,1.655432939529419,0.0,0.0,0.0,9.31966495513916,0.0
55,3.064103126525879,True,0.004302332527004182,0.057323090732097626,0.05595291033387184,0.05595291033387184,2.158585786819458,0.0,0.0,0.0,9.476743698120117,0.0
56,3.1384949684143066,False,0.9981904923915863,2.661266028881073,0.09906288236379623,0.2017364650964737,1.6553783416748047,0.0,0.0,0.0,9.303192138671875,0.0
57,3.159761428833008,True,0.00431845779530704,0.05432204343378544,0.05595291033387184,0.05595291033387184,2.159200429916382,0.0,0.0,0.0,9.465274810791016,0.0
58,3.234513521194458,False,0.9951594471931458,2.662016451358795,0.09868892282247543,0.2017364650964737,1.6553783416748047,0.0,0.0,0.0,9.287055969238281,0.0
59,3.2556352615356445,True,0.004346021451056004,0.06353321019560099,0.05595291033387184,0.05595291033387184,2.156331777572632,0.0,0.0,0.0,9.447729110717773,0.0
60,3.33046817779541,False,0.9922483563423157,2.661689519882202,0.09843169897794724,0.2017364650964737,1.655460238456726,0.0,0.0,0.0,9.272318840026855,0.0
61,3.3517494201660156,True,0.00428169354563579,0.05541742779314518,0.05595291033387184,0.05595291033387184,2.155566692352295,0.0,0.0,0.0,9.441106796264648,0.0
62,3.4264109134674072,False,0.9893776476383209,2.661604583263397,0.09799586981534958,0.2017364650964737,1.6554739475250244,0.0,0.0,0.0,9.25790786743164,0.0
63,3.4476232528686523,True,0.004228967591188848,0.05386208649724722,0.05595291033387184,0.05595291033387184,2.157315254211426,0.0,0.0,0.0,9.418623924255371,0.0
64,3.5256235599517822,False,0.9865540266036987,2.661633789539337,0.09762287139892578,0.2017364650964737,1.6555695533752441,0.0,0.0,0.0,9.24395751953125,0.0
65,3.547056198120117,True,0.004210106562823057,0.05602278746664524,0.05595291033387184,0.05595291033387184,2.1582441329956055,0.0,0.0,0.0,9.408697128295898,0.0
66,3.6210482120513916,False,0.9838388860225677,2.661600112915039,0.09725404530763626,0.19782960414886475,1.6559383869171143,0.0,0.0,0.0,9.231241226196289,0.0
67,3.6421597003936768,True,0.00424091616878286,0.05680210888385773,0.05595291033387184,0.05595291033387184,2.1566731929779053,0.0,0.0,0.0,9.395099639892578,0.0
68,3.7163491249084473,False,0.9813667088747025,2.662508189678192,0.0967804342508316,0.19782960414886475,1.6556378602981567,0.0,0.0,0.0,9.219715118408203,0.0
69,3.7375648021698,True,0.004228307225275785,0.05387699231505394,0.05595291033387184,0.05595291033387184,2.1576294898986816,0.0,0.0,0.0,9.382780075073242,0.0
70,3.812411069869995,False,0.9787990152835846,2.662174105644226,0.09646883606910706,0.19782960414886475,1.6556788682937622,0.0,0.0,0.0,9.208370208740234,0.0
71,3.8338558673858643,True,0.004191586631350219,0.055836732499301434,0.05595291033387184,0.05595291033387184,2.1570284366607666,0.0,0.0,0.0,9.368841171264648,0.0
72,3.9084813594818115,False,0.9762120991945267,2.662452757358551,0.09606859087944031,0.19382710754871368,1.6555968523025513,0.0,0.0,0.0,9.19752311706543,0.0
73,3.929584503173828,True,0.004242219438310713,0.05724295973777771,0.05595291033387184,0.05595291033387184,2.154883623123169,0.0,0.0,0.0,9.357755661010742,0.0
74,4.004456281661987,False,0.973951667547226,2.6622724533081055,0.09574327617883682,0.19382710754871368,1.6554193496704102,0.0,0.0,0.0,9.187172889709473,0.0
75,4.025787830352783,True,0.004122042446397245,0.053576198406517506,0.05595291033387184,0.05595291033387184,2.157533884048462,0.0,0.0,0.0,9.34581184387207,0.0
76,4.100215911865234,False,0.9714935719966888,2.6617661118507385,0.09529056400060654,0.19382710754871368,1.6555149555206299,0.0,0.0,0.0,9.176834106445312,0.0
77,4.121379852294922,True,0.004157288640271872,0.056461868807673454,0.05595291033387184,0.05595291033387184,2.1561267375946045,0.0,0.0,0.0,9.339954376220703,0.0
78,4.196167945861816,False,0.9694240242242813,2.662367820739746,0.09514234215021133,0.19382710754871368,1.6555285453796387,0.0,0.0,0.0,9.167781829833984,0.0
79,4.217667102813721,True,0.004208784375805408,0.06050946656614542,0.05595291033387184,0.05595291033387184,2.1533401012420654,0.0,0.0,0.0,9.332624435424805,0.0
80,4.2920615673065186,False,0.9674012660980225,2.6624301075935364,0.09473123401403427,0.19382710754871368,1.6552554368972778,0.0,0.0,0.0,9.158538818359375,0.0
81,4.31343936920166,True,0.004124176339246333,0.05581952631473541,0.05595291033387184,0.05595291033387184,2.155320882797241,0.0,0.0,0.0,9.317207336425781,0.0
82,4.388050317764282,False,0.9652172029018402,2.661178410053253,0.09430086612701416,0.19382710754871368,1.6554193496704102,0.0,0.0,0.0,9.14926528930664,0.0
83,4.40930700302124,True,0.004190961190033704,0.06088984198868275,0.05595291033387184,0.05595291033387184,2.15376353263855,0.0,0.0,0.0,9.308828353881836,0.0
84,4.4843690395355225,False,0.9634064137935638,2.6618993282318115,0.09404720366001129,0.18974265456199646,1.6554876565933228,0.0,0.0,0.0,9.141348838806152,0.0
85,4.505578994750977,True,0.004132014873903245,0.057308743707835674,0.05595291033387184,0.05595291033387184,2.153381109237671,0.0,0.0,0.0,9.304615020751953,0.0
86,4.580645799636841,False,0.9615166485309601,2.6618418097496033,0.09389139711856842,0.18974265456199646,1.6553646326065063,0.0,0.0,0.0,9.133537292480469,0.0
87,4.601757287979126,True,0.004123256949242204,0.05618704482913017,0.05595291033387184,0.05595291033387184,2.1566596031188965,0.0,0.0,0.0,9.295598983764648,0.0
88,4.676724672317505,False,0.9596005827188492,2.66204833984375,0.09356067329645157,0.18974265456199646,1.6552417278289795,0.0,0.0,0.0,9.126564025878906,0.0
89,4.6978843212127686,True,0.003986513765994459,0.053958576172590256,0.05595291033387184,0.05595291033387184,2.158517360687256,0.0,0.0,0.0,9.28779125213623,0.0
90,4.77320122718811,False,0.9577582031488419,2.661956548690796,0.09312804788351059,0.18974265456199646,1.6558154821395874,0.0,0.0,0.0,9.120683670043945,0.0
91,4.794516324996948,True,0.004140065575484186,0.05772956181317568,0.05595291033387184,0.05595291033387184,2.156181573867798,0.0,0.0,0.0,9.284130096435547,0.0
92,4.86908745765686,False,0.956127718091011,2.663760781288147,0.09296146035194397,0.18974265456199646,1.655651569366455,0.0,0.0,0.0,9.114720344543457,0.0
93,4.890550374984741,True,0.0041638375842012465,0.06461006123572588,0.05595291033387184,0.05595291033387184,2.155635118484497,0.0,0.0,0.0,9.278155326843262,0.0
94,4.965127944946289,False,0.9544355422258377,2.6628321409225464,0.09270083159208298,0.18974265456199646,1.655460238456726,0.0,0.0,0.0,9.109682083129883,0.0
95,4.986851930618286,True,0.0040129158878698945,0.0540826003998518,0.05595291033387184,0.05595291033387184,2.1586129665374756,0.0,0.0,0.0,9.270736694335938,0.0
96,5.0609657764434814,False,0.9526989609003067,2.6624715328216553,0.09231485426425934,0.18974265456199646,1.6555559635162354,0.0,0.0,0.0,9.104412078857422,0.0
97,5.082218170166016,True,0.004047838156111538,0.05776138976216316,0.05595291033387184,0.05595291033387184,2.1599791049957275,0.0,0.0,0.0,9.270356178283691,0.0
98,5.156954526901245,False,0.951196625828743,2.6634925603866577,0.09225768595933914,0.18974265456199646,1.6554876565933228,0.0,0.0,0.0,9.099348068237305,0.0
99,5.178389310836792,True,0.004034593875985593,0.053601586259901524,0.05595291033387184,0.05595291033387184,2.1598424911499023,0.0,0.0,0.0,9.259551048278809,0.0
100,5.253335475921631,False,0.949537381529808,2.6634010672569275,0.0917723998427391,0.18557624518871307,1.6557607650756836,0.0,0.0,0.0,9.093794822692871,0.0
101,5.274573564529419,True,0.0040736651862971485,0.057013025507330894,0.05595291033387184,0.05595291033387184,2.15570330619812,0.0,0.0,0.0,9.253595352172852,0.0
102,5.349285125732422,False,0.948130190372467,2.6637643575668335,0.0914396345615387,0.18557624518871307,1.6559110879898071,0.0,0.0,0.0,9.088265419006348,0.0
103,5.370409250259399,True,0.004051456635352224,0.05575138609856367,0.05595291033387184,0.05595291033387184,2.1561951637268066,0.0,0.0,0.0,9.251035690307617,0.0
104,5.445019006729126,False,0.9465957432985306,2.6632967591285706,0.09118308871984482,0.18557624518871307,1.6556651592254639,0.0,0.0,0.0,9.083300590515137,0.0
105,5.446181774139404,True,0.004051456635352224,0.05575138609856367,0.05595291033387184,0.05595291033387184,2.1561951637268066,0.0,0.0,0.0,9.251035690307617,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.4920797348022461,False,1.9364063441753387,6.535284519195557,0.4183776378631592,1.3252753019332886,2.8695809841156006,0.0,0.0,0.0,17.584815979003906,0.0
1,0.5098483562469482,True,0.009803373832255602,0.043060220777988434,0.05595291033387184,0.05595291033387184,3.015064001083374,0.0,0.0,0.0,17.542404174804688,0.0
2,0.5869386196136475,False,2.811901271343231,12.438490390777588,0.3178035616874695,1.4105297327041626,2.1278088092803955,0.0,0.0,0.0,13.62112808227539,0.0
3,0.6083273887634277,False,0.019951334688812494,0.17569124698638916,0.05595291033387184,0.05595291033387184,2.2600550651550293,0.0,0.0,0.0,13.870553970336914,0.0
4,0.6297495365142822,True,8.155336217896547e-05,0.0002086162567138672,0.05595291033387184,0.05595291033387184,2.255751848220825,0.0,0.0,0.0,13.873130798339844,0.0
5,0.7060203552246094,False,2.4519170820713043,9.939340949058533,0.25879576802253723,1.0741019248962402,1.879791021347046,0.0,0.0,0.0,12.682733535766602,0.0
6,0.7273726463317871,False,0.015606137458235025,0.13432085514068604,0.05595291033387184,0.05595291033387184,2.1495425701141357,0.0,0.0,0.0,12.913522720336914,0.0
7,0.7484726905822754,True,7.924189048935659e-05,0.00016049041732912883,0.05595291033387184,0.05595291033387184,2.183434009552002,0.0,0.0,0.0,12.916777610778809,0.0
8,0.823627233505249,False,2.2182555496692657,8.329994082450867,0.227238267660141,0.8704256415367126,1.7097465991973877,0.0,0.0,0.0,12.129133224487305,0.0
9,0.8449888229370117,True,0.012847514590248466,0.09880166500806808,0.05595291033387184,0.05595291033387184,2.1535449028015137,0.0,0.0,0.0,12.347099304199219,0.0
10,0.9207215309143066,False,2.0489519834518433,7.178518176078796,0.205942764878273,0.7263086438179016,1.6527146100997925,0.0,0.0,0.0,11.713638305664062,0.0
11,0.9425363540649414,True,0.011092110071331263,0.07614033296704292,0.05595291033387184,0.05595291033387184,2.1536269187927246,0.0,0.0,0.0,11.922759056091309,0.0
12,1.0156893730163574,False,1.9164355099201202,6.278788447380066,0.190102681517601,0.6218067407608032,1.6462122201919556,0.0,0.0,0.0,11.371992111206055,0.0
13,1.0368585586547852,True,0.010060768108814955,0.07117534056305885,0.05595291033387184,0.05595291033387184,2.154200792312622,0.0,0.0,0.0,11.573907852172852,0.0
14,1.110945463180542,False,1.8106259405612946,5.619868040084839,0.1778120994567871,0.5467976331710815,1.64460027217865,0.0,0.0,0.0,11.087577819824219,0.0
15,1.1324152946472168,True,0.009251223527826369,0.056330529041588306,0.05595291033387184,0.05595291033387184,2.154350996017456,0.0,0.0,0.0,11.280904769897461,0.0
16,1.206035852432251,False,1.724269986152649,5.106576085090637,0.16813808679580688,0.4893830716609955,1.6445046663284302,0.0,0.0,0.0,10.853975296020508,0.0
17,1.2274627685546875,True,0.008730232366360724,0.06127132102847099,0.05595291033387184,0.05595291033387184,2.1501846313476562,0.0,0.0,0.0,11.040918350219727,0.0
18,1.3008646965026855,False,1.6520412266254425,4.715443551540375,0.16019286215305328,0.44587475061416626,1.6446685791015625,0.0,0.0,0.0,10.65935230255127,0.0
19,1.322544813156128,True,0.008218513103201985,0.05443105474114418,0.05595291033387184,0.05595291033387184,2.1540913581848145,0.0,0.0,0.0,10.840386390686035,0.0
20,1.396224021911621,False,1.5895123779773712,4.389302432537079,0.15343336760997772,0.4111637473106384,1.6453379392623901,0.0,0.0,0.0,10.490964889526367,0.0
21,1.4174745082855225,True,0.007699151756241918,0.06058633327484131,0.05595291033387184,0.05595291033387184,2.151577949523926,0.0,0.0,0.0,10.672941207885742,0.0
22,1.490983247756958,False,1.5351322293281555,4.140250384807587,0.14767074584960938,0.38359707593917847,1.646143913269043,0.0,0.0,0.0,10.341657638549805,0.0
23,1.5122504234313965,True,0.007390178507193923,0.053839096799492836,0.05595291033387184,0.05595291033387184,2.1545557975769043,0.0,0.0,0.0,10.520941734313965,0.0
24,1.5861756801605225,False,1.487099826335907,3.9431238174438477,0.1427595615386963,0.36477309465408325,1.6467586755752563,0.0,0.0,0.0,10.210220336914062,0.0
25,1.6076226234436035,True,0.0071039615431800485,0.05375771317631006,0.05595291033387184,0.05595291033387184,2.155648708343506,0.0,0.0,0.0,10.38963794708252,0.0
26,1.681990146636963,False,1.4436697959899902,3.7736430764198303,0.13847716152668,0.3449108898639679,1.6476192474365234,0.0,0.0,0.0,10.091972351074219,0.0
27,1.7031500339508057,True,0.006808874313719571,0.06560574751347303,0.05595291033387184,0.05595291033387184,2.149050712585449,0.0,0.0,0.0,10.267576217651367,0.0
28,1.7769920825958252,False,1.404416561126709,3.6490023136138916,0.13473640382289886,0.3310182988643646,1.6482475996017456,0.0,0.0,0.0,9.986465454101562,0.0
29,1.7981257438659668,True,0.006518758600577712,0.05425510462373495,0.05595291033387184,0.05595291033387184,2.152014970779419,0.0,0.0,0.0,10.159683227539062,0.0
30,1.872438669204712,False,1.3691101968288422,3.556899130344391,0.13103936612606049,0.32142871618270874,1.6487257480621338,0.0,0.0,0.0,9.89400863647461,0.0
31,1.8936057090759277,True,0.006300361128523946,0.05521273706108332,0.05595291033387184,0.05595291033387184,2.156331777572632,0.0,0.0,0.0,10.072517395019531,0.0
32,1.967010259628296,False,1.337277740240097,3.489353358745575,0.1279297024011612,0.3140384554862976,1.6495590209960938,0.0,0.0,0.0,9.814416885375977,0.0
33,1.9884357452392578,True,0.00628128123935312,0.0633023027330637,0.05595291033387184,0.05595291033387184,2.150266408920288,0.0,0.0,0.0,9.989849090576172,0.0
34,2.0625784397125244,False,1.3082750141620636,3.4109190106391907,0.12517018616199493,0.3064706027507782,1.650406002998352,0.0,0.0,0.0,9.741342544555664,0.0
35,2.0838711261749268,True,0.006028253119438887,0.06004965864121914,0.05595291033387184,0.05595291033387184,2.1505534648895264,0.0,0.0,0.0,9.912796020507812,0.0
36,2.157769203186035,False,1.2804317474365234,3.3261504769325256,0.12234842032194138,0.2960750460624695,1.6507611274719238,0.0,0.0,0.0,9.67395305633545,0.0
37,2.179018020629883,True,0.005904636927880347,0.06125481799244881,0.05595291033387184,0.05595291033387184,2.1500070095062256,0.0,0.0,0.0,9.841217994689941,0.0
38,2.2532761096954346,False,1.254989355802536,3.262251615524292,0.11998723447322845,0.29073384404182434,1.6508840322494507,0.0,0.0,0.0,9.610047340393066,0.0
39,2.274484395980835,True,0.005731444689445198,0.053208223544061184,0.05595291033387184,0.05595291033387184,2.1540777683258057,0.0,0.0,0.0,9.778246879577637,0.0
40,2.348489999771118,False,1.2314066290855408,3.1899964809417725,0.1177084669470787,0.28255125880241394,1.6515533924102783,0.0,0.0,0.0,9.55119800567627,0.0
41,2.3696177005767822,True,0.0054969172924757,0.057841972447931767,0.05595291033387184,0.05595291033387184,2.1514549255371094,0.0,0.0,0.0,9.719770431518555,0.0
42,2.4441237449645996,False,1.2089423835277557,3.127197027206421,0.11548087745904922,0.2741091549396515,1.6521817445755005,0.0,0.0,0.0,9.494125366210938,0.0
43,2.4660840034484863,True,0.005448443116620183,0.05889172200113535,0.05595291033387184,0.05595291033387184,2.1517691612243652,0.0,0.0,0.0,9.659957885742188,0.0
44,2.5411107540130615,False,1.1882638931274414,3.0570778250694275,0.11347711086273193,0.2683444619178772,1.652304768562317,0.0,0.0,0.0,9.441218376159668,0.0
45,2.5623297691345215,True,0.005355464527383447,0.057950373739004135,0.05595291033387184,0.05595291033387184,2.152534246444702,0.0,0.0,0.0,9.608384132385254,0.0
46,2.637794017791748,False,1.1684741079807281,2.98478364944458,0.11170616745948792,0.2594379186630249,1.652673602104187,0.0,0.0,0.0,9.392448425292969,0.0
47,2.659438371658325,True,0.005191414966247976,0.053311046212911606,0.05595291033387184,0.05595291033387184,2.1559765338897705,0.0,0.0,0.0,9.55747127532959,0.0
48,2.735624074935913,False,1.1501874774694443,2.9201877117156982,0.10964134335517883,0.25333172082901,1.6532199382781982,0.0,0.0,0.0,9.347414016723633,0.0
49,2.75775146484375,True,0.005066825542598963,0.053198072127997875,0.05595291033387184,0.05595291033387184,2.15773868560791,0.0,0.0,0.0,9.51089859008789,0.0
50,2.8321120738983154,False,1.13309845328331,2.8585284948349,0.10807954519987106,0.24707525968551636,1.6533839702606201,0.0,0.0,0.0,9.304556846618652,0.0
51,2.8535051345825195,True,0.0049555255100131035,0.05715362261980772,0.05595291033387184,0.05595291033387184,2.156017541885376,0.0,0.0,0.0,9.466014862060547,0.0
52,2.9279019832611084,False,1.116967722773552,2.7972188591957092,0.10674964636564255,0.24066855013370514,1.6539850234985352,0.0,0.0,0.0,9.2633056640625,0.0
53,2.9492311477661133,True,0.0049298867816105485,0.05711462814360857,0.05595291033387184,0.05595291033387184,2.1546378135681152,0.0,0.0,0.0,9.424131393432617,0.0
54,3.02466082572937,False,1.1019018292427063,2.743048071861267,0.10512325167655945,0.23739005625247955,1.654025912284851,0.0,0.0,0.0,9.223404884338379,0.0
55,3.0461361408233643,True,0.0048629933735355735,0.056523969396948814,0.05595291033387184,0.05595291033387184,2.154419183731079,0.0,0.0,0.0,9.38509750366211,0.0
56,3.149064540863037,False,1.0962329804897308,3.5827219486236572,0.1043156310915947,0.23069646954536438,1.654367446899414,0.0,0.0,0.0,9.189035415649414,0.0
57,3.1704421043395996,True,0.0048000094830058515,0.053599001839756966,0.05595291033387184,0.05595291033387184,2.15616774559021,0.0,0.0,0.0,9.348176956176758,0.0
58,3.274021863937378,False,1.0823199898004532,3.5367128252983093,0.1029709056019783,0.22381164133548737,1.654449462890625,0.0,0.0,0.0,9.152222633361816,0.0
59,3.295257568359375,True,0.004674438969232142,0.060267229564487934,0.05595291033387184,0.05595291033387184,2.15283465385437,0.0,0.0,0.0,9.304502487182617,0.0
60,3.3989150524139404,False,1.0685759037733078,3.4976884722709656,0.10184330493211746,0.216708242893219,1.6546543836593628,0.0,0.0,0.0,9.11522102355957,0.0
61,3.420250654220581,True,0.004665259912144393,0.058075604028999805,0.05595291033387184,0.05595291033387184,2.152315616607666,0.0,0.0,0.0,9.271913528442383,0.0
62,3.523444652557373,False,1.0557864606380463,3.4482067823410034,0.10084445774555206,0.21306093037128448,1.6548182964324951,0.0,0.0,0.0,9.080328941345215,0.0
63,3.5447428226470947,True,0.004577460058499128,0.05697269458323717,0.05595291033387184,0.05595291033387184,2.1541733741760254,0.0,0.0,0.0,9.237546920776367,0.0
64,3.6489009857177734,False,1.0437587648630142,3.4014487266540527,0.09971816092729568,0.21306093037128448,1.6547499895095825,0.0,0.0,0.0,9.047758102416992,0.0
65,3.6707444190979004,True,0.004472771834116429,0.05731990095227957,0.05595291033387184,0.05595291033387184,2.1528072357177734,0.0,0.0,0.0,9.20665454864502,0.0
66,3.7736868858337402,False,1.0319547355175018,3.36093008518219,0.09882211685180664,0.20935896039009094,1.6548045873641968,0.0,0.0,0.0,9.015857696533203,0.0
67,3.7949514389038086,True,0.0044210790656507015,0.053824479691684246,0.05595291033387184,0.05595291033387184,2.1552388668060303,0.0,0.0,0.0,9.173969268798828,0.0
68,3.8986458778381348,False,1.0212330520153046,3.313254714012146,0.09788507968187332,0.20935896039009094,1.6547772884368896,0.0,0.0,0.0,8.984899520874023,0.0
69,3.919924736022949,True,0.004395030264277011,0.05806058645248413,0.05595291033387184,0.05595291033387184,2.1540231704711914,0.0,0.0,0.0,9.142026901245117,0.0
70,4.023810863494873,False,1.0103336721658707,3.235842287540436,0.0968707948923111,0.20935896039009094,1.6548866033554077,0.0,0.0,0.0,8.954479217529297,0.0
71,4.045931100845337,True,0.004267404437996447,0.05290251225233078,0.05595291033387184,0.05595291033387184,2.155949354171753,0.0,0.0,0.0,9.1118745803833,0.0
72,4.149459600448608,False,1.0003700107336044,3.207830488681793,0.09593068808317184,0.20935896039009094,1.6552280187606812,0.0,0.0,0.0,8.926091194152832,0.0
73,4.1709372997283936,True,0.004290661017876118,0.05341325420886278,0.05595291033387184,0.05595291033387184,2.1571786403656006,0.0,0.0,0.0,9.083776473999023,0.0
74,4.274451732635498,False,0.9913937002420425,3.1869959831237793,0.0952129065990448,0.20935896039009094,1.6554193496704102,0.0,0.0,0.0,8.898401260375977,0.0
75,4.2957117557525635,True,0.004177062073722482,0.049344366416335106,0.05595291033387184,0.05595291033387184,2.161153793334961,0.0,0.0,0.0,9.059057235717773,0.0
76,4.399520635604858,False,0.9825890511274338,3.1490162014961243,0.0943363830447197,0.20935896039009094,1.6557607650756836,0.0,0.0,0.0,8.873475074768066,0.0
77,4.420793771743774,True,0.004197276721242815,0.05679585039615631,0.05595291033387184,0.05595291033387184,2.156850814819336,0.0,0.0,0.0,9.035425186157227,0.0
78,4.524429559707642,False,0.9742877632379532,3.111741840839386,0.09367057681083679,0.20935896039009094,1.6556788682937622,0.0,0.0,0.0,8.847784042358398,0.0
79,4.545825242996216,True,0.004157669027335942,0.059373583644628525,0.05595291033387184,0.05595291033387184,2.153463125228882,0.0,0.0,0.0,9.005758285522461,0.0
80,4.650065183639526,False,0.9664804488420486,3.092769980430603,0.09283778071403503,0.20935896039009094,1.6557334661483765,0.0,0.0,0.0,8.823714256286621,0.0
81,4.671308279037476,True,0.004036807222291827,0.05433790851384401,0.05595291033387184,0.05595291033387184,2.155266284942627,0.0,0.0,0.0,8.984874725341797,0.0
82,4.7757039070129395,False,0.9588946402072906,3.04158478975296,0.0921533852815628,0.205588698387146,1.6558427810668945,0.0,0.0,0.0,8.801652908325195,0.0
83,4.79732871055603,True,0.0040802243165671825,0.054432954639196396,0.05595291033387184,0.05595291033387184,2.156304359436035,0.0,0.0,0.0,8.960323333740234,0.0
84,4.902180910110474,False,0.9518921375274658,3.0133068561553955,0.09155083447694778,0.205588698387146,1.6557061672210693,0.0,0.0,0.0,8.781074523925781,0.0
85,4.923381090164185,True,0.00407803658163175,0.06439666263759136,0.05595291033387184,0.05595291033387184,2.150963306427002,0.0,0.0,0.0,8.943653106689453,0.0
86,5.027097940444946,False,0.9447884559631348,2.9717540740966797,0.09077566862106323,0.205588698387146,1.6555149555206299,0.0,0.0,0.0,8.761226654052734,0.0
87,5.048307657241821,True,0.00404977414291352,0.055160620249807835,0.05595291033387184,0.05595291033387184,2.1536269187927246,0.0,0.0,0.0,8.925981521606445,0.0
88,5.1531476974487305,False,0.9379884600639343,2.9266580939292908,0.0900624617934227,0.2017364650964737,1.6553510427474976,0.0,0.0,0.0,8.743413925170898,0.0
89,5.1745076179504395,True,0.003920730378013104,0.05071850959211588,0.05595291033387184,0.05595291033387184,2.1583261489868164,0.0,0.0,0.0,8.907376289367676,0.0
90,5.279207706451416,False,0.9316296130418777,2.901467978954315,0.08939078450202942,0.2017364650964737,1.6552963256835938,0.0,0.0,0.0,8.726278305053711,0.0
91,5.300564527511597,True,0.003907812060788274,0.05330839194357395,0.05595291033387184,0.05595291033387184,2.158449172973633,0.0,0.0,0.0,8.886938095092773,0.0
92,5.4054296016693115,False,0.9256967157125473,2.874440848827362,0.08876971155405045,0.2017364650964737,1.6553783416748047,0.0,0.0,0.0,8.709321022033691,0.0
93,5.426780939102173,True,0.003852801746688783,0.05605568643659353,0.05595291033387184,0.05595291033387184,2.156932830810547,0.0,0.0,0.0,8.8663969039917,0.0
94,5.531515836715698,False,0.9199290722608566,2.842615246772766,0.08826236426830292,0.2017364650964737,1.6554466485977173,0.0,0.0,0.0,8.693122863769531,0.0
95,5.552847623825073,True,0.003917225985787809,0.05764037370681763,0.05595291033387184,0.05595291033387184,2.154064178466797,0.0,0.0,0.0,8.850934028625488,0.0
96,5.657750129699707,False,0.914543867111206,2.830476462841034,0.08770516514778137,0.2017364650964737,1.6555695533752441,0.0,0.0,0.0,8.678726196289062,0.0
97,5.67906641960144,True,0.0038434891030192375,0.0597011623904109,0.05595291033387184,0.05595291033387184,2.150949478149414,0.0,0.0,0.0,8.834218978881836,0.0
98,5.784245729446411,False,0.9094586968421936,2.8091472387313843,0.08722102642059326,0.19782960414886475,1.6555968523025513,0.0,0.0,0.0,8.66500473022461,0.0
99,5.805554628372192,True,0.0038190573104657233,0.05498682614415884,0.05595291033387184,0.05595291033387184,2.155853509902954,0.0,0.0,0.0,8.82075023651123,0.0
100,5.910182952880859,False,0.9046629071235657,2.8002607822418213,0.08662230521440506,0.19782960414886475,1.6555149555206299,0.0,0.0,0.0,8.651689529418945,0.0
101,5.931551456451416,True,0.0037178356433287263,0.05627552978694439,0.05595291033387184,0.05595291033387184,2.1545557975769043,0.0,0.0,0.0,8.807223320007324,0.0
102,6.036660194396973,False,0.8998466283082962,2.774275541305542,0.0860186442732811,0.19782960414886475,1.6553237438201904,0.0,0.0,0.0,8.638887405395508,0.0
103,6.057892084121704,True,0.003733057528734207,0.05677476525306702,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.0,8.794622421264648,0.0
104,6.162133693695068,False,0.8953845500946045,2.7445077896118164,0.08547797054052353,0.19382710754871368,1.655542254447937,0.0,0.0,0.0,8.626596450805664,0.0
105,6.183352947235107,True,0.0036767194978892803,0.054745269007980824,0.05595291033387184,0.05595291033387184,2.1551706790924072,0.0,0.0,0.0,8.782886505126953,0.0
106,6.287822723388672,False,0.890900045633316,2.7223074436187744,0.0850912481546402,0.19382710754871368,1.655460238456726,0.0,0.0,0.0,8.614280700683594,0.0
107,6.3090715408325195,True,0.0037263022386468947,0.05800350569188595,0.05595291033387184,0.05595291033387184,2.1521244049072266,0.0,0.0,0.0,8.764873504638672,0.0
108,6.413935899734497,False,0.8868804574012756,2.705352306365967,0.08477344363927841,0.19382710754871368,1.6555695533752441,0.0,0.0,0.0,8.601906776428223,0.0
109,6.435396909713745,True,0.0037020532181486487,0.057305991649627686,0.05595291033387184,0.05595291033387184,2.1556761264801025,0.0,0.0,0.0,8.753952980041504,0.0
110,6.540479898452759,False,0.8829674869775772,2.6823586225509644,0.0840657576918602,0.18974265456199646,1.6549957990646362,0.0,0.0,0.0,8.589521408081055,0.0
111,6.5616443157196045,True,0.0035996909718960524,0.052207205444574356,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.0,8.741987228393555,0.0
112,6.665927171707153,False,0.8790337294340134,2.6657500863075256,0.08362733572721481,0.18974265456199646,1.6548728942871094,0.0,0.0,0.0,8.577795028686523,0.0
113,6.687188148498535,True,0.003581108758226037,0.05547220353037119,0.05595291033387184,0.05595291033387184,2.156003952026367,0.0,0.0,0.0,8.729171752929688,0.0
114,6.791785478591919,False,0.8755086362361908,2.6614931225776672,0.08332803845405579,0.18974265456199646,1.6551597118377686,0.0,0.0,0.0,8.565643310546875,0.0
115,6.812963008880615,True,0.00361917307600379,0.05392907187342644,0.05595291033387184,0.05595291033387184,2.160020112991333,0.0,0.0,0.0,8.720329284667969,0.0
116,6.917426109313965,False,0.8721530437469482,2.661583721637726,0.08298761397600174,0.18974265456199646,1.6549139022827148,0.0,0.0,0.0,8.554288864135742,0.0
117,6.938826322555542,True,0.0035167954047210515,0.05431191064417362,0.05595291033387184,0.05595291033387184,2.1603479385375977,0.0,0.0,0.0,8.706335067749023,0.0
118,7.044027328491211,False,0.8687761425971985,2.6617661118507385,0.082588329911232,0.18974265456199646,1.6551324129104614,0.0,0.0,0.0,8.542886734008789,0.0
119,7.065494775772095,True,0.0035043046227656305,0.051227547228336334,0.05595291033387184,0.05595291033387184,2.161891460418701,0.0,0.0,0.0,8.699064254760742,0.0
120,7.1685521602630615,False,0.865844115614891,2.6612883806228638,0.08225036412477493,0.18557624518871307,1.655542254447937,0.0,0.0,0.0,8.532846450805664,0.0
121,7.19003963470459,True,0.003547884407453239,0.05330831278115511,0.05595291033387184,0.05595291033387184,2.1586265563964844,0.0,0.0,0.0,8.684815406799316,0.0
122,7.292699098587036,False,0.8630107343196869,2.663203477859497,0.081888847053051,0.18557624518871307,1.6558564901351929,0.0,0.0,0.0,8.521736145019531,0.0
123,7.314274787902832,True,0.0035210527130402625,0.05221291910856962,0.05595291033387184,0.05595291033387184,2.159173011779785,0.0,0.0,0.0,8.676013946533203,0.0
124,7.417611122131348,False,0.8600769191980362,2.662723660469055,0.08138149976730347,0.18557624518871307,1.6559656858444214,0.0,0.0,0.0,8.5114164352417,0.0
125,7.43928337097168,True,0.003534494899213314,0.0631545577198267,0.05595291033387184,0.05595291033387184,2.1549794673919678,0.0,0.0,0.0,8.663762092590332,0.0
126,7.542643308639526,False,0.8572514355182648,2.6633036136627197,0.0810377299785614,0.18557624518871307,1.6556651592254639,0.0,0.0,0.0,8.500082015991211,0.0
127,7.564551115036011,True,0.0035186251625418663,0.05973808001726866,0.05595291033387184,0.05595291033387184,2.159487247467041,0.0,0.0,0.0,8.653043746948242,0.0
128,7.668734550476074,False,0.8545763045549393,2.6616618037223816,0.08079595118761063,0.18131420016288757,1.6550641059875488,0.0,0.0,0.0,8.489866256713867,0.0
129,7.690446376800537,True,0.003512319235596806,0.05179986823350191,0.05595291033387184,0.05595291033387184,2.15700101852417,0.0,0.0,0.0,8.64344310760498,0.0
130,7.7940568923950195,False,0.8522394299507141,2.660825550556183,0.08044992387294769,0.18131420016288757,1.654831886291504,0.0,0.0,0.0,8.480293273925781,0.0
131,7.81579327583313,True,0.0034774435334838927,0.05682558752596378,0.05595291033387184,0.05595291033387184,2.155566692352295,0.0,0.0,0.0,8.635932922363281,0.0
132,7.91888427734375,False,0.8496566861867905,2.6620805263519287,0.08000747859477997,0.18131420016288757,1.654859185218811,0.0,0.0,0.0,8.469987869262695,0.0
133,7.940296411514282,True,0.003454594116192311,0.05467656534165144,0.05595291033387184,0.05595291033387184,2.155498504638672,0.0,0.0,0.0,8.62148380279541,0.0
134,8.044121265411377,False,0.8473739773035049,2.661425769329071,0.07977688312530518,0.1769428849220276,1.6548182964324951,0.0,0.0,0.0,8.459686279296875,0.0
135,8.065484762191772,True,0.003457308339420706,0.05336593836545944,0.05595291033387184,0.05595291033387184,2.1581485271453857,0.0,0.0,0.0,8.612066268920898,0.0
136,8.168621063232422,False,0.8452624827623367,2.6619666814804077,0.07946030050516129,0.1769428849220276,1.6545723676681519,0.0,0.0,0.0,8.449888229370117,0.0
137,8.190027475357056,True,0.0034000686719082296,0.056219068355858326,0.05595291033387184,0.05595291033387184,2.1549384593963623,0.0,0.0,0.0,8.602521896362305,0.0
138,8.29395842552185,False,0.8431718498468399,2.66190767288208,0.07927820831537247,0.1769428849220276,1.6548866033554077,0.0,0.0,0.0,8.440113067626953,0.0
139,8.315563440322876,True,0.00345079752150923,0.05676346831023693,0.05595291033387184,0.05595291033387184,2.1534903049468994,0.0,0.0,0.0,8.592182159423828,0.0
140,8.41942048072815,False,0.8412326872348785,2.6616171002388,0.07889046519994736,0.1769428849220276,1.654831886291504,0.0,0.0,0.0,8.430379867553711,0.0
141,8.440834522247314,True,0.0033474023803137243,0.05469950847327709,0.05595291033387184,0.05595291033387184,2.155047655105591,0.0,0.0,0.0,8.584736824035645,0.0
142,8.544262647628784,False,0.8390920609235764,2.6615583896636963,0.07864279299974442,0.17246228456497192,1.6546952724456787,0.0,0.0,0.0,8.421466827392578,0.0
143,8.56570816040039,True,0.0033956265542656183,0.056352377869188786,0.05595291033387184,0.05595291033387184,2.1548428535461426,0.0,0.0,0.0,8.575817108154297,0.0
144,8.669953107833862,False,0.8372056484222412,2.6617690920829773,0.0784044936299324,0.17246228456497192,1.6544220447540283,0.0,0.0,0.0,8.412004470825195,0.0
145,8.69133710861206,True,0.003374014631845057,0.05622712895274162,0.05595291033387184,0.05595291033387184,2.162369728088379,0.0,0.0,0.0,8.567920684814453,0.0
146,8.79456090927124,False,0.8353184163570404,2.661769986152649,0.0781547799706459,0.17246228456497192,1.6543947458267212,0.0,0.0,0.0,8.403142929077148,0.0
147,8.81590485572815,True,0.003321030526421964,0.052902805618941784,0.05595291033387184,0.05595291033387184,2.1602113246917725,0.0,0.0,0.0,8.55657958984375,0.0
148,8.920605182647705,False,0.8334074914455414,2.6620379090309143,0.07775473594665527,0.17246228456497192,1.654367446899414,0.0,0.0,0.0,8.39415168762207,0.0
149,8.942141771316528,True,0.0033531314693391323,0.056896088644862175,0.05595291033387184,0.05595291033387184,2.1685030460357666,0.0,0.0,0.0,8.547157287597656,0.0
150,9.04580283164978,False,0.8317045867443085,2.662222385406494,0.07749081403017044,0.16785873472690582,1.6543947458267212,0.0,0.0,0.0,8.385152816772461,0.0
151,9.067113637924194,True,0.003363704599905759,0.05674690939486027,0.05595291033387184,0.05595291033387184,2.1629433631896973,0.0,0.0,0.0,8.538164138793945,0.0
152,9.17169713973999,False,0.8301769196987152,2.6618415117263794,0.07731172442436218,0.16785873472690582,1.6542991399765015,0.0,0.0,0.0,8.376422882080078,0.0
153,9.193030834197998,True,0.0033659880864433944,0.05636208690702915,0.05595291033387184,0.05595291033387184,2.155785322189331,0.0,0.0,0.0,8.530963897705078,0.0
154,9.29708743095398,False,0.8286347985267639,2.6613986492156982,0.07712458074092865,0.16785873472690582,1.6539440155029297,0.0,0.0,0.0,8.367743492126465,0.0
155,9.318397045135498,True,0.0033410670584999025,0.054927775636315346,0.05595291033387184,0.05595291033387184,2.155867338180542,0.0,0.0,0.0,8.521045684814453,0.0
156,9.422521829605103,False,0.8270706236362457,2.6614904403686523,0.07676565647125244,0.16785873472690582,1.6538209915161133,0.0,0.0,0.0,8.359439849853516,0.0
157,9.444261074066162,True,0.0032901461236178875,0.05381177179515362,0.05595291033387184,0.05595291033387184,2.156249761581421,0.0,0.0,0.0,8.513223648071289,0.0
158,9.551060914993286,False,0.8255641907453537,2.6614931225776672,0.07652946561574936,0.16313223540782928,1.653875708580017,0.0,0.0,0.0,8.351140975952148,0.0
159,9.572582721710205,True,0.0033218227326869965,0.053836358711123466,0.05595291033387184,0.05595291033387184,2.156618595123291,0.0,0.0,0.0,8.50535774230957,0.0
160,9.677678108215332,False,0.8241502940654755,2.6617279648780823,0.07632463425397873,0.16313223540782928,1.6541215181350708,0.0,0.0,0.0,8.343110084533691,0.0
161,9.699025869369507,True,0.003324659774079919,0.0563871581107378,0.05595291033387184,0.05595291033387184,2.162601947784424,0.0,0.0,0.0,8.498903274536133,0.0
162,9.803611040115356,False,0.8228523284196854,2.6620319485664368,0.07613085210323334,0.16313223540782928,1.6538347005844116,0.0,0.0,0.0,8.335366249084473,0.0
163,9.824962377548218,True,0.0033039998379535973,0.05598987452685833,0.05595291033387184,0.05595291033387184,2.163339614868164,0.0,0.0,0.0,8.489971160888672,0.0
164,9.929202318191528,False,0.8215028792619705,2.6616516709327698,0.07586146891117096,0.16313223540782928,1.653875708580017,0.0,0.0,0.0,8.327933311462402,0.0
165,9.95055365562439,True,0.003259939549025148,0.056411358527839184,0.05595291033387184,0.05595291033387184,2.157602071762085,0.0,0.0,0.0,8.481119155883789,0.0
166,10.054677963256836,False,0.820152759552002,2.6619160175323486,0.07566066831350327,0.16313223540782928,1.6539303064346313,0.0,0.0,0.0,8.320032119750977,0.0
167,10.076322317123413,True,0.003294855705462396,0.0570914801210165,0.05595291033387184,0.05595291033387184,2.157287836074829,0.0,0.0,0.0,8.474907875061035,0.0
168,10.180665254592896,False,0.8189041167497635,2.6622164249420166,0.0754486545920372,0.15825548768043518,1.6539303064346313,0.0,0.0,0.0,8.312228202819824,0.0
169,10.202177047729492,True,0.0032436952460557222,0.05520626436918974,0.05595291033387184,0.05595291033387184,2.1567277908325195,0.0,0.0,0.0,8.466838836669922,0.0
170,10.306589126586914,False,0.8177152276039124,2.6615089178085327,0.07521259784698486,0.15825548768043518,1.6539576053619385,0.0,0.0,0.0,8.304694175720215,0.0
171,10.327940464019775,True,0.003305253339931369,0.056871138513088226,0.05595291033387184,0.05595291033387184,2.154651403427124,0.0,0.0,0.0,8.45811653137207,0.0
172,10.432327032089233,False,0.8165568113327026,2.6625198125839233,0.07512586563825607,0.15825548768043518,1.653875708580017,0.0,0.0,0.0,8.297019958496094,0.0
173,10.453577041625977,True,0.0032492793980054557,0.054599521681666374,0.05595291033387184,0.05595291033387184,2.1595418453216553,0.0,0.0,0.0,8.452343940734863,0.0
174,10.558186054229736,False,0.8154996484518051,2.66204833984375,0.07484261691570282,0.15825548768043518,1.654025912284851,0.0,0.0,0.0,8.29010009765625,0.0
175,10.579500436782837,True,0.0032285272027365863,0.05530575290322304,0.05595291033387184,0.05595291033387184,2.15940523147583,0.0,0.0,0.0,8.445478439331055,0.0
176,10.684078216552734,False,0.8145195990800858,2.6624885201454163,0.07463901489973068,0.15322846174240112,1.6539167165756226,0.0,0.0,0.0,8.283310890197754,0.0
177,10.705758810043335,True,0.003294156340416521,0.05936817266047001,0.05595291033387184,0.05595291033387184,2.153818130493164,0.0,0.0,0.0,8.437764167785645,0.0
178,10.810316562652588,False,0.8136490732431412,2.6631465554237366,0.07439933717250824,0.15322846174240112,1.653766393661499,0.0,0.0,0.0,8.275285720825195,0.0
179,10.831801652908325,True,0.0032528239535167813,0.05756596103310585,0.05595291033387184,0.05595291033387184,2.154419183731079,0.0,0.0,0.0,8.43086051940918,0.0
180,10.936664581298828,False,0.8125632256269455,2.6621779799461365,0.07427147775888443,0.15322846174240112,1.6533019542694092,0.0,0.0,0.0,8.268260955810547,0.0
181,10.958226203918457,True,0.0032118032686412334,0.059150783345103264,0.05595291033387184,0.05595291033387184,2.1565775871276855,0.0,0.0,0.0,8.422492027282715,0.0
182,11.063141584396362,False,0.8116994798183441,2.6614120602607727,0.07414921373128891,0.15322846174240112,1.6532609462738037,0.0,0.0,0.0,8.261085510253906,0.0
183,11.084424495697021,True,0.003220810613129288,0.05671271588653326,0.05595291033387184,0.05595291033387184,2.158735990524292,0.0,0.0,0.0,8.415822982788086,0.0
184,11.189025640487671,False,0.8108682185411453,2.6619401574134827,0.07397757470607758,0.15322846174240112,1.6534658670425415,0.0,0.0,0.0,8.254058837890625,0.0
185,11.210312604904175,True,0.0032079860102385283,0.055810585618019104,0.05595291033387184,0.05595291033387184,2.1602113246917725,0.0,0.0,0.0,8.413771629333496,0.0
186,11.314525604248047,False,0.8100637048482895,2.662471830844879,0.07388365268707275,0.15322846174240112,1.6536844968795776,0.0,0.0,0.0,8.248273849487305,0.0
187,11.335995197296143,True,0.00323514046613127,0.05537518300116062,0.05595291033387184,0.05595291033387184,2.15653657913208,0.0,0.0,0.0,8.401955604553223,0.0
188,11.440113544464111,False,0.8093218505382538,2.6628589630126953,0.07361379265785217,0.14803752303123474,1.6535478830337524,0.0,0.0,0.0,8.241394996643066,0.0
189,11.46134352684021,True,0.0031924506765790284,0.0554789649322629,0.05595291033387184,0.05595291033387184,2.1573972702026367,0.0,0.0,0.0,8.39815902709961,0.0
190,11.567500591278076,False,0.8084796369075775,2.662131190299988,0.07346633076667786,0.14803752303123474,1.6534112691879272,0.0,0.0,0.0,8.234807968139648,0.0
191,11.588960409164429,True,0.003211928124073893,0.05677726585417986,0.05595291033387184,0.05595291033387184,2.158722400665283,0.0,0.0,0.0,8.390138626098633,0.0
192,11.695353269577026,False,0.8077085018157959,2.6628661155700684,0.07336579263210297,0.14803752303123474,1.6532199382781982,0.0,0.0,0.0,8.228626251220703,0.0
193,11.716868162155151,True,0.0032279008883051574,0.05685989744961262,0.05595291033387184,0.05595291033387184,2.157069444656372,0.0,0.0,0.0,8.385858535766602,0.0
194,11.831886529922485,False,0.8042240887880325,2.6620686054229736,0.07342036068439484,0.14803752303123474,1.6531926393508911,0.0,0.0,0.0,8.221757888793945,0.0
195,11.853382587432861,True,0.003219909267500043,0.05568274296820164,0.05595291033387184,0.05595291033387184,2.160306930541992,0.0,0.0,0.0,8.377436637878418,0.0
196,11.968660354614258,False,0.80196313560009,2.6621034741401672,0.0738195851445198,0.14803752303123474,1.6530697345733643,0.0,0.0,0.0,8.215957641601562,0.0
197,11.989909887313843,True,0.003213476447854191,0.05632039625197649,0.05595291033387184,0.05595291033387184,2.1609489917755127,0.0,0.0,0.0,8.370834350585938,0.0
198,12.111618280410767,False,0.8022944629192352,2.6626628637313843,0.07433322072029114,0.14803752303123474,1.6531107425689697,0.0,0.0,0.0,8.209978103637695,0.0
199,12.132930994033813,True,0.0032080942764878273,0.05653475411236286,0.05595291033387184,0.05595291033387184,2.157588481903076,0.0,0.0,0.0,8.36496353149414,0.0
200,12.247942209243774,False,0.8044174313545227,2.6631370186805725,0.07475320994853973,0.14803752303123474,1.6533156633377075,0.0,0.0,0.0,8.203597068786621,0.0
201,12.26931095123291,True,0.00322152569424361,0.06067352835088968,0.05595291033387184,0.05595291033387184,2.1648011207580566,0.0,0.0,0.0,8.361528396606445,0.0
202,12.382219791412354,False,0.8069407939910889,2.663024067878723,0.07506992667913437,0.14803752303123474,1.6529468297958374,0.0,0.0,0.0,8.197619438171387,0.0
203,12.403496265411377,True,0.0032250621006824076,0.0580282136797905,0.05595291033387184,0.05595291033387184,2.15496563911438,0.0,0.0,0.0,8.353355407714844,0.0
204,12.517040014266968,False,0.8116958290338516,2.662709653377533,0.07564878463745117,0.16313223540782928,1.6525369882583618,0.0,0.0,0.0,8.191268920898438,0.0
205,12.538573980331421,True,0.0032479423680342734,0.05782465450465679,0.05595291033387184,0.05595291033387184,2.1531624794006348,0.0,0.0,0.0,8.349556922912598,0.0
206,12.652411222457886,False,0.8171883225440979,2.6618951559066772,0.07637421786785126,0.18131420016288757,1.6523593664169312,0.0,0.0,0.0,8.185283660888672,0.0
207,12.673797845840454,True,0.0032337234006263316,0.056538828648626804,0.05595291033387184,0.05595291033387184,2.1596922874450684,0.0,0.0,0.0,8.342519760131836,0.0
208,12.78709626197815,False,0.822395533323288,2.6614895462989807,0.07696182280778885,0.19782960414886475,1.6524959802627563,0.0,0.0,0.0,8.179866790771484,0.0
209,12.808785676956177,True,0.0032651476794853806,0.05674369167536497,0.05595291033387184,0.05595291033387184,2.155197858810425,0.0,0.0,0.0,8.33659839630127,0.0
210,12.922654628753662,False,0.830610916018486,2.6623904705047607,0.07764319330453873,0.216708242893219,1.6526598930358887,0.0,0.0,0.0,8.173465728759766,0.0
211,12.943997859954834,True,0.00324956577969715,0.05790703929960728,0.05595291033387184,0.05595291033387184,2.158435344696045,0.0,0.0,0.0,8.330424308776855,0.0
212,13.05734133720398,False,0.8380399644374847,2.6621878147125244,0.0783928781747818,0.2340705841779709,1.6524549722671509,0.0,0.0,0.0,8.167810440063477,0.0
213,13.078672885894775,True,0.00326072855386883,0.05693872459232807,0.05595291033387184,0.05595291033387184,2.156987428665161,0.0,0.0,0.0,8.322711944580078,0.0
214,13.192564010620117,False,0.8410264551639557,2.6621052622795105,0.07849349081516266,0.24707525968551636,1.652591586112976,0.0,0.0,0.0,8.16217041015625,0.0
215,13.213948726654053,True,0.00329074653564021,0.059680589474737644,0.05595291033387184,0.05595291033387184,2.165620803833008,0.0,0.0,0.0,8.318017959594727,0.0
216,13.327383995056152,False,0.8468715846538544,2.721106708049774,0.07910308986902237,0.2624431848526001,1.652673602104187,0.0,0.0,0.0,8.156767845153809,0.0
217,13.349129676818848,True,0.0032866455148905516,0.05865064449608326,0.05595291033387184,0.05595291033387184,2.1663856506347656,0.0,0.0,0.0,8.314151763916016,0.0
218,13.462560415267944,False,0.8578258007764816,2.975955903530121,0.08017774671316147,0.28531065583229065,1.6526188850402832,0.0,0.0,0.0,8.151372909545898,0.0
219,13.483985662460327,True,0.003317172813694924,0.058066523633897305,0.05595291033387184,0.05595291033387184,2.1641318798065186,0.0,0.0,0.0,8.307608604431152,0.0
220,13.597983360290527,False,0.8670242130756378,3.1614363193511963,0.08099593222141266,0.29871150851249695,1.6523866653442383,0.0,0.0,0.0,8.146073341369629,0.0
221,13.619477033615112,True,0.0033588134101592004,0.057656094431877136,0.05595291033387184,0.05595291033387184,2.1578481197357178,0.0,0.0,0.0,8.302088737487793,0.0
222,13.733098268508911,False,0.8738134056329727,3.3052897453308105,0.08159131556749344,0.31153860688209534,1.6524003744125366,0.0,0.0,0.0,8.14078140258789,0.0
223,13.754305601119995,True,0.0034034877899102867,0.06006324663758278,0.05595291033387184,0.05595291033387184,2.163872241973877,0.0,0.0,0.0,8.29730224609375,0.0
224,13.869189023971558,False,0.8810225874185562,3.4403234720230103,0.08228465169668198,0.32384657859802246,1.6523866653442383,0.0,0.0,0.0,8.136341094970703,0.0
225,13.870437145233154,True,0.0034034877899102867,0.06006324663758278,0.05595291033387184,0.05595291033387184,2.163872241973877,0.0,0.0,0.0,8.29730224609375,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.4632871150970459,False,2.3716334998607635,7.30946958065033,0.5020900368690491,1.3796708583831787,3.0463054180145264,0.0,0.0,0.0,18.594959259033203,0.0
1,0.4809865951538086,True,0.013192018959671259,0.09866908192634583,0.05595291033387184,0.05595291033387184,3.0571107864379883,0.0,0.0,0.0,18.485458374023438,0.0
2,0.5559237003326416,False,3.0461522936820984,11.428048610687256,0.3385103940963745,1.2436271905899048,2.2115607261657715,0.0,0.0,0.0,13.964897155761719,0.0
3,0.5774674415588379,False,0.024243374355137348,0.1712200976908207,0.05595291033387184,0.05595291033387184,2.5341641902923584,0.0,0.0,0.0,14.211135864257812,0.0
4,0.5986413955688477,True,8.29907730803825e-05,0.00018848644685931504,0.05595291033387184,0.05595291033387184,2.532374620437622,0.0,0.0,0.0,14.213634490966797,0.0
5,0.6720595359802246,False,2.6504498720169067,9.932355880737305,0.27608731389045715,1.0125755071640015,2.0322682857513428,0.0,0.0,0.0,12.922442436218262,0.0
6,0.6932330131530762,False,0.01997749088332057,0.15599810518324375,0.05595291033387184,0.05595291033387184,2.164937734603882,0.0,0.0,0.0,13.157172203063965,0.0
7,0.714928150177002,True,8.094115401036106e-05,0.00020005883925477974,0.05595291033387184,0.05595291033387184,2.1981050968170166,0.0,0.0,0.0,13.160041809082031,0.0
8,0.7888402938842773,False,2.400542050600052,9.16725754737854,0.2419617623090744,0.9022133350372314,1.971342921257019,0.0,0.0,0.0,12.265771865844727,0.0
9,0.8098936080932617,False,0.017545134760439396,0.1483755186200142,0.05595291033387184,0.05595291033387184,2.147848606109619,0.0,0.0,0.0,12.482009887695312,0.0
10,0.8310530185699463,True,8.298147804453038e-05,0.0001908279773488175,0.05595291033387184,0.05595291033387184,2.181166410446167,0.0,0.0,0.0,12.485179901123047,0.0
11,0.9048643112182617,False,2.2142332792282104,8.56876254081726,0.2178919017314911,0.8289800882339478,1.9372329711914062,0.0,0.0,0.0,11.79860782623291,0.0
12,0.9286289215087891,False,0.015420179115608335,0.131831094622612,0.05595291033387184,0.05595291033387184,2.2468316555023193,0.0,0.0,0.0,12.002693176269531,0.0
13,0.9500770568847656,True,8.664823326398619e-05,0.00021490759536391124,0.05595291033387184,0.05595291033387184,2.2449874877929688,0.0,0.0,0.0,12.005990028381348,0.0
14,1.0248908996582031,False,2.06567719578743,7.987838983535767,0.19962674379348755,0.7641205787658691,1.9106497764587402,0.0,0.0,0.0,11.44326400756836,0.0
15,1.046180248260498,False,0.014001654926687479,0.12007643468677998,0.05595291033387184,0.05595291033387184,2.1576430797576904,0.0,0.0,0.0,11.647848129272461,0.0
16,1.067500352859497,True,8.585190698795486e-05,0.0001999200503632892,0.05595291033387184,0.05595291033387184,2.1847453117370605,0.0,0.0,0.0,11.651102066040039,0.0
17,1.14127779006958,False,1.9434180855751038,7.460505962371826,0.18555089831352234,0.7088643908500671,1.8785068988800049,0.0,0.0,0.0,11.157026290893555,0.0
18,1.1623456478118896,False,0.012847752077504992,0.11081845499575138,0.05595291033387184,0.05595291033387184,2.148231029510498,0.0,0.0,0.0,11.357275009155273,0.0
19,1.1836063861846924,True,8.195863301807549e-05,0.0001888174665509723,0.05595291033387184,0.05595291033387184,2.1842262744903564,0.0,0.0,0.0,11.360518455505371,0.0
20,1.2577557563781738,False,1.8402303755283356,7.000401020050049,0.17429611086845398,0.6620502471923828,1.8531123399734497,0.0,0.0,0.0,10.919404983520508,0.0
21,1.2791213989257812,False,0.011696998262777925,0.10433821938931942,0.05595291033387184,0.05595291033387184,2.1514413356781006,0.0,0.0,0.0,11.11768913269043,0.0
22,1.3002643585205078,True,8.439424163952935e-05,0.0002154235880880151,0.05595291033387184,0.05595291033387184,2.187504768371582,0.0,0.0,0.0,11.120993614196777,0.0
23,1.3739135265350342,False,1.7521925270557404,6.611286997795105,0.1647823303937912,0.6230635046958923,1.8283870220184326,0.0,0.0,0.0,10.722673416137695,0.0
24,1.3952374458312988,True,0.010815371060743928,0.09307942353188992,0.05595291033387184,0.05595291033387184,2.150034189224243,0.0,0.0,0.0,10.909075736999512,0.0
25,1.469470500946045,False,1.677536517381668,6.315619349479675,0.15677012503147125,0.592150092124939,1.7976921796798706,0.0,0.0,0.0,10.554625511169434,0.0
26,1.4906508922576904,True,0.010056007886305451,0.08515979163348675,0.05595291033387184,0.05595291033387184,2.149460554122925,0.0,0.0,0.0,10.736068725585938,0.0
27,1.564852237701416,False,1.6086336970329285,5.975585579872131,0.14984458684921265,0.5595291256904602,1.7780348062515259,0.0,0.0,0.0,10.417667388916016,0.0
28,1.5860772132873535,True,0.009385094745084643,0.07935848087072372,0.05595291033387184,0.05595291033387184,2.1545286178588867,0.0,0.0,0.0,10.60285472869873,0.0
29,1.659989356994629,False,1.5486928820610046,5.690412521362305,0.14407102763652802,0.5322902798652649,1.7508916854858398,0.0,0.0,0.0,10.301706314086914,0.0
30,1.681091547012329,True,0.00872895703651011,0.07280206773430109,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.0,10.483194351196289,0.0
31,1.7549829483032227,False,1.4952951669692993,5.442923903465271,0.1391003429889679,0.5082207322120667,1.7265762090682983,0.0,0.0,0.0,10.205729484558105,0.0
32,1.776170253753662,True,0.008297789026983082,0.06822766736149788,0.05595291033387184,0.05595291033387184,2.1571104526519775,0.0,0.0,0.0,10.382274627685547,0.0
33,1.850757122039795,False,1.4465250074863434,5.204340219497681,0.13456380367279053,0.48456093668937683,1.6839832067489624,0.0,0.0,0.0,10.118633270263672,0.0
34,1.8723375797271729,True,0.008060387917794287,0.06396119482815266,0.05595291033387184,0.05595291033387184,2.1545286178588867,0.0,0.0,0.0,10.290056228637695,0.0
35,1.9460675716400146,False,1.4018285274505615,4.963707625865936,0.13029015064239502,0.4614066183567047,1.6468952894210815,0.0,0.0,0.0,10.035114288330078,0.0
36,1.9671273231506348,True,0.007612980552949011,0.05943250376731157,0.05595291033387184,0.05595291033387184,2.1531214714050293,0.0,0.0,0.0,10.210613250732422,0.0
37,2.041153907775879,False,1.3606305420398712,4.727093875408173,0.12664078176021576,0.4387986660003662,1.6477694511413574,0.0,0.0,0.0,9.958759307861328,0.0
38,2.0624778270721436,True,0.007228307076729834,0.055512189865112305,0.05595291033387184,0.05595291033387184,2.152629852294922,0.0,0.0,0.0,10.13299560546875,0.0
39,2.1364645957946777,False,1.323179304599762,4.525705575942993,0.12310745567083359,0.4187179207801819,1.648261308670044,0.0,0.0,0.0,9.887243270874023,0.0
40,2.1577768325805664,True,0.006932122050784528,0.05504175089299679,0.05595291033387184,0.05595291033387184,2.152165412902832,0.0,0.0,0.0,10.059745788574219,0.0
41,2.2315375804901123,False,1.2895070016384125,4.334746897220612,0.12003231048583984,0.3995797336101532,1.6491491794586182,0.0,0.0,0.0,9.821178436279297,0.0
42,2.2527542114257812,True,0.006628545233979821,0.05551013629883528,0.05595291033387184,0.05595291033387184,2.1524932384490967,0.0,0.0,0.0,9.992462158203125,0.0
43,2.3269355297088623,False,1.258256733417511,4.166298508644104,0.11723548918962479,0.38359707593917847,1.6495863199234009,0.0,0.0,0.0,9.759563446044922,0.0
44,2.348235845565796,True,0.00640746031422168,0.053732264786958694,0.05595291033387184,0.05595291033387184,2.1545557975769043,0.0,0.0,0.0,9.925447463989258,0.0
45,2.421999216079712,False,1.2290426343679428,3.9965948462486267,0.11481793969869614,0.3669041097164154,1.6499141454696655,0.0,0.0,0.0,9.702207565307617,0.0
46,2.4442379474639893,True,0.0062203832203522325,0.05619393661618233,0.05595291033387184,0.05595291033387184,2.15413236618042,0.0,0.0,0.0,9.86834716796875,0.0
47,2.5182220935821533,False,1.202031522989273,3.8357308506965637,0.11218933761119843,0.3516591191291809,1.6502693891525269,0.0,0.0,0.0,9.648443222045898,0.0
48,2.5398263931274414,True,0.006024348549544811,0.06423457060009241,0.05595291033387184,0.05595291033387184,2.154583215713501,0.0,0.0,0.0,9.814529418945312,0.0
49,2.61405348777771,False,1.1781265586614609,3.70469868183136,0.1098746657371521,0.33803972601890564,1.650788426399231,0.0,0.0,0.0,9.599210739135742,0.0
50,2.635272264480591,True,0.005788021953776479,0.05667089018970728,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.0,9.759602546691895,0.0
51,2.709721565246582,False,1.1547371745109558,3.556821644306183,0.10788979381322861,0.32384657859802246,1.6510343551635742,0.0,0.0,0.0,9.55031681060791,0.0
52,2.7308428287506104,True,0.005678919260390103,0.05368370562791824,0.05595291033387184,0.05595291033387184,2.159173011779785,0.0,0.0,0.0,9.712968826293945,0.0
53,2.805294990539551,False,1.1340420693159103,3.438088297843933,0.10605186969041824,0.31153860688209534,1.651498794555664,0.0,0.0,0.0,9.504617691040039,0.0
54,2.8265130519866943,True,0.005517439567483962,0.05689078010618687,0.05595291033387184,0.05595291033387184,2.15616774559021,0.0,0.0,0.0,9.667205810546875,0.0
55,2.901276111602783,False,1.1135320365428925,3.305627405643463,0.1043514832854271,0.29871150851249695,1.651990532875061,0.0,0.0,0.0,9.45913314819336,0.0
56,2.9226179122924805,True,0.005365578108467162,0.057897958904504776,0.05595291033387184,0.05595291033387184,2.153517723083496,0.0,0.0,0.0,9.6209077835083,0.0
57,2.9971001148223877,False,1.09525166451931,3.1960272789001465,0.10234034061431885,0.2880290746688843,1.6520452499389648,0.0,0.0,0.0,9.417289733886719,0.0
58,3.018204689025879,True,0.005197247955948114,0.05506856366991997,0.05595291033387184,0.05595291033387184,2.153517723083496,0.0,0.0,0.0,9.578225135803223,0.0
59,3.0922844409942627,False,1.0779163986444473,3.0978450179100037,0.10104253888130188,0.2797645628452301,1.6523183584213257,0.0,0.0,0.0,9.376331329345703,0.0
60,3.113682270050049,True,0.005127059412188828,0.060094851069152355,0.05595291033387184,0.05595291033387184,2.1511406898498535,0.0,0.0,0.0,9.533834457397461,0.0
61,3.1879003047943115,False,1.0621926933526993,3.0086416006088257,0.09961066395044327,0.2683444619178772,1.6523593664169312,0.0,0.0,0.0,9.337109565734863,0.0
62,3.20937180519104,True,0.005014826310798526,0.055715302005410194,0.05595291033387184,0.05595291033387184,2.1514413356781006,0.0,0.0,0.0,9.495355606079102,0.0
63,3.2833993434906006,False,1.0478324443101883,2.93023943901062,0.09826326370239258,0.2624431848526001,1.652564287185669,0.0,0.0,0.0,9.299934387207031,0.0
64,3.3046681880950928,True,0.004903177032247186,0.054634083062410355,0.05595291033387184,0.05595291033387184,2.1543920040130615,0.0,0.0,0.0,9.461400032043457,0.0
65,3.3786303997039795,False,1.0341989248991013,2.846987545490265,0.09726161509752274,0.25333172082901,1.652673602104187,0.0,0.0,0.0,9.265363693237305,0.0
66,3.3998734951019287,True,0.00478020403534174,0.05449831020087004,0.05595291033387184,0.05595291033387184,2.156919240951538,0.0,0.0,0.0,9.420180320739746,0.0
67,3.473801851272583,False,1.0216302424669266,2.7756687998771667,0.09589032083749771,0.24707525968551636,1.6532063484191895,0.0,0.0,0.0,9.231781005859375,0.0
68,3.495121479034424,True,0.004693413502536714,0.05430906545370817,0.05595291033387184,0.05595291033387184,2.159569263458252,0.0,0.0,0.0,9.390262603759766,0.0
69,3.569408416748047,False,1.0098710656166077,2.6978811621665955,0.09491893649101257,0.23739005625247955,1.6534658670425415,0.0,0.0,0.0,9.200998306274414,0.0
70,3.590874433517456,True,0.004674792580772191,0.05929239559918642,0.05595291033387184,0.05595291033387184,2.1539411544799805,0.0,0.0,0.0,9.360502243041992,0.0
71,3.665322780609131,False,0.9989358484745026,2.663244605064392,0.0941142737865448,0.23069646954536438,1.653739094734192,0.0,0.0,0.0,9.171164512634277,0.0
72,3.6866683959960938,True,0.004661711864173412,0.05771432537585497,0.05595291033387184,0.05595291033387184,2.15366792678833,0.0,0.0,0.0,9.331588745117188,0.0
73,3.7604804039001465,False,0.9889645129442215,2.662303149700165,0.09330359101295471,0.2272813767194748,1.6534521579742432,0.0,0.0,0.0,9.143800735473633,0.0
74,3.781820058822632,True,0.004452512366697192,0.05594901740550995,0.05595291033387184,0.05595291033387184,2.1532444953918457,0.0,0.0,0.0,9.300065040588379,0.0
75,3.855844259262085,False,0.9792863577604294,2.6618897914886475,0.09254640340805054,0.2202872633934021,1.6536707878112793,0.0,0.0,0.0,9.117515563964844,0.0
76,3.8772904872894287,True,0.004459115443751216,0.058706677518785,0.05595291033387184,0.05595291033387184,2.1532444953918457,0.0,0.0,0.0,9.270559310913086,0.0
77,3.9516220092773438,False,0.9705813229084015,2.662633955478668,0.09194766730070114,0.216708242893219,1.6534658670425415,0.0,0.0,0.0,9.09116268157959,0.0
78,3.9729907512664795,True,0.004441689525265247,0.05503613501787186,0.05595291033387184,0.05595291033387184,2.155034065246582,0.0,0.0,0.0,9.24492073059082,0.0
79,4.0479607582092285,False,0.9625717997550964,2.6621630787849426,0.09118670970201492,0.20935896039009094,1.6535751819610596,0.0,0.0,0.0,9.06638240814209,0.0
80,4.069320917129517,True,0.004292828089091927,0.054213921539485455,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.0,9.22168254852295,0.0
81,4.143123149871826,False,0.9549063444137573,2.662574350833893,0.09061365574598312,0.205588698387146,1.6540942192077637,0.0,0.0,0.0,9.042963981628418,0.0
82,4.164466142654419,True,0.004329991352278739,0.055717662908136845,0.05595291033387184,0.05595291033387184,2.1566321849823,0.0,0.0,0.0,9.1967134475708,0.0
83,4.238728284835815,False,0.9479771554470062,2.6635530591011047,0.08996663987636566,0.2017364650964737,1.65421724319458,0.0,0.0,0.0,9.019283294677734,0.0
84,4.26006817817688,True,0.004279215063434094,0.05539660807698965,0.05595291033387184,0.05595291033387184,2.1584763526916504,0.0,0.0,0.0,9.179519653320312,0.0
85,4.334514617919922,False,0.9414490312337875,2.6636436581611633,0.08938777446746826,0.19782960414886475,1.6545450687408447,0.0,0.0,0.0,8.996650695800781,0.0
86,4.358227252960205,True,0.004177883092779666,0.054175672121346,0.05595291033387184,0.05595291033387184,2.1597468852996826,0.0,0.0,0.0,9.155303955078125,0.0
87,4.439425945281982,False,0.9353984892368317,2.66375333070755,0.08876076340675354,0.19382710754871368,1.6547362804412842,0.0,0.0,0.0,8.97498607635498,0.0
88,4.460644721984863,True,0.0041489413706585765,0.056863557547330856,0.05595291033387184,0.05595291033387184,2.158421754837036,0.0,0.0,0.0,9.131669044494629,0.0
89,4.534683704376221,False,0.9297191351652145,2.664826214313507,0.08817295730113983,0.18974265456199646,1.6546133756637573,0.0,0.0,0.0,8.953996658325195,0.0
90,4.5561535358428955,True,0.004067525151185691,0.05614317487925291,0.05595291033387184,0.05595291033387184,2.1607577800750732,0.0,0.0,0.0,9.11141300201416,0.0
91,4.630257844924927,False,0.92445008456707,2.6644140481948853,0.08795582503080368,0.18557624518871307,1.6549957990646362,0.0,0.0,0.0,8.93443775177002,0.0
92,4.651608467102051,True,0.004118616052437574,0.054680309258401394,0.05595291033387184,0.05595291033387184,2.1575610637664795,0.0,0.0,0.0,9.094121932983398,0.0
93,4.725523233413696,False,0.9197116643190384,2.665061354637146,0.08737274259328842,0.18557624518871307,1.6551188230514526,0.0,0.0,0.0,8.91537857055664,0.0
94,4.746852397918701,True,0.004086810513399541,0.05883416160941124,0.05595291033387184,0.05595291033387184,2.153749942779541,0.0,0.0,0.0,9.075130462646484,0.0
95,4.8212525844573975,False,0.9152229130268097,2.6647815108299255,0.08683628588914871,0.18131420016288757,1.6550230979919434,0.0,0.0,0.0,8.89732551574707,0.0
96,4.842464923858643,True,0.004044146044179797,0.055292295292019844,0.05595291033387184,0.05595291033387184,2.153982162475586,0.0,0.0,0.0,9.061046600341797,0.0
97,4.916824102401733,False,0.9109299629926682,2.66350656747818,0.08651130646467209,0.1769428849220276,1.6550095081329346,0.0,0.0,0.0,8.879770278930664,0.0
98,4.938161849975586,True,0.003939300077036023,0.054250145331025124,0.05595291033387184,0.05595291033387184,2.1606483459472656,0.0,0.0,0.0,9.044458389282227,0.0
99,5.012869358062744,False,0.9068456292152405,2.664392590522766,0.0862945169210434,0.1769428849220276,1.6551051139831543,0.0,0.0,0.0,8.864173889160156,0.0
100,5.034209966659546,True,0.003952323459088802,0.05550303962081671,0.05595291033387184,0.05595291033387184,2.1621782779693604,0.0,0.0,0.0,9.028964042663574,0.0
101,5.108765602111816,False,0.9032019227743149,2.6654893159866333,0.08562256395816803,0.17246228456497192,1.6551051139831543,0.0,0.0,0.0,8.84915542602539,0.0
102,5.130103588104248,True,0.0039152600220404565,0.05665258504450321,0.05595291033387184,0.05595291033387184,2.1602659225463867,0.0,0.0,0.0,9.013154983520508,0.0
103,5.204109191894531,False,0.8995334059000015,2.665519416332245,0.08521958440542221,0.17246228456497192,1.655173420906067,0.0,0.0,0.0,8.834854125976562,0.0
104,5.2251996994018555,True,0.003913801920134574,0.05509450100362301,0.05595291033387184,0.05595291033387184,2.156468391418457,0.0,0.0,0.0,8.993828773498535,0.0
105,5.299254417419434,False,0.8964803814888,2.6654672622680664,0.08493121713399887,0.17246228456497192,1.6550641059875488,0.0,0.0,0.0,8.82227611541748,0.0
106,5.320462465286255,True,0.00392261310480535,0.05555297713726759,0.05595291033387184,0.05595291033387184,2.15773868560791,0.0,0.0,0.0,8.982231140136719,0.0
107,5.395159482955933,False,0.8934208750724792,2.6649081707000732,0.08450248837471008,0.16785873472690582,1.6550778150558472,0.0,0.0,0.0,8.810638427734375,0.0
108,5.4165544509887695,True,0.0038277244311757386,0.05415520630776882,0.05595291033387184,0.05595291033387184,2.158954620361328,0.0,0.0,0.0,8.977738380432129,0.0
109,5.490848064422607,False,0.8904983103275299,2.664695680141449,0.08421991765499115,0.16785873472690582,1.6554056406021118,0.0,0.0,0.0,8.799346923828125,0.0
110,5.512025833129883,True,0.0038505412521772087,0.05476810969412327,0.05595291033387184,0.05595291033387184,2.1601293087005615,0.0,0.0,0.0,8.959829330444336,0.0
111,5.586398601531982,False,0.8879939466714859,2.665797770023346,0.08396576344966888,0.16785873472690582,1.655282735824585,0.0,0.0,0.0,8.788779258728027,0.0
112,5.607766151428223,True,0.003857190313283354,0.06122914608567953,0.05595291033387184,0.05595291033387184,2.153749942779541,0.0,0.0,0.0,8.943098068237305,0.0
113,5.682339191436768,False,0.8854450285434723,2.666226625442505,0.08375416696071625,0.16785873472690582,1.65505051612854,0.0,0.0,0.0,8.777688026428223,0.0
114,5.7035369873046875,True,0.0038012504228390753,0.05744867492467165,0.05595291033387184,0.05595291033387184,2.1537089347839355,0.0,0.0,0.0,8.934990882873535,0.0
115,5.777821063995361,False,0.8829060196876526,2.664653956890106,0.08326096087694168,0.16785873472690582,1.6549274921417236,0.0,0.0,0.0,8.766977310180664,0.0
116,5.799062490463257,True,0.0037839874858036637,0.05475623533129692,0.05595291033387184,0.05595291033387184,2.1552934646606445,0.0,0.0,0.0,8.921724319458008,0.0
117,5.90211033821106,False,0.8820748329162598,2.66490638256073,0.08238772302865982,0.16313223540782928,1.65468168258667,0.0,0.0,0.0,8.756526947021484,0.0
118,5.923439264297485,True,0.0038043252425268292,0.056326924823224545,0.05595291033387184,0.05595291033387184,2.154268980026245,0.0,0.0,0.0,8.911909103393555,0.0
119,6.025973796844482,False,0.8806899935007095,2.6652169227600098,0.0818835124373436,0.15825548768043518,1.6548045873641968,0.0,0.0,0.0,8.745382308959961,0.0
120,6.047322750091553,True,0.0037992853322066367,0.05627666600048542,0.05595291033387184,0.05595291033387184,2.160320520401001,0.0,0.0,0.0,8.900716781616211,0.0
121,6.150558710098267,False,0.8796887844800949,2.6652532815933228,0.08144842833280563,0.15825548768043518,1.6546406745910645,0.0,0.0,0.0,8.735328674316406,0.0
122,6.1718666553497314,True,0.0037719440297223628,0.054322960786521435,0.05595291033387184,0.05595291033387184,2.1578752994537354,0.0,0.0,0.0,8.890464782714844,0.0
123,6.275278329849243,False,0.878385603427887,2.666158378124237,0.08115528523921967,0.15825548768043518,1.6546133756637573,0.0,0.0,0.0,8.725358009338379,0.0
124,6.297248840332031,True,0.0037488251109607518,0.05579561460763216,0.05595291033387184,0.05595291033387184,2.1578071117401123,0.0,0.0,0.0,8.878893852233887,0.0
125,6.400325059890747,False,0.8777519315481186,2.666141986846924,0.08074328303337097,0.15825548768043518,1.654941201210022,0.0,0.0,0.0,8.715873718261719,0.0
126,6.421930313110352,True,0.0037531412090174854,0.059825582429766655,0.05595291033387184,0.05595291033387184,2.1535587310791016,0.0,0.0,0.0,8.869060516357422,0.0
127,6.524984121322632,False,0.8771525323390961,2.666662037372589,0.08036427944898605,0.15825548768043518,1.6546133756637573,0.0,0.0,0.0,8.705928802490234,0.0
128,6.546582937240601,True,0.00373712187865749,0.057768034748733044,0.05595291033387184,0.05595291033387184,2.1586129665374756,0.0,0.0,0.0,8.865041732788086,0.0
129,6.65055251121521,False,0.8771359920501709,2.6654747128486633,0.07997536659240723,0.15322846174240112,1.6547635793685913,0.0,0.0,0.0,8.697152137756348,0.0
130,6.6719889640808105,True,0.0037561357021331787,0.0561189791187644,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.0,8.854985237121582,0.0
131,6.775245666503906,False,0.8767370134592056,2.6666808128356934,0.07973617315292358,0.15322846174240112,1.6547225713729858,0.0,0.0,0.0,8.687936782836914,0.0
132,6.7966413497924805,True,0.0037121953209862113,0.06446839775890112,0.05595291033387184,0.05595291033387184,2.1608123779296875,0.0,0.0,0.0,8.844612121582031,0.0
133,6.899986028671265,False,0.8769799768924713,2.666460871696472,0.07938277721405029,0.15322846174240112,1.6545450687408447,0.0,0.0,0.0,8.679591178894043,0.0
134,6.9212634563446045,True,0.0036597508005797863,0.05428860895335674,0.05595291033387184,0.05595291033387184,2.1599791049957275,0.0,0.0,0.0,8.835151672363281,0.0
135,7.025169849395752,False,0.877237394452095,2.667117118835449,0.07903170585632324,0.15322846174240112,1.6548045873641968,0.0,0.0,0.0,8.671246528625488,0.0
136,7.046426296234131,True,0.0036938185803592205,0.0547420559450984,0.05595291033387184,0.05595291033387184,2.1565639972686768,0.0,0.0,0.0,8.82649040222168,0.0
137,7.150000333786011,False,0.8757663518190384,2.667190730571747,0.07904276996850967,0.15322846174240112,1.6549001932144165,0.0,0.0,0.0,8.662447929382324,0.0
138,7.171460390090942,True,0.0037187754060141742,0.06281758192926645,0.05595291033387184,0.05595291033387184,2.149979591369629,0.0,0.0,0.0,8.817041397094727,0.0
139,7.275305271148682,False,0.8781412243843079,2.667228579521179,0.07848747819662094,0.14803752303123474,1.6547225713729858,0.0,0.0,0.0,8.653511047363281,0.0
140,7.296613693237305,True,0.0036694214213639498,0.054982989095151424,0.05595291033387184,0.05595291033387184,2.1548564434051514,0.0,0.0,0.0,8.807661056518555,0.0
141,7.400255918502808,False,0.8763018995523453,2.6661109924316406,0.07832539081573486,0.14803752303123474,1.6543811559677124,0.0,0.0,0.0,8.645242691040039,0.0
142,7.421502113342285,True,0.0037193141179159284,0.05401858128607273,0.05595291033387184,0.05595291033387184,2.157151460647583,0.0,0.0,0.0,8.800152778625488,0.0
143,7.526291131973267,False,0.8775290101766586,2.6668667793273926,0.07828769832849503,0.14803752303123474,1.6540942192077637,0.0,0.0,0.0,8.637414932250977,0.0
144,7.547693490982056,True,0.0036491925129666924,0.05402104929089546,0.05595291033387184,0.05595291033387184,2.1630115509033203,0.0,0.0,0.0,8.797323226928711,0.0
145,7.651947021484375,False,0.8784263581037521,2.667168378829956,0.07804863899946213,0.14803752303123474,1.654258131980896,0.0,0.0,0.0,8.630439758300781,0.0
146,7.673336982727051,True,0.003715772181749344,0.05570703651756048,0.05595291033387184,0.05595291033387184,2.1585583686828613,0.0,0.0,0.0,8.786832809448242,0.0
147,7.778110504150391,False,0.8794273436069489,2.6683467626571655,0.0778006985783577,0.14803752303123474,1.6542308330535889,0.0,0.0,0.0,8.622089385986328,0.0
148,7.799592018127441,True,0.003706584684550762,0.05963725037872791,0.05595291033387184,0.05595291033387184,2.1562087535858154,0.0,0.0,0.0,8.776155471801758,0.0
149,7.903908967971802,False,0.8809338510036469,2.6678645610809326,0.07765761017799377,0.14803752303123474,1.6540123224258423,0.0,0.0,0.0,8.614177703857422,0.0
150,7.925255298614502,True,0.0036990700755268335,0.05527900066226721,0.05595291033387184,0.05595291033387184,2.1578891277313232,0.0,0.0,0.0,8.769416809082031,0.0
151,8.029842138290405,False,0.8831674605607986,2.6668202877044678,0.07748856395483017,0.14803752303123474,1.6543264389038086,0.0,0.0,0.0,8.60708236694336,0.0
152,8.051121234893799,True,0.003660813672468066,0.054228310473263264,0.05595291033387184,0.05595291033387184,2.1661534309387207,0.0,0.0,0.0,8.765344619750977,0.0
153,8.155945062637329,False,0.8840726315975189,2.668129801750183,0.07736268639564514,0.14803752303123474,1.65468168258667,0.0,0.0,0.0,8.600464820861816,0.0
154,8.177282571792603,True,0.003669198486022651,0.058298190124332905,0.05595291033387184,0.05595291033387184,2.157916307449341,0.0,0.0,0.0,8.755437850952148,0.0
155,8.282520294189453,False,0.8851330727338791,2.6829472184181213,0.07703695446252823,0.14803752303123474,1.6545586585998535,0.0,0.0,0.0,8.59267807006836,0.0
156,8.303755521774292,True,0.003705406852532178,0.05966127384454012,0.05595291033387184,0.05595291033387184,2.154364585876465,0.0,0.0,0.0,8.747715950012207,0.0
157,8.40834379196167,False,0.8821960538625717,2.7341437339782715,0.07725279033184052,0.14803752303123474,1.6542308330535889,0.0,0.0,0.0,8.584942817687988,0.0
158,8.431845903396606,True,0.0036814689519815147,0.0566402543336153,0.05595291033387184,0.05595291033387184,2.152616024017334,0.0,0.0,0.0,8.741372108459473,0.0
159,8.545805215835571,False,0.8835050463676453,2.7917608618736267,0.07723645865917206,0.14803752303123474,1.6538074016571045,0.0,0.0,0.0,8.577836990356445,0.0
160,8.56703495979309,True,0.003612408763729036,0.054165711626410484,0.05595291033387184,0.05595291033387184,2.15413236618042,0.0,0.0,0.0,8.733696937561035,0.0
161,8.671147346496582,False,0.8844955265522003,2.836330235004425,0.07707731425762177,0.14803752303123474,1.6539303064346313,0.0,0.0,0.0,8.571208953857422,0.0
162,8.692410469055176,True,0.003731681208591908,0.05663667805492878,0.05595291033387184,0.05595291033387184,2.1540913581848145,0.0,0.0,0.0,8.728944778442383,0.0
163,8.797544240951538,False,0.8862141519784927,2.9038000106811523,0.07706058025360107,0.14803752303123474,1.6534931659698486,0.0,0.0,0.0,8.564155578613281,0.0
164,8.818755626678467,True,0.0036812867620028555,0.055069699883461,0.05595291033387184,0.05595291033387184,2.1561405658721924,0.0,0.0,0.0,8.721217155456543,0.0
165,8.92285943031311,False,0.8880361169576645,2.974035143852234,0.0767841637134552,0.14803752303123474,1.653274655342102,0.0,0.0,0.0,8.557456016540527,0.0
166,8.944340467453003,True,0.0036357983481138945,0.05411915481090546,0.05595291033387184,0.05595291033387184,2.1561951637268066,0.0,0.0,0.0,8.71435546875,0.0
167,9.049075603485107,False,0.88887058198452,3.073696196079254,0.07665733247995377,0.14803752303123474,1.6534795761108398,0.0,0.0,0.0,8.551260948181152,0.0
168,9.070379734039307,True,0.003665116964839399,0.054899509996175766,0.05595291033387184,0.05595291033387184,2.1573972702026367,0.0,0.0,0.0,8.709168434143066,0.0
169,9.174578666687012,False,0.8911502361297607,3.150954246520996,0.07661893963813782,0.14265532791614532,1.6536844968795776,0.0,0.0,0.0,8.54527473449707,0.0
170,9.196115732192993,True,0.0036955613177269697,0.05628563463687897,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.0,8.703601837158203,0.0
171,9.299633502960205,False,0.8924426883459091,3.1900793313980103,0.07647865265607834,0.14265532791614532,1.6537526845932007,0.0,0.0,0.0,8.539022445678711,0.0
172,9.32116174697876,True,0.003696241183206439,0.05397533066570759,0.05595291033387184,0.05595291033387184,2.1574654579162598,0.0,0.0,0.0,8.699308395385742,0.0
173,9.424864053726196,False,0.8939507603645325,3.2482144236564636,0.07635687291622162,0.14265532791614532,1.6534931659698486,0.0,0.0,0.0,8.533683776855469,0.0
174,9.446408987045288,True,0.003696712665259838,0.05473686382174492,0.05595291033387184,0.05595291033387184,2.1566050052642822,0.0,0.0,0.0,8.692917823791504,0.0
175,9.549553394317627,False,0.8956443518400192,3.3127054572105408,0.07619328796863556,0.14803752303123474,1.6535614728927612,0.0,0.0,0.0,8.527913093566895,0.0
176,9.571201801300049,True,0.0037482232437469065,0.0562183978036046,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.0,8.686847686767578,0.0
177,9.67570161819458,False,0.8980660885572433,3.388838469982147,0.07621125131845474,0.15322846174240112,1.6534521579742432,0.0,0.0,0.0,8.522066116333008,0.0
178,9.697291851043701,True,0.0037594232708215714,0.05634320434182882,0.05595291033387184,0.05595291033387184,2.154364585876465,0.0,0.0,0.0,8.678998947143555,0.0
179,9.801085233688354,False,0.9008558094501495,3.4751394391059875,0.07625503093004227,0.15825548768043518,1.6532882452011108,0.0,0.0,0.0,8.516286849975586,0.0
180,9.822627782821655,True,0.0037653217441402376,0.05894170608371496,0.05595291033387184,0.05595291033387184,2.151345729827881,0.0,0.0,0.0,8.672124862670898,0.0
181,9.926682472229004,False,0.902431309223175,3.5195383429527283,0.07612702995538712,0.15825548768043518,1.653056025505066,0.0,0.0,0.0,8.510736465454102,0.0
182,9.948413372039795,True,0.0037432595854625106,0.05382798612117767,0.05595291033387184,0.05595291033387184,2.1560449600219727,0.0,0.0,0.0,8.6683931350708,0.0
183,10.051529884338379,False,0.9041637182235718,3.5715973377227783,0.07618837058544159,0.16785873472690582,1.6529468297958374,0.0,0.0,0.0,8.505786895751953,0.0
184,10.052750587463379,True,0.0037432595854625106,0.05382798612117767,0.05595291033387184,0.05595291033387184,2.1560449600219727,0.0,0.0,0.0,8.6683931350708,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.46063947677612305,False,2.5154176354408264,6.632250547409058,0.5000179409980774,1.5716811418533325,5.815742015838623,0.0,0.0,0.0,17.550121307373047,0.0
1,0.47818446159362793,True,0.015120344469323754,0.08426791988313198,0.05595291033387184,0.05595291033387184,5.818023681640625,0.0,0.0,0.0,17.35026741027832,0.0
2,0.5517323017120361,False,1.6360725462436676,7.857497930526733,0.185315802693367,1.0475324392318726,2.1342837810516357,0.0,0.0,0.0,11.971551895141602,0.0
3,0.5729856491088867,True,0.0073191081173717976,0.06300234235823154,0.05595291033387184,0.05595291033387184,2.1574244499206543,0.0,0.0,0.0,12.144148826599121,0.0
4,0.6463799476623535,False,1.5871582925319672,5.850477814674377,0.17129874229431152,0.7702404260635376,1.6382344961166382,0.0,0.0,0.0,11.550338745117188,0.0
5,0.667809009552002,True,0.006459405412897468,0.06072055548429489,0.05595291033387184,0.05595291033387184,2.1480672359466553,0.0,0.0,0.0,11.73147201538086,0.0
6,0.7423381805419922,False,1.5475131571292877,4.961388111114502,0.1649145632982254,0.6477068662643433,1.638521432876587,0.0,0.0,0.0,11.313682556152344,0.0
7,0.763742208480835,True,0.0060515402583405375,0.05976379383355379,0.05595291033387184,0.05595291033387184,2.1449389457702637,0.0,0.0,0.0,11.491247177124023,0.0
8,0.8375089168548584,False,1.5147767961025238,4.447420537471771,0.16093169152736664,0.5774242281913757,1.6399147510528564,0.0,0.0,0.0,11.143705368041992,0.0
9,0.8588097095489502,True,0.0058909563813358545,0.06714343093335629,0.05595291033387184,0.05595291033387184,2.1428353786468506,0.0,0.0,0.0,11.326175689697266,0.0
10,0.932586669921875,False,1.4867806434631348,4.1257911920547485,0.15800386667251587,0.5337519645690918,1.6413627862930298,0.0,0.0,0.0,11.007579803466797,0.0
11,0.954200267791748,True,0.005719003966078162,0.05631641950458288,0.05595291033387184,0.05595291033387184,2.144174098968506,0.0,0.0,0.0,11.18685531616211,0.0
12,1.0296063423156738,False,1.4627723395824432,3.9091074466705322,0.15561896562576294,0.5051334500312805,1.6428108215332031,0.0,0.0,0.0,10.897636413574219,0.0
13,1.050884485244751,True,0.005642789765261114,0.06630553398281336,0.05595291033387184,0.05595291033387184,2.142807960510254,0.0,0.0,0.0,11.073063850402832,0.0
14,1.12503981590271,False,1.4406724274158478,3.7581434845924377,0.1537364274263382,0.48456093668937683,1.6443134546279907,0.0,0.0,0.0,10.800872802734375,0.0
15,1.146287202835083,True,0.005687705706804991,0.06921750027686357,0.05595291033387184,0.05595291033387184,2.14228892326355,0.0,0.0,0.0,10.976278305053711,0.0
16,1.2203590869903564,False,1.421378254890442,3.6518296599388123,0.151936873793602,0.471474289894104,1.645201325416565,0.0,0.0,0.0,10.714797973632812,0.0
17,1.2414748668670654,True,0.005521589191630483,0.0654831388965249,0.05595291033387184,0.05595291033387184,2.1426167488098145,0.0,0.0,0.0,10.88988971710205,0.0
18,1.3161625862121582,False,1.4038455486297607,3.5733839869499207,0.15041571855545044,0.4614066183567047,1.6458979845046997,0.0,0.0,0.0,10.63662338256836,0.0
19,1.3376779556274414,True,0.005484584835357964,0.06358796264976263,0.05595291033387184,0.05595291033387184,2.1429035663604736,0.0,0.0,0.0,10.810760498046875,0.0
20,1.4119324684143066,False,1.387733668088913,3.518952429294586,0.14907509088516235,0.4545627534389496,1.647086501121521,0.0,0.0,0.0,10.568211555480957,0.0
21,1.4333274364471436,True,0.00542745110578835,0.0641208840534091,0.05595291033387184,0.05595291033387184,2.143573045730591,0.0,0.0,0.0,10.739080429077148,0.0
22,1.5072059631347656,False,1.3728457689285278,3.480382561683655,0.14754348993301392,0.4493718147277832,1.6478924751281738,0.0,0.0,0.0,10.50365924835205,0.0
23,1.528386116027832,True,0.005328516708686948,0.06397564895451069,0.05595291033387184,0.05595291033387184,2.14469313621521,0.0,0.0,0.0,10.673066139221191,0.0
24,1.6028027534484863,False,1.3593819737434387,3.4349220991134644,0.14627957344055176,0.4441125690937042,1.6485618352890015,0.0,0.0,0.0,10.447185516357422,0.0
25,1.6241748332977295,True,0.005303611978888512,0.06260543130338192,0.05595291033387184,0.05595291033387184,2.145594596862793,0.0,0.0,0.0,10.618720054626465,0.0
26,1.69846510887146,False,1.3465850055217743,3.392319083213806,0.14483940601348877,0.4387986660003662,1.6488759517669678,0.0,0.0,0.0,10.396380424499512,0.0
27,1.719752311706543,True,0.005329877603799105,0.07157093845307827,0.05595291033387184,0.05595291033387184,2.143573045730591,0.0,0.0,0.0,10.568050384521484,0.0
28,1.7939832210540771,False,1.3348548114299774,3.3676692843437195,0.1436539739370346,0.43520599603652954,1.6493951082229614,0.0,0.0,0.0,10.350919723510742,0.0
29,1.8151330947875977,True,0.005232495605014265,0.061376639641821384,0.05595291033387184,0.05595291033387184,2.1454169750213623,0.0,0.0,0.0,10.524458885192871,0.0
30,1.888941764831543,False,1.3235223293304443,3.3349406719207764,0.14264078438282013,0.4315996468067169,1.6495726108551025,0.0,0.0,0.0,10.311915397644043,0.0
31,1.9100170135498047,True,0.005257063894532621,0.056568984873592854,0.05595291033387184,0.05595291033387184,2.1472885608673096,0.0,0.0,0.0,10.485477447509766,0.0
32,1.9841289520263672,False,1.3129645586013794,3.308451771736145,0.14145798981189728,0.4279523491859436,1.6501463651657104,0.0,0.0,0.0,10.279218673706055,0.0
33,2.005582809448242,True,0.005224820342846215,0.055829319171607494,0.05595291033387184,0.05595291033387184,2.148231029510498,0.0,0.0,0.0,10.450719833374023,0.0
34,2.0797884464263916,False,1.3029418885707855,3.2726439833641052,0.14035192131996155,0.4224335551261902,1.650406002998352,0.0,0.0,0.0,10.251407623291016,0.0
35,2.101102352142334,True,0.005266203079372644,0.06376009900122881,0.05595291033387184,0.05595291033387184,2.147848606109619,0.0,0.0,0.0,10.42579460144043,0.0
36,2.1751582622528076,False,1.2934568524360657,3.2439380884170532,0.13930772244930267,0.4187179207801819,1.6509250402450562,0.0,0.0,0.0,10.229718208312988,0.0
37,2.196326494216919,True,0.005158921703696251,0.06189775187522173,0.05595291033387184,0.05595291033387184,2.1475753784179688,0.0,0.0,0.0,10.402091979980469,0.0
38,2.270488739013672,False,1.2842568755149841,3.210311233997345,0.1382943093776703,0.41306251287460327,1.6513075828552246,0.0,0.0,0.0,10.20844841003418,0.0
39,2.2918200492858887,True,0.005235496209934354,0.06716158706694841,0.05595291033387184,0.05595291033387184,2.145977258682251,0.0,0.0,0.0,10.379236221313477,0.0
40,2.367049217224121,False,1.2753896415233612,3.184671700000763,0.13718372583389282,0.4111637473106384,1.6513758897781372,0.0,0.0,0.0,10.187363624572754,0.0
41,2.3888354301452637,True,0.005074518849141896,0.06134415976703167,0.05595291033387184,0.05595291033387184,2.146660089492798,0.0,0.0,0.0,10.355222702026367,0.0
42,2.4634461402893066,False,1.2670859694480896,3.1561362743377686,0.13626649975776672,0.40733882784843445,1.6515806913375854,0.0,0.0,0.0,10.167553901672363,0.0
43,2.48466157913208,True,0.005090058548375964,0.05897517316043377,0.05595291033387184,0.05595291033387184,2.1481354236602783,0.0,0.0,0.0,10.33505630493164,0.0
44,2.559419870376587,False,1.2590228021144867,3.1322109699249268,0.13545739650726318,0.40348660945892334,1.6516627073287964,0.0,0.0,0.0,10.148744583129883,0.0
45,2.5805907249450684,True,0.005084529402665794,0.06873858161270618,0.05595291033387184,0.05595291033387184,2.1468515396118164,0.0,0.0,0.0,10.315776824951172,0.0
46,2.654817819595337,False,1.251099407672882,3.098670244216919,0.13432522118091583,0.3995797336101532,1.6517173051834106,0.0,0.0,0.0,10.129911422729492,0.0
47,2.6763792037963867,True,0.005076543311588466,0.06924028974026442,0.05595291033387184,0.05595291033387184,2.145307779312134,0.0,0.0,0.0,10.29629898071289,0.0
48,2.7511160373687744,False,1.2430508434772491,3.062615990638733,0.1333308219909668,0.39366477727890015,1.651648998260498,0.0,0.0,0.0,10.111513137817383,0.0
49,2.7724483013153076,True,0.005028607556596398,0.06206078454852104,0.05595291033387184,0.05595291033387184,2.1480398178100586,0.0,0.0,0.0,10.277545928955078,0.0
50,2.846946954727173,False,1.2355490773916245,3.0295491218566895,0.1324414759874344,0.3896622955799103,1.6519086360931396,0.0,0.0,0.0,10.093816757202148,0.0
51,2.86818265914917,True,0.004946115659549832,0.0582721596583724,0.05595291033387184,0.05595291033387184,2.1488595008850098,0.0,0.0,0.0,10.260942459106445,0.0
52,2.942312240600586,False,1.2282688170671463,2.9959067702293396,0.13153257966041565,0.3856324851512909,1.6521817445755005,0.0,0.0,0.0,10.076488494873047,0.0
53,2.963573932647705,True,0.00499536341521889,0.06200023926794529,0.05595291033387184,0.05595291033387184,2.148381471633911,0.0,0.0,0.0,10.241015434265137,0.0
54,3.038395643234253,False,1.2215270102024078,2.9736900329589844,0.13080590963363647,0.3815480172634125,1.6520588397979736,0.0,0.0,0.0,10.059194564819336,0.0
55,3.059718608856201,True,0.004958390491083264,0.061573535203933716,0.05595291033387184,0.05595291033387184,2.1491873264312744,0.0,0.0,0.0,10.225546836853027,0.0
56,3.1345694065093994,False,1.2145840376615524,2.9389843344688416,0.1297864317893982,0.37742260098457336,1.6520861387252808,0.0,0.0,0.0,10.042448997497559,0.0
57,3.155669689178467,True,0.004879708576481789,0.055731977336108685,0.05595291033387184,0.05595291033387184,2.1502528190612793,0.0,0.0,0.0,10.2068510055542,0.0
58,3.23042631149292,False,1.2079739570617676,2.9131096601486206,0.12894214689731598,0.3732561767101288,1.6523866653442383,0.0,0.0,0.0,10.025275230407715,0.0
59,3.2516331672668457,True,0.004927755217067897,0.05912350956350565,0.05595291033387184,0.05595291033387184,2.149296522140503,0.0,0.0,0.0,10.190332412719727,0.0
60,3.32588529586792,False,1.2016000598669052,2.8835704922676086,0.12819473445415497,0.36903512477874756,1.6526463031768799,0.0,0.0,0.0,10.00905704498291,0.0
61,3.347451686859131,True,0.004940893850289285,0.06269969046115875,0.05595291033387184,0.05595291033387184,2.149665355682373,0.0,0.0,0.0,10.176132202148438,0.0
62,3.4220035076141357,False,1.1951566487550735,2.8504490852355957,0.12750016152858734,0.36477309465408325,1.6527827978134155,0.0,0.0,0.0,9.994786262512207,0.0
63,3.4433960914611816,True,0.004840692854486406,0.06292995531111956,0.05595291033387184,0.05595291033387184,2.1487364768981934,0.0,0.0,0.0,10.160557746887207,0.0
64,3.5186595916748047,False,1.188943237066269,2.8269535303115845,0.1266573816537857,0.3604564070701599,1.6527419090270996,0.0,0.0,0.0,9.979363441467285,0.0
65,3.539804697036743,True,0.004841513582505286,0.07153757382184267,0.05595291033387184,0.05595291033387184,2.145758628845215,0.0,0.0,0.0,10.146017074584961,0.0
66,3.6141703128814697,False,1.1829020082950592,2.8041717410087585,0.12593892216682434,0.3582707345485687,1.6525369882583618,0.0,0.0,0.0,9.96300983428955,0.0
67,3.6353423595428467,True,0.0047871662536635995,0.055707995779812336,0.05595291033387184,0.05595291033387184,2.149310350418091,0.0,0.0,0.0,10.132158279418945,0.0
68,3.710453510284424,False,1.1771810054779053,2.773948907852173,0.12534208595752716,0.3538720905780792,1.6527965068817139,0.0,0.0,0.0,9.947702407836914,0.0
69,3.7316603660583496,True,0.004781544557772577,0.05296677816659212,0.05595291033387184,0.05595291033387184,2.152780055999756,0.0,0.0,0.0,10.120837211608887,0.0
70,3.8067195415496826,False,1.171693503856659,2.750498056411743,0.12447261810302734,0.3516591191291809,1.6531380414962769,0.0,0.0,0.0,9.933905601501465,0.0
71,3.827937602996826,True,0.004843509814236313,0.06775321438908577,0.05595291033387184,0.05595291033387184,2.1487364768981934,0.0,0.0,0.0,10.100942611694336,0.0
72,3.9025630950927734,False,1.1663083732128143,2.7246400713920593,0.12374218553304672,0.34717851877212524,1.6531107425689697,0.0,0.0,0.0,9.919918060302734,0.0
73,3.923811435699463,True,0.004717806295957416,0.05809765309095383,0.05595291033387184,0.05595291033387184,2.1507718563079834,0.0,0.0,0.0,10.086748123168945,0.0
74,3.9981327056884766,False,1.1608346551656723,2.699383795261383,0.12307494878768921,0.3449108898639679,1.653056025505066,0.0,0.0,0.0,9.905674934387207,0.0
75,4.019662857055664,True,0.004726158222183585,0.060203527100384235,0.05595291033387184,0.05595291033387184,2.150130033493042,0.0,0.0,0.0,10.073665618896484,0.0
76,4.095252990722656,False,1.1555678397417068,2.6733654737472534,0.1222415342926979,0.34034833312034607,1.65301513671875,0.0,0.0,0.0,9.891790390014648,0.0
77,4.116798400878906,True,0.0046858645509928465,0.05524904001504183,0.05595291033387184,0.05595291033387184,2.1504440307617188,0.0,0.0,0.0,10.058549880981445,0.0
78,4.191521167755127,False,1.1502906680107117,2.658620774745941,0.12153666466474533,0.33803972601890564,1.6531926393508911,0.0,0.0,0.0,9.878276824951172,0.0
79,4.212644100189209,True,0.004693425435107201,0.060697607696056366,0.05595291033387184,0.05595291033387184,2.149282932281494,0.0,0.0,0.0,10.04824447631836,0.0
80,4.287540912628174,False,1.1451807618141174,2.6596131920814514,0.12082836776971817,0.3333815336227417,1.6532199382781982,0.0,0.0,0.0,9.865031242370605,0.0
81,4.308828353881836,True,0.004647963505703956,0.060997833497822285,0.05595291033387184,0.05595291033387184,2.1520423889160156,0.0,0.0,0.0,10.033405303955078,0.0
82,4.384050130844116,False,1.1401481181383133,2.6587727665901184,0.12016331404447556,0.3310182988643646,1.6532336473464966,0.0,0.0,0.0,9.853391647338867,0.0
83,4.4052345752716064,True,0.004580841341521591,0.05567144602537155,0.05595291033387184,0.05595291033387184,2.1528756618499756,0.0,0.0,0.0,10.018319129943848,0.0
84,4.480014324188232,False,1.13523930311203,2.6600486040115356,0.11950475722551346,0.32626447081565857,1.6533019542694092,0.0,0.0,0.0,9.839385986328125,0.0
85,4.501291275024414,True,0.004630383336916566,0.06103544495999813,0.05595291033387184,0.05595291033387184,2.150662660598755,0.0,0.0,0.0,10.007975578308105,0.0
86,4.576176881790161,False,1.1304652690887451,2.6601874828338623,0.11891918629407883,0.32384657859802246,1.6533565521240234,0.0,0.0,0.0,9.826881408691406,0.0
87,4.597341775894165,True,0.004688658227678388,0.06903743837028742,0.05595291033387184,0.05595291033387184,2.146714925765991,0.0,0.0,0.0,9.99685287475586,0.0
88,4.673206806182861,False,1.125841811299324,2.65892893075943,0.11828876286745071,0.32142871618270874,1.6531107425689697,0.0,0.0,0.0,9.814835548400879,0.0
89,4.694504261016846,True,0.004607070004567504,0.056402161717414856,0.05595291033387184,0.05595291033387184,2.150744676589966,0.0,0.0,0.0,9.985485076904297,0.0
90,4.769411087036133,False,1.1212465167045593,2.6565316319465637,0.11768278479576111,0.31651097536087036,1.652823805809021,0.0,0.0,0.0,9.802894592285156,0.0
91,4.79093861579895,True,0.004529152938630432,0.052978782914578915,0.05595291033387184,0.05595291033387184,2.153463125228882,0.0,0.0,0.0,9.968404769897461,0.0
92,4.86665678024292,False,1.1166566610336304,2.657487988471985,0.11719551682472229,0.3140384554862976,1.653083324432373,0.0,0.0,0.0,9.790583610534668,0.0
93,4.88793158531189,True,0.00461629475466907,0.06439026910811663,0.05595291033387184,0.05595291033387184,2.150485038757324,0.0,0.0,0.0,9.954105377197266,0.0
94,4.9626624584198,False,1.1119670420885086,2.659054398536682,0.11661113798618317,0.30901142954826355,1.6529194116592407,0.0,0.0,0.0,9.777517318725586,0.0
95,4.98380446434021,True,0.004504865792114288,0.056859622709453106,0.05595291033387184,0.05595291033387184,2.151332139968872,0.0,0.0,0.0,9.943724632263184,0.0
96,5.058673620223999,False,1.1075004935264587,2.656736671924591,0.11589063704013824,0.3064706027507782,1.652823805809021,0.0,0.0,0.0,9.766111373901367,0.0
97,5.079860210418701,True,0.0045568536734208465,0.06389848422259092,0.05595291033387184,0.05595291033387184,2.1487913131713867,0.0,0.0,0.0,9.934768676757812,0.0
98,5.154947280883789,False,1.103156954050064,2.657102346420288,0.11528969556093216,0.30390244722366333,1.6528102159500122,0.0,0.0,0.0,9.754987716674805,0.0
99,5.176079750061035,True,0.004523774259723723,0.054745664820075035,0.05595291033387184,0.05595291033387184,2.1510589122772217,0.0,0.0,0.0,9.923490524291992,0.0
100,5.251725673675537,False,1.0990279912948608,2.655411958694458,0.11467136442661285,0.3013206422328949,1.65301513671875,0.0,0.0,0.0,9.744552612304688,0.0
101,5.273000478744507,True,0.004548413271550089,0.05955128464847803,0.05595291033387184,0.05595291033387184,2.1506900787353516,0.0,0.0,0.0,9.911614418029785,0.0
102,5.348352909088135,False,1.0949363559484482,2.6567021012306213,0.11425656825304031,0.29871150851249695,1.653056025505066,0.0,0.0,0.0,9.73452091217041,0.0
103,5.369521617889404,True,0.00459573813714087,0.06512349471449852,0.05595291033387184,0.05595291033387184,2.148599863052368,0.0,0.0,0.0,9.902935028076172,0.0
104,5.444824695587158,False,1.0908611118793488,2.6570016145706177,0.11373890936374664,0.2960750460624695,1.6530287265777588,0.0,0.0,0.0,9.723614692687988,0.0
105,5.466362476348877,True,0.004429179825820029,0.05291811656206846,0.05595291033387184,0.05595291033387184,2.15413236618042,0.0,0.0,0.0,9.8898286819458,0.0
106,5.541407108306885,False,1.0867736488580704,2.655504047870636,0.11320587247610092,0.29342493414878845,1.6529604196548462,0.0,0.0,0.0,9.713409423828125,0.0
107,5.562869071960449,True,0.004465833480935544,0.06014368962496519,0.05595291033387184,0.05595291033387184,2.152452230453491,0.0,0.0,0.0,9.878240585327148,0.0
108,5.638412237167358,False,1.0829249769449234,2.657861113548279,0.11261226236820221,0.29073384404182434,1.6528785228729248,0.0,0.0,0.0,9.702522277832031,0.0
109,5.659585952758789,True,0.004551525053102523,0.06468938197940588,0.05595291033387184,0.05595291033387184,2.1509904861450195,0.0,0.0,0.0,9.870073318481445,0.0
110,5.735434293746948,False,1.0791315883398056,2.656751275062561,0.11208204180002213,0.28531065583229065,1.6527965068817139,0.0,0.0,0.0,9.693523406982422,0.0
111,5.756623268127441,True,0.004454803129192442,0.057791005820035934,0.05595291033387184,0.05595291033387184,2.152315616607666,0.0,0.0,0.0,9.8595552444458,0.0
112,5.832063913345337,False,1.075131893157959,2.6556172966957092,0.11155618727207184,0.28255125880241394,1.6528511047363281,0.0,0.0,0.0,9.68379020690918,0.0
113,5.853329420089722,True,0.004403540515340865,0.05282956175506115,0.05595291033387184,0.05595291033387184,2.154364585876465,0.0,0.0,0.0,9.852731704711914,0.0
114,5.9290032386779785,False,1.071515902876854,2.655465006828308,0.11102321743965149,0.2797645628452301,1.652823805809021,0.0,0.0,0.0,9.674162864685059,0.0
115,5.950199127197266,True,0.00449088925961405,0.06200673524290323,0.05595291033387184,0.05595291033387184,2.151332139968872,0.0,0.0,0.0,9.841361999511719,0.0
116,6.026082754135132,False,1.0681789368391037,2.656961679458618,0.1105404645204544,0.27695050835609436,1.6526598930358887,0.0,0.0,0.0,9.664106369018555,0.0
117,6.047280550003052,True,0.004425614315550774,0.05840251687914133,0.05595291033387184,0.05595291033387184,2.1524112224578857,0.0,0.0,0.0,9.82993221282959,0.0
118,6.122786045074463,False,1.0645455867052078,2.6557958126068115,0.10995552688837051,0.27695050835609436,1.652564287185669,0.0,0.0,0.0,9.654935836791992,0.0
119,6.14411473274231,True,0.00435890891822055,0.05815440323203802,0.05595291033387184,0.05595291033387184,2.152397632598877,0.0,0.0,0.0,9.82037353515625,0.0
120,6.219987630844116,False,1.0609853267669678,2.655244767665863,0.10940658301115036,0.2741091549396515,1.652564287185669,0.0,0.0,0.0,9.645256996154785,0.0
121,6.241624355316162,True,0.004370877286419272,0.06425373256206512,0.05595291033387184,0.05595291033387184,2.1497063636779785,0.0,0.0,0.0,9.810757637023926,0.0
122,6.317154169082642,False,1.057388186454773,2.6555174589157104,0.10881296545267105,0.2683444619178772,1.652591586112976,0.0,0.0,0.0,9.63564682006836,0.0
123,6.338555574417114,True,0.004443867364898324,0.05478809121996164,0.05595291033387184,0.05595291033387184,2.152247190475464,0.0,0.0,0.0,9.80120849609375,0.0
124,6.414005756378174,False,1.053939014673233,2.6536861062049866,0.10839749127626419,0.2683444619178772,1.6526598930358887,0.0,0.0,0.0,9.628095626831055,0.0
125,6.435454845428467,True,0.004461640783119947,0.0584473367780447,0.05595291033387184,0.05595291033387184,2.152151584625244,0.0,0.0,0.0,9.792835235595703,0.0
126,6.547896862030029,False,1.0504768788814545,2.654937505722046,0.10787340998649597,0.2654075026512146,1.6524003744125366,0.0,0.0,0.0,9.620601654052734,0.0
127,6.5695960521698,True,0.00433875567978248,0.05860046949237585,0.05595291033387184,0.05595291033387184,2.1511545181274414,0.0,0.0,0.0,9.785987854003906,0.0
128,6.68183708190918,False,1.0484512150287628,2.6543858647346497,0.10782812535762787,0.2624431848526001,1.6523730754852295,0.0,0.0,0.0,9.613903045654297,0.0
129,6.703351259231567,True,0.004421032790560275,0.06616000086069107,0.05595291033387184,0.05595291033387184,2.148463249206543,0.0,0.0,0.0,9.779560089111328,0.0
130,6.815265893936157,False,1.049364060163498,2.65460342168808,0.10826751589775085,0.2594379186630249,1.6522091627120972,0.0,0.0,0.0,9.606568336486816,0.0
131,6.836849212646484,True,0.004311130032874644,0.05386361386626959,0.05595291033387184,0.05595291033387184,2.1541597843170166,0.0,0.0,0.0,9.770073890686035,0.0
132,6.950049161911011,False,1.0477107763290405,2.653135359287262,0.10795079916715622,0.2564052939414978,1.652099847793579,0.0,0.0,0.0,9.599411010742188,0.0
133,6.971392869949341,True,0.004281971778254956,0.05554548464715481,0.05595291033387184,0.05595291033387184,2.154118776321411,0.0,0.0,0.0,9.761649131774902,0.0
134,7.084179162979126,False,1.0520023107528687,2.654050588607788,0.10851176828145981,0.2564052939414978,1.6523730754852295,0.0,0.0,0.0,9.592948913574219,0.0
135,7.105360984802246,True,0.0043243696563877165,0.05331927910447121,0.05595291033387184,0.05595291033387184,2.154719829559326,0.0,0.0,0.0,9.754587173461914,0.0
136,7.217868804931641,False,1.0570379346609116,2.6550278067588806,0.10918890684843063,0.25333172082901,1.6525779962539673,0.0,0.0,0.0,9.585858345031738,0.0
137,7.239033937454224,True,0.00429201201768592,0.053105270490050316,0.05595291033387184,0.05595291033387184,2.156236171722412,0.0,0.0,0.0,9.744720458984375,0.0
138,7.352167844772339,False,1.0605645179748535,2.655392289161682,0.109535813331604,0.2502308189868927,1.6526463031768799,0.0,0.0,0.0,9.578519821166992,0.0
139,7.3735151290893555,True,0.004414455906953663,0.06507143378257751,0.05595291033387184,0.05595291033387184,2.1510860919952393,0.0,0.0,0.0,9.740304946899414,0.0
140,7.487045526504517,False,1.0682903230190277,2.6566144824028015,0.11023849248886108,0.2683444619178772,1.652482271194458,0.0,0.0,0.0,9.57067584991455,0.0
141,7.508457899093628,True,0.004365340573713183,0.054843625985085964,0.05595291033387184,0.05595291033387184,2.1527116298675537,0.0,0.0,0.0,9.733323097229004,0.0
142,7.621453285217285,False,1.0758525878190994,2.826659679412842,0.11104370653629303,0.29073384404182434,1.6525369882583618,0.0,0.0,0.0,9.563859939575195,0.0
143,7.642731428146362,True,0.004391631518956274,0.05362553521990776,0.05595291033387184,0.05595291033387184,2.157069444656372,0.0,0.0,0.0,9.72579574584961,0.0
144,7.757170677185059,False,1.077662631869316,3.0628448724746704,0.1107722818851471,0.30901142954826355,1.6526188850402832,0.0,0.0,0.0,9.5574312210083,0.0
145,7.779009103775024,True,0.004524858086369932,0.07034363690763712,0.05595291033387184,0.05595291033387184,2.1538455486297607,0.0,0.0,0.0,9.718772888183594,0.0
146,7.892955303192139,False,1.0814595967531204,3.3140864968299866,0.1109924167394638,0.32865503430366516,1.6526871919631958,0.0,0.0,0.0,9.551432609558105,0.0
147,7.916372299194336,True,0.004439332114998251,0.05637812428176403,0.05595291033387184,0.05595291033387184,2.1532034873962402,0.0,0.0,0.0,9.710234642028809,0.0
148,8.040124654769897,False,1.0895447432994843,3.522493541240692,0.11167289316654205,0.3449108898639679,1.652823805809021,0.0,0.0,0.0,9.544239044189453,0.0
149,8.061463832855225,True,0.004351595998741686,0.05336376838386059,0.05595291033387184,0.05595291033387184,2.1551432609558105,0.0,0.0,0.0,9.704567909240723,0.0
150,8.175970315933228,False,1.100705862045288,3.8126736879348755,0.11269477754831314,0.3669041097164154,1.6527554988861084,0.0,0.0,0.0,9.536835670471191,0.0
151,8.197462558746338,True,0.004486030957195908,0.057820938527584076,0.05595291033387184,0.05595291033387184,2.154282569885254,0.0,0.0,0.0,9.698822975158691,0.0
152,8.30989122390747,False,1.1077538877725601,3.987158238887787,0.1131492555141449,0.3794853091239929,1.652564287185669,0.0,0.0,0.0,9.530495643615723,0.0
153,8.331168413162231,True,0.004549158911686391,0.05406167358160019,0.05595291033387184,0.05595291033387184,2.154118776321411,0.0,0.0,0.0,9.691834449768066,0.0
154,8.443914651870728,False,1.1153827607631683,4.183821976184845,0.11370503157377243,0.39564552903175354,1.6527281999588013,0.0,0.0,0.0,9.523921966552734,0.0
155,8.465556144714355,True,0.004576888168230653,0.06131493020802736,0.05595291033387184,0.05595291033387184,2.1513867378234863,0.0,0.0,0.0,9.683036804199219,0.0
156,8.578306198120117,False,1.1173082888126373,4.412654340267181,0.11369361728429794,0.4149613082408905,1.6522637605667114,0.0,0.0,0.0,9.516403198242188,0.0
157,8.59989881515503,True,0.004499575006775558,0.05727696232497692,0.05595291033387184,0.05595291033387184,2.15283465385437,0.0,0.0,0.0,9.675408363342285,0.0
158,8.712427616119385,False,1.1238807439804077,4.562528729438782,0.11413075029850006,0.42612186074256897,1.652113437652588,0.0,0.0,0.0,9.509153366088867,0.0
159,8.733837604522705,True,0.004527419805526733,0.05695401690900326,0.05595291033387184,0.05595291033387184,2.1529438495635986,0.0,0.0,0.0,9.669225692749023,0.0
160,8.846771001815796,False,1.1311025172472,4.707511067390442,0.11471029371023178,0.43700915575027466,1.6518949270248413,0.0,0.0,0.0,9.501853942871094,0.0
161,8.868062973022461,False,0.004542156239040196,0.053592538461089134,0.05595291033387184,0.05595291033387184,2.1538591384887695,0.0,0.0,0.014999999664723873,9.661019325256348,0.0
162,8.981547832489014,False,1.143084093928337,4.992974400520325,0.11565032601356506,0.4596990644931793,1.6518949270248413,0.0,0.0,0.0,9.494813919067383,0.0
163,9.002909898757935,False,0.004713623784482479,0.06063905544579029,0.05595291033387184,0.05595291033387184,2.1522061824798584,0.0,0.0,0.009999999776482582,9.652785301208496,0.0
164,9.116257905960083,False,1.1497696489095688,5.128273963928223,0.11611190438270569,0.4698077440261841,1.651840329170227,0.0,0.0,0.0,9.487404823303223,0.0
165,9.137498617172241,False,0.004674810916185379,0.053816819563508034,0.05595291033387184,0.05595291033387184,2.153599739074707,0.0,0.0,0.014999999664723873,9.645994186401367,0.0
166,9.250455856323242,False,1.1590033024549484,5.321065783500671,0.11669671535491943,0.48456093668937683,1.6520452499389648,0.0,0.0,0.0,9.479987144470215,0.0
167,9.271796703338623,False,0.004761895397678018,0.06046697497367859,0.05595291033387184,0.05595291033387184,2.1512362957000732,0.0,0.0,0.014999999664723873,9.63934326171875,0.0
168,9.38553524017334,False,1.1537189036607742,5.392354130744934,0.11603821814060211,0.4909813106060028,1.651963233947754,0.0,0.0,0.0,9.472860336303711,0.0
169,9.406899452209473,False,0.004703523009084165,0.05576539319008589,0.05595291033387184,0.05595291033387184,2.1533265113830566,0.0,0.0,0.014999999664723873,9.633281707763672,0.0
170,9.519731998443604,False,1.166851744055748,5.653467178344727,0.11708535254001617,0.5112943053245544,1.6519222259521484,0.0,0.0,0.0,9.466408729553223,0.0
171,9.541372299194336,False,0.0047444074880331755,0.05403157789260149,0.05595291033387184,0.05595291033387184,2.1543920040130615,0.0,0.0,0.019999999552965164,9.626626968383789,0.0
172,9.654631853103638,False,1.1727967858314514,5.7620298862457275,0.11757098883390427,0.5188894867897034,1.6519222259521484,0.0,0.0,0.0,9.459392547607422,0.0
173,9.67586874961853,False,0.004783759941346943,0.05643220152705908,0.05595291033387184,0.05595291033387184,2.153217077255249,0.0,0.0,0.02499999850988388,9.617409706115723,0.0
174,9.789244651794434,False,1.1770804971456528,5.843861699104309,0.11786002665758133,0.5263753533363342,1.6518949270248413,0.0,0.0,0.0,9.451772689819336,0.0
175,9.810502290725708,False,0.004819503228645772,0.0608518160879612,0.05595291033387184,0.05595291033387184,2.1510589122772217,0.0,0.0,0.014999999664723873,9.610910415649414,0.0
176,9.924382209777832,False,1.18346706032753,5.975700616836548,0.11833446472883224,0.5352272987365723,1.651963233947754,0.0,0.0,0.0,9.444208145141602,0.0
177,9.945899963378906,False,0.0048676959704607725,0.054503222927451134,0.05595291033387184,0.05595291033387184,2.153818130493164,0.0,0.0,0.02499999850988388,9.604008674621582,0.0
178,10.059747695922852,False,1.200169250369072,6.282726526260376,0.11966989189386368,0.5595291256904602,1.652099847793579,0.0,0.0,0.0,9.437568664550781,0.0
179,10.081274271011353,False,0.004985444247722626,0.054290047846734524,0.05595291033387184,0.05595291033387184,2.154583215713501,0.0,0.0,0.02499999850988388,9.597997665405273,0.0
180,10.193998098373413,False,1.2013324350118637,6.303775310516357,0.11969625949859619,0.5609224438667297,1.6519769430160522,0.0,0.0,0.0,9.430889129638672,0.0
181,10.215330839157104,False,0.004997466458007693,0.05763035733252764,0.05595291033387184,0.05595291033387184,2.1542279720306396,0.0,0.0,0.02499999850988388,9.590887069702148,0.0
182,10.32842493057251,False,1.1909110844135284,6.400497555732727,0.11804015189409256,0.5692416429519653,1.6519359350204468,0.0,0.0,0.0,9.423563003540039,0.0
183,10.350439548492432,False,0.0049076281720772386,0.053587895818054676,0.05595291033387184,0.05595291033387184,2.1542279720306396,0.0,0.0,0.029999999329447746,9.58200740814209,0.0
184,10.4633150100708,False,1.1969567090272903,6.515259742736816,0.1184554174542427,0.5774242281913757,1.652072548866272,0.0,0.0,0.0,9.416618347167969,0.0
185,10.485010623931885,False,0.005016273935325444,0.05566196981817484,0.05595291033387184,0.05595291033387184,2.1532719135284424,0.0,0.0,0.02499999850988388,9.577524185180664,0.0
186,10.59752082824707,False,1.1902353167533875,6.596902012825012,0.11765117198228836,0.5841724276542664,1.6521954536437988,0.0,0.0,0.0,9.409841537475586,0.0
187,10.618748664855957,False,0.005022482364438474,0.053676292300224304,0.05595291033387184,0.05595291033387184,2.1555120944976807,0.0,0.0,0.029999999329447746,9.570306777954102,0.0
188,10.731798648834229,False,1.2003636360168457,6.741531491279602,0.11843568831682205,0.594786524772644,1.6520452499389648,0.0,0.0,0.0,9.403290748596191,0.0
189,10.752995252609253,False,0.005069489125162363,0.05883920472115278,0.05595291033387184,0.05595291033387184,2.1527254581451416,0.0,0.0,0.029999999329447746,9.562435150146484,0.0
190,10.865655899047852,False,1.2103866040706635,6.896888613700867,0.11930292099714279,0.6078048944473267,1.651990532875061,0.0,0.0,0.0,9.395750999450684,0.0
191,10.886803388595581,False,0.005127434269525111,0.054944208823144436,0.05595291033387184,0.05595291033387184,2.1541733741760254,0.0,0.0,0.03500000014901161,9.555830001831055,0.0
192,10.99992060661316,False,1.2200652807950974,7.065213322639465,0.1199633926153183,0.6205500364303589,1.6519222259521484,0.0,0.0,0.0,9.389046669006348,0.0
193,11.021247863769531,False,0.005169971846044064,0.054183145985007286,0.05595291033387184,0.05595291033387184,2.155034065246582,0.0,0.0,0.029999999329447746,9.547608375549316,0.0
194,11.1347496509552,False,1.2195222824811935,7.0416176319122314,0.1198054701089859,0.6192796230316162,1.6517173051834106,0.0,0.0,0.0,9.382195472717285,0.0
195,11.156006097793579,False,0.0051835906924679875,0.05508053582161665,0.05595291033387184,0.05595291033387184,2.1550612449645996,0.0,0.0,0.03500000014901161,9.540892601013184,0.0
196,11.269392728805542,False,1.2233712524175644,7.114996910095215,0.12005743384361267,0.6255770325660706,1.6517447233200073,0.0,0.0,0.0,9.375062942504883,0.0
197,11.290778875350952,False,0.005231411778368056,0.05411492194980383,0.05595291033387184,0.05595291033387184,2.15616774559021,0.0,0.0,0.029999999329447746,9.53472900390625,0.0
198,11.40413236618042,False,1.225595474243164,7.176177501678467,0.12021712958812714,0.629319965839386,1.6518266201019287,0.0,0.0,0.0,9.368951797485352,0.0
199,11.425567150115967,False,0.005280512268655002,0.06078171543776989,0.05595291033387184,0.05595291033387184,2.1528072357177734,0.0,0.0,0.029999999329447746,9.530543327331543,0.0
200,11.539045572280884,False,1.227472648024559,7.203461527824402,0.12014828622341156,0.6317924857139587,1.6516764163970947,0.0,0.0,0.0,9.361734390258789,0.0
201,11.560386657714844,False,0.005211199750192463,0.054547921754419804,0.05595291033387184,0.05595291033387184,2.1553890705108643,0.0,0.0,0.03500000014901161,9.521832466125488,0.0
202,11.674361944198608,False,1.2315698713064194,7.290052175521851,0.12043043971061707,0.6391827464103699,1.6518539190292358,0.0,0.0,0.0,9.354982376098633,0.0
203,11.695738554000854,False,0.005252442206256092,0.056967916898429394,0.05595291033387184,0.05595291033387184,2.1528892517089844,0.0,0.0,0.029999999329447746,9.514842987060547,0.0
204,11.808723211288452,False,1.2371087819337845,7.436237931251526,0.12082338333129883,0.6501110792160034,1.652072548866272,0.0,0.0,0.0,9.347858428955078,0.0
205,11.83003282546997,False,0.005250279791653156,0.0543878972530365,0.05595291033387184,0.05595291033387184,2.1540231704711914,0.0,0.0,0.029999999329447746,9.507999420166016,0.0
206,11.94372296333313,False,1.237821951508522,7.407970428466797,0.12080814689397812,0.6477068662643433,1.6521681547164917,0.0,0.0,0.0,9.340690612792969,0.0
207,11.965126037597656,False,0.005264239152893424,0.05386393517255783,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.03500000014901161,9.500082015991211,0.0
208,12.078065633773804,False,1.2393804639577866,7.442530989646912,0.12090227007865906,0.6501110792160034,1.6520861387252808,0.0,0.0,0.0,9.33373737335205,0.0
209,12.099363088607788,False,0.005321415374055505,0.05627124570310116,0.05595291033387184,0.05595291033387184,2.1539275646209717,0.0,0.0,0.03500000014901161,9.49249267578125,0.0
210,12.212288618087769,False,1.2236549705266953,7.350136041641235,0.11941520124673843,0.6428574323654175,1.6522910594940186,0.0,0.0,0.0,9.326601028442383,0.0
211,12.233727216720581,False,0.005278084427118301,0.05562394857406616,0.05595291033387184,0.05595291033387184,2.157656669616699,0.0,0.0,0.03500000014901161,9.485357284545898,0.0
212,12.346386432647705,False,1.236664354801178,7.575121521949768,0.12027333676815033,0.6608617901802063,1.652099847793579,0.0,0.0,0.0,9.319820404052734,0.0
213,12.368170976638794,False,0.0052944227354601026,0.05471223499625921,0.05595291033387184,0.05595291033387184,2.1566596031188965,0.0,0.0,0.03500000014901161,9.479543685913086,0.0
214,12.481293201446533,False,1.2372803688049316,7.593089938163757,0.12015388160943985,0.6620502471923828,1.6522364616394043,0.0,0.0,0.0,9.312837600708008,0.0
215,12.502546072006226,False,0.0053643155843019485,0.05556953605264425,0.05595291033387184,0.05595291033387184,2.154433012008667,0.0,0.0,0.03500000014901161,9.47215461730957,0.0
216,12.61512041091919,False,1.2375614792108536,7.584598660469055,0.12000417709350586,0.6608617901802063,1.6520042419433594,0.0,0.0,0.0,9.305723190307617,0.0
217,12.636414289474487,False,0.005380576476454735,0.05795175675302744,0.05595291033387184,0.05595291033387184,2.1532719135284424,0.0,0.0,0.03500000014901161,9.466050148010254,0.0
218,12.74959135055542,False,1.2414022535085678,7.670003175735474,0.12025497108697891,0.6679242253303528,1.6518539190292358,0.0,0.0,0.0,9.299202919006348,0.0
219,12.77089524269104,False,0.0053489807760342956,0.056715384125709534,0.05595291033387184,0.05595291033387184,2.155635118484497,0.0,0.0,0.03500000014901161,9.458059310913086,0.0
220,12.884393215179443,False,1.248893141746521,7.819311618804932,0.12082467973232269,0.6795492172241211,1.6520588397979736,0.0,0.0,0.0,9.292815208435059,0.0
221,12.90576720237732,False,0.005464027635753155,0.05478448234498501,0.05595291033387184,0.05595291033387184,2.1566050052642822,0.0,0.0,0.03500000014901161,9.451652526855469,0.0
222,13.019194841384888,False,1.2500366568565369,7.817323207855225,0.12087072432041168,0.6795492172241211,1.6518676280975342,0.0,0.0,0.0,9.286441802978516,0.0
223,13.040495157241821,False,0.005404501571319997,0.0549675477668643,0.05595291033387184,0.05595291033387184,2.1587085723876953,0.0,0.0,0.03500000014901161,9.445539474487305,0.0
224,13.153942823410034,False,1.2540246546268463,7.922465205192566,0.12118299305438995,0.6875678300857544,1.6520178318023682,0.0,0.0,0.0,9.279668807983398,0.0
225,13.175209283828735,False,0.005415478372015059,0.055853878147900105,0.05595291033387184,0.05595291033387184,2.159951686859131,0.0,0.0,0.03999999910593033,9.439807891845703,0.0
226,13.288940668106079,False,1.259930431842804,7.977464199066162,0.12167114019393921,0.6921030879020691,1.652222752571106,0.0,0.0,0.0,9.273271560668945,0.0
227,13.310416221618652,False,0.005503763095475733,0.05540822632610798,0.05595291033387184,0.05595291033387184,2.1584763526916504,0.0,0.0,0.03999999910593033,9.433876037597656,0.0
228,13.424295425415039,False,1.2699948251247406,8.117849826812744,0.12239330261945724,0.7021980881690979,1.6524003744125366,0.0,0.0,0.0,9.266890525817871,0.0
229,13.445639371871948,False,0.00558422994799912,0.054215406998991966,0.05595291033387184,0.05595291033387184,2.157315254211426,0.0,0.0,0.03999999910593033,9.42534351348877,0.0
230,13.558887243270874,False,1.265849620103836,8.046628832817078,0.12197208404541016,0.6977311372756958,1.6523457765579224,0.0,0.0,0.0,9.260141372680664,0.0
231,13.580208778381348,False,0.005571469664573669,0.056127808056771755,0.05595291033387184,0.05595291033387184,2.1550066471099854,0.0,0.0,0.044999998062849045,9.418241500854492,0.0
232,13.693145275115967,False,1.2717552483081818,8.179749250411987,0.12242677062749863,0.7077578902244568,1.6521954536437988,0.0,0.0,0.0,9.252857208251953,0.0
233,13.714495182037354,False,0.005669257370755076,0.06064113229513168,0.05595291033387184,0.05595291033387184,2.152752637863159,0.0,0.0,0.03999999910593033,9.412811279296875,0.0
234,13.828274250030518,False,1.271372139453888,8.1682687997818,0.12231680750846863,0.7066513895988464,1.6519495248794556,0.0,0.0,0.0,9.246763229370117,0.0
235,13.849652767181396,False,0.005591883673332632,0.05812458228319883,0.05595291033387184,0.05595291033387184,2.154064178466797,0.0,0.0,0.03500000014901161,9.406438827514648,0.0
236,13.962929487228394,False,1.267746388912201,8.108214735984802,0.12201537936925888,0.7021980881690979,1.6515533924102783,0.0,0.0,0.0,9.239311218261719,0.0
237,13.98425841331482,False,0.0055468641221523285,0.05479952786117792,0.05595291033387184,0.05595291033387184,2.153968572616577,0.0,0.0,0.03999999910593033,9.397603034973145,0.0
238,14.097879648208618,False,1.2791934609413147,8.328588604927063,0.12272299826145172,0.719819962978363,1.6514031887054443,0.0,0.0,0.0,9.232532501220703,0.0
239,14.119853258132935,False,0.005691510159522295,0.05937209818512201,0.05595291033387184,0.05595291033387184,2.15163254737854,0.0,0.0,0.03999999910593033,9.390276908874512,0.0
240,14.23318362236023,False,1.2768226861953735,8.263778686523438,0.12262272834777832,0.7143558263778687,1.6513348817825317,0.0,0.0,0.0,9.225597381591797,0.0
241,14.254753351211548,False,0.00567123235668987,0.057337251491844654,0.05595291033387184,0.05595291033387184,2.1534082889556885,0.0,0.0,0.03999999910593033,9.385048866271973,0.0
242,14.367807388305664,False,1.2707233428955078,8.368579745292664,0.12182414531707764,0.7219919562339783,1.651280164718628,0.0,0.0,0.0,9.219013214111328,0.0
243,14.390156745910645,False,0.00567039183806628,0.05534579511731863,0.05595291033387184,0.05595291033387184,2.153135299682617,0.0,0.0,0.03999999910593033,9.380535125732422,0.0
244,14.503822088241577,False,1.27142533659935,8.32812786102295,0.12183978408575058,0.718727171421051,1.6514577865600586,0.0,0.0,0.0,9.212422370910645,0.0
245,14.525264978408813,False,0.005685596843250096,0.06108909845352173,0.05595291033387184,0.05595291033387184,2.151318311691284,0.0,0.0,0.044999998062849045,9.371063232421875,0.0
246,14.639003992080688,False,1.2681426107883453,8.298802971839905,0.12136249244213104,0.7165414690971375,1.651389479637146,0.0,0.0,0.0,9.20510482788086,0.0
247,14.660459756851196,False,0.005621128366328776,0.05668793339282274,0.05595291033387184,0.05595291033387184,2.1589272022247314,0.0,0.0,0.03999999910593033,9.366928100585938,0.0
248,14.773815870285034,False,1.2756697833538055,8.423970341682434,0.12201341241598129,0.7263086438179016,1.6515398025512695,0.0,0.0,0.0,9.199169158935547,0.0
249,14.795153617858887,False,0.005645492346957326,0.054281847551465034,0.05595291033387184,0.05595291033387184,2.157451868057251,0.0,0.0,0.044999998062849045,9.358799934387207,0.0
250,14.908209323883057,False,1.2788866460323334,8.45543086528778,0.12225471436977386,0.7295325398445129,1.6516354084014893,0.0,0.0,0.0,9.192784309387207,0.0
251,14.92943787574768,False,0.005730909178964794,0.05782407242804766,0.05595291033387184,0.05595291033387184,2.155020236968994,0.0,0.0,0.03999999910593033,9.35067367553711,0.0
252,15.043246269226074,False,1.2821486592292786,8.523486852645874,0.12231385707855225,0.7338218688964844,1.651280164718628,0.0,0.0,0.0,9.185352325439453,0.0
253,15.064568281173706,False,0.005757667240686715,0.05613396875560284,0.05595291033387184,0.05595291033387184,2.154200792312622,0.0,0.0,0.044999998062849045,9.346006393432617,0.0
254,15.177835941314697,False,1.2854403257369995,8.578078150749207,0.1225297674536705,0.7391357421875,1.6511845588684082,0.0,0.0,0.0,9.178905487060547,0.0
255,15.199095010757446,False,0.005757115432061255,0.055340658873319626,0.05595291033387184,0.05595291033387184,2.1573562622070312,0.0,0.0,0.03999999910593033,9.339132308959961,0.0
256,15.312350749969482,False,1.296742558479309,8.762583136558533,0.12338217347860336,0.7527688145637512,1.651648998260498,0.0,0.0,0.0,9.172708511352539,0.0
257,15.333698511123657,False,0.005901922704651952,0.059852711856365204,0.05595291033387184,0.05595291033387184,2.1533265113830566,0.0,0.0,0.03999999910593033,9.334155082702637,0.0
258,15.447753429412842,False,1.2935413420200348,8.676038384437561,0.12299387902021408,0.7465123534202576,1.6515398025512695,0.0,0.0,0.0,9.165635108947754,0.0
259,15.469106674194336,False,0.005863525439053774,0.06325951311737299,0.05595291033387184,0.05595291033387184,2.150348424911499,0.0,0.0,0.044999998062849045,9.325489044189453,0.0
260,15.582408666610718,False,1.2915529310703278,8.624429702758789,0.12285365164279938,0.7423049807548523,1.6514031887054443,0.0,0.0,0.0,9.158620834350586,0.0
261,15.603812456130981,False,0.005832118913531303,0.05504611413925886,0.05595291033387184,0.05595291033387184,2.1538045406341553,0.0,0.0,0.03999999910593033,9.319905281066895,0.0
262,15.71742057800293,False,1.2939448654651642,8.720201253890991,0.12280973792076111,0.7496405839920044,1.6510889530181885,0.0,0.0,0.0,9.152632713317871,0.0
263,15.739097595214844,False,0.005846255226060748,0.05604053847491741,0.05595291033387184,0.05595291033387184,2.153135299682617,0.0,0.0,0.03999999910593033,9.312470436096191,0.0
264,15.85190200805664,False,1.2944014370441437,8.691437244415283,0.12291356176137924,0.7475505471229553,1.6511982679367065,0.0,0.0,0.0,9.14657211303711,0.0
265,15.873602390289307,False,0.005859087104909122,0.0557587668299675,0.05595291033387184,0.05595291033387184,2.1552252769470215,0.0,0.0,0.04999999701976776,9.304800033569336,0.0
266,15.987373352050781,False,1.3025063276290894,8.78441870212555,0.12343312799930573,0.7569215893745422,1.6515123844146729,0.0,0.0,0.0,9.139833450317383,0.0
267,16.00894784927368,False,0.00595339632127434,0.060289506800472736,0.05595291033387184,0.05595291033387184,2.1519877910614014,0.0,0.0,0.044999998062849045,9.300402641296387,0.0
268,16.12197971343994,False,1.2913651764392853,8.639155626296997,0.12245319783687592,0.7454605102539062,1.6513758897781372,0.0,0.0,0.0,9.133354187011719,0.0
269,16.143230199813843,False,0.0058051879750564694,0.05797014571726322,0.05595291033387184,0.05595291033387184,2.153217077255249,0.0,0.0,0.044999998062849045,9.292314529418945,0.0
270,16.256064891815186,False,1.3131988048553467,8.681313395500183,0.12489308416843414,0.7486023902893066,1.6510889530181885,0.0,0.0,0.0,9.126739501953125,0.0
271,16.280486583709717,False,0.005887747975066304,0.05449794698506594,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.044999998062849045,9.286477088928223,0.0
272,16.40492081642151,False,1.3211804628372192,8.823802471160889,0.12538813054561615,0.7589842677116394,1.6514167785644531,0.0,0.0,0.0,9.120199203491211,0.0
273,16.42647957801819,False,0.00600282393861562,0.05668856669217348,0.05595291033387184,0.05595291033387184,2.154364585876465,0.0,0.0,0.044999998062849045,9.27919864654541,0.0
274,16.540534019470215,False,1.3276760280132294,8.92556369304657,0.12584801018238068,0.7671941518783569,1.6513348817825317,0.0,0.0,0.0,9.113297462463379,0.0
275,16.56203603744507,False,0.005986981559544802,0.055060056038200855,0.05595291033387184,0.05595291033387184,2.1570284366607666,0.0,0.0,0.04999999701976776,9.274805068969727,0.0
276,16.675276279449463,False,1.2961935997009277,8.714165687561035,0.12252334505319595,0.7506924271583557,1.6513758897781372,0.0,0.0,0.0,9.106802940368652,0.0
277,16.69659447669983,False,0.005916432128287852,0.06137186661362648,0.05595291033387184,0.05595291033387184,2.153517723083496,0.0,0.0,0.044999998062849045,9.265701293945312,0.0
278,16.81000828742981,False,1.2930695712566376,8.68909239768982,0.12208642065525055,0.7486023902893066,1.6512938737869263,0.0,0.0,0.0,9.099722862243652,0.0
279,16.83128809928894,False,0.005848684231750667,0.056852144189178944,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.044999998062849045,9.258527755737305,0.0
280,16.945300102233887,False,1.307944804430008,8.624293804168701,0.12397947907447815,0.7433568239212036,1.651129961013794,0.0,0.0,0.0,9.092939376831055,0.0
281,16.96666121482849,False,0.0058568461099639535,0.056456211023032665,0.05595291033387184,0.05595291033387184,2.153968572616577,0.0,0.0,0.03999999910593033,9.251016616821289,0.0
282,17.08061122894287,False,1.312514990568161,8.730301856994629,0.12425028532743454,0.7517306208610535,1.651280164718628,0.0,0.0,0.0,9.086692810058594,0.0
283,17.10207986831665,False,0.005926152225583792,0.05527629982680082,0.05595291033387184,0.05595291033387184,2.154050350189209,0.0,0.0,0.044999998062849045,9.246369361877441,0.0
284,17.215412378311157,False,1.3103821873664856,8.68812084197998,0.12400741130113602,0.7486023902893066,1.6513211727142334,0.0,0.0,0.0,9.080421447753906,0.0
285,17.236864805221558,False,0.0058705557603389025,0.054715839214622974,0.05595291033387184,0.05595291033387184,2.1547744274139404,0.0,0.0,0.044999998062849045,9.24030590057373,0.0
286,17.34976363182068,False,1.3017681241035461,8.549625277519226,0.12330397218465805,0.7370047569274902,1.6513211727142334,0.0,0.0,0.0,9.074361801147461,0.0
287,17.37096118927002,False,0.005856868228875101,0.06199863739311695,0.05595291033387184,0.05595291033387184,2.1504440307617188,0.0,0.0,0.044999998062849045,9.233362197875977,0.0
288,17.48741626739502,False,1.3029345870018005,8.605214953422546,0.12327985465526581,0.7423049807548523,1.6513758897781372,0.0,0.0,0.0,9.067229270935059,0.0
289,17.509122133255005,False,0.0058290071319788694,0.05449566524475813,0.05595291033387184,0.05595291033387184,2.156304359436035,0.0,0.0,0.03999999910593033,9.226526260375977,0.0
290,17.622130632400513,False,1.2983331084251404,8.55556845664978,0.12294524908065796,0.7380702495574951,1.6512255668640137,0.0,0.0,0.0,9.061362266540527,0.0
291,17.64355993270874,False,0.0058032997185364366,0.054460871033370495,0.05595291033387184,0.05595291033387184,2.1546106338500977,0.0,0.0,0.044999998062849045,9.219940185546875,0.0
292,17.75697922706604,False,1.297294944524765,8.543691635131836,0.12277189642190933,0.7370047569274902,1.6511162519454956,0.0,0.0,0.0,9.05482006072998,0.0
293,17.778327703475952,False,0.005813440657220781,0.058634341694414616,0.05595291033387184,0.05595291033387184,2.1540777683258057,0.0,0.0,0.044999998062849045,9.212081909179688,0.0
294,17.89158320426941,False,1.2883144617080688,8.607057929039001,0.12182024866342545,0.7412394285202026,1.650897741317749,0.0,0.0,0.0,9.047343254089355,0.0
295,17.91295337677002,False,0.005801796796731651,0.05747134331613779,0.05595291033387184,0.05595291033387184,2.1537909507751465,0.0,0.0,0.044999998062849045,9.206214904785156,0.0
296,18.02632975578308,False,1.292724609375,8.666972517967224,0.12211094796657562,0.7465123534202576,1.6508294343948364,0.0,0.0,0.0,9.040939331054688,0.0
297,18.04792308807373,False,0.005865804268978536,0.057321395725011826,0.05595291033387184,0.05595291033387184,2.152698040008545,0.0,0.0,0.044999998062849045,9.198970794677734,0.0
298,18.161444187164307,False,1.2993139028549194,8.789334297180176,0.12263666838407516,0.7558833956718445,1.6509113311767578,0.0,0.0,0.0,9.03445816040039,0.0
299,18.182766437530518,False,0.005865906132385135,0.05459405016154051,0.05595291033387184,0.05595291033387184,2.1561267375946045,0.0,0.0,0.044999998062849045,9.194934844970703,0.0
300,18.296213150024414,False,1.297733634710312,8.730421662330627,0.12245648354291916,0.7517306208610535,1.6507338285446167,0.0,0.0,0.0,9.028619766235352,0.0
301,18.31758427619934,False,0.005876181530766189,0.056284619495272636,0.05595291033387184,0.05595291033387184,2.1581759452819824,0.0,0.0,0.044999998062849045,9.190068244934082,0.0
302,18.430853843688965,False,1.3005521893501282,8.771141767501831,0.1226920560002327,0.7548452019691467,1.6509387493133545,0.0,0.0,0.0,9.022648811340332,0.0
303,18.452258586883545,False,0.005841547390446067,0.05466239992529154,0.05595291033387184,0.05595291033387184,2.1571922302246094,0.0,0.0,0.044999998062849045,9.18117618560791,0.0
304,18.566495180130005,False,1.2959100306034088,8.694185614585876,0.12209324538707733,0.7486023902893066,1.651007056236267,0.0,0.0,0.0,9.016493797302246,0.0
305,18.58770751953125,False,0.005857818177901208,0.0643097935244441,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.044999998062849045,9.176833152770996,0.0
306,18.70125436782837,False,1.2940604984760284,8.68781864643097,0.12190821021795273,0.7475505471229553,1.6513075828552246,0.0,0.0,0.0,9.010359764099121,0.0
307,18.722604990005493,False,0.005823778919875622,0.05452942568808794,0.05595291033387184,0.05595291033387184,2.15616774559021,0.0,0.0,0.044999998062849045,9.169248580932617,0.0
308,18.83660054206848,False,1.2979666888713837,8.790057897567749,0.12224999070167542,0.7558833956718445,1.6514577865600586,0.0,0.0,0.0,9.004426002502441,0.0
309,18.858006477355957,False,0.005942083080299199,0.06073561031371355,0.05595291033387184,0.05595291033387184,2.1540231704711914,0.0,0.0,0.044999998062849045,9.164406776428223,0.0
310,18.970990896224976,False,1.2979364395141602,8.702340722084045,0.12219945341348648,0.7486023902893066,1.6514031887054443,0.0,0.0,0.0,8.998533248901367,0.0
311,18.992449522018433,False,0.005917163798585534,0.0577826052904129,0.05595291033387184,0.05595291033387184,2.1553754806518555,0.0,0.0,0.044999998062849045,9.159881591796875,0.0
312,19.10587501525879,False,1.3039323687553406,8.832080364227295,0.12262286245822906,0.7600088119506836,1.651389479637146,0.0,0.0,0.0,8.992513656616211,0.0
313,19.1273090839386,False,0.005953072686679661,0.05533886142075062,0.05595291033387184,0.05595291033387184,2.1547470092773438,0.0,0.0,0.044999998062849045,9.150001525878906,0.0
314,19.241013765335083,False,1.3037411868572235,8.81261944770813,0.12241467088460922,0.7579460740089417,1.6512665748596191,0.0,0.0,0.0,8.985591888427734,0.0
315,19.262773990631104,False,0.005968872574158013,0.06235480308532715,0.05595291033387184,0.05595291033387184,2.15496563911438,0.0,0.0,0.044999998062849045,9.144928932189941,0.0
316,19.375888109207153,False,1.2994740903377533,8.73865008354187,0.12198054790496826,0.7517306208610535,1.651007056236267,0.0,0.0,0.0,8.979496955871582,0.0
317,19.39713954925537,False,0.005914721405133605,0.056949835270643234,0.05595291033387184,0.05595291033387184,2.1530396938323975,0.0,0.0,0.044999998062849045,9.137707710266113,0.0
318,19.51118564605713,False,1.2955597043037415,8.670174479484558,0.12157183140516281,0.7465123534202576,1.6511435508728027,0.0,0.0,0.0,8.973093032836914,0.0
319,19.532431840896606,False,0.005927958409301937,0.06027352996170521,0.05595291033387184,0.05595291033387184,2.1522061824798584,0.0,0.0,0.044999998062849045,9.130348205566406,0.0
320,19.646525621414185,False,1.295340359210968,8.707643747329712,0.12145359814167023,0.7496405839920044,1.6511162519454956,0.0,0.0,0.0,8.966696739196777,0.0
321,19.667895078659058,False,0.005806700210087001,0.05568832624703646,0.05595291033387184,0.05595291033387184,2.157287836074829,0.0,0.0,0.044999998062849045,9.126837730407715,0.0
322,19.78229546546936,False,1.3040278851985931,8.887197971343994,0.12219276279211044,0.7641205787658691,1.6510616540908813,0.0,0.0,0.0,8.961010932922363,0.0
323,19.80379605293274,False,0.005983376759104431,0.05804615095257759,0.05595291033387184,0.05595291033387184,2.155949354171753,0.0,0.0,0.04999999701976776,9.120890617370605,0.0
324,19.917880535125732,False,1.3042470812797546,8.826230764389038,0.12215806543827057,0.7589842677116394,1.6513348817825317,0.0,0.0,0.0,8.954418182373047,0.0
325,19.93919277191162,False,0.005927284364588559,0.05491668824106455,0.05595291033387184,0.05595291033387184,2.15736985206604,0.0,0.0,0.04999999701976776,9.11322021484375,0.0
326,20.053381204605103,False,1.2912838160991669,8.624197840690613,0.12110074609518051,0.7423049807548523,1.6514577865600586,0.0,0.0,0.0,8.948467254638672,0.0
327,20.07472825050354,False,0.005767712136730552,0.05444710608571768,0.05595291033387184,0.05595291033387184,2.1588590145111084,0.0,0.0,0.044999998062849045,9.105764389038086,0.0
328,20.188923597335815,False,1.289214938879013,8.646431565284729,0.12088853865861893,0.7444086670875549,1.6514441967010498,0.0,0.0,0.0,8.941606521606445,0.0
329,20.21019721031189,False,0.0058120948961004615,0.05625282879918814,0.05595291033387184,0.05595291033387184,2.154733419418335,0.0,0.0,0.044999998062849045,9.100043296813965,0.0
330,20.32478666305542,False,1.2852247059345245,8.630486130714417,0.12024656683206558,0.7433568239212036,1.6513758897781372,0.0,0.0,0.0,8.935517311096191,0.0
331,20.346007108688354,False,0.005736852181144059,0.05602219142019749,0.05595291033387184,0.05595291033387184,2.15783429145813,0.0,0.0,0.044999998062849045,9.09488582611084,0.0
332,20.460723161697388,False,1.2865060567855835,8.664740920066833,0.12022799253463745,0.7465123534202576,1.651621699333191,0.0,0.0,0.0,8.930008888244629,0.0
333,20.48215103149414,False,0.005867525469511747,0.06081528961658478,0.05595291033387184,0.05595291033387184,2.1530532836914062,0.0,0.0,0.044999998062849045,9.088778495788574,0.0
334,20.59524130821228,False,1.2969407439231873,8.850788474082947,0.12120962888002396,0.7610470056533813,1.6514850854873657,0.0,0.0,0.0,8.923311233520508,0.0
335,20.616795301437378,False,0.005941790877841413,0.05548914894461632,0.05595291033387184,0.05595291033387184,2.1534082889556885,0.0,0.0,0.04999999701976776,9.081863403320312,0.0
336,20.731162786483765,False,1.298869550228119,8.835908770561218,0.12121597677469254,0.7600088119506836,1.6513484716415405,0.0,0.0,0.0,8.916733741760254,0.0
337,20.752533435821533,False,0.005867544678039849,0.056205219589173794,0.05595291033387184,0.05595291033387184,2.1560311317443848,0.0,0.0,0.04999999701976776,9.076715469360352,0.0
338,20.8655788898468,False,1.2884202599525452,8.662240505218506,0.12028782814741135,0.7465123534202576,1.6513348817825317,0.0,0.0,0.0,8.910848617553711,0.0
339,20.887182235717773,False,0.005842674872837961,0.05468015093356371,0.05595291033387184,0.05595291033387184,2.1603615283966064,0.0,0.0,0.044999998062849045,9.070379257202148,0.0
340,20.999499082565308,False,1.2884554266929626,8.668718934059143,0.1203981339931488,0.7465123534202576,1.651471495628357,0.0,0.0,0.0,8.905374526977539,0.0
341,21.021207332611084,False,0.00587192305829376,0.05827856715768576,0.05595291033387184,0.05595291033387184,2.15690541267395,0.0,0.0,0.044999998062849045,9.065296173095703,0.0
342,21.133880615234375,False,1.2883815169334412,8.709524869918823,0.1201799064874649,0.7496405839920044,1.6514441967010498,0.0,0.0,0.0,8.899236679077148,0.0
343,21.155370950698853,False,0.005841398378834128,0.057611712254583836,0.05595291033387184,0.05595291033387184,2.15496563911438,0.0,0.0,0.044999998062849045,9.057064056396484,0.0
344,21.26794672012329,False,1.28647118806839,8.639758229255676,0.12005641311407089,0.7444086670875549,1.6513075828552246,0.0,0.0,0.0,8.892549514770508,0.0
345,21.289788722991943,False,0.005808020941913128,0.05490623880177736,0.05595291033387184,0.05595291033387184,2.1560721397399902,0.0,0.0,0.03999999910593033,9.051560401916504,0.0
346,21.402270078659058,False,1.2864530086517334,8.64755630493164,0.12006890773773193,0.7444086670875549,1.6512528657913208,0.0,0.0,0.0,8.886669158935547,0.0
347,21.423653602600098,False,0.005823619430884719,0.059847752563655376,0.05595291033387184,0.05595291033387184,2.152616024017334,0.0,0.0,0.044999998062849045,9.044219970703125,0.0
348,21.536299228668213,False,1.2789145112037659,8.59850823879242,0.11919001489877701,0.7401875853538513,1.6512938737869263,0.0,0.0,0.0,8.880199432373047,0.0
349,21.55768895149231,False,0.005775671452283859,0.05779576953500509,0.05595291033387184,0.05595291033387184,2.151714563369751,0.0,0.0,0.04999999701976776,9.03816032409668,0.0
350,21.670095205307007,False,1.2815383076667786,8.622124791145325,0.11944292485713959,0.7423049807548523,1.651157259941101,0.0,0.0,0.0,8.874297142028809,0.0
351,21.691320180892944,False,0.005739823100157082,0.05458500236272812,0.05595291033387184,0.05595291033387184,2.158134937286377,0.0,0.0,0.044999998062849045,9.034645080566406,0.0
352,21.80380415916443,False,1.2742173671722412,8.47704827785492,0.11884427070617676,0.7306116819381714,1.651280164718628,0.0,0.0,0.0,8.869386672973633,0.0
353,21.825115442276,False,0.005730460397899151,0.056681265123188496,0.05595291033387184,0.05595291033387184,2.157984733581543,0.0,0.0,0.044999998062849045,9.028511047363281,0.0
354,21.938227653503418,False,1.2819011509418488,8.594231009483337,0.11942066997289658,0.7401875853538513,1.6514441967010498,0.0,0.0,0.0,8.86335563659668,0.0
355,21.959462642669678,False,0.005798118654638529,0.05940011702477932,0.05595291033387184,0.05595291033387184,2.1644186973571777,0.0,0.0,0.044999998062849045,9.02373218536377,0.0
356,22.072044134140015,False,1.277661919593811,8.495850563049316,0.11909110844135284,0.7327427268028259,1.6515944004058838,0.0,0.0,0.0,8.856975555419922,0.0
357,22.093323707580566,False,0.005690171383321285,0.05475915502756834,0.05595291033387184,0.05595291033387184,2.159268617630005,0.0,0.0,0.04999999701976776,9.018936157226562,0.0
358,22.20596718788147,False,1.2741531431674957,8.508371114730835,0.11858157813549042,0.7338218688964844,1.6515806913375854,0.0,0.0,0.0,8.851663589477539,0.0
359,22.227384090423584,False,0.005695477593690157,0.05603996571153402,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.04999999701976776,9.011540412902832,0.0
360,22.340179681777954,False,1.2769977748394012,8.537627458572388,0.11878088861703873,0.7359529137611389,1.651621699333191,0.0,0.0,0.0,8.845873832702637,0.0
361,22.36172866821289,False,0.0058476184494793415,0.05748586729168892,0.05595291033387184,0.05595291033387184,2.1537089347839355,0.0,0.0,0.044999998062849045,9.007359504699707,0.0
362,22.47441840171814,False,1.2703974545001984,8.484164476394653,0.11819341033697128,0.7316771745681763,1.6515533924102783,0.0,0.0,0.0,8.840147972106934,0.0
363,22.495790481567383,False,0.0057034328347072005,0.05521250423043966,0.05595291033387184,0.05595291033387184,2.1537089347839355,0.0,0.0,0.04999999701976776,8.999456405639648,0.0
364,22.608362436294556,False,1.2680447101593018,8.442528247833252,0.11791091412305832,0.7284669876098633,1.6516354084014893,0.0,0.0,0.0,8.83436393737793,0.0
365,22.62971806526184,False,0.00571653014048934,0.05853395443409681,0.05595291033387184,0.05595291033387184,2.1517691612243652,0.0,0.0,0.044999998062849045,8.994354248046875,0.0
366,22.74292302131653,False,1.2680767476558685,8.493360877037048,0.11783598363399506,0.7316771745681763,1.651471495628357,0.0,0.0,0.0,8.828380584716797,0.0
367,22.76459503173828,False,0.005671386606991291,0.05541456863284111,0.05595291033387184,0.05595291033387184,2.1523702144622803,0.0,0.0,0.044999998062849045,8.987242698669434,0.0
368,22.87711811065674,False,1.2703824043273926,8.505201935768127,0.1180238202214241,0.7359529137611389,1.651498794555664,0.0,0.0,0.0,8.823047637939453,0.0
369,22.898682117462158,False,0.005687601515091956,0.05726036615669727,0.05595291033387184,0.05595291033387184,2.1580393314361572,0.0,0.0,0.044999998062849045,8.98316764831543,0.0
370,23.010356664657593,False,1.2621545791625977,8.378815650939941,0.11725815385580063,0.7241503000259399,1.6511982679367065,0.0,0.0,0.0,8.817399978637695,0.0
371,23.03153920173645,False,0.005655374843627214,0.05677893292158842,0.05595291033387184,0.05595291033387184,2.1545286178588867,0.0,0.0,0.04999999701976776,8.976663589477539,0.0
372,23.143670320510864,False,1.2698186933994293,8.50617527961731,0.11786263436079025,0.7348873615264893,1.6510889530181885,0.0,0.0,0.0,8.811614990234375,0.0
373,23.165046215057373,False,0.005725507508032024,0.05460980348289013,0.05595291033387184,0.05595291033387184,2.156304359436035,0.0,0.0,0.04999999701976776,8.971710205078125,0.0
374,23.27744174003601,False,1.2737369537353516,8.543950319290161,0.11809615045785904,0.7391357421875,1.6509660482406616,0.0,0.0,0.0,8.806108474731445,0.0
375,23.298943042755127,False,0.005715900333598256,0.05582642741501331,0.05595291033387184,0.05595291033387184,2.156386375427246,0.0,0.0,0.04999999701976776,8.963579177856445,0.0
376,23.41152286529541,False,1.2740038335323334,8.5458242893219,0.11795613169670105,0.7391357421875,1.6511845588684082,0.0,0.0,0.0,8.799955368041992,0.0
377,23.43305540084839,False,0.005820640362799168,0.05734921898692846,0.05595291033387184,0.05595291033387184,2.1539547443389893,0.0,0.0,0.04999999701976776,8.957770347595215,0.0
378,23.545754432678223,False,1.2741121649742126,8.557738065719604,0.11789999902248383,0.7412394285202026,1.6510616540908813,0.0,0.0,0.0,8.79464054107666,0.0
379,23.567054271697998,False,0.005693795974366367,0.05472933407872915,0.05595291033387184,0.05595291033387184,2.159487247467041,0.0,0.0,0.04999999701976776,8.95494556427002,0.0
380,23.679659843444824,False,1.2588728964328766,8.507131338119507,0.11643403023481369,0.7359529137611389,1.6513211727142334,0.0,0.0,0.0,8.789341926574707,0.0
381,23.700897693634033,False,0.005745941307395697,0.05948994308710098,0.05595291033387184,0.05595291033387184,2.1552388668060303,0.0,0.0,0.04999999701976776,8.948667526245117,0.0
382,23.81359839439392,False,1.2571679055690765,8.470726013183594,0.11628499627113342,0.7327427268028259,1.6515123844146729,0.0,0.0,0.0,8.783824920654297,0.0
383,23.834823608398438,False,0.005667268997058272,0.056306421756744385,0.05595291033387184,0.05595291033387184,2.1538729667663574,0.0,0.0,0.044999998062849045,8.944258689880371,0.0
384,23.947331428527832,False,1.248868927359581,8.341670036315918,0.1155426874756813,0.7230711579322815,1.6513075828552246,0.0,0.0,0.0,8.778223037719727,0.0
385,23.968576908111572,False,0.005524960579350591,0.05514734424650669,0.05595291033387184,0.05595291033387184,2.154350996017456,0.0,0.0,0.04999999701976776,8.938161849975586,0.0
386,24.081451177597046,False,1.2448138743638992,8.29816997051239,0.11512065678834915,0.718727171421051,1.6512528657913208,0.0,0.0,0.0,8.772089958190918,0.0
387,24.102824449539185,False,0.005512161296792328,0.05582515150308609,0.05595291033387184,0.05595291033387184,2.153900146484375,0.0,0.0,0.044999998062849045,8.931879997253418,0.0
388,24.215482234954834,False,1.2471921741962433,8.344851732254028,0.1152508407831192,0.7230711579322815,1.6513075828552246,0.0,0.0,0.0,8.766075134277344,0.0
389,24.236721992492676,False,0.005558605189435184,0.05518263205885887,0.05595291033387184,0.05595291033387184,2.1555256843566895,0.0,0.0,0.03999999910593033,8.927513122558594,0.0
390,24.356788873672485,False,1.2360505759716034,8.155784606933594,0.11414749175310135,0.7077578902244568,1.6510206460952759,0.0,0.0,0.0,8.760251998901367,0.0
391,24.3782057762146,False,0.005506320740096271,0.05460293497890234,0.05595291033387184,0.05595291033387184,2.1567142009735107,0.0,0.0,0.03999999910593033,8.91824722290039,0.0
392,24.49053192138672,False,1.2488305568695068,8.439319133758545,0.11527010053396225,0.7306116819381714,1.650897741317749,0.0,0.0,0.0,8.75465202331543,0.0
393,24.5122332572937,False,0.005676355212926865,0.0627754908055067,0.05595291033387184,0.05595291033387184,2.1512773036956787,0.0,0.0,0.044999998062849045,8.912700653076172,0.0
394,24.62554168701172,False,1.2525452673435211,8.428274393081665,0.11543824523687363,0.7295325398445129,1.6505016088485718,0.0,0.0,0.0,8.748706817626953,0.0
395,24.647299766540527,False,0.005616708076559007,0.05677235312759876,0.05595291033387184,0.05595291033387184,2.1524384021759033,0.0,0.0,0.044999998062849045,8.907598495483398,0.0
396,24.75975513458252,False,1.2545444071292877,8.474141359329224,0.11553339660167694,0.7338218688964844,1.6502829790115356,0.0,0.0,0.0,8.743307113647461,0.0
397,24.78100824356079,False,0.005651080282405019,0.05471527576446533,0.05595291033387184,0.05595291033387184,2.15773868560791,0.0,0.0,0.044999998062849045,8.904823303222656,0.0
398,24.89349365234375,False,1.2491551041603088,8.398281335830688,0.11505760997533798,0.7273878455162048,1.6505424976348877,0.0,0.0,0.0,8.73845100402832,0.0
399,24.914907932281494,False,0.005556928808800876,0.056398529559373856,0.05595291033387184,0.05595291033387184,2.1593642234802246,0.0,0.0,0.044999998062849045,8.89861011505127,0.0
400,25.027477979660034,False,1.2442602962255478,8.331578969955444,0.11458469182252884,0.7219919562339783,1.6508021354675293,0.0,0.0,0.0,8.732982635498047,0.0
401,25.0488121509552,False,0.005501033738255501,0.054776547476649284,0.05595291033387184,0.05595291033387184,2.156454563140869,0.0,0.0,0.044999998062849045,8.892630577087402,0.0
402,25.16121554374695,False,1.2445027381181717,8.337636590003967,0.11454117298126221,0.7219919562339783,1.6511982679367065,0.0,0.0,0.0,8.727561950683594,0.0
403,25.182588815689087,False,0.005569315399043262,0.054557472467422485,0.05595291033387184,0.05595291033387184,2.1562907695770264,0.0,0.0,0.044999998062849045,8.888630867004395,0.0
404,25.29546308517456,False,1.2486884742975235,8.443745970726013,0.11478037387132645,0.7316771745681763,1.6515944004058838,0.0,0.0,0.0,8.721997261047363,0.0
405,25.316873788833618,False,0.005651129176840186,0.05542299244552851,0.05595291033387184,0.05595291033387184,2.1574108600616455,0.0,0.0,0.044999998062849045,8.880804061889648,0.0
406,25.430870056152344,False,1.2483946233987808,8.390735983848572,0.11474348604679108,0.7273878455162048,1.6514304876327515,0.0,0.0,0.0,8.716178894042969,0.0
407,25.452062606811523,False,0.005528142210096121,0.05480828694999218,0.05595291033387184,0.05595291033387184,2.157315254211426,0.0,0.0,0.044999998062849045,8.876108169555664,0.0
408,25.564796686172485,False,1.249130517244339,8.45109224319458,0.11472457647323608,0.7316771745681763,1.6513758897781372,0.0,0.0,0.0,8.710869789123535,0.0
409,25.586077451705933,False,0.005591000663116574,0.05538487806916237,0.05595291033387184,0.05595291033387184,2.156468391418457,0.0,0.0,0.044999998062849045,8.871206283569336,0.0
410,25.699156999588013,False,1.249324455857277,8.452059030532837,0.11469423770904541,0.7316771745681763,1.6512255668640137,0.0,0.0,0.0,8.705240249633789,0.0
411,25.720517873764038,False,0.005613962421193719,0.05491865333169699,0.05595291033387184,0.05595291033387184,2.15857195854187,0.0,0.0,0.044999998062849045,8.863462448120117,0.0
412,25.833038330078125,False,1.2494918704032898,8.435373902320862,0.11460675299167633,0.7306116819381714,1.6511845588684082,0.0,0.0,0.0,8.699806213378906,0.0
413,25.85443902015686,False,0.005573844537138939,0.055773225612938404,0.05595291033387184,0.05595291033387184,2.158722400665283,0.0,0.0,0.044999998062849045,8.858590126037598,0.0
414,25.967838048934937,False,1.2393362820148468,8.2835453748703,0.11365455389022827,0.718727171421051,1.6515806913375854,0.0,0.0,0.0,8.6942777633667,0.0
415,25.98921227455139,False,0.005540918209590018,0.05516373552381992,0.05595291033387184,0.05595291033387184,2.1585583686828613,0.0,0.0,0.044999998062849045,8.853495597839355,0.0
416,26.10152530670166,False,1.24658964574337,8.447803258895874,0.1142045184969902,0.7316771745681763,1.6517856121063232,0.0,0.0,0.0,8.689441680908203,0.0
417,26.122833728790283,False,0.005640024319291115,0.05524801090359688,0.05595291033387184,0.05595291033387184,2.155580520629883,0.0,0.0,0.044999998062849045,8.848747253417969,0.0
418,26.236316204071045,False,1.247360184788704,8.440357446670532,0.1142377182841301,0.7306116819381714,1.6516764163970947,0.0,0.0,0.0,8.68399429321289,0.0
419,26.25796389579773,False,0.0055926310596987605,0.05622889380902052,0.05595291033387184,0.05595291033387184,2.15570330619812,0.0,0.0,0.044999998062849045,8.843208312988281,0.0
420,26.370232105255127,False,1.2517662346363068,8.477835059165955,0.11459369212388992,0.7338218688964844,1.6517173051834106,0.0,0.0,0.0,8.678641319274902,0.0
421,26.391624450683594,False,0.005655744462274015,0.05788590759038925,0.05595291033387184,0.05595291033387184,2.160771369934082,0.0,0.0,0.044999998062849045,8.837949752807617,0.0
422,26.504222869873047,False,1.249961480498314,8.495225310325623,0.11446823924779892,0.7348873615264893,1.6517173051834106,0.0,0.0,0.0,8.673880577087402,0.0
423,26.525476932525635,False,0.00563823850825429,0.05506312008947134,0.05595291033387184,0.05595291033387184,2.1581621170043945,0.0,0.0,0.044999998062849045,8.832798957824707,0.0
424,26.63811707496643,False,1.2559160590171814,8.556458950042725,0.11499791592359543,0.7401875853538513,1.6516354084014893,0.0,0.0,0.0,8.668562889099121,0.0
425,26.65953493118286,False,0.005722650093957782,0.056260405108332634,0.05595291033387184,0.05595291033387184,2.1576430797576904,0.0,0.0,0.044999998062849045,8.828126907348633,0.0
426,26.77254295349121,False,1.2576426565647125,8.601584434509277,0.1150534376502037,0.7444086670875549,1.6513348817825317,0.0,0.0,0.0,8.662857055664062,0.0
427,26.79394268989563,False,0.005686013028025627,0.05539545789361,0.05595291033387184,0.05595291033387184,2.157752513885498,0.0,0.0,0.054999999701976776,8.820802688598633,0.0
428,26.907957553863525,False,1.2596385180950165,8.608108162879944,0.11523540318012238,0.7444086670875549,1.651280164718628,0.0,0.0,0.0,8.65755558013916,0.0
429,26.929469108581543,False,0.005726771196350455,0.058398256078362465,0.05595291033387184,0.05595291033387184,2.153367519378662,0.0,0.0,0.044999998062849045,8.815901756286621,0.0
430,27.04220175743103,False,1.2557955086231232,8.531418442726135,0.11484634131193161,0.7380702495574951,1.6509523391723633,0.0,0.0,0.0,8.652080535888672,0.0
431,27.063558101654053,False,0.005619587609544396,0.05526029970496893,0.05595291033387184,0.05595291033387184,2.1587769985198975,0.0,0.0,0.044999998062849045,8.810741424560547,0.0
432,27.17664337158203,False,1.2518216669559479,8.456682562828064,0.11438926309347153,0.7316771745681763,1.6510206460952759,0.0,0.0,0.0,8.647085189819336,0.0
433,27.19798183441162,False,0.005647899815812707,0.05923386197537184,0.05595291033387184,0.05595291033387184,2.156768798828125,0.0,0.0,0.044999998062849045,8.806918144226074,0.0
434,27.3111732006073,False,1.2563087046146393,8.577519059181213,0.11475250124931335,0.7423049807548523,1.6511982679367065,0.0,0.0,0.0,8.642053604125977,0.0
435,27.332502603530884,False,0.005705627845600247,0.05605987273156643,0.05595291033387184,0.05595291033387184,2.1566596031188965,0.0,0.0,0.044999998062849045,8.799392700195312,0.0
436,27.445120096206665,False,1.2499868124723434,8.477672934532166,0.11430457979440689,0.7338218688964844,1.6508430242538452,0.0,0.0,0.0,8.63661003112793,0.0
437,27.466453552246094,False,0.005509199691005051,0.054305861704051495,0.05595291033387184,0.05595291033387184,2.15857195854187,0.0,0.0,0.044999998062849045,8.794759750366211,0.0
438,27.580078601837158,False,1.2412109971046448,8.371371626853943,0.11340805143117905,0.7252295017242432,1.6509387493133545,0.0,0.0,0.0,8.631135940551758,0.0
439,27.60159683227539,False,0.005554704112000763,0.060187880881130695,0.05595291033387184,0.05595291033387184,2.155348062515259,0.0,0.0,0.044999998062849045,8.790225982666016,0.0
440,27.714648008346558,False,1.2619498372077942,8.471094369888306,0.1156565472483635,0.7327427268028259,1.6511435508728027,0.0,0.0,0.0,8.625279426574707,0.0
441,27.735987901687622,False,0.005635310080833733,0.05879825912415981,0.05595291033387184,0.05595291033387184,2.1518783569335938,0.0,0.0,0.044999998062849045,8.783256530761719,0.0
442,27.848543167114258,False,1.257249116897583,8.417707085609436,0.11514735966920853,0.7284669876098633,1.651007056236267,0.0,0.0,0.0,8.619626998901367,0.0
443,27.870332956314087,False,0.0056623131968081,0.05525856278836727,0.05595291033387184,0.05595291033387184,2.1578071117401123,0.0,0.0,0.044999998062849045,8.780238151550293,0.0
444,27.983161687850952,False,1.248762235045433,8.248261213302612,0.11441686004400253,0.7154486775398254,1.6507338285446167,0.0,0.0,0.0,8.615113258361816,0.0
445,28.00471520423889,False,0.005649242666549981,0.0688747689127922,0.05595291033387184,0.05595291033387184,2.1494879722595215,0.0,0.0,0.044999998062849045,8.774102210998535,0.0
446,28.11767292022705,False,1.2455886602401733,8.223735690116882,0.11409352719783783,0.7132629752159119,1.650556206703186,0.0,0.0,0.0,8.609270095825195,0.0
447,28.139146089553833,False,0.0055571336997672915,0.056247403845191,0.05595291033387184,0.05595291033387184,2.1541733741760254,0.0,0.0,0.044999998062849045,8.768218040466309,0.0
448,28.251831769943237,False,1.2386802583932877,8.117587566375732,0.11345060169696808,0.7044247388839722,1.6501054763793945,0.0,0.0,0.0,8.604524612426758,0.0
449,28.27305579185486,False,0.005506486049853265,0.0609367061406374,0.05595291033387184,0.05595291033387184,2.149446964263916,0.0,0.0,0.044999998062849045,8.765155792236328,0.0
450,28.385949850082397,False,1.2394191324710846,8.158898949623108,0.11351466923952103,0.7077578902244568,1.6501327753067017,0.0,0.0,0.0,8.598831176757812,0.0
451,28.407514333724976,False,0.005462839617393911,0.055449726060032845,0.05595291033387184,0.05595291033387184,2.15209698677063,0.0,0.0,0.044999998062849045,8.758429527282715,0.0
452,28.520942211151123,False,1.247456893324852,8.303126096725464,0.11408095806837082,0.719819962978363,1.650214672088623,0.0,0.0,0.0,8.593216896057129,0.0
453,28.542246103286743,False,0.005586142651736736,0.05801997147500515,0.05595291033387184,0.05595291033387184,2.151646137237549,0.0,0.0,0.044999998062849045,8.75069522857666,0.0
454,28.65536618232727,False,1.245027780532837,8.2757967710495,0.11382939666509628,0.7165414690971375,1.649845838546753,0.0,0.0,0.0,8.588035583496094,0.0
455,28.67675018310547,False,0.005520246340893209,0.05617714952677488,0.05595291033387184,0.05595291033387184,2.153831958770752,0.0,0.0,0.044999998062849045,8.748446464538574,0.0
456,28.79057264328003,False,1.2422917038202286,8.162689208984375,0.11356622725725174,0.7077578902244568,1.6501327753067017,0.0,0.0,0.0,8.582700729370117,0.0
457,28.811882972717285,False,0.005445327260531485,0.056354962289333344,0.05595291033387184,0.05595291033387184,2.1522061824798584,0.0,0.0,0.044999998062849045,8.740934371948242,0.0
458,28.92484164237976,False,1.2311050295829773,8.068440556526184,0.11259908229112625,0.6999714374542236,1.6503785848617554,0.0,0.0,0.0,8.577577590942383,0.0
459,28.946080207824707,False,0.005369727732613683,0.055118282325565815,0.05595291033387184,0.05595291033387184,2.1546924114227295,0.0,0.0,0.044999998062849045,8.736001968383789,0.0
460,29.058531284332275,False,1.2308771163225174,8.074742555618286,0.11257169395685196,0.7010915875434875,1.6504195928573608,0.0,0.0,0.0,8.57246208190918,0.0
461,29.079790830612183,False,0.0054914545034989715,0.05684036761522293,0.05595291033387184,0.05595291033387184,2.1533265113830566,0.0,0.0,0.044999998062849045,8.7339448928833,0.0
462,29.192811489105225,False,1.234237253665924,8.14202070236206,0.11279162764549255,0.7066513895988464,1.6503512859344482,0.0,0.0,0.0,8.567142486572266,0.0
463,29.2142117023468,False,0.005400783265940845,0.054788738489151,0.05595291033387184,0.05595291033387184,2.157165050506592,0.0,0.0,0.044999998062849045,8.727775573730469,0.0
464,29.328144788742065,False,1.2285245954990387,8.047102689743042,0.1122138574719429,0.6988512873649597,1.6507338285446167,0.0,0.0,0.0,8.563010215759277,0.0
465,29.34967875480652,False,0.005381846567615867,0.054353922605514526,0.05595291033387184,0.05595291033387184,2.1594600677490234,0.0,0.0,0.044999998062849045,8.722240447998047,0.0
466,29.46312689781189,False,1.2263982743024826,7.996683716773987,0.11205560714006424,0.6943570375442505,1.6509933471679688,0.0,0.0,0.0,8.558342933654785,0.0
467,29.48444366455078,False,0.0054048479069024324,0.05568449851125479,0.05595291033387184,0.05595291033387184,2.1597468852996826,0.0,0.0,0.044999998062849045,8.71664047241211,0.0
468,29.597102880477905,False,1.2390511482954025,8.205097913742065,0.11306354403495789,0.7110636830329895,1.6511982679367065,0.0,0.0,0.0,8.553730010986328,0.0
469,29.618711948394775,False,0.005530448397621512,0.055116028524935246,0.05595291033387184,0.05595291033387184,2.157055616378784,0.0,0.0,0.044999998062849045,8.711320877075195,0.0
470,29.73176336288452,False,1.23142808675766,8.085512518882751,0.11253125965595245,0.7021980881690979,1.6514167785644531,0.0,0.0,0.0,8.548700332641602,0.0
471,29.75322389602661,False,0.0054163840832188725,0.05475217942148447,0.05595291033387184,0.05595291033387184,2.15736985206604,0.0,0.0,0.044999998062849045,8.708467483520508,0.0
472,29.86590576171875,False,1.2310846894979477,8.125544786453247,0.11248195171356201,0.7055448889732361,1.651471495628357,0.0,0.0,0.0,8.544140815734863,0.0
473,29.88724422454834,False,0.0054388283751904964,0.0558216217905283,0.05595291033387184,0.05595291033387184,2.1537909507751465,0.0,0.0,0.044999998062849045,8.701587677001953,0.0
474,29.99996328353882,False,1.2276238203048706,8.02964448928833,0.11220517754554749,0.6977311372756958,1.651471495628357,0.0,0.0,0.0,8.538561820983887,0.0
475,30.02139711380005,False,0.00545570976100862,0.056277019903063774,0.05595291033387184,0.05595291033387184,2.1536543369293213,0.0,0.0,0.044999998062849045,8.697198867797852,0.0
476,30.134004592895508,False,1.2308727204799652,8.093529343605042,0.11251220107078552,0.7033182382583618,1.6511435508728027,0.0,0.0,0.0,8.533358573913574,0.0
477,30.155489206314087,False,0.00542578287422657,0.054543265141546726,0.05595291033387184,0.05595291033387184,2.1568233966827393,0.0,0.0,0.044999998062849045,8.694534301757812,0.0
478,30.268972396850586,False,1.2212464958429337,7.942424416542053,0.1115085780620575,0.6909692883491516,1.6510889530181885,0.0,0.0,0.0,8.528745651245117,0.0
479,30.290353298187256,False,0.005365154938772321,0.05662059411406517,0.05595291033387184,0.05595291033387184,2.1542279720306396,0.0,0.0,0.044999998062849045,8.686931610107422,0.0
480,30.404889583587646,False,1.2178268283605576,7.8818172216415405,0.11119985580444336,0.6852865219116211,1.6507611274719238,0.0,0.0,0.0,8.523378372192383,0.0
481,30.42617678642273,False,0.00537356361746788,0.05412253551185131,0.05595291033387184,0.05595291033387184,2.1567277908325195,0.0,0.0,0.044999998062849045,8.682870864868164,0.0
482,30.5398690700531,False,1.224518045783043,8.05431604385376,0.11167700588703156,0.6988512873649597,1.6509796380996704,0.0,0.0,0.0,8.519181251525879,0.0
483,30.56111192703247,False,0.005404161638580263,0.05407682154327631,0.05595291033387184,0.05595291033387184,2.156017541885376,0.0,0.0,0.044999998062849045,8.679191589355469,0.0
484,30.674997329711914,False,1.2211350351572037,7.986395359039307,0.11135879158973694,0.6943570375442505,1.6509113311767578,0.0,0.0,0.0,8.514476776123047,0.0
485,30.69625425338745,False,0.005355370813049376,0.05491115152835846,0.05595291033387184,0.05595291033387184,2.15783429145813,0.0,0.0,0.044999998062849045,8.674213409423828,0.0
486,30.809250831604004,False,1.222757250070572,8.059513568878174,0.11145803332328796,0.6999714374542236,1.6509796380996704,0.0,0.0,0.0,8.509284019470215,0.0
487,30.83074164390564,False,0.005448274896480143,0.05747179966419935,0.05595291033387184,0.05595291033387184,2.1533401012420654,0.0,0.0,0.044999998062849045,8.668733596801758,0.0
488,30.944257259368896,False,1.2269779294729233,8.086374998092651,0.11170535534620285,0.7021980881690979,1.6509933471679688,0.0,0.0,0.0,8.504773139953613,0.0
489,30.96562933921814,False,0.005403311224654317,0.05557946860790253,0.05595291033387184,0.05595291033387184,2.1544055938720703,0.0,0.0,0.044999998062849045,8.665633201599121,0.0
490,31.07822871208191,False,1.2192567437887192,7.94769823551178,0.11102813482284546,0.6909692883491516,1.6507611274719238,0.0,0.0,0.0,8.49977970123291,0.0
491,31.09976315498352,False,0.005313466535881162,0.05677460692822933,0.05595291033387184,0.05595291033387184,2.1593916416168213,0.0,0.0,0.03999999910593033,8.658876419067383,0.0
492,31.212679386138916,False,1.2161017209291458,7.9022133350372314,0.11058260500431061,0.6875678300857544,1.6505972146987915,0.0,0.0,0.0,8.495182037353516,0.0
493,31.233925580978394,False,0.005297613679431379,0.054049352183938026,0.05595291033387184,0.05595291033387184,2.1610310077667236,0.0,0.0,0.044999998062849045,8.654672622680664,0.0
494,31.346752405166626,False,1.2207383662462234,7.985469698905945,0.11099296063184738,0.6943570375442505,1.6511026620864868,0.0,0.0,0.0,8.490739822387695,0.0
495,31.36840295791626,False,0.005369615973904729,0.05996814463287592,0.05595291033387184,0.05595291033387184,2.1551296710968018,0.0,0.0,0.044999998062849045,8.64822769165039,0.0
496,31.481143712997437,False,1.2151093035936356,7.894440293312073,0.11042428016662598,0.6887016296386719,1.651007056236267,0.0,0.0,0.0,8.485814094543457,0.0
497,31.502583026885986,False,0.005339504568837583,0.055232541635632515,0.05595291033387184,0.05595291033387184,2.1572060585021973,0.0,0.0,0.044999998062849045,8.644830703735352,0.0
498,31.6153461933136,False,1.213642656803131,7.879659533500671,0.1102817952632904,0.6864203810691833,1.6508567333221436,0.0,0.0,0.0,8.480955123901367,0.0
499,31.63667941093445,False,0.0052940245950594544,0.054025035351514816,0.05595291033387184,0.05595291033387184,2.158052921295166,0.0,0.0,0.044999998062849045,8.641199111938477,0.0
500,31.749197483062744,False,1.214834749698639,7.916528582572937,0.1103692352771759,0.6898354291915894,1.650788426399231,0.0,0.0,0.0,8.476457595825195,0.0
501,31.770682334899902,False,0.005312592256814241,0.05458025727421045,0.05595291033387184,0.05595291033387184,2.15736985206604,0.0,0.0,0.044999998062849045,8.634464263916016,0.0
502,31.88423180580139,False,1.2126771360635757,7.886407971382141,0.11021049320697784,0.6875678300857544,1.6507474184036255,0.0,0.0,0.0,8.471753120422363,0.0
503,31.905567407608032,False,0.0052737066289409995,0.055082119069993496,0.05595291033387184,0.05595291033387184,2.158872604370117,0.0,0.0,0.044999998062849045,8.630597114562988,0.0
504,32.01826047897339,False,1.2151460349559784,7.910190224647522,0.11030754446983337,0.6909692883491516,1.6507611274719238,0.0,0.0,0.0,8.467364311218262,0.0
505,32.03953266143799,False,0.005281837657094002,0.055314814671874046,0.05595291033387184,0.05595291033387184,2.155402898788452,0.0,0.0,0.03999999910593033,8.627593040466309,0.0
506,32.15308666229248,False,1.2145047634840012,7.915246486663818,0.1102042868733406,0.6909692883491516,1.6507065296173096,0.0,0.0,0.0,8.462869644165039,0.0
507,32.174307346343994,False,0.0052820524433627725,0.05392877385020256,0.05595291033387184,0.05595291033387184,2.1543920040130615,0.0,0.0,0.044999998062849045,8.623011589050293,0.0
508,32.2879900932312,False,1.21610589325428,7.974821925163269,0.11042550951242447,0.6966109871864319,1.650897741317749,0.0,0.0,0.0,8.457991600036621,0.0
509,32.30923128128052,False,0.0052820093696936965,0.0545293977484107,0.05595291033387184,0.05595291033387184,2.157069444656372,0.0,0.0,0.044999998062849045,8.61905574798584,0.0
510,32.42234539985657,False,1.2162857502698898,7.93601930141449,0.11041758954524994,0.6932368874549866,1.6505972146987915,0.0,0.0,0.0,8.452966690063477,0.0
511,32.44354295730591,False,0.005335519090294838,0.055761667899787426,0.05595291033387184,0.05595291033387184,2.1546106338500977,0.0,0.0,0.044999998062849045,8.611675262451172,0.0
512,32.55602264404297,False,1.2172000855207443,8.00318717956543,0.11042571812868118,0.6977311372756958,1.6505016088485718,0.0,0.0,0.0,8.447948455810547,0.0
513,32.57744383811951,False,0.005376393091864884,0.056748660281300545,0.05595291033387184,0.05595291033387184,2.1534221172332764,0.0,0.0,0.044999998062849045,8.606757164001465,0.0
514,32.69037675857544,False,1.2158715724945068,7.98643171787262,0.11036178469657898,0.6977311372756958,1.6503649950027466,0.0,0.0,0.0,8.443334579467773,0.0
515,32.71174144744873,False,0.005323993973433971,0.05619112402200699,0.05595291033387184,0.05595291033387184,2.1537771224975586,0.0,0.0,0.04999999701976776,8.603954315185547,0.0
516,32.82464671134949,False,1.2083299458026886,7.846669554710388,0.10956544429063797,0.6852865219116211,1.6503785848617554,0.0,0.0,0.0,8.438640594482422,0.0
517,32.84630250930786,False,0.005252895061857998,0.05732371937483549,0.05595291033387184,0.05595291033387184,2.1593642234802246,0.0,0.0,0.044999998062849045,8.596345901489258,0.0
518,32.9592559337616,False,1.2027277052402496,7.888534069061279,0.10877151042222977,0.6887016296386719,1.6507065296173096,0.0,0.0,0.0,8.434290885925293,0.0
519,32.980684757232666,False,0.005163608002476394,0.0539950979873538,0.05595291033387184,0.05595291033387184,2.157533884048462,0.0,0.0,0.03999999910593033,8.593717575073242,0.0
520,33.09365916252136,False,1.2032319605350494,7.929934859275818,0.10879166424274445,0.6932368874549866,1.6508430242538452,0.0,0.0,0.0,8.429377555847168,0.0
521,33.11569690704346,False,0.005205418565310538,0.05390881095081568,0.05595291033387184,0.05595291033387184,2.1591594219207764,0.0,0.0,0.044999998062849045,8.588805198669434,0.0
522,33.22867155075073,False,1.205492541193962,7.951383590698242,0.10898242890834808,0.6943570375442505,1.6509387493133545,0.0,0.0,0.0,8.425175666809082,0.0
523,33.25003242492676,False,0.005229728412814438,0.05490643437951803,0.05595291033387184,0.05595291033387184,2.157752513885498,0.0,0.0,0.044999998062849045,8.584688186645508,0.0
524,33.362350940704346,False,1.2005921453237534,7.848014235496521,0.10850240290164948,0.6864203810691833,1.6509796380996704,0.0,0.0,0.0,8.420381546020508,0.0
525,33.383832693099976,False,0.005237954901531339,0.05511460825800896,0.05595291033387184,0.05595291033387184,2.156755208969116,0.0,0.0,0.044999998062849045,8.579776763916016,0.0
526,33.496891021728516,False,1.2002666294574738,7.859479784965515,0.10844264924526215,0.6875678300857544,1.6509523391723633,0.0,0.0,0.0,8.415749549865723,0.0
527,33.51818823814392,False,0.0052220054203644395,0.05478562321513891,0.05595291033387184,0.05595291033387184,2.156085729598999,0.0,0.0,0.03999999910593033,8.574654579162598,0.0
528,33.63176655769348,False,1.1980986595153809,7.829820513725281,0.10819046944379807,0.6852865219116211,1.6508294343948364,0.0,0.0,0.0,8.41111946105957,0.0
529,33.65299320220947,False,0.0052500213496387005,0.056708212941884995,0.05595291033387184,0.05595291033387184,2.154350996017456,0.0,0.0,0.03999999910593033,8.56930923461914,0.0
530,33.76679754257202,False,1.1984631419181824,7.860923409461975,0.10825494676828384,0.6875678300857544,1.6506245136260986,0.0,0.0,0.0,8.406038284301758,0.0
531,33.78802037239075,False,0.0052259082440286875,0.05658196285367012,0.05595291033387184,0.05595291033387184,2.154514789581299,0.0,0.0,0.03999999910593033,8.563241958618164,0.0
532,33.90122699737549,False,1.197788193821907,7.84826397895813,0.10814955830574036,0.6864203810691833,1.650406002998352,0.0,0.0,0.0,8.400985717773438,0.0
533,33.92252540588379,False,0.0052158028120175,0.054243081249296665,0.05595291033387184,0.05595291033387184,2.1561951637268066,0.0,0.0,0.03999999910593033,8.560647010803223,0.0
534,34.03797364234924,False,1.1963505297899246,7.805904150009155,0.10794343054294586,0.682991623878479,1.6504333019256592,0.0,0.0,0.0,8.396800994873047,0.0
535,34.05927324295044,False,0.00517835549544543,0.053648329339921474,0.05595291033387184,0.05595291033387184,2.1612768173217773,0.0,0.0,0.03999999910593033,8.554864883422852,0.0
536,34.172659397125244,False,1.2053443491458893,8.034735918045044,0.10867534577846527,0.7021980881690979,1.6507611274719238,0.0,0.0,0.0,8.392826080322266,0.0
537,34.19409799575806,False,0.005331826978363097,0.05466052331030369,0.05595291033387184,0.05595291033387184,2.157383680343628,0.0,0.0,0.044999998062849045,8.552087783813477,0.0
538,34.307416915893555,False,1.1968398094177246,7.863412499427795,0.10785914212465286,0.6875678300857544,1.6509796380996704,0.0,0.0,0.0,8.388187408447266,0.0
539,34.32880973815918,False,0.005217028083279729,0.053738877177238464,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.044999998062849045,8.54669189453125,0.0
540,34.441442251205444,False,1.2000181525945663,7.91685163974762,0.10813350230455399,0.6921030879020691,1.651007056236267,0.0,0.0,0.0,8.383668899536133,0.0
541,34.46268057823181,False,0.005221532192081213,0.057685449719429016,0.05595291033387184,0.05595291033387184,2.154788017272949,0.0,0.0,0.044999998062849045,8.541677474975586,0.0
542,34.575762033462524,False,1.2032046914100647,7.993851900100708,0.10841149836778641,0.6988512873649597,1.6506245136260986,0.0,0.0,0.0,8.378886222839355,0.0
543,34.59725522994995,False,0.005245592910796404,0.05883305333554745,0.05595291033387184,0.05595291033387184,2.15857195854187,0.0,0.0,0.044999998062849045,8.536900520324707,0.0
544,34.709914445877075,False,1.1926662176847458,7.814335823059082,0.10749726742506027,0.68413907289505,1.6504743099212646,0.0,0.0,0.0,8.374406814575195,0.0
545,34.731218576431274,False,0.005154864629730582,0.05480351857841015,0.05595291033387184,0.05595291033387184,2.159200429916382,0.0,0.0,0.03999999910593033,8.53451156616211,0.0
546,34.84479069709778,False,1.1952846497297287,7.840885519981384,0.10772191733121872,0.6864203810691833,1.6504606008529663,0.0,0.0,0.0,8.369733810424805,0.0
547,34.86614966392517,False,0.005216774879954755,0.05558522418141365,0.05595291033387184,0.05595291033387184,2.153517723083496,0.0,0.0,0.044999998062849045,8.52735424041748,0.0
548,34.97944402694702,False,1.1923202127218246,7.800731062889099,0.10750123858451843,0.682991623878479,1.650406002998352,0.0,0.0,0.0,8.364748001098633,0.0
549,35.00095272064209,False,0.0051383377285674214,0.0538354367017746,0.05595291033387184,0.05595291033387184,2.1602933406829834,0.0,0.0,0.044999998062849045,8.522690773010254,0.0
550,35.11346673965454,False,1.1933032423257828,7.833962440490723,0.10750322043895721,0.6852865219116211,1.6508294343948364,0.0,0.0,0.0,8.361002922058105,0.0
551,35.134838819503784,False,0.005217506550252438,0.05757436156272888,0.05595291033387184,0.05595291033387184,2.158954620361328,0.0,0.0,0.044999998062849045,8.519734382629395,0.0
552,35.24794816970825,False,1.1887909471988678,7.73922860622406,0.10712099820375443,0.6783880591392517,1.6507611274719238,0.0,0.0,0.0,8.35625171661377,0.0
553,35.26917552947998,False,0.005166071350686252,0.05611546337604523,0.05595291033387184,0.05595291033387184,2.15616774559021,0.0,0.0,0.044999998062849045,8.5158109664917,0.0
554,35.38262057304382,False,1.1958160251379013,7.857813239097595,0.10772649198770523,0.6875678300857544,1.6507065296173096,0.0,0.0,0.0,8.352182388305664,0.0
555,35.40384531021118,False,0.005169833893887699,0.053566182032227516,0.05595291033387184,0.05595291033387184,2.156686782836914,0.0,0.0,0.03999999910593033,8.512907028198242,0.0
556,35.516688108444214,False,1.1876089870929718,7.726970314979553,0.1069272980093956,0.6772406101226807,1.650815725326538,0.0,0.0,0.0,8.348115921020508,0.0
557,35.5381224155426,False,0.00516971165779978,0.05842709448188543,0.05595291033387184,0.05595291033387184,2.1530532836914062,0.0,0.0,0.044999998062849045,8.505636215209961,0.0
558,35.651589155197144,False,1.184290498495102,7.6577794551849365,0.10647117346525192,0.6714349389076233,1.6507611274719238,0.0,0.0,0.0,8.343456268310547,0.0
559,35.67302942276001,False,0.005163255846127868,0.0551687041297555,0.05595291033387184,0.05595291033387184,2.154214382171631,0.0,0.0,0.044999998062849045,8.502157211303711,0.0
560,35.786168813705444,False,1.1895330995321274,7.765665054321289,0.10693515837192535,0.6795492172241211,1.650528907775879,0.0,0.0,0.0,8.33928108215332,0.0
561,35.80766820907593,False,0.005189462099224329,0.05634348839521408,0.05595291033387184,0.05595291033387184,2.154801845550537,0.0,0.0,0.03999999910593033,8.499670028686523,0.0
562,35.9215886592865,False,1.1917980015277863,7.855710387229919,0.10699252039194107,0.6875678300857544,1.6504606008529663,0.0,0.0,0.0,8.334810256958008,0.0
563,35.94299793243408,False,0.005165724433027208,0.05371962673962116,0.05595291033387184,0.05595291033387184,2.1558945178985596,0.0,0.0,0.044999998062849045,8.494714736938477,0.0
564,36.056416273117065,False,1.185251697897911,7.721682786941528,0.10626079142093658,0.6760794520378113,1.6503785848617554,0.0,0.0,0.0,8.330753326416016,0.0
565,36.077682971954346,False,0.0051268888637423515,0.05397648084908724,0.05595291033387184,0.05595291033387184,2.157588481903076,0.0,0.0,0.044999998062849045,8.493964195251465,0.0
566,36.19146537780762,False,1.1822370439767838,7.695510387420654,0.10605008900165558,0.6749182939529419,1.6506108045578003,0.0,0.0,0.0,8.326809883117676,0.0
567,36.21309804916382,False,0.00516757951118052,0.05474221892654896,0.05595291033387184,0.05595291033387184,2.155348062515259,0.0,0.0,0.044999998062849045,8.484888076782227,0.0
568,36.32596158981323,False,1.1928579956293106,7.90381133556366,0.1069059744477272,0.6909692883491516,1.650788426399231,0.0,0.0,0.0,8.322694778442383,0.0
569,36.34740853309631,False,0.005176827544346452,0.05708902142941952,0.05595291033387184,0.05595291033387184,2.153517723083496,0.0,0.0,0.044999998062849045,8.480175971984863,0.0
570,36.460280418395996,False,1.1936737596988678,7.880987524986267,0.10699497908353806,0.6898354291915894,1.650815725326538,0.0,0.0,0.0,8.318151473999023,0.0
571,36.48182010650635,False,0.005177121493034065,0.05345419980585575,0.05595291033387184,0.05595291033387184,2.156236171722412,0.0,0.0,0.044999998062849045,8.476540565490723,0.0
572,36.594746112823486,False,1.1886628717184067,7.768529057502747,0.10653940588235855,0.6806966662406921,1.6509523391723633,0.0,0.0,0.0,8.314079284667969,0.0
573,36.616286277770996,False,0.005215948331169784,0.0568602466955781,0.05595291033387184,0.05595291033387184,2.1537225246429443,0.0,0.0,0.044999998062849045,8.472593307495117,0.0
574,36.72937750816345,False,1.1959239095449448,7.89526641368866,0.10708288848400116,0.6909692883491516,1.650679111480713,0.0,0.0,0.0,8.309743881225586,0.0
575,36.7507107257843,False,0.005248645320534706,0.05705893039703369,0.05595291033387184,0.05595291033387184,2.1544601917266846,0.0,0.0,0.044999998062849045,8.468929290771484,0.0
576,36.864460945129395,False,1.196092739701271,7.879101634025574,0.1070554330945015,0.6898354291915894,1.6502556800842285,0.0,0.0,0.0,8.305410385131836,0.0
577,36.88574767112732,False,0.005217144498601556,0.05344426725059748,0.05595291033387184,0.05595291033387184,2.1583261489868164,0.0,0.0,0.04999999701976776,8.467275619506836,0.0
578,36.99884366989136,False,1.2024220824241638,7.999345660209656,0.10769042372703552,0.6988512873649597,1.6502556800842285,0.0,0.0,0.0,8.301420211791992,0.0
579,37.02009344100952,False,0.005240731406956911,0.05500989034771919,0.05595291033387184,0.05595291033387184,2.1578617095947266,0.0,0.0,0.044999998062849045,8.461372375488281,0.0
580,37.135218143463135,False,1.1914054304361343,7.799074649810791,0.10658346116542816,0.682991623878479,1.650528907775879,0.0,0.0,0.0,8.297079086303711,0.0
581,37.1564679145813,False,0.005167220369912684,0.05852332338690758,0.05595291033387184,0.05595291033387184,2.1571104526519775,0.0,0.0,0.03999999910593033,8.455609321594238,0.0
582,37.27158069610596,False,1.1979157477617264,7.822659611701965,0.10737323760986328,0.68413907289505,1.650037169456482,0.0,0.0,0.0,8.296501159667969,0.0
583,37.292916774749756,False,0.005185731570236385,0.055754976347088814,0.05595291033387184,0.05595291033387184,2.1538455486297607,0.0,0.0,0.044999998062849045,8.451229095458984,0.0
584,37.40658450126648,False,1.191238984465599,7.827819585800171,0.10663024336099625,0.6852865219116211,1.6499414443969727,0.0,0.0,0.0,8.288471221923828,0.0
585,37.42798709869385,False,0.005237263976596296,0.060465121641755104,0.05595291033387184,0.05595291033387184,2.1546924114227295,0.0,0.0,0.044999998062849045,8.448596954345703,0.0
586,37.542237281799316,False,1.1875328421592712,7.794857621192932,0.10625690966844559,0.682991623878479,1.6501054763793945,0.0,0.0,0.0,8.284724235534668,0.0
587,37.56360983848572,False,0.005180796724744141,0.05658264271914959,0.05595291033387184,0.05595291033387184,2.153517723083496,0.0,0.0,0.03999999910593033,8.4437894821167,0.0
588,37.676851987838745,False,1.1876963078975677,7.690936326980591,0.1065223291516304,0.6737571954727173,1.649845838546753,0.0,0.0,0.0,8.28431510925293,0.0
589,37.698073625564575,False,0.0050465360982343554,0.05457029677927494,0.05595291033387184,0.05595291033387184,2.1549246311187744,0.0,0.0,0.044999998062849045,8.439473152160645,0.0
590,37.81244111061096,False,1.1885851621627808,7.726254463195801,0.10659255087375641,0.6772406101226807,1.6498185396194458,0.0,0.0,0.0,8.279928207397461,0.0
591,37.83397126197815,False,0.005111996433697641,0.05557010415941477,0.05595291033387184,0.05595291033387184,2.1599245071411133,0.0,0.0,0.044999998062849045,8.436702728271484,0.0
592,37.94721484184265,False,1.1861758679151535,7.729904651641846,0.1062234491109848,0.6772406101226807,1.6496546268463135,0.0,0.0,0.0,8.275490760803223,0.0
593,37.96893835067749,False,0.0050182308768853545,0.052245776169002056,0.05595291033387184,0.05595291033387184,2.15616774559021,0.0,0.0,0.03999999910593033,8.43193531036377,0.0
594,38.082258224487305,False,1.1891579627990723,7.7848076820373535,0.10644788295030594,0.6818441152572632,1.6501190662384033,0.0,0.0,0.0,8.271478652954102,0.0
595,38.10382342338562,False,0.005090912454761565,0.055144764482975006,0.05595291033387184,0.05595291033387184,2.1537909507751465,0.0,0.0,0.044999998062849045,8.42677116394043,0.0
596,38.21683073043823,False,1.195344403386116,7.857825756072998,0.10715487599372864,0.6875678300857544,1.6501463651657104,0.0,0.0,0.0,8.267494201660156,0.0
597,38.238290786743164,False,0.0051830848678946495,0.05848012398928404,0.05595291033387184,0.05595291033387184,2.152151584625244,0.0,0.0,0.044999998062849045,8.420913696289062,0.0
598,38.35192942619324,False,1.1881566792726517,7.7269697189331055,0.10651092976331711,0.6772406101226807,1.6499141454696655,0.0,0.0,0.0,8.262955665588379,0.0
599,38.37348461151123,False,0.005114063969813287,0.054384698159992695,0.05595291033387184,0.05595291033387184,2.154200792312622,0.0,0.0,0.044999998062849045,8.41975212097168,0.0
600,38.51559662818909,False,1.1892738193273544,7.760891914367676,0.10645294189453125,0.6795492172241211,1.6499141454696655,0.0,0.0,0.0,8.258692741394043,0.0
601,38.536882400512695,False,0.005115634994581342,0.05413765553385019,0.05595291033387184,0.05595291033387184,2.15570330619812,0.0,0.0,0.044999998062849045,8.415105819702148,0.0
602,38.67864632606506,False,1.1915440112352371,7.8074973821640015,0.10644951462745667,0.68413907289505,1.64987313747406,0.0,0.0,0.0,8.255399703979492,0.0
603,38.70006489753723,False,0.005177875282242894,0.06005682051181793,0.05595291033387184,0.05595291033387184,2.1515233516693115,0.0,0.0,0.044999998062849045,8.409727096557617,0.0
604,38.84137201309204,False,1.1929265409708023,7.8453898429870605,0.10648749768733978,0.6864203810691833,1.6497775316238403,0.0,0.0,0.0,8.25075626373291,0.0
605,38.862844944000244,False,0.005158965359441936,0.0526767922565341,0.05595291033387184,0.05595291033387184,2.155949354171753,0.0,0.0,0.044999998062849045,8.406159400939941,0.0
606,39.00423336029053,False,1.1914006620645523,7.783931493759155,0.10612242668867111,0.6818441152572632,1.6495590209960938,0.0,0.0,0.0,8.246981620788574,0.0
607,39.02567505836487,False,0.005143645103089511,0.06394756026566029,0.05595291033387184,0.05595291033387184,2.161317825317383,0.0,0.0,0.044999998062849045,8.399162292480469,0.0
608,39.16759395599365,False,1.1925467103719711,7.836524248123169,0.10605745762586594,0.6864203810691833,1.649463415145874,0.0,0.0,0.0,8.242212295532227,0.0
609,39.188873052597046,False,0.005152869271114469,0.051772287115454674,0.05595291033387184,0.05595291033387184,2.155853509902954,0.0,0.0,0.044999998062849045,8.39854907989502,0.0
610,39.33054518699646,False,1.20143361389637,7.896045446395874,0.10677552223205566,0.6909692883491516,1.6494497060775757,0.0,0.0,0.0,8.238502502441406,0.0
611,39.352086782455444,False,0.005217379075475037,0.058700195513665676,0.05595291033387184,0.05595291033387184,2.1519057750701904,0.0,0.0,0.044999998062849045,8.392309188842773,0.0
612,39.49469494819641,False,1.1990459263324738,7.857511043548584,0.10638504475355148,0.6887016296386719,1.6495317220687866,0.0,0.0,0.0,8.234389305114746,0.0
613,39.516207695007324,False,0.005206687492318451,0.05630803760141134,0.05595291033387184,0.05595291033387184,2.1537363529205322,0.0,0.0,0.044999998062849045,8.389196395874023,0.0
614,39.65859007835388,False,1.2052323669195175,7.977644205093384,0.10667812824249268,0.6977311372756958,1.649381399154663,0.0,0.0,0.0,8.230438232421875,0.0
615,39.68006753921509,False,0.005151171353645623,0.05018145777285099,0.05595291033387184,0.05595291033387184,2.158804178237915,0.0,0.0,0.03999999910593033,8.390214920043945,0.0
616,39.82165312767029,False,1.1935430020093918,7.757880687713623,0.10538531839847565,0.6795492172241211,1.6495726108551025,0.0,0.0,0.0,8.226821899414062,0.0
617,39.843055963516235,False,0.005104143638163805,0.054462836124002934,0.05595291033387184,0.05595291033387184,2.156085729598999,0.0,0.0,0.044999998062849045,8.383246421813965,0.0
618,39.98527932167053,False,1.1938639730215073,7.755646705627441,0.10529311001300812,0.6795492172241211,1.6496683359146118,0.0,0.0,0.0,8.222886085510254,0.0
619,40.00671648979187,False,0.005060899420641363,0.05284095648676157,0.05595291033387184,0.05595291033387184,2.1564137935638428,0.0,0.0,0.044999998062849045,8.38125991821289,0.0
620,40.14858913421631,False,1.1928851902484894,7.753739356994629,0.10522617399692535,0.6795492172241211,1.6497639417648315,0.0,0.0,0.0,8.21915054321289,0.0
621,40.169973850250244,False,0.005092044593766332,0.054385578259825706,0.05595291033387184,0.05595291033387184,2.1560721397399902,0.0,0.0,0.044999998062849045,8.375544548034668,0.0
622,40.31185030937195,False,1.192019209265709,7.712657451629639,0.10493110120296478,0.6760794520378113,1.6500097513198853,0.0,0.0,0.0,8.214956283569336,0.0
623,40.33564496040344,False,0.005136255640536547,0.061359074898064137,0.05595291033387184,0.05595291033387184,2.1539957523345947,0.0,0.0,0.044999998062849045,8.372222900390625,0.0
624,40.49101638793945,False,1.197267770767212,7.823495268821716,0.10517597198486328,0.6852865219116211,1.6498868465423584,0.0,0.0,0.0,8.210254669189453,0.0
625,40.51231288909912,False,0.005102463182993233,0.05365699529647827,0.05595291033387184,0.05595291033387184,2.1608943939208984,0.0,0.0,0.044999998062849045,8.365318298339844,0.0
626,40.65414237976074,False,1.1954665929079056,7.7886998653411865,0.10499318689107895,0.6818441152572632,1.6497366428375244,0.0,0.0,0.0,8.20674991607666,0.0
627,40.675745248794556,False,0.005144366296008229,0.049110944382846355,0.05595291033387184,0.05595291033387184,2.161454439163208,0.0,0.0,0.044999998062849045,8.364838600158691,0.0
628,40.82030701637268,False,1.1931321769952774,7.759518623352051,0.10466089844703674,0.6795492172241211,1.6499005556106567,0.0,0.0,0.0,8.203567504882812,0.0
629,40.8437876701355,False,0.005106954486109316,0.05423856433480978,0.05595291033387184,0.05595291033387184,2.159856081008911,0.0,0.0,0.044999998062849045,8.361539840698242,0.0
630,41.00044894218445,False,1.1864881962537766,7.6704806089401245,0.10430559515953064,0.6725960373878479,1.6501600742340088,0.0,0.0,0.0,8.199670791625977,0.0
631,41.02179408073425,False,0.005085188313387334,0.06194658111780882,0.05595291033387184,0.05595291033387184,2.1512773036956787,0.0,0.0,0.044999998062849045,8.357986450195312,0.0
632,41.16518473625183,False,1.1977571249008179,7.599794864654541,0.1058899313211441,0.6667630672454834,1.649845838546753,0.0,0.0,0.0,8.19482421875,0.0
633,41.18644142150879,False,0.00507603632286191,0.051485649310052395,0.05595291033387184,0.05595291033387184,2.155320882797241,0.0,0.0,0.03999999910593033,8.352324485778809,0.0
634,41.328484296798706,False,1.1954669654369354,7.564070820808411,0.10554192960262299,0.6632250547409058,1.6501190662384033,0.0,0.0,0.0,8.191574096679688,0.0
635,41.350021839141846,False,0.005057062953710556,0.05711124278604984,0.05595291033387184,0.05595291033387184,2.154064178466797,0.0,0.0,0.044999998062849045,8.348727226257324,0.0
636,41.493001222610474,False,1.2015634030103683,7.671374082565308,0.1059945672750473,0.6725960373878479,1.650064468383789,0.0,0.0,0.0,8.187657356262207,0.0
637,41.514286279678345,False,0.005119876586832106,0.052892700769007206,0.05595291033387184,0.05595291033387184,2.1550066471099854,0.0,0.0,0.044999998062849045,8.344082832336426,0.0
638,41.65594983100891,False,1.2063377350568771,7.743358612060547,0.10626394301652908,0.6783880591392517,1.6500780582427979,0.0,0.0,0.0,8.184337615966797,0.0
639,41.67748498916626,False,0.005155817489139736,0.05513664800673723,0.05595291033387184,0.05595291033387184,2.1586813926696777,0.0,0.0,0.044999998062849045,8.342750549316406,0.0
640,41.819061279296875,False,1.2003817409276962,7.632130980491638,0.10569703578948975,0.669098973274231,1.64987313747406,0.0,0.0,0.0,8.18034839630127,0.0
641,41.840309143066406,False,0.005064212018623948,0.05463672801852226,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.044999998062849045,8.337467193603516,0.0
642,41.98214673995972,False,1.1987162381410599,7.555948495864868,0.1053323745727539,0.6632250547409058,1.6501600742340088,0.0,0.0,0.0,8.176019668579102,0.0
643,42.00369048118591,False,0.005050390609540045,0.04992205649614334,0.05595291033387184,0.05595291033387184,2.1598289012908936,0.0,0.0,0.044999998062849045,8.333036422729492,0.0
644,42.14632797241211,False,1.204657405614853,7.6777344942092896,0.10568556189537048,0.6737571954727173,1.6502829790115356,0.0,0.0,0.0,8.17279052734375,0.0
645,42.167686223983765,False,0.00515235704369843,0.056782402098178864,0.05595291033387184,0.05595291033387184,2.156017541885376,0.0,0.0,0.044999998062849045,8.330633163452148,0.0
646,42.309372663497925,False,1.2128782272338867,7.787536978721619,0.10633701831102371,0.6818441152572632,1.6503239870071411,0.0,0.0,0.0,8.168723106384277,0.0
647,42.33112573623657,False,0.005217591533437371,0.05580395460128784,0.05595291033387184,0.05595291033387184,2.153599739074707,0.0,0.0,0.044999998062849045,8.322554588317871,0.0
648,42.473093032836914,False,1.2230414152145386,7.9335469007492065,0.10692933946847916,0.6943570375442505,1.650296688079834,0.0,0.0,0.0,8.164918899536133,0.0
649,42.49453163146973,False,0.005188583163544536,0.05018916446715593,0.05595291033387184,0.05595291033387184,2.1592414379119873,0.0,0.0,0.044999998062849045,8.32263469696045,0.0
650,42.63653302192688,False,1.2194740027189255,7.850938439369202,0.10654480010271072,0.6875678300857544,1.650406002998352,0.0,0.0,0.0,8.161442756652832,0.0
651,42.657867431640625,False,0.00519019435159862,0.05770810879766941,0.05595291033387184,0.05595291033387184,2.155184268951416,0.0,0.0,0.044999998062849045,8.321171760559082,0.0
652,42.799448013305664,False,1.2169045209884644,7.773952484130859,0.10621319711208344,0.68413907289505,1.6499824523925781,0.0,0.0,0.0,8.157373428344727,0.0
653,42.820860624313354,False,0.0052388530457392335,0.05214535165578127,0.05595291033387184,0.05595291033387184,2.1569738388061523,0.0,0.0,0.044999998062849045,8.31570816040039,0.0
654,42.962451219558716,False,1.2251581251621246,7.889350652694702,0.10686295479536057,0.6943570375442505,1.650187373161316,0.0,0.0,0.0,8.153944969177246,0.0
655,42.984060764312744,False,0.005278967437334359,0.05967463832348585,0.05595291033387184,0.05595291033387184,2.1595282554626465,0.0,0.0,0.044999998062849045,8.313673973083496,0.0
656,43.12642312049866,False,1.2177077680826187,7.7410805225372314,0.10608738660812378,0.6818441152572632,1.6499688625335693,0.0,0.0,0.0,8.149988174438477,0.0
657,43.14789700508118,False,0.005164379253983498,0.0562857324257493,0.05595291033387184,0.05595291033387184,2.152698040008545,0.0,0.0,0.044999998062849045,8.306578636169434,0.0
658,43.29009675979614,False,1.2130958586931229,7.836502194404602,0.10553980618715286,0.6887016296386719,1.6498868465423584,0.0,0.0,0.0,8.146615982055664,0.0
659,43.31148052215576,False,0.00517187116201967,0.0518560828641057,0.05595291033387184,0.05595291033387184,2.1569600105285645,0.0,0.0,0.044999998062849045,8.302658081054688,0.0
660,43.453991413116455,False,1.222914308309555,7.833507061004639,0.10634563863277435,0.6864203810691833,1.6497502326965332,0.0,0.0,0.0,8.142326354980469,0.0
661,43.475428342819214,False,0.005221887840889394,0.052793207578361034,0.05595291033387184,0.05595291033387184,2.1569600105285645,0.0,0.0,0.044999998062849045,8.297898292541504,0.0
662,43.617472410202026,False,1.2038254737854004,7.78663694858551,0.10532063245773315,0.6818441152572632,1.6493403911590576,0.0,0.0,0.0,8.1389799118042,0.0
663,43.63872170448303,False,0.005125738680362701,0.057214279659092426,0.05595291033387184,0.05595291033387184,2.1534903049468994,0.0,0.0,0.03999999910593033,8.293498992919922,0.0
664,43.7806510925293,False,1.2093855440616608,7.761133313179016,0.10487570613622665,0.6795492172241211,1.6493130922317505,0.0,0.0,0.0,8.135076522827148,0.0
665,43.80227255821228,False,0.005219692829996347,0.05682765040546656,0.05595291033387184,0.05595291033387184,2.1619324684143066,0.0,0.0,0.044999998062849045,8.291234970092773,0.0
666,43.94405674934387,False,1.1991973966360092,7.630815505981445,0.10472708195447922,0.6714349389076233,1.649272084236145,0.0,0.0,0.0,8.13145923614502,0.0
667,43.96553444862366,False,0.005087439785711467,0.052744317799806595,0.05595291033387184,0.05595291033387184,2.164869546890259,0.0,0.0,0.044999998062849045,8.287307739257812,0.0
668,44.10768532752991,False,1.2129205465316772,7.731106281280518,0.10492009669542313,0.6806966662406921,1.6495180130004883,0.0,0.0,0.0,8.127949714660645,0.0
669,44.1291663646698,False,0.005158465355634689,0.0524045480415225,0.05595291033387184,0.05595291033387184,2.1571786403656006,0.0,0.0,0.044999998062849045,8.282363891601562,0.0
670,44.271382331848145,False,1.2082339078187943,7.737584710121155,0.10516851395368576,0.6818441152572632,1.6496409177780151,0.0,0.0,0.0,8.123869895935059,0.0
671,44.292638063430786,False,0.005162718007341027,0.05478368140757084,0.05595291033387184,0.05595291033387184,2.15533447265625,0.0,0.0,0.044999998062849045,8.279956817626953,0.0
672,44.4345760345459,False,1.203724443912506,7.67316460609436,0.10463009774684906,0.6760794520378113,1.6493130922317505,0.0,0.0,0.0,8.12055492401123,0.0
673,44.4560763835907,False,0.005103409639559686,0.05157728213816881,0.05595291033387184,0.05595291033387184,2.157137632369995,0.0,0.0,0.044999998062849045,8.278914451599121,0.0
674,44.5971462726593,False,1.2092265486717224,7.759783864021301,0.10508361458778381,0.6806966662406921,1.6497366428375244,0.0,0.0,0.0,8.117575645446777,0.0
675,44.61850690841675,False,0.005219994345679879,0.060615842230618,0.05595291033387184,0.05595291033387184,2.1543781757354736,0.0,0.0,0.044999998062849045,8.273580551147461,0.0
676,44.760255336761475,False,1.2125517427921295,7.7943044900894165,0.10525922477245331,0.6864203810691833,1.6494224071502686,0.0,0.0,0.0,8.113215446472168,0.0
677,44.78154635429382,False,0.005152973462827504,0.057321107015013695,0.05595291033387184,0.05595291033387184,2.1584901809692383,0.0,0.0,0.03999999910593033,8.269974708557129,0.0
678,44.9253511428833,False,1.2061729282140732,7.655685544013977,0.10463747382164001,0.6714349389076233,1.6492995023727417,0.0,0.0,0.0,8.10976505279541,0.0
679,44.946805477142334,False,0.005132120568305254,0.052439598366618156,0.05595291033387184,0.05595291033387184,2.1552252769470215,0.0,0.0,0.044999998062849045,8.267499923706055,0.0
680,45.090416431427,False,1.2073500454425812,7.642821669578552,0.1045779213309288,0.6749182939529419,1.6490808725357056,0.0,0.0,0.0,8.10620403289795,0.0
681,45.112133741378784,False,0.00513064325787127,0.051834601908922195,0.05595291033387184,0.05595291033387184,2.1611948013305664,0.0,0.0,0.044999998062849045,8.263279914855957,0.0
682,45.255406856536865,False,1.2124662846326828,7.677610516548157,0.10486306995153427,0.6783880591392517,1.6497366428375244,0.0,0.0,0.0,8.10274600982666,0.0
683,45.2768828868866,False,0.005165283218957484,0.05456059705466032,0.05595291033387184,0.05595291033387184,2.16264271736145,0.0,0.0,0.044999998062849045,8.259986877441406,0.0
684,45.42096710205078,False,1.2122274190187454,7.679699659347534,0.10466157644987106,0.6749182939529419,1.650214672088623,0.0,0.0,0.0,8.099387168884277,0.0
685,45.442326068878174,False,0.005158790736459196,0.05372343584895134,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.044999998062849045,8.253957748413086,0.0
686,45.5850830078125,False,1.2129807472229004,7.71700918674469,0.10458154231309891,0.6795492172241211,1.6503512859344482,0.0,0.0,0.0,8.095919609069824,0.0
687,45.60717296600342,False,0.00518625951372087,0.05314378999173641,0.05595291033387184,0.05595291033387184,2.1580803394317627,0.0,0.0,0.044999998062849045,8.251178741455078,0.0
688,45.75059533119202,False,1.2207261472940445,7.789307236671448,0.10508784651756287,0.6875678300857544,1.650296688079834,0.0,0.0,0.0,8.092351913452148,0.0
689,45.77217769622803,False,0.005229635862633586,0.05404830910265446,0.05595291033387184,0.05595291033387184,2.1598970890045166,0.0,0.0,0.044999998062849045,8.251296043395996,0.0
690,45.91389203071594,False,1.216011419892311,7.6731836795806885,0.10477571189403534,0.6760794520378113,1.6500917673110962,0.0,0.0,0.0,8.089118957519531,0.0
691,45.935277223587036,False,0.005208796355873346,0.05606836173683405,0.05595291033387184,0.05595291033387184,2.1577796936035156,0.0,0.0,0.044999998062849045,8.244888305664062,0.0
692,46.07959008216858,False,1.2134897708892822,7.660711407661438,0.10443748533725739,0.6760794520378113,1.650296688079834,0.0,0.0,0.0,8.0855073928833,0.0
693,46.101008892059326,False,0.005134461680427194,0.055694226175546646,0.05595291033387184,0.05595291033387184,2.155252456665039,0.0,0.0,0.03999999910593033,8.242721557617188,0.0
694,46.243114709854126,False,1.2160537391901016,7.647193670272827,0.10462538152933121,0.6749182939529419,1.650296688079834,0.0,0.0,0.0,8.08189582824707,0.0
695,46.26471281051636,False,0.005129140918143094,0.052642617374658585,0.05595291033387184,0.05595291033387184,2.157083034515381,0.0,0.0,0.03999999910593033,8.237095832824707,0.0
696,46.407275438308716,False,1.20559461414814,7.473429441452026,0.10363862663507462,0.6608617901802063,1.6501600742340088,0.0,0.0,0.0,8.078510284423828,0.0
697,46.42858839035034,False,0.005122124566696584,0.05917369853705168,0.05595291033387184,0.05595291033387184,2.1540777683258057,0.0,0.0,0.03999999910593033,8.234636306762695,0.0
698,46.570014238357544,False,1.2023837119340897,7.468193769454956,0.10324499756097794,0.6608617901802063,1.6499005556106567,0.0,0.0,0.0,8.07429313659668,0.0
699,46.59142541885376,False,0.00507232325617224,0.05167616065591574,0.05595291033387184,0.05595291033387184,2.157287836074829,0.0,0.0,0.044999998062849045,8.231767654418945,0.0
700,46.733675718307495,False,1.207318976521492,7.469030022621155,0.10360153764486313,0.6608617901802063,1.649613618850708,0.0,0.0,0.0,8.07143497467041,0.0
701,46.75494837760925,False,0.005087028257548809,0.0520508736371994,0.05595291033387184,0.05595291033387184,2.158872604370117,0.0,0.0,0.044999998062849045,8.227704048156738,0.0
702,46.897069215774536,False,1.2083198875188828,7.492705583572388,0.10355782508850098,0.6632250547409058,1.6499005556106567,0.0,0.0,0.0,8.068366050720215,0.0
703,46.91855549812317,False,0.0050482130609452724,0.050628380849957466,0.05595291033387184,0.05595291033387184,2.160621166229248,0.0,0.0,0.044999998062849045,8.223804473876953,0.0
704,47.060468435287476,False,1.2097188085317612,7.476007342338562,0.1036858931183815,0.6608617901802063,1.6501600742340088,0.0,0.0,0.0,8.065223693847656,0.0
705,47.08171272277832,False,0.005072051426395774,0.05190880969166756,0.05595291033387184,0.05595291033387184,2.159938097000122,0.0,0.0,0.044999998062849045,8.221893310546875,0.0
706,47.22355675697327,False,1.2133537232875824,7.533085942268372,0.10378766059875488,0.6667630672454834,1.6505424976348877,0.0,0.0,0.0,8.061808586120605,0.0
707,47.24522066116333,False,0.005129877245053649,0.05380507092922926,0.05595291033387184,0.05595291033387184,2.158216953277588,0.0,0.0,0.044999998062849045,8.218035697937012,0.0
708,47.387426137924194,False,1.219927966594696,7.6106345653533936,0.1042286828160286,0.6725960373878479,1.650296688079834,0.0,0.0,0.0,8.057947158813477,0.0
709,47.41075038909912,False,0.005207054782658815,0.05485186353325844,0.05595291033387184,0.05595291033387184,2.1566460132598877,0.0,0.0,0.03999999910593033,8.2139310836792,0.0
710,47.56624484062195,False,1.2158677726984024,7.5350552797317505,0.10387971997261047,0.6667630672454834,1.6501600742340088,0.0,0.0,0.0,8.054388046264648,0.0
711,47.58772087097168,False,0.0051485729636624455,0.05529808346182108,0.05595291033387184,0.05595291033387184,2.1616456508636475,0.0,0.0,0.044999998062849045,8.210250854492188,0.0
712,47.73025321960449,False,1.207936480641365,7.400867342948914,0.1030355840921402,0.6549195051193237,1.6498868465423584,0.0,0.0,0.0,8.0509033203125,0.0
713,47.75159454345703,False,0.00517378153745085,0.06041983142495155,0.05595291033387184,0.05595291033387184,2.156317949295044,0.0,0.0,0.03999999910593033,8.206010818481445,0.0
714,47.89352226257324,False,1.2127503007650375,7.496938109397888,0.10338235646486282,0.6632250547409058,1.6494086980819702,0.0,0.0,0.0,8.046884536743164,0.0
715,47.91536998748779,False,0.005105128511786461,0.05108925513923168,0.05595291033387184,0.05595291033387184,2.1568782329559326,0.0,0.0,0.044999998062849045,8.201823234558105,0.0
716,48.0578248500824,False,1.2175772339105606,7.555223703384399,0.10379346460103989,0.6679242253303528,1.6496000289916992,0.0,0.0,0.0,8.04395866394043,0.0
717,48.07922959327698,False,0.0051682040793821216,0.05229839123785496,0.05595291033387184,0.05595291033387184,2.1613588333129883,0.0,0.0,0.03999999910593033,8.200278282165527,0.0
718,48.22193956375122,False,1.227256953716278,7.671928405761719,0.10460666567087173,0.6783880591392517,1.6495453119277954,0.0,0.0,0.0,8.040719032287598,0.0
719,48.24342226982117,False,0.00521032081451267,0.05086082965135574,0.05595291033387184,0.05595291033387184,2.1629297733306885,0.0,0.0,0.044999998062849045,8.196027755737305,0.0
720,48.38589882850647,False,1.2254749238491058,7.559181451797485,0.10425955802202225,0.6679242253303528,1.6502693891525269,0.0,0.0,0.0,8.037690162658691,0.0
721,48.40719985961914,False,0.005171442171558738,0.053596640937030315,0.05595291033387184,0.05595291033387184,2.1583807468414307,0.0,0.0,0.044999998062849045,8.194938659667969,0.0
722,48.54951500892639,False,1.2222324311733246,7.543661594390869,0.10388977825641632,0.6667630672454834,1.649955153465271,0.0,0.0,0.0,8.034295082092285,0.0
723,48.571345806121826,False,0.005269942921586335,0.058162352070212364,0.05595291033387184,0.05595291033387184,2.1537225246429443,0.0,0.0,0.044999998062849045,8.189854621887207,0.0
724,48.71324610710144,False,1.2234317511320114,7.546150088310242,0.10391148924827576,0.6679242253303528,1.6500097513198853,0.0,0.0,0.0,8.030182838439941,0.0
725,48.73463201522827,False,0.005160621949471533,0.053789946250617504,0.05595291033387184,0.05595291033387184,2.159022808074951,0.0,0.0,0.03999999910593033,8.187323570251465,0.0
726,48.87709903717041,False,1.217440590262413,7.414141893386841,0.10334724932909012,0.6561079621315002,1.6502693891525269,0.0,0.0,0.0,8.02718734741211,0.0
727,48.898414850234985,False,0.005092306528240442,0.05510774441063404,0.05595291033387184,0.05595291033387184,2.156987428665161,0.0,0.0,0.044999998062849045,8.18329906463623,0.0
728,49.0427930355072,False,1.222989410161972,7.528892159461975,0.10382228344678879,0.6667630672454834,1.650064468383789,0.0,0.0,0.0,8.024056434631348,0.0
729,49.06431341171265,False,0.005192427197471261,0.055800299160182476,0.05595291033387184,0.05595291033387184,2.1568782329559326,0.0,0.0,0.044999998062849045,8.182188034057617,0.0
730,49.208234548568726,False,1.2255600839853287,7.561661005020142,0.10391927510499954,0.669098973274231,1.6498868465423584,0.0,0.0,0.0,8.020529747009277,0.0
731,49.231995582580566,False,0.005150522338226438,0.05261068698018789,0.05595291033387184,0.05595291033387184,2.1582577228546143,0.0,0.0,0.044999998062849045,8.17836856842041,0.0
732,49.389508962631226,False,1.2214793264865875,7.598757743835449,0.10481075197458267,0.6725960373878479,1.6498185396194458,0.0,0.0,0.0,8.017250061035156,0.0
733,49.410768032073975,False,0.005221948376856744,0.0542919896543026,0.05595291033387184,0.05595291033387184,2.157383680343628,0.0,0.0,0.03999999910593033,8.17317008972168,0.0
734,49.555180311203,False,1.222885474562645,7.637156844139099,0.10466219484806061,0.6749182939529419,1.6500917673110962,0.0,0.0,0.0,8.014534950256348,0.0
735,49.576679706573486,False,0.005225797067396343,0.05292443558573723,0.05595291033387184,0.05595291033387184,2.1576976776123047,0.0,0.0,0.03999999910593033,8.172178268432617,0.0
736,49.720906496047974,False,1.2187892943620682,7.511389851570129,0.10433816909790039,0.6643998026847839,1.6502010822296143,0.0,0.0,0.0,8.011716842651367,0.0
737,49.74236989021301,False,0.005153088713996112,0.05431976169347763,0.05595291033387184,0.05595291033387184,2.1565639972686768,0.0,0.0,0.044999998062849045,8.168673515319824,0.0
738,49.88550066947937,False,1.2198105454444885,7.497778534889221,0.1044970452785492,0.6632250547409058,1.6503785848617554,0.0,0.0,0.0,8.008328437805176,0.0
739,49.90723180770874,False,0.00517540262080729,0.05443033296614885,0.05595291033387184,0.05595291033387184,2.1589272022247314,0.0,0.0,0.03999999910593033,8.165281295776367,0.0
740,50.04957342147827,False,1.2252704054117203,7.582201361656189,0.10484477877616882,0.6702737808227539,1.6503512859344482,0.0,0.0,0.0,8.005041122436523,0.0
741,50.07087969779968,False,0.00520795991178602,0.05186389200389385,0.05595291033387184,0.05595291033387184,2.1594736576080322,0.0,0.0,0.044999998062849045,8.160629272460938,0.0
742,50.213351249694824,False,1.2325271964073181,7.686811685562134,0.10536918044090271,0.6795492172241211,1.6500780582427979,0.0,0.0,0.0,8.00204086303711,0.0
743,50.234734773635864,False,0.005258400342427194,0.05311714485287666,0.05595291033387184,0.05595291033387184,2.161604642868042,0.0,0.0,0.044999998062849045,8.159680366516113,0.0
744,50.37690210342407,False,1.2289930880069733,7.588623762130737,0.10493090748786926,0.6714349389076233,1.6503785848617554,0.0,0.0,0.0,7.9991960525512695,0.0
745,50.3985641002655,False,0.005193957476876676,0.05706425756216049,0.05595291033387184,0.05595291033387184,2.160101890563965,0.0,0.0,0.044999998062849045,8.158063888549805,0.0
746,50.54069757461548,False,1.2222538888454437,7.477309703826904,0.10433606803417206,0.6620502471923828,1.6501463651657104,0.0,0.0,0.0,7.995641708374023,0.0
747,50.562248945236206,False,0.0051927880849689245,0.05279515404254198,0.05595291033387184,0.05595291033387184,2.1575610637664795,0.0,0.0,0.044999998062849045,8.15224838256836,0.0
748,50.703771114349365,False,1.2315772473812103,7.644537687301636,0.10494804382324219,0.6760794520378113,1.6501600742340088,0.0,0.0,0.0,7.992413520812988,0.0
749,50.72515869140625,False,0.005291910492815077,0.06198776885867119,0.05595291033387184,0.05595291033387184,2.1535723209381104,0.0,0.0,0.044999998062849045,8.147668838500977,0.0
750,50.86766219139099,False,1.236521154642105,7.6893556118011475,0.10526551306247711,0.6795492172241211,1.64987313747406,0.0,0.0,0.0,7.988625526428223,0.0
751,50.88892364501953,False,0.005349077982828021,0.060291183181107044,0.05595291033387184,0.05595291033387184,2.1602933406829834,0.0,0.0,0.044999998062849045,8.144564628601074,0.0
752,51.031635999679565,False,1.2351340800523758,7.62809693813324,0.1051269918680191,0.6749182939529419,1.6495726108551025,0.0,0.0,0.0,7.985538959503174,0.0
753,51.05524301528931,False,0.00527501106262207,0.0559132918715477,0.05595291033387184,0.05595291033387184,2.1550066471099854,0.0,0.0,0.03999999910593033,8.140894889831543,0.0
754,51.197280168533325,False,1.2402909994125366,7.709722518920898,0.10555333644151688,0.6806966662406921,1.6496819257736206,0.0,0.0,0.0,7.982316017150879,0.0
755,51.2186393737793,False,0.005262388731352985,0.05240913946181536,0.05595291033387184,0.05595291033387184,2.158216953277588,0.0,0.0,0.03999999910593033,8.139906883239746,0.0
756,51.36059808731079,False,1.2420617043972015,7.718455195426941,0.10558003932237625,0.6818441152572632,1.6495590209960938,0.0,0.0,0.0,7.979837417602539,0.0
757,51.382164478302,False,0.0052675511687994,0.053463573567569256,0.05595291033387184,0.05595291033387184,2.1565229892730713,0.0,0.0,0.03999999910593033,8.138419151306152,0.0
758,51.524709939956665,False,1.2351899594068527,7.585809826850891,0.10499707609415054,0.6714349389076233,1.6499005556106567,0.0,0.0,0.0,7.976654052734375,0.0
759,51.546067237854004,False,0.005255695432424545,0.05251426249742508,0.05595291033387184,0.05595291033387184,2.1602249145507812,0.0,0.0,0.044999998062849045,8.137385368347168,0.0
760,51.68866539001465,False,1.2416037172079086,7.671219110488892,0.10552854090929031,0.6783880591392517,1.6495590209960938,0.0,0.0,0.0,7.973817348480225,0.0
761,51.71003079414368,False,0.005292099085636437,0.05533500574529171,0.05595291033387184,0.05595291033387184,2.157165050506592,0.0,0.0,0.044999998062849045,8.131529808044434,0.0
762,51.85189175605774,False,1.2446585297584534,7.691497206687927,0.10573727637529373,0.6806966662406921,1.6496683359146118,0.0,0.0,0.0,7.970337867736816,0.0
763,51.87313890457153,False,0.005345593090169132,0.05519275087863207,0.05595291033387184,0.05595291033387184,2.153463125228882,0.0,0.0,0.03999999910593033,8.126272201538086,0.0
764,52.015979290008545,False,1.2404649704694748,7.603793144226074,0.10542301088571548,0.6725960373878479,1.6497639417648315,0.0,0.0,0.0,7.967336654663086,0.0
765,52.0375120639801,False,0.005291884299367666,0.053540775552392006,0.05595291033387184,0.05595291033387184,2.1546106338500977,0.0,0.0,0.03999999910593033,8.123687744140625,0.0
766,52.17991662025452,False,1.2413609027862549,7.593870162963867,0.1052907183766365,0.6725960373878479,1.6499414443969727,0.0,0.0,0.0,7.964048385620117,0.0
767,52.20125341415405,False,0.005270272959023714,0.05342117045074701,0.05595291033387184,0.05595291033387184,2.1556897163391113,0.0,0.0,0.044999998062849045,8.121419906616211,0.0
768,52.34465146064758,False,1.2435054779052734,7.600446343421936,0.10535942763090134,0.6725960373878479,1.6503239870071411,0.0,0.0,0.0,7.960958480834961,0.0
769,52.366403341293335,False,0.005310434498824179,0.0534887844696641,0.05595291033387184,0.05595291033387184,2.1571104526519775,0.0,0.0,0.044999998062849045,8.117321014404297,0.0
770,52.508275508880615,False,1.2588731944561005,7.865504622459412,0.10682839155197144,0.6943570375442505,1.6501054763793945,0.0,0.0,0.0,7.958095550537109,0.0
771,52.529571771621704,False,0.0054542761063203216,0.05389370955526829,0.05595291033387184,0.05595291033387184,2.1570966243743896,0.0,0.0,0.044999998062849045,8.116449356079102,0.0
772,52.67505097389221,False,1.2553609907627106,7.7042341232299805,0.1063750684261322,0.6818441152572632,1.6504743099212646,0.0,0.0,0.0,7.955341339111328,0.0
773,52.69713020324707,False,0.005394180188886821,0.05627186503261328,0.05595291033387184,0.05595291033387184,2.1604299545288086,0.0,0.0,0.04999999701976776,8.110733985900879,0.0
774,52.83916473388672,False,1.2529516220092773,7.64768123626709,0.10600405186414719,0.6760794520378113,1.650679111480713,0.0,0.0,0.0,7.952397346496582,0.0
775,52.86060047149658,False,0.005399509682320058,0.05706680007278919,0.05595291033387184,0.05595291033387184,2.1543374061584473,0.0,0.0,0.044999998062849045,8.10940170288086,0.0
776,53.002742290496826,False,1.2474504858255386,7.560909986495972,0.10521508753299713,0.669098973274231,1.6503785848617554,0.0,0.0,0.0,7.9488701820373535,0.0
777,53.02425026893616,False,0.005368742858991027,0.054006390273571014,0.05595291033387184,0.05595291033387184,2.1556897163391113,0.0,0.0,0.03999999910593033,8.105995178222656,0.0
778,53.167036294937134,False,1.2598586082458496,7.755202054977417,0.10620097815990448,0.6852865219116211,1.6501736640930176,0.0,0.0,0.0,7.945993423461914,0.0
779,53.188310861587524,False,0.0053883850341662765,0.059716212563216686,0.05595291033387184,0.05595291033387184,2.150580644607544,0.0,0.0,0.044999998062849045,8.101707458496094,0.0
780,53.3301784992218,False,1.254894882440567,7.660641670227051,0.1058897078037262,0.6783880591392517,1.6499141454696655,0.0,0.0,0.0,7.942803382873535,0.0
781,53.35193991661072,False,0.005398553912527859,0.05525865592062473,0.05595291033387184,0.05595291033387184,2.1596922874450684,0.0,0.0,0.044999998062849045,8.100574493408203,0.0
782,53.4939923286438,False,1.258772611618042,7.681597471237183,0.10617563128471375,0.6795492172241211,1.6503922939300537,0.0,0.0,0.0,7.940317153930664,0.0
783,53.51540970802307,False,0.005374982720240951,0.05694509483873844,0.05595291033387184,0.05595291033387184,2.1523020267486572,0.0,0.0,0.044999998062849045,8.096586227416992,0.0
784,53.66019678115845,False,1.2669859826564789,7.791930437088013,0.1067444458603859,0.6887016296386719,1.650187373161316,0.0,0.0,0.0,7.937319755554199,0.0
785,53.681912660598755,False,0.005419499357230961,0.05499738734215498,0.05595291033387184,0.05595291033387184,2.1537225246429443,0.0,0.0,0.04999999701976776,8.094741821289062,0.0
786,53.82615351676941,False,1.2641867995262146,7.74650514125824,0.10662806034088135,0.6852865219116211,1.6499414443969727,0.0,0.0,0.0,7.9344987869262695,0.0
787,53.84750533103943,False,0.0054501200793311,0.058254264295101166,0.05595291033387184,0.05595291033387184,2.1530258655548096,0.0,0.0,0.04999999701976776,8.09035873413086,0.0
788,53.99235677719116,False,1.2674994766712189,7.737187147140503,0.10673126578330994,0.68413907289505,1.6500780582427979,0.0,0.0,0.0,7.931059837341309,0.0
789,54.013909339904785,False,0.0054745812667533755,0.054100072011351585,0.05595291033387184,0.05595291033387184,2.1552934646606445,0.0,0.0,0.044999998062849045,8.086459159851074,0.0
790,54.158464431762695,False,1.2689818441867828,7.7730172872543335,0.10670962184667587,0.6875678300857544,1.650187373161316,0.0,0.0,0.0,7.928462982177734,0.0
791,54.17991065979004,False,0.005445093265734613,0.05519751459360123,0.05595291033387184,0.05595291033387184,2.1544876098632812,0.0,0.0,0.044999998062849045,8.084303855895996,0.0
792,54.32432985305786,False,1.2657028436660767,7.7138751745224,0.10654520988464355,0.6818441152572632,1.6506108045578003,0.0,0.0,0.0,7.925572395324707,0.0
793,54.345629930496216,False,0.005479615065269172,0.05406983196735382,0.05595291033387184,0.05595291033387184,2.154446601867676,0.0,0.0,0.03999999910593033,8.086682319641113,0.0
794,54.48917627334595,False,1.275160163640976,7.808189392089844,0.10715542733669281,0.6898354291915894,1.650870442390442,0.0,0.0,0.0,7.923051357269287,0.0
795,54.510486125946045,False,0.005482624983415008,0.055021485313773155,0.05595291033387184,0.05595291033387184,2.155471086502075,0.0,0.0,0.044999998062849045,8.07931900024414,0.0
796,54.65561652183533,False,1.2732623517513275,7.777969241142273,0.10690106451511383,0.6875678300857544,1.6508430242538452,0.0,0.0,0.0,7.9203691482543945,0.0
797,54.67716312408447,False,0.005532641080208123,0.059564169496297836,0.05595291033387184,0.05595291033387184,2.1529712677001953,0.0,0.0,0.03999999910593033,8.075260162353516,0.0
798,54.82095527648926,False,1.276881992816925,7.807849049568176,0.10707168281078339,0.6898354291915894,1.6510889530181885,0.0,0.0,0.0,7.916882038116455,0.0
799,54.842450857162476,False,0.005495977238751948,0.05646425765007734,0.05595291033387184,0.05595291033387184,2.158271551132202,0.0,0.0,0.044999998062849045,8.075540542602539,0.0
800,54.98701047897339,False,1.2821480631828308,7.868803143501282,0.10742747038602829,0.695490837097168,1.6507338285446167,0.0,0.0,0.0,7.914168357849121,0.0
801,55.00823950767517,False,0.005534800584428012,0.055175297893583775,0.05595291033387184,0.05595291033387184,2.1557579040527344,0.0,0.0,0.04999999701976776,8.070547103881836,0.0
802,55.150248765945435,False,1.2842711806297302,7.885083556175232,0.1075894832611084,0.6966109871864319,1.6508021354675293,0.0,0.0,0.0,7.9108805656433105,0.0
803,55.17158317565918,False,0.005566563340835273,0.0594957685098052,0.05595291033387184,0.05595291033387184,2.1519877910614014,0.0,0.0,0.044999998062849045,8.066999435424805,0.0
804,55.3142671585083,False,1.2844252586364746,7.880270481109619,0.10749774426221848,0.6966109871864319,1.6512528657913208,0.0,0.0,0.0,7.907516002655029,0.0
805,55.33553123474121,False,0.005528587498702109,0.05803035572171211,0.05595291033387184,0.05595291033387184,2.159173011779785,0.0,0.0,0.04999999701976776,8.063148498535156,0.0
806,55.47745180130005,False,1.280762255191803,7.798663377761841,0.10721041262149811,0.6887016296386719,1.6503376960754395,0.0,0.0,0.0,7.905078887939453,0.0
807,55.49892973899841,False,0.00558301224373281,0.055188010446727276,0.05595291033387184,0.05595291033387184,2.1552388668060303,0.0,0.0,0.03999999910593033,8.05937385559082,0.0
808,55.64156126976013,False,1.2877504527568817,7.8804826736450195,0.10773489624261856,0.6966109871864319,1.6507611274719238,0.0,0.0,0.0,7.901861190795898,0.0
809,55.662938594818115,False,0.005617978167720139,0.05586898420006037,0.05595291033387184,0.05595291033387184,2.1593096256256104,0.0,0.0,0.044999998062849045,8.05946159362793,0.0
810,55.80501103401184,False,1.282353401184082,7.694284915924072,0.10725165903568268,0.6806966662406921,1.6511435508728027,0.0,0.0,0.0,7.899940490722656,0.0
811,55.82638239860535,False,0.00557614432182163,0.05594777874648571,0.05595291033387184,0.05595291033387184,2.1558263301849365,0.0,0.0,0.044999998062849045,8.056070327758789,0.0
812,55.96919369697571,False,1.280364990234375,7.65724778175354,0.10697934031486511,0.6772406101226807,1.6513075828552246,0.0,0.0,0.0,7.897107124328613,0.0
813,55.99046778678894,False,0.005501541891135275,0.05502167157828808,0.05595291033387184,0.05595291033387184,2.154214382171631,0.0,0.0,0.04999999701976776,8.054636001586914,0.0
814,56.13251233100891,False,1.2895604968070984,7.816780209541321,0.10774323344230652,0.6909692883491516,1.6511709690093994,0.0,0.0,0.0,7.894157886505127,0.0
815,56.15416169166565,False,0.005543830338865519,0.055110189132392406,0.05595291033387184,0.05595291033387184,2.1567142009735107,0.0,0.0,0.044999998062849045,8.050738334655762,0.0
816,56.29694128036499,False,1.2940369546413422,7.8709858655929565,0.10824422538280487,0.695490837097168,1.6516081094741821,0.0,0.0,0.0,7.891785144805908,0.0
817,56.31828761100769,False,0.005631273961625993,0.05818781442940235,0.05595291033387184,0.05595291033387184,2.1531898975372314,0.0,0.0,0.04999999701976776,8.049964904785156,0.0
818,56.461071729660034,False,1.3013696670532227,7.9141926765441895,0.10883735120296478,0.6988512873649597,1.651498794555664,0.0,0.0,0.0,7.888426780700684,0.0
819,56.482686281204224,False,0.005687630036845803,0.055246432311832905,0.05595291033387184,0.05595291033387184,2.1571104526519775,0.0,0.0,0.04999999701976776,8.046714782714844,0.0
820,56.62564826011658,False,1.3026157021522522,8.077735900878906,0.10875505208969116,0.7121701836585999,1.6512938737869263,0.0,0.0,0.0,7.887541770935059,0.0
821,56.6470992565155,False,0.0057351827854290605,0.05963247735053301,0.05595291033387184,0.05595291033387184,2.163926839828491,0.0,0.0,0.04999999701976776,8.043100357055664,0.0
822,56.78915214538574,False,1.300887018442154,7.970796823501587,0.10861168801784515,0.7033182382583618,1.6510889530181885,0.0,0.0,0.0,7.885316848754883,0.0
823,56.81103992462158,False,0.005739402840845287,0.05772651173174381,0.05595291033387184,0.05595291033387184,2.1551296710968018,0.0,0.0,0.044999998062849045,8.040605545043945,0.0
824,56.95284175872803,False,1.3034123182296753,7.9811447858810425,0.10876598209142685,0.7044247388839722,1.6517447233200073,0.0,0.0,0.0,7.882378578186035,0.0
825,56.97444796562195,False,0.005721314810216427,0.056116823107004166,0.05595291033387184,0.05595291033387184,2.157984733581543,0.0,0.0,0.044999998062849045,8.039838790893555,0.0
826,57.116811990737915,False,1.303221881389618,7.920007109642029,0.10862412303686142,0.6999714374542236,1.6508430242538452,0.0,0.0,0.0,7.879687786102295,0.0
827,57.13823986053467,False,0.005699765752069652,0.060826512053608894,0.05595291033387184,0.05595291033387184,2.156181573867798,0.0,0.0,0.03999999910593033,8.033886909484863,0.0
828,57.2801468372345,False,1.3028103113174438,7.939642071723938,0.10847234725952148,0.7010915875434875,1.650788426399231,0.0,0.0,0.0,7.877091407775879,0.0
829,57.301586389541626,False,0.005740774795413017,0.05577889736741781,0.05595291033387184,0.05595291033387184,2.159173011779785,0.0,0.0,0.04999999701976776,8.032455444335938,0.0
830,57.443589210510254,False,1.3097430765628815,8.028598427772522,0.10904356092214584,0.7077578902244568,1.6505151987075806,0.0,0.0,0.0,7.874488353729248,0.0
831,57.46519374847412,False,0.00577835482545197,0.061327600851655006,0.05595291033387184,0.05595291033387184,2.156850814819336,0.0,0.0,0.044999998062849045,8.029305458068848,0.0
832,57.6071138381958,False,1.30859836935997,7.991012930870056,0.10904055088758469,0.7055448889732361,1.6505151987075806,0.0,0.0,0.0,7.871982097625732,0.0
833,57.628520488739014,False,0.005745503003709018,0.05627959966659546,0.05595291033387184,0.05595291033387184,2.1562771797180176,0.0,0.0,0.044999998062849045,8.027085304260254,0.0
834,57.77190613746643,False,1.3114383816719055,8.069188594818115,0.1091550961136818,0.7121701836585999,1.6498185396194458,0.0,0.0,0.0,7.869284629821777,0.0
835,57.795358180999756,False,0.005731842829845846,0.05842845421284437,0.05595291033387184,0.05595291033387184,2.1544601917266846,0.0,0.0,0.044999998062849045,8.02615737915039,0.0
836,57.9515483379364,False,1.289350837469101,7.938749194145203,0.10864671319723129,0.7010915875434875,1.649381399154663,0.0,0.0,0.0,7.866842269897461,0.0
837,57.97300171852112,False,0.005668854573741555,0.0586455874145031,0.05595291033387184,0.05595291033387184,2.1550612449645996,0.0,0.0,0.04999999701976776,8.020824432373047,0.0
838,58.115572929382324,False,1.308816820383072,7.976742386817932,0.10894704610109329,0.7044247388839722,1.6498595476150513,0.0,0.0,0.0,7.864192008972168,0.0
839,58.13746738433838,False,0.005773267475888133,0.05731063894927502,0.05595291033387184,0.05595291033387184,2.1545286178588867,0.0,0.0,0.04999999701976776,8.019043922424316,0.0
840,58.28155493736267,False,1.3175427913665771,8.113844990730286,0.10964099317789078,0.7154486775398254,1.6499414443969727,0.0,0.0,0.0,7.861349105834961,0.0
841,58.3030743598938,False,0.005781931686215103,0.06079195532947779,0.05595291033387184,0.05595291033387184,2.1534903049468994,0.0,0.0,0.044999998062849045,8.013802528381348,0.0
842,58.44780659675598,False,1.2998360395431519,8.036272525787354,0.10947126150131226,0.7088643908500671,1.6495453119277954,0.0,0.0,0.0,7.858591079711914,0.0
843,58.469340324401855,False,0.00571065756957978,0.05652343388646841,0.05595291033387184,0.05595291033387184,2.156837224960327,0.0,0.0,0.044999998062849045,8.015767097473145,0.0
844,58.61336374282837,False,1.2911465764045715,7.828308939933777,0.10872280597686768,0.6921030879020691,1.6503376960754395,0.0,0.0,0.0,7.8561811447143555,0.0
845,58.63480257987976,False,0.005633121472783387,0.05659294780343771,0.05595291033387184,0.05595291033387184,2.1527254581451416,0.0,0.0,0.04999999701976776,8.013809204101562,0.0
846,58.779340744018555,False,1.3004358112812042,7.944742441177368,0.10943581163883209,0.7021980881690979,1.6511162519454956,0.0,0.0,0.0,7.853616237640381,0.0
847,58.801191329956055,False,0.005684412899427116,0.05880018696188927,0.05595291033387184,0.05595291033387184,2.156919240951538,0.0,0.0,0.044999998062849045,8.007962226867676,0.0
848,58.94542336463928,False,1.303028166294098,7.973341941833496,0.10965573787689209,0.7044247388839722,1.6510616540908813,0.0,0.0,0.0,7.8510918617248535,0.0
849,58.96900916099548,False,0.005696237785741687,0.057855029590427876,0.05595291033387184,0.05595291033387184,2.1591320037841797,0.0,0.0,0.03999999910593033,8.008811950683594,0.0
850,59.126930475234985,False,1.3037057220935822,7.99899160861969,0.1096181869506836,0.7066513895988464,1.6515806913375854,0.0,0.0,0.0,7.849236488342285,0.0
851,59.148398876190186,False,0.005777864716947079,0.05895369220525026,0.05595291033387184,0.05595291033387184,2.1645143032073975,0.0,0.0,0.044999998062849045,8.003615379333496,0.0
852,59.293845653533936,False,1.300879418849945,7.931582927703857,0.10923773795366287,0.7010915875434875,1.6510753631591797,0.0,0.0,0.0,7.846587657928467,0.0
853,59.31524610519409,False,0.0056985963601619005,0.05794791504740715,0.05595291033387184,0.05595291033387184,2.1581759452819824,0.0,0.0,0.044999998062849045,8.0001220703125,0.0
854,59.45953345298767,False,1.3051693141460419,7.9834747314453125,0.10958422720432281,0.7055448889732361,1.6511026620864868,0.0,0.0,0.0,7.843936920166016,0.0
855,59.481027126312256,False,0.0057943351566791534,0.05832396913319826,0.05595291033387184,0.05595291033387184,2.156099557876587,0.0,0.0,0.04999999701976776,7.99859619140625,0.0
856,59.625685930252075,False,1.307867020368576,7.979826927185059,0.1096009686589241,0.7044247388839722,1.6518266201019287,0.0,0.0,0.0,7.841277122497559,0.0
857,59.6471381187439,False,0.0058264099061489105,0.05901723634451628,0.05595291033387184,0.05595291033387184,2.162287712097168,0.0,0.0,0.044999998062849045,7.996393203735352,0.0
858,59.79177904129028,False,1.3133881986141205,8.058966398239136,0.11005102097988129,0.7110636830329895,1.6514850854873657,0.0,0.0,0.0,7.838547706604004,0.0
859,59.81326460838318,False,0.005826637498103082,0.05825676955282688,0.05595291033387184,0.05595291033387184,2.16060733795166,0.0,0.0,0.044999998062849045,7.993841171264648,0.0
860,59.959041595458984,False,1.3184325397014618,8.045135140419006,0.11054244637489319,0.7099571824073792,1.650665521621704,0.0,0.0,0.0,7.835946083068848,0.0
861,59.980448961257935,False,0.0058085465570911765,0.05835965275764465,0.05595291033387184,0.05595291033387184,2.1531624794006348,0.0,0.0,0.04999999701976776,7.9901204109191895,0.0
862,60.124840259552,False,1.3142675161361694,8.011534810066223,0.11008502542972565,0.7077578902244568,1.650187373161316,0.0,0.0,0.0,7.833116054534912,0.0
863,60.14647841453552,False,0.005756347090937197,0.058551481924951077,0.05595291033387184,0.05595291033387184,2.1561267375946045,0.0,0.0,0.044999998062849045,7.9894304275512695,0.0
864,60.29137182235718,False,1.311693787574768,7.916111350059509,0.10991939157247543,0.6999714374542236,1.6501736640930176,0.0,0.0,0.0,7.830901145935059,0.0
865,60.31263709068298,False,0.005764257512055337,0.05819458980113268,0.05595291033387184,0.05595291033387184,2.1584901809692383,0.0,0.0,0.044999998062849045,7.987154006958008,0.0
866,60.45487189292908,False,1.313207745552063,7.957447171211243,0.10994827747344971,0.7033182382583618,1.650037169456482,0.0,0.0,0.0,7.8288774490356445,0.0
867,60.476401805877686,False,0.005790109280496836,0.058207414112985134,0.05595291033387184,0.05595291033387184,2.154419183731079,0.0,0.0,0.044999998062849045,7.9865922927856445,0.0
868,60.61988067626953,False,1.3157019019126892,7.996630668640137,0.110240139067173,0.7066513895988464,1.6507201194763184,0.0,0.0,0.0,7.826347351074219,0.0
869,60.64118504524231,False,0.005824184627272189,0.06150223780423403,0.05595291033387184,0.05595291033387184,2.149610757827759,0.0,0.0,0.044999998062849045,7.984783172607422,0.0
870,60.783363819122314,False,1.3173045217990875,8.010009527206421,0.11040475964546204,0.7077578902244568,1.6507748365402222,0.0,0.0,0.0,7.823233604431152,0.0
871,60.80491518974304,False,0.005768354167230427,0.05990044679492712,0.05595291033387184,0.05595291033387184,2.1591458320617676,0.0,0.0,0.044999998062849045,7.980403900146484,0.0
872,60.94779348373413,False,1.30592480301857,7.814652919769287,0.10923022776842117,0.6921030879020691,1.6500234603881836,0.0,0.0,0.0,7.821660041809082,0.0
873,60.96919298171997,False,0.005711461417376995,0.05887867882847786,0.05595291033387184,0.05595291033387184,2.159200429916382,0.0,0.0,0.044999998062849045,7.975363731384277,0.0
874,61.112088680267334,False,1.3106150925159454,7.833014130592346,0.10957857221364975,0.6943570375442505,1.6510343551635742,0.0,0.0,0.0,7.819719314575195,0.0
875,61.133471727371216,False,0.005718277534469962,0.058782780542969704,0.05595291033387184,0.05595291033387184,2.1558127403259277,0.0,0.0,0.044999998062849045,7.974524974822998,0.0
876,61.27639818191528,False,1.3122138381004333,7.863302826881409,0.10970151424407959,0.695490837097168,1.650679111480713,0.0,0.0,0.0,7.817147254943848,0.0
877,61.29777002334595,False,0.005818940699100494,0.059050917625427246,0.05595291033387184,0.05595291033387184,2.1553072929382324,0.0,0.0,0.04999999701976776,7.973419189453125,0.0
878,61.440136671066284,False,1.3197273015975952,7.897099256515503,0.11020127683877945,0.6999714374542236,1.6511435508728027,0.0,0.0,0.0,7.814603805541992,0.0
879,61.445717573165894,True,0.004527419805526733,0.05695401690900326,0.05595291033387184,0.05595291033387184,2.1529438495635986,0.0,0.0,0.0,9.669225692749023,0.0
==========


==> benchmarking/cppflow/2023-09-13-12_05__LmAlt_v2_1_60s/results_2023-09-13-12_05__LmAlt_v2_1_60s.csv <==
Problem,Planner,Time to valid solution (s),Initial solution time (s),Planning success rate (\%) - 2.5s max,Trajectory length (rad/m) - 2.5s max,Planning success rate (\%) - 50s max,Trajectory length (rad/m) - 50s max
Panda - 1cube,torm,2.912035,2.584705,0.0,"('---', '---')",100.0,"(8.130471, '---')"
Panda - 2cubes,torm,62.4779,39.3458,0.0,"('---', '---')",40.0,"(13.206375, '---')"
Panda - flappy-bird,torm,inf,inf,0.0,"('---', '---')",0.0,"('---', '---')"
Fetch.Full - circle,torm,14.594850000000001,2.3627599999999997,10.0,"(21.9925, 0.457397)",90.0,"(20.669811111111112, 0.450147)"
Fetch.Full - s,torm,inf,inf,0.0,"('---', '---')",0.0,"('---', '---')"
Fetch.Full - square,torm,9.25522,2.99655,0.0,"('---', '---')",70.0,"(18.89677142857143, 0.6042375714285715)"
Fetch.Full - rotation,torm,15.31045,1.78413,0.0,"('---', '---')",100.0,"(29.153579999999998, 0.7729341999999999)"
Fetch.Full - hello,torm,inf,4.11966,0.0,"('---', '---')",20.0,"(76.06875, 2.390715)"
Fetch.Arm - circle,torm,2.9161200000000003,0.7150045,50.0,"(14.82032, '---')",100.0,"(12.80549, '---')"
Fetch.Arm - s,torm,1.023895,0.8435474999999999,80.0,"(13.5488, '---')",100.0,"(12.76961, '---')"
Fetch.Arm - square,torm,1.045055,0.7899295,100.0,"(17.28696, '---')",100.0,"(16.55744, '---')"
Fetch.Arm - rotation,torm,1.2702749999999998,1.0658,70.0,"(30.49532857142857, '---')",100.0,"(27.132529999999996, '---')"
Fetch.Arm - hello,torm,3.598265,1.414095,30.0,"(62.42576666666667, '---')",100.0,"(58.65272, '---')"
Fetch.Arm - circle,$\textrm{stampede}^*$,91.566,91.566,0.0,"('---', '---')",100.0,"(11.105011177062988, '---')"
Fetch.Arm - s,$\textrm{stampede}^*$,137.569,137.569,0.0,"('---', '---')",100.0,"(10.855872535705567, '---')"
Fetch.Arm - square,$\textrm{stampede}^*$,110.774,110.774,0.0,"('---', '---')",100.0,"(14.841345596313477, '---')"
Fetch.Arm - rotation,$\textrm{stampede}^*$,inf,inf,0.0,"('---', '---')",0.0,"('---', '---')"
Fetch.Arm - hello,$\textrm{stampede}^*$,inf,inf,0.0,"('---', '---')",0.0,"('---', '---')"
Panda - 1cube,$\textrm{cppflow - ours}$,0.433860182762146,0.0111867189407348,100.0,"(8.074641942977905, '---')",100.0,"(7.58468222618103, '---')"
Panda - 2cubes,$\textrm{cppflow - ours}$,0.483742356300354,0.0111854076385498,100.0,"(9.627356147766113, '---')",100.0,"(9.03097448348999, '---')"
Panda - flappy-bird,$\textrm{cppflow - ours}$,0.6298404932022095,0.01108872890472405,100.0,"(20.323093223571778, '---')",100.0,"(20.323093223571778, '---')"
Fetch.Full - circle,$\textrm{cppflow - ours}$,1.0199085474014282,0.010773897171020449,100.0,"(20.128943061828615, 0.367589196562767)",100.0,"(13.28425178527832, 0.46306298971176146)"
Fetch.Full - s,$\textrm{cppflow - ours}$,0.7854788303375244,0.01070833206176755,100.0,"(22.081893157958984, 0.551411098241806)",100.0,"(14.140946197509766, 0.7694532454013825)"
Fetch.Full - square,$\textrm{cppflow - ours}$,0.7510639429092407,0.0112290382385253,100.0,"(19.65003490447998, 0.3481721967458725)",100.0,"(13.971673965454102, 0.38648631870746614)"
Fetch.Full - rotation,$\textrm{cppflow - ours}$,0.6051352024078369,0.0112836360931396,100.0,"(28.471781158447264, 1.0061064183712005)",100.0,"(21.795729446411134, 1.2371174275875092)"
Fetch.Full - hello,$\textrm{cppflow - ours}$,1.2432278394699097,0.0108946561813354,70.0,"(49.736760820661274, 2.8955704484667097)",100.0,"(39.971470260620116, 3.494966506958008)"
Fetch.Arm - circle,$\textrm{cppflow - ours}$,1.2110344171524048,0.013748288154602,90.0,"(17.386376063028973, '---')",100.0,"(14.981177425384521, '---')"
Fetch.Arm - s,$\textrm{cppflow - ours}$,0.7879859209060669,0.0138006210327148,100.0,"(17.180368614196777, '---')",100.0,"(15.467943668365479, '---')"
Fetch.Arm - square,$\textrm{cppflow - ours}$,0.7471915483474731,0.01374745368957515,100.0,"(21.71251811981201, '---')",100.0,"(18.476780891418457, '---')"
Fetch.Arm - rotation,$\textrm{cppflow - ours}$,0.5352810621261597,0.0137908458709716,100.0,"(30.423153495788576, '---')",100.0,"(26.758345985412596, '---')"
Fetch.Arm - hello,$\textrm{cppflow - ours}$,1.126389503479004,0.0155074596405029,100.0,"(64.46102600097656, '---')",100.0,"(62.52453346252442, '---')"


==> benchmarking/cppflow/2023-09-13-12_05__LmAlt_v2_1_60s/results_2023-09-13-12_05__LmFull_v2_1_60s.csv <==
Problem,Planner,Time to valid solution (s),Planning success rate (\%),Initial solution time (s),Trajectory length (rad),Trajectory length (m)
Panda - 1cube,torm,2.912035,100.0,2.584705,8.122612999999998,0.0
Panda - 2cubes,torm,62.4779,60.0,39.3458,11.769418333333334,0.0
Panda - flappy-bird,torm,inf,0.0,inf,---,---
Fetch.Full - circle,torm,14.594850000000001,100.0,2.3627599999999997,21.034659999999995,0.45019790000000004
Fetch.Full - s,torm,inf,0.0,inf,---,---
Fetch.Full - square,torm,9.25522,70.0,2.99655,18.799542857142857,0.54971
Fetch.Full - rotation,torm,15.31045,100.0,1.78413,29.153579999999998,0.7729341999999999
Fetch.Full - hello,torm,inf,30.0,4.11966,74.10746666666667,2.3675433333333333
Fetch.Arm - circle,torm,2.9161200000000003,100.0,0.7150045,12.80549,0.0
Fetch.Arm - s,torm,1.023895,100.0,0.8435474999999999,12.82917,0.0
Fetch.Arm - square,torm,1.045055,100.0,0.7899295,16.560689999999997,0.0
Fetch.Arm - rotation,torm,1.2702749999999998,100.0,1.0658,27.22326,0.0
Fetch.Arm - hello,torm,3.598265,100.0,1.414095,58.58891,0.0
Fetch.Arm - circle,stampede,91.566,100.0,91.566,11.105011177062988,0.0
Fetch.Arm - s,stampede,137.569,100.0,137.569,10.855872535705567,0.0
Fetch.Arm - square,stampede,110.774,100.0,110.774,14.841345596313477,0.0
Fetch.Arm - rotation,stampede,inf,0.0,inf,---,---
Fetch.Arm - hello,stampede,inf,0.0,inf,---,---
Panda - 1cube,cppflow - ours,0.433860182762146,100.0,0.4162288904190063,7.58468222618103,0.0
Panda - 2cubes,cppflow - ours,0.483742356300354,100.0,0.4656964540481567,9.03097448348999,0.0
Panda - flappy-bird,cppflow - ours,0.6298404932022095,100.0,0.4661736488342285,20.323093223571778,0.0
Fetch.Full - circle,cppflow - ours,1.0199085474014282,100.0,0.8560830354690552,13.187801074981689,0.472546711564064
Fetch.Full - s,cppflow - ours,0.7854788303375244,100.0,0.7402471303939819,13.787222003936767,0.776238226890564
Fetch.Full - square,cppflow - ours,0.7510639429092407,100.0,0.7178727388381958,13.883671379089355,0.3878821849822998
Fetch.Full - rotation,cppflow - ours,0.6051352024078369,100.0,0.4934418201446533,21.439519691467286,1.2550352752208709
Fetch.Full - hello,cppflow - ours,1.2432278394699097,100.0,1.0844711065292358,39.68753089904785,3.5177934646606444
Fetch.Arm - circle,cppflow - ours,1.2110344171524048,100.0,0.8412106037139893,14.901919651031495,0.0
Fetch.Arm - s,cppflow - ours,0.7879859209060669,100.0,0.7475006580352783,15.467943668365479,0.0
Fetch.Arm - square,cppflow - ours,0.7471915483474731,100.0,0.7249565124511719,18.46826457977295,0.0
Fetch.Arm - rotation,cppflow - ours,0.5352810621261597,100.0,0.4948772192001343,26.75725040435791,0.0
Fetch.Arm - hello,cppflow - ours,1.126389503479004,100.0,1.0786480903625488,62.51896324157715,0.0


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch__circle__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010916471481323242,False,6.477343440055847,101.58203125,1.189510464668274,20.912113189697266,43.60823059082031,5.158288955688477,0.033898305147886276,0.5762711763381958,61.40421676635742,1.0862362384796143
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010820627212524414,False,5.270117521286011,11.350420713424683,0.8542348146438599,1.8422249555587769,46.44008255004883,3.8205459117889404,0.0,0.3694915175437927,63.362548828125,1.1307146549224854
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010894298553466797,False,3.3580508828163147,7.041383981704712,0.6103639602661133,1.1803386211395264,9.795870780944824,0.5334571003913879,0.0,0.16271185874938965,28.532079696655273,0.3171294629573822
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010711669921875,False,5.5768632888793945,30.363144874572754,1.0563026666641235,10.933603286743164,92.05184173583984,4.368072509765625,0.020338982343673706,0.4813559353351593,68.5392837524414,1.3517171144485474
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010957479476928711,False,4.146758019924164,96.81747436523438,0.794084906578064,19.85042953491211,116.92108154296875,17.439117431640625,0.0,0.3288135528564453,53.46792221069336,1.2200686931610107
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010683536529541016,False,4.762904345989227,84.45564270019531,0.9177239537239075,11.708815574645996,145.58460998535156,11.418761253356934,0.0,0.44745761156082153,64.54166412353516,1.2293212413787842
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010713815689086914,False,16.722623109817505,182.27310180664062,1.3938192129135132,15.10443115234375,101.45337677001953,11.989543914794922,0.06440678238868713,0.25762712955474854,109.03993225097656,1.3905482292175293
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010723590850830078,False,8.1688791513443,138.62043380737305,1.5717068910598755,29.424509048461914,69.29878234863281,10.032376289367676,0.0,0.5186440348625183,70.95985412597656,1.0972877740859985
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01075434684753418,False,4.674638211727142,87.5475025177002,0.7153370976448059,7.701120376586914,89.90912628173828,4.498112201690674,0.0,0.4644067883491516,56.03919982910156,0.6945948600769043
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010793447494506836,False,3.3296185731887817,8.16965103149414,0.5396226048469543,1.3699994087219238,6.7943854331970215,0.5009829998016357,0.0,0.22033898532390594,34.30484390258789,0.35138702392578125
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch__hello__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010802984237670898,False,8.098698258399963,124.96615409851074,1.0297174453735352,9.9652738571167,27.9904842376709,5.652096748352051,0.0,0.0,81.0174560546875,2.28672456741333
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010894775390625,False,14.274063110351562,184.5374870300293,3.8835701942443848,76.12788391113281,177.68739318847656,15.3836030960083,0.0,0.0,199.7008514404297,4.68320894241333
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01119542121887207,False,5.479406118392944,83.6882209777832,1.3351309299468994,23.792499542236328,58.513206481933594,10.927618026733398,0.0,0.0,144.1317138671875,4.758243083953857
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010871171951293945,False,4.88541841506958,69.16146755218506,0.858974814414978,15.825685501098633,107.72901153564453,20.34366226196289,0.014466546475887299,0.0,223.51968383789062,5.037789821624756
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010894536972045898,False,9.65413510799408,168.79924774169922,2.4211583137512207,36.923744201660156,105.84381103515625,15.241035461425781,0.01989150047302246,0.0,177.65260314941406,3.4965591430664062
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011109352111816406,False,6.216343641281128,97.34505653381348,0.9487013816833496,11.830720901489258,148.51278686523438,21.498252868652344,0.03797468543052673,0.0,210.22601318359375,4.570618629455566
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010793685913085938,False,4.660626947879791,95.74713706970215,0.7277485132217407,9.459224700927734,106.6355209350586,5.55490779876709,0.021699819713830948,0.0,200.15042114257812,3.2730956077575684
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01177978515625,False,9.493877291679382,167.50852584838867,1.6297720670700073,41.38689041137695,91.03360748291016,10.38367748260498,0.0,0.0,155.1190185546875,4.676729202270508
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010840654373168945,False,3.9372673630714417,21.360840797424316,0.7551944255828857,5.089365482330322,82.82196044921875,3.122001886367798,0.0,0.0,173.1357421875,2.568422794342041
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.012264013290405273,False,4.574725925922394,37.08121299743652,2.0703787803649902,27.115278244018555,68.93916320800781,3.5384886264801025,0.0,0.0,128.31414794921875,2.69937801361084
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch__rot_yz2__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010797262191772461,False,5.328603386878967,49.643802642822266,0.8605910539627075,4.547826766967773,128.01177978515625,11.928460121154785,0.0,0.0,111.387939453125,2.1859171390533447
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011002540588378906,False,6.233026385307312,89.74639892578125,1.0776265859603882,15.008248329162598,33.8603630065918,3.8422155380249023,0.0,0.0,122.97676849365234,2.038022518157959
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01122593879699707,False,5.274312496185303,33.663132190704346,1.0911211967468262,20.684696197509766,134.22459411621094,4.8934831619262695,0.0,0.0,106.68022155761719,1.7234866619110107
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011341333389282227,False,7.017648816108704,79.50079441070557,1.2802820205688477,15.392610549926758,151.73304748535156,10.540294647216797,0.0,0.0,100.07515716552734,1.8880189657211304
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01148366928100586,False,7.612144351005554,102.99210548400879,0.8982555866241455,8.189055442810059,114.32011413574219,7.963210105895996,0.0,0.0,98.46916198730469,1.419479250907898
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011179208755493164,False,4.39974844455719,34.127657413482666,0.9147839546203613,7.614595413208008,118.1158447265625,12.702077865600586,0.0,0.0,110.09796142578125,2.1365654468536377
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010985612869262695,False,17.584686279296875,189.869384765625,5.106982231140137,33.10544967651367,152.94117736816406,7.895942211151123,0.0,0.0,142.649658203125,2.2141456604003906
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011699676513671875,False,6.577157974243164,90.05706787109375,1.5416704416275024,42.462711334228516,179.52349853515625,5.679906845092773,0.0,0.0,158.268798828125,2.34106183052063
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011834383010864258,False,4.3811094760894775,36.063902378082275,0.7733668684959412,3.93166184425354,39.26772689819336,8.679889678955078,0.0,0.0,89.88751220703125,1.448363184928894
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011670589447021484,False,8.769341111183167,102.98757553100586,2.297508716583252,42.179630279541016,171.79779052734375,15.76821231842041,0.0,0.0,152.40052795410156,2.869518280029297
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch__s__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010812759399414062,False,7.730945944786072,190.5669403076172,2.1075007915496826,39.60945510864258,135.81004333496094,14.145450592041016,0.0,0.006644518114626408,62.613372802734375,1.5048850774765015
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010690927505493164,False,2.0522235333919525,6.723222136497498,0.4858340919017792,1.0164414644241333,27.5618896484375,4.785454273223877,0.0,0.05647840350866318,31.862041473388672,0.9282636642456055
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010712862014770508,False,2.4335534870624542,5.408586859703064,0.5442897081375122,1.0286811590194702,15.11776351928711,1.3560667037963867,0.0,0.27574750781059265,25.894649505615234,0.7261652946472168
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010695934295654297,False,9.515395760536194,150.17379760742188,3.1517443656921387,29.731048583984375,154.80177307128906,17.263031005859375,0.0,0.0830564796924591,65.30569458007812,1.485005497932434
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010703802108764648,False,12.23844051361084,181.6935157775879,4.8406081199646,48.53546142578125,141.48837280273438,14.494462013244629,0.0,0.09302325546741486,72.99382781982422,2.187690496444702
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010671377182006836,False,3.14640611410141,17.10964322090149,0.5433081388473511,3.0429723262786865,29.670806884765625,5.6634721755981445,0.0,0.3056478202342987,43.86137771606445,0.8464000225067139
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010715007781982422,False,3.835126757621765,25.016579627990723,0.5580613017082214,1.8991204500198364,34.27302932739258,3.2626004219055176,0.0,0.0,36.378089904785156,0.8902942538261414
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010736465454101562,False,4.415530562400818,35.34022808074951,0.9045283198356628,7.115636348724365,16.722379684448242,4.464824676513672,0.0,0.3255814015865326,51.45613098144531,1.4461114406585693
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010731220245361328,False,2.903112471103668,16.24014973640442,0.6009368300437927,2.861617088317871,38.98460388183594,6.662774085998535,0.0,0.35548171401023865,43.75236511230469,1.1333974599838257
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01069498062133789,False,2.580631673336029,6.732229590415955,0.4862740635871887,1.3086369037628174,11.549713134765625,1.185624361038208,0.0,0.07973422110080719,48.74009704589844,0.6293767690658569
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch__square__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011031389236450195,False,3.947710692882538,7.368221879005432,0.5382080078125,1.091450572013855,8.836010932922363,0.7675513625144958,0.0,0.012500000186264515,32.31842041015625,0.5183600783348083
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.012677192687988281,False,3.5478773713111877,8.096640706062317,0.49516773223876953,1.2052688598632812,9.354490280151367,0.7695242762565613,0.0,0.0,30.994564056396484,0.37538644671440125
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011184453964233398,False,9.604182243347168,133.38523864746094,1.2753790616989136,11.152100563049316,13.251864433288574,1.6895592212677002,0.0,0.0,44.56956481933594,0.6647228598594666
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010871171951293945,False,5.256586670875549,39.45069074630737,0.8526930212974548,4.839066028594971,48.47938537597656,4.9733967781066895,0.0,0.0,58.68917465209961,1.248520851135254
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010854482650756836,False,17.068029642105103,158.71996879577637,6.429782390594482,40.971683502197266,41.080650329589844,3.310227394104004,0.0,0.37187501788139343,50.63874053955078,0.7663731575012207
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011273622512817383,False,4.540285766124725,8.976035118103027,0.7582008242607117,1.6948431730270386,10.824360847473145,0.3600463271141052,0.0,0.078125,32.82977294921875,0.27208447456359863
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011352300643920898,False,16.87701106071472,281.193790435791,3.375666379928589,67.15498352050781,178.28953552246094,26.79975700378418,0.0,0.21875,82.93480682373047,1.6219282150268555
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010878562927246094,False,6.513901948928833,26.459636688232422,1.2494114637374878,3.8101117610931396,19.527935028076172,1.0013535022735596,0.0,0.00937500037252903,48.30669403076172,0.7395656108856201
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.012013912200927734,False,5.4505455493927,39.64345932006836,0.8088586926460266,3.72324538230896,10.956156730651855,1.3709709644317627,0.0,0.20624999701976776,42.12445831298828,0.5113533735275269
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01183009147644043,False,16.203958988189697,381.0539245605469,3.172456979751587,76.04179382324219,136.68116760253906,17.75261688232422,0.0,0.23125000298023224,85.70413208007812,1.7461557388305664
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch_arm__circle__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013852357864379883,False,2.0773829519748688,3.2449182868003845,0.27971190214157104,0.42978283762931824,1.535125970840454,0.0,0.0,0.6372881531715393,17.1383056640625,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013900041580200195,False,6.783871054649353,516.3125228881836,1.4734495878219604,148.10665893554688,176.04676818847656,0.0,0.2135593146085739,0.003389830468222499,43.29244613647461,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013807058334350586,False,1.3807357847690582,2.9672443866729736,0.24810440838336945,0.5366752743721008,1.3511207103729248,0.0,0.0,0.5830508470535278,13.371196746826172,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01378321647644043,False,5.4912930727005005,488.2237243652344,1.2557274103164673,119.97775268554688,179.7998046875,0.0,0.0,0.29491525888442993,25.195308685302734,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.0136871337890625,False,1.655614823102951,3.5040879249572754,0.2994290590286255,0.5706076622009277,1.4997045993804932,0.0,0.0,0.6271186470985413,17.447004318237305,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013679742813110352,False,3.537544906139374,220.20931243896484,0.9914942979812622,143.6678466796875,155.47915649414062,0.0,0.0,0.5593219995498657,24.24298667907715,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013724088668823242,False,5.382919907569885,265.28587341308594,1.830672264099121,179.66986083984375,139.5675811767578,0.0,0.0,0.43389829993247986,29.595989227294922,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01369023323059082,False,5.045033097267151,551.1351776123047,1.1915254592895508,164.23907470703125,148.655517578125,0.0,0.12542372941970825,0.003389830468222499,24.479787826538086,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013703346252441406,False,4.282064735889435,510.9107971191406,1.254604697227478,133.5484619140625,136.65036010742188,0.0,0.0,0.5254237055778503,28.595104217529297,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01377248764038086,False,1.747400015592575,3.806926906108856,0.3490697145462036,0.6305630803108215,1.3865420818328857,0.0,0.0,0.5694915056228638,13.967790603637695,0.0
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch_arm__hello__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.017477035522460938,False,2.5390028953552246,5.967035293579102,0.3786605894565582,1.1419119834899902,45.96969985961914,0.0,0.0,0.0,104.30123901367188,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.015536308288574219,False,5.51275372505188,476.4541244506836,1.318171501159668,112.97803497314453,121.67573547363281,0.0,0.0,0.0,94.74391174316406,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.015725135803222656,False,5.695865750312805,67.39306449890137,0.7141973376274109,6.475702285766602,36.187583923339844,0.0,0.0,0.0,94.32760620117188,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.015071630477905273,False,10.854219198226929,586.016731262207,2.5038371086120605,162.34454345703125,170.50033569335938,0.0,0.0,0.0,129.43405151367188,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.015052080154418945,False,3.2341906428337097,305.66829681396484,0.8013824224472046,158.33860778808594,154.46044921875,0.0,0.0,0.0,119.63247680664062,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.0159149169921875,False,10.304111242294312,589.6897125244141,1.9037950038909912,177.24806213378906,166.7696533203125,0.0,0.11211573332548141,0.0,140.683837890625,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01547861099243164,False,13.249297142028809,534.7748565673828,2.4947805404663086,137.58619689941406,178.70765686035156,0.0,0.08860759437084198,0.0,153.48007202148438,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.0151519775390625,False,7.186498045921326,496.21349334716797,1.5430258512496948,140.28128051757812,172.83953857421875,0.0,0.025316456332802773,0.0,82.66195678710938,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01564168930053711,False,2.1578508615493774,100.36701202392578,0.4081018567085266,18.82211685180664,137.71170043945312,0.0,0.0,0.0,85.2556381225586,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013837337493896484,False,2.0237933099269867,25.691046714782715,0.3682723641395569,4.818151950836182,62.68178176879883,0.0,0.0,0.0,87.28203582763672,0.0
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch_arm__rot_yz2__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014163017272949219,False,10.86283802986145,36.513707637786865,1.5774853229522705,6.598604679107666,16.042844772338867,0.0,0.0,0.0,45.443119049072266,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01370549201965332,False,21.362392902374268,441.11473083496094,3.9418437480926514,94.37918853759766,171.970458984375,0.0,0.0,0.0,120.18165588378906,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013791322708129883,False,2.3707403242588043,11.86205506324768,0.4206514060497284,2.3557186126708984,33.13196563720703,0.0,0.0,0.0,55.20817565917969,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013790369033813477,False,1.9612787663936615,3.6618247628211975,0.3512192964553833,0.7306116819381714,51.67634963989258,0.0,0.0,0.0,65.56143188476562,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013725519180297852,False,2.183559536933899,30.909488201141357,0.38015031814575195,7.36008882522583,36.389404296875,0.0,0.0,0.0,68.48291015625,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014475822448730469,False,5.509323477745056,353.57555389404297,1.1742348670959473,78.9543228149414,78.41375732421875,0.0,0.0,0.0,64.3187484741211,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013757467269897461,False,12.56163239479065,511.6763687133789,2.2097368240356445,123.07133483886719,127.46724700927734,0.0,0.0,0.0,49.750343322753906,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013748407363891602,False,9.48123574256897,557.054328918457,2.962235927581787,173.07131958007812,178.73155212402344,0.0,0.0,0.0,87.94976806640625,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01385807991027832,False,2.1667642891407013,8.557472229003906,0.37477239966392517,1.865024209022522,10.121657371520996,0.0,0.01606425642967224,0.0,43.311622619628906,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013801097869873047,False,4.166182279586792,46.848082542419434,0.8363458514213562,8.656964302062988,18.99207878112793,0.0,0.0,0.0,54.310340881347656,0.0
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch_arm__s__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013802766799926758,False,1.7064739763736725,4.461654424667358,0.3179301917552948,0.805019736289978,3.1906135082244873,0.0,0.0,0.421926885843277,18.648744583129883,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013666868209838867,False,14.750916957855225,389.5979690551758,4.091778755187988,141.70562744140625,179.453125,0.0,0.0,0.39534881711006165,77.64298248291016,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01406097412109375,False,1.5806809067726135,2.8134796023368835,0.2629584074020386,0.471474289894104,3.605438232421875,0.0,0.0,0.31893688440322876,20.938213348388672,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013666152954101562,False,6.627913117408752,429.1427993774414,1.8569694757461548,163.05184936523438,89.41287231445312,0.0,0.0,0.06644517928361893,21.975439071655273,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014103174209594727,False,4.571180641651154,311.92394256591797,1.0987904071807861,105.04927825927734,171.0564727783203,0.0,0.0,0.09634551405906677,26.044198989868164,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014238595962524414,False,2.9276135563850403,6.048384308815002,0.43482786417007446,1.011810541152954,1.9856452941894531,0.0,0.0,0.0,18.37918472290039,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014013290405273438,False,3.6339566111564636,386.3224411010742,0.9607208371162415,127.63685607910156,134.5946807861328,0.0,0.0,0.24916942417621613,28.242534637451172,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013760566711425781,False,1.6223335266113281,4.273778796195984,0.2743161618709564,0.5424809455871582,4.241711616516113,0.0,0.0,0.3621262311935425,20.798831939697266,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013741016387939453,False,1.5439079701900482,2.9655569791793823,0.27773016691207886,0.5188894867897034,4.088537693023682,0.0,0.0,0.2790697515010834,20.639240264892578,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01379847526550293,False,1.4663057029247284,3.4643226861953735,0.2662174105644226,0.5868362188339233,4.877438068389893,0.0,0.0,0.3322259187698364,20.93218231201172,0.0
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__fetch_arm__square__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013617753982543945,False,2.2816506028175354,39.57500219345093,0.44048938155174255,7.484494209289551,102.01265716552734,0.0,0.0,0.0,42.2154655456543,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014306783676147461,False,1.9772851467132568,3.8514897227287292,0.29809319972991943,0.603925347328186,5.3328070640563965,0.0,0.0,0.0,25.78462791442871,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01367497444152832,False,1.8752390146255493,3.923638164997101,0.37959757447242737,0.9320886135101318,4.37846565246582,0.0,0.0,0.0,24.392955780029297,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013710260391235352,False,12.75275468826294,336.9291305541992,6.662810802459717,177.87005615234375,167.6164093017578,0.0,0.0,0.03125,66.50456237792969,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014744043350219727,False,3.6931800842285156,369.44801330566406,1.011630892753601,160.25003051757812,176.9998321533203,0.0,0.0,0.0031250000465661287,40.092384338378906,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014056205749511719,False,9.638287425041199,511.0881805419922,1.8322008848190308,140.1906280517578,154.24722290039062,0.0,0.0,0.53125,45.44548797607422,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013782978057861328,False,8.625837564468384,178.3347511291504,4.469549179077148,176.8326873779297,57.42242431640625,0.0,0.0,0.0,39.9724006652832,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013711929321289062,False,19.14397120475769,540.4514694213867,5.033586025238037,170.00782775878906,175.26266479492188,0.0,0.0,0.3499999940395355,77.56161499023438,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.013671875,False,15.020040273666382,574.149055480957,3.551792621612549,171.54949951171875,95.99026489257812,0.0,0.0,0.3125,48.69660186767578,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.014160633087158203,False,3.682771623134613,377.94139862060547,1.0940426588058472,174.9448699951172,165.94400024414062,0.0,0.0,0.0031250000465661287,40.314205169677734,0.0
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__panda__1cube__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011160612106323242,False,4.384326338768005,12.129819393157959,0.4995180368423462,1.9094067811965942,72.93777465820312,0.0,0.0,0.5849999785423279,29.916488647460938,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011550426483154297,False,12.79543399810791,105.88380813598633,4.991543769836426,127.96366119384766,111.86457824707031,0.0,0.0,1.0,47.73732376098633,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011212825775146484,False,2.8695377707481384,9.165648221969604,0.4614309072494507,0.818516194820404,18.10495948791504,0.0,0.0,0.4699999988079071,18.328397750854492,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011823892593383789,False,2.851647138595581,11.029623746871948,0.5181140303611755,1.0445408821105957,37.64322280883789,0.0,0.0,0.7299999594688416,23.04776382446289,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010950565338134766,False,6.150192022323608,89.76442337036133,0.9893242716789246,20.536945343017578,73.9598159790039,0.0,0.0,0.5199999809265137,60.380409240722656,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010891199111938477,False,8.250964283943176,92.82058715820312,1.0644551515579224,8.4302978515625,39.6900520324707,0.0,0.0,0.429999977350235,39.80741500854492,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010892868041992188,False,2.937607169151306,27.083818912506104,0.7475655674934387,10.38564395904541,35.30376052856445,0.0,0.0,0.73499995470047,23.26775550842285,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011359214782714844,False,7.208976745605469,87.09673881530762,2.5107243061065674,92.09358978271484,162.85153198242188,0.0,0.0,0.7799999713897705,77.4135513305664,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011866331100463867,False,3.426600694656372,7.883490324020386,0.5331825613975525,1.1783442497253418,3.2334115505218506,0.0,0.0,0.4949999749660492,10.549586296081543,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011152982711791992,False,25.601887702941895,154.89713668823242,10.68165111541748,111.92501068115234,147.92420959472656,0.0,0.0,0.9799999594688416,33.047481536865234,0.0
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__panda__2cubes__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010838031768798828,False,10.826057195663452,86.61246299743652,2.145512104034424,66.84087371826172,131.00001525878906,0.0,0.0,0.07999999821186066,77.49776458740234,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01107478141784668,False,14.22014594078064,125.66588401794434,6.912880897521973,105.87909698486328,101.62443542480469,0.0,0.0,0.125,53.33302307128906,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011523962020874023,False,18.759161233901978,74.6822452545166,1.6636409759521484,6.061724662780762,6.784727573394775,0.0,0.0,0.7749999761581421,15.865203857421875,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010903358459472656,False,8.229178190231323,90.2442455291748,0.8687667846679688,7.427557468414307,16.4223575592041,0.0,0.0,0.5399999618530273,25.300334930419922,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011216402053833008,False,3.364681303501129,97.8074836730957,1.1132879257202148,36.225616455078125,89.45626068115234,0.0,0.0,0.14999999105930328,24.581226348876953,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01212167739868164,False,4.394223392009735,106.42447471618652,1.4987212419509888,77.7226791381836,106.00635528564453,0.0,0.0,0.1550000011920929,28.783584594726562,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010860443115234375,False,33.98821830749512,147.08844184875488,8.998556137084961,116.65347290039062,106.53118896484375,0.0,0.0,0.17999999225139618,36.10826110839844,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011154413223266602,False,8.006340861320496,96.24921798706055,4.378609657287598,112.37154388427734,111.36766815185547,0.0,0.0,0.38999998569488525,47.984954833984375,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011519432067871094,False,21.785812377929688,117.86408424377441,10.324325561523438,112.73283386230469,147.0408172607422,0.0,0.0,0.2449999898672104,47.193260192871094,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011899232864379883,False,5.550702810287476,72.86196231842041,1.536476731300354,42.316627502441406,56.804786682128906,0.0,0.0,0.41999998688697815,47.425270080566406,0.0
==========


==> benchmarking/cppflow/2023-09-14-10_13__IST/cppflow__PlannerSearcherOptimizerAlternating__panda__flappy_bird__results.csv <==


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.012113809585571289,False,4.204753637313843,47.78529167175293,0.8807675242424011,8.814359664916992,179.7792205810547,0.0,0.0,0.2449999898672104,62.4468994140625,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011544942855834961,False,4.774137735366821,44.166226387023926,0.990276038646698,33.048702239990234,149.32737731933594,0.0,0.0,0.375,56.82954025268555,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010906219482421875,False,9.17585551738739,229.58778381347656,3.4282727241516113,150.7106475830078,151.36630249023438,0.0,0.0,0.26499998569488525,61.837486267089844,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010870218276977539,False,4.776332676410675,68.82399559020996,1.0600448846817017,11.434624671936035,118.46253967285156,0.0,0.0,0.28999999165534973,47.783424377441406,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011008262634277344,False,3.8207021355628967,53.25945854187012,0.9126273989677429,13.196226119995117,118.71517944335938,0.0,0.0,0.23999999463558197,67.92315673828125,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.01119232177734375,False,4.273346662521362,43.96315574645996,0.7722482681274414,11.246740341186523,122.07571411132812,0.0,0.0,0.25,74.49153137207031,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011302471160888672,False,6.826859712600708,119.71210479736328,1.1316074132919312,39.04438018798828,103.13483428955078,0.0,0.0,0.4050000011920929,66.40220642089844,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010899782180786133,False,3.1247684359550476,10.907350778579712,0.5348842740058899,1.9798396825790405,109.16807556152344,0.0,0.0,0.17999999225139618,46.142818450927734,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.011169195175170898,False,3.124561607837677,30.42712688446045,0.8594738841056824,15.73054027557373,82.67683410644531,0.0,0.0,0.2549999952316284,50.071353912353516,0.0
==========


==========
,Time Elapsed (s),is valid,Mean Pos Error (mm),Max Pos Error (mm),Mean Rot Error (deg),Max Rot Error (deg),Mjac (deg),Mjac (cm),pct_self-colliding,pct_env-colliding,path_length_rad,path_length_m
0,0.010792970657348633,False,4.184442162513733,63.51267337799072,1.0418200492858887,56.64695358276367,154.34739685058594,0.0,0.0,0.26999998092651367,34.539031982421875,0.0
==========


==> benchmarking/stampede/stampede__fetch_arm__circle.csv <==
,robot,path,traj_is_correct_length,joint_limits_violated,planning_time_sec,target_path_length,generated_trajectory_length,mean_positional_error_mm,min_positional_error_mm,max_positional_error_mm,std_positional_error_mm,mean_rotational_error_deg,min_rotational_error_deg,max_rotational_error_deg,std_rotational_error_deg,mean_per_timestep_mjac_deg,std_per_timestep_mjac_deg,max_per_timestep_mjac_deg,mean_per_timestep_mjac_cm,std_per_timestep_mjac_cm,max_per_timestep_mjac_cm,path_length_rad,path_length_m,timestamp,method
0,fetch_arm,circle,True,False,99.445,295,295,0.0063041043467819,0.0,0.0937580466270446,0.016573641449213,0.0559529177844524,0.0559529103338718,0.0559529103338718,7.450580596923828e-09,0.62660384,0.13355288,0.89215934,0.0,0.0,0.0,10.903788566589355,0.0,"06:05:2023, 19:40:28",stampede
1,fetch_arm,circle,True,False,55.608,295,295,0.0014861244708299,7.450580596923828e-06,0.0946855247020721,0.0071494206786155,0.0559529177844524,0.0559529103338718,0.0559529103338718,7.450580596923828e-09,0.6465978026390076,0.1366260349750518,0.8840040564537048,0.0,0.0,0.0,11.0765962600708,0.0,"06:05:2023, 19:42:10",stampede
2,fetch_arm,circle,True,False,83.508,295,295,0.002191815059632,0.0,0.0739590302109718,0.0068390993401408,0.0559529177844524,0.0559529103338718,0.0559529103338718,7.450580596923828e-09,0.620506763458252,0.1131074801087379,0.9263102412223816,0.0,0.0,0.0,11.454354286193848,0.0,"06:05:2023, 19:44:20",stampede
3,fetch_arm,circle,True,False,98.771,295,295,0.0009644422680139,0.0,0.0416510142385959,0.003375093685463,0.0559529177844524,0.0559529103338718,0.0559529103338718,7.450580596923828e-09,0.6181608438491821,0.1312114745378494,0.8990851044654846,0.0,0.0,0.0,10.87437629699707,0.0,"06:05:2023, 19:46:45",stampede
4,fetch_arm,circle,True,False, 91.566,295,295,0.00350970053113997,0.0,0.09441006183624268,0.01282615214586258,0.05595291778445244,0.05595291033387184,0.05595291033387184,7.450580596923828e-09,0.5937617421150208,0.0953335091471672,0.8993856310844421,0.0,0.0,0.0,11.215940475463867,0.0,"06:05:2023, 19:49:03",stampede


==> benchmarking/stampede/stampede__fetch_arm__hello.csv <==
,robot,path,traj_is_correct_length,joint_limits_violated,planning_time_sec,target_path_length,generated_trajectory_length,mean_positional_error_mm,min_positional_error_mm,max_positional_error_mm,std_positional_error_mm,mean_rotational_error_deg,min_rotational_error_deg,max_rotational_error_deg,std_rotational_error_deg,mean_per_timestep_mjac_deg,std_per_timestep_mjac_deg,max_per_timestep_mjac_deg,mean_per_timestep_mjac_cm,std_per_timestep_mjac_cm,max_per_timestep_mjac_cm,path_length_rad,path_length_m,timestamp,method
0,fetch_arm,hello,False,False,109.682,201,201,0.0014225635677576,0.0,0.0610298290848732,0.0055163139477372,0.0559529103338718,0.0559529103338718,0.0559529103338718,0.0,1.2778162,0.421602,2.219265,0.0,0.0,0.0,17.978504180908203,0.0,"06:05:2023, 18:58:47",stampede
1,fetch_arm,hello,False,False,126.588,202,202,0.0020796917378902,0.0,0.0801806971430778,0.0073361000977456,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,1.2875158786773682,0.4301952719688415,2.3715782165527344,0.0,0.0,0.0,18.121862411499023,0.0,"06:05:2023, 19:01:41",stampede
2,fetch_arm,hello,False,False,99.748,201,201,0.0024982059840112,0.0,0.0469113588333129,0.0072198468260467,0.0559529103338718,0.0559529103338718,0.0559529103338718,0.0,1.276902437210083,0.4205958843231201,2.17615294456482,0.0,0.0,0.0,17.98874855041504,0.0,"06:05:2023, 19:04:07",stampede
3,fetch_arm,hello,False,False,107.857,201,201,0.0030298880301415,0.0,0.0619998164474964,0.0083671920001506,0.0559529103338718,0.0559529103338718,0.0559529103338718,0.0,1.277217149734497,0.4208808541297912,2.193160057067871,0.0,0.0,0.0,17.982391357421875,0.0,"06:05:2023, 19:06:42",stampede
4,fetch_arm,hello,False,False, 86.226,201,201,0.002508974401280284,0.0,0.055356256663799286,0.0067379893735051155,0.05595291033387184,0.05595291033387184,0.05595291033387184,0.0,1.2772092819213867,0.42086759209632874,2.194157361984253,0.0,0.0,0.0,17.982147216796875,0.0,"06:05:2023, 19:08:54",stampede


==> benchmarking/stampede/stampede__fetch_arm__rotation.csv <==
,robot,path,traj_is_correct_length,joint_limits_violated,planning_time_sec,target_path_length,generated_trajectory_length,mean_positional_error_mm,min_positional_error_mm,max_positional_error_mm,std_positional_error_mm,mean_rotational_error_deg,min_rotational_error_deg,max_rotational_error_deg,std_rotational_error_deg,mean_per_timestep_mjac_deg,std_per_timestep_mjac_deg,max_per_timestep_mjac_deg,mean_per_timestep_mjac_cm,std_per_timestep_mjac_cm,max_per_timestep_mjac_cm,path_length_rad,path_length_m,timestamp,method
0,fetch_arm,rotation,False,False,35.883,23,23,0.0067760171368718,0.0004031363059766,0.049333993345499,0.0117925489321351,57.118202209472656,0.0559529103338718,114.23014831542967,34.437255859375,4.858599,0.78915644,6.2988005,0.0,0.0,0.0,5.58133602142334,0.0,"06:05:2023, 20:01:03",stampede
1,fetch_arm,rotation,False,False,32.26,23,23,0.0057941344566643,0.0001265165774384,0.063990980386734,0.0132546043023467,57.11738967895508,0.0559529103338718,114.23006439208984,34.43809127807617,4.70078706741333,0.8009387254714966,6.232766151428223,0.0,0.0,0.0,5.52534294128418,0.0,"06:05:2023, 20:02:22",stampede
2,fetch_arm,rotation,False,False,35.778,23,23,0.0058494145050644,9.088218575925566e-06,0.0851863026618957,0.0169853512197732,57.11769104003906,0.0559529103338718,114.23104858398438,34.437870025634766,4.591559886932373,0.790118932723999,6.207877159118652,0.0,0.0,0.0,5.46434497833252,0.0,"06:05:2023, 20:03:45",stampede
3,fetch_arm,rotation,False,False,22.366,23,23,0.0042108260095119,0.0002356104378122,0.0168132744729518,0.0041122082620859,57.11788177490234,0.0559529103338718,114.23014831542967,34.4376335144043,4.86359977722168,0.7964510321617126,6.324154376983643,0.0,0.0,0.0,5.568719863891602,0.0,"06:05:2023, 20:05:46",stampede
4,fetch_arm,rotation,False,False, 28.69,23,23,0.0031307307071983814,0.00036549154901877046,0.006633913144469261,0.001914491062052548,57.11786651611328,0.05595291033387184,114.2304458618164,34.43798065185547,4.885720252990723,0.8079402446746826,6.4291205406188965,0.0,0.0,0.0,5.594696044921875,0.0,"06:05:2023, 20:21:10",stampede


==> benchmarking/stampede/stampede__fetch_arm__s.csv <==
,robot,path,traj_is_correct_length,joint_limits_violated,planning_time_sec,target_path_length,generated_trajectory_length,mean_positional_error_mm,min_positional_error_mm,max_positional_error_mm,std_positional_error_mm,mean_rotational_error_deg,min_rotational_error_deg,max_rotational_error_deg,std_rotational_error_deg,mean_per_timestep_mjac_deg,std_per_timestep_mjac_deg,max_per_timestep_mjac_deg,mean_per_timestep_mjac_cm,std_per_timestep_mjac_cm,max_per_timestep_mjac_cm,path_length_rad,path_length_m,timestamp,method
0,fetch_arm,s,True,False,107.356,301,301,0.0010194702772423,0.0,0.0240032169967889,0.0034373560920357,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,0.59707695,0.08911074,0.99779505,0.0,0.0,0.0,10.771928787231444,0.0,"06:05:2023, 19:12:10",stampede
1,fetch_arm,s,True,False,137.569,301,301,0.0033540758304297,1.4738738173036836e-05,0.0724842250347137,0.0106762098148465,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,0.5995931029319763,0.0766394361853599,0.9171578288078308,0.0,0.0,0.0,10.90214729309082,0.0,"06:05:2023, 19:15:14",stampede
2,fetch_arm,s,True,False,137.094,301,301,0.0030505801551043,2.562701774877496e-05,0.0726808011531829,0.0097231641411781,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,0.6097495555877686,0.0820678994059562,0.9367877840995787,0.0,0.0,0.0,11.119483947753906,0.0,"06:05:2023, 19:18:18",stampede
3,fetch_arm,s,True,False,139.264,301,301,0.0051584322936832,5.962713476037607e-05,0.0975231602787971,0.0146564189344644,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,0.5966148972511292,0.1011265814304351,1.0698262453079224,0.0,0.0,0.0,10.715075492858888,0.0,"06:05:2023, 19:21:23",stampede
4,fetch_arm,s,True,False, 175.188,301,301,0.001290978048928082,0.0,0.04447338357567787,0.004565494600683451,0.05595291405916214,0.05595291033387184,0.05595291033387184,3.725290298461914e-09,0.5970934629440308,0.08925357460975647,0.998682975769043,0.0,0.0,0.0,10.770727157592773,0.0,"06:05:2023, 19:25:05",stampede


==> benchmarking/stampede/stampede__fetch_arm__square.csv <==
,robot,path,traj_is_correct_length,joint_limits_violated,planning_time_sec,target_path_length,generated_trajectory_length,mean_positional_error_mm,min_positional_error_mm,max_positional_error_mm,std_positional_error_mm,mean_rotational_error_deg,min_rotational_error_deg,max_rotational_error_deg,std_rotational_error_deg,mean_per_timestep_mjac_deg,std_per_timestep_mjac_deg,max_per_timestep_mjac_deg,mean_per_timestep_mjac_cm,std_per_timestep_mjac_cm,max_per_timestep_mjac_cm,path_length_rad,path_length_m,timestamp,method
0,fetch_arm,square,True,False,73.168,320,320,0.0063408762216567,1.4901161193847656e-05,0.0989257842302322,0.0120489597320556,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,0.8472056,0.32907888,2.4024644,0.0,0.0,0.0,14.82625961303711,0.0,"06:05:2023, 19:27:04",stampede
1,fetch_arm,square,True,False,123.642,320,320,0.0067016058601439,1.4901161193847656e-05,0.0822031646966934,0.0119809415191411,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,0.8486819863319397,0.3286750614643097,2.4026694297790527,0.0,0.0,0.0,14.809834480285645,0.0,"06:05:2023, 19:29:54",stampede
2,fetch_arm,square,True,False,78.685,320,320,0.0043071350082755,0.0,0.0869530364871025,0.0097323628142476,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,0.8709841370582581,0.3208529651165008,2.3799383640289307,0.0,0.0,0.0,14.91484832763672,0.0,"06:05:2023, 19:31:59",stampede
3,fetch_arm,square,True,False,159.464,320,320,0.0074145481921732,0.0,0.0989257842302322,0.0140693057328462,0.0559529140591621,0.0559529103338718,0.0559529103338718,3.725290298461914e-09,0.8472704291343689,0.3293202519416809,2.4024643898010254,0.0,0.0,0.0,14.837935447692873,0.0,"06:05:2023, 19:35:25",stampede
4,fetch_arm,square,True,False, 110.774,320,320,0.008753994479775429,0.0,0.0898609310388565,0.014397350139915943,0.05595291405916214,0.05595291033387184,0.05595291033387184,3.725290298461914e-09,0.8509997725486755,0.3274646997451782,2.4008114337921143,0.0,0.0,0.0,14.817850112915039,0.0,"06:05:2023, 19:38:02",stampede


==> figures/plot_time_vs_error/cppflow/fetch__square.csv <==
time-s,path_length_rad,path_length_rad+std,path_length_rad-std
0.7510639429092407,26.32411017760677,24.55983408015511,28.08838627505843
0.8010639429092408,25.244421257716553,23.683849871820122,26.804992643612984
0.8510639429092408,24.407684159252295,22.819317093274663,25.996051225229927
0.9010639429092409,23.600605950613417,21.967391684165264,25.23382021706157
0.9510639429092409,23.217179969429033,21.554369527812142,24.879990411045924
1.001063942909241,22.940669618718015,21.2420955398862,24.63924369754983
1.051063942909241,22.66574021494596,20.925217847105007,24.406262582786912
1.101063942909241,22.44764772064846,20.674722488144113,24.22057295315281
1.151063942909241,22.24988280858311,20.4441052971929,24.05566031997332
1.2010639429092411,22.052939453907783,20.210381041006176,23.89549786680939
1.2510639429092412,21.889604424205924,20.020664970489392,23.758543877922456
1.3010639429092412,21.739316811982558,19.84683120257361,23.631802421391505
1.3510639429092413,21.589670395722994,19.671205018132788,23.5081357733132
1.4010639429092413,21.4508598070787,19.501091043033473,23.400628571123928
1.4510639429092413,21.322825810829748,19.342483074205145,23.30316854745435
1.5010639429092414,21.194579999854817,19.182752152726913,23.20640784698272
1.5510639429092414,21.073726678483624,19.035340406828787,23.11211295013846
1.6010639429092415,20.9641823045995,18.904029780667585,23.024334828531416
1.6510639429092415,20.856189774068234,18.772672751633,22.93970679650347
1.7010639429092416,20.75592157412827,18.650384351469473,22.861458796787065
1.7510639429092416,20.662475174026447,18.541095932102778,22.783854415950117
1.8010639429092417,20.56935129200853,18.431456033007166,22.707246551009895
1.8510639429092417,20.480204787616305,18.322205633840646,22.638203941391964
1.9010639429092417,20.394082922460065,18.215770748774794,22.572395096145335
1.9510639429092418,20.308640716430723,18.108893915749377,22.50838751711207
2.0010639429092416,20.226353962791887,18.006686371195855,22.44602155438792
2.051063942909242,20.150897230726372,17.919028175423968,22.382766286028776
2.101063942909242,20.07811258884802,17.834918780921576,22.32130639677446
2.151063942909242,20.007623221028844,17.751164382516574,22.264082059541114
2.201063942909242,19.939679729888628,17.67217503946071,22.207184420316544
2.251063942909242,19.87300597466118,17.5923061104722,22.153705838850158
2.3010639429092423,19.807632625856574,17.51179308533369,22.103472166379458
2.351063942909242,19.745431742764758,17.438281691497657,22.05258179403186
2.401063942909242,19.683812423193256,17.36558222824074,22.002042618145772
2.4510639429092422,19.62150151706701,17.293814082149094,21.949188951984926
2.5010639429092425,19.55750591929522,17.218813010733157,21.896198827857283
2.5510639429092423,19.49612569951012,17.14713014050805,21.84512125851219
2.601063942909242,19.438044925587647,17.07506180963907,21.801028041536224
2.6510639429092424,19.382333646524607,17.007646114417398,21.757021178631817
2.7010639429092427,19.326863812299703,16.940884840818754,21.71284278378065
2.7510639429092425,19.272932997104117,16.874298717731328,21.671567276476907
2.8010639429092423,19.221959061589533,16.812980669034346,21.63093745414472
2.8510639429092426,19.17554242440678,16.75979525086792,21.591289597945636
2.901063942909243,19.12932890593803,16.707132443296604,21.55152536857946
2.9510639429092427,19.083547269700667,16.655186950794892,21.51190758860644
3.0010639429092425,19.038388292108372,16.60578611760799,21.470990466608754
3.0510639429092428,18.990934689589697,16.55395385855442,21.427915520624975
3.101063942909243,18.9437599778091,16.5032173006728,21.3843026549454
3.151063942909243,18.89661034528052,16.45427564577765,21.338945044783394
3.2010639429092427,18.854380670316992,16.407587518168267,21.301173822465717
3.251063942909243,18.81360350690079,16.36210453329185,21.265102480509732
3.301063942909243,18.77306406519191,16.315308581188237,21.230819549195584
3.351063942909243,18.730712186693125,16.268292775707007,21.193131597679244
3.401063942909243,18.6865742868077,16.219242050753543,21.15390652286186
3.451063942909243,18.64298200878668,16.172024248262318,21.113939769311045
3.5010639429092434,18.60231388712046,16.124902859958997,21.079724914281922
3.551063942909243,18.563756108074628,16.07999225923063,21.047519956918627
3.601063942909243,18.52749962114613,16.03969791340639,21.015301328885872
3.6510639429092433,18.49170402247369,16.002105071843168,20.981302973104214
3.7010639429092436,18.45437528103161,15.962897246715466,20.94585331534775
3.7510639429092434,18.41791473342866,15.924819204153298,20.91101026270402
3.801063942909243,18.384581789742906,15.887620232187404,20.88154334729841
3.8510639429092435,18.351856454999535,15.850813219566044,20.852899690433023
3.9010639429092437,18.317574867161238,15.813157261892544,20.821992472429933
3.9510639429092436,18.281478374904207,15.776002525543626,20.78695422426479
4.001063942909243,18.246122434734833,15.739598328034706,20.75264654143496
4.051063942909243,18.21302937626471,15.706436001525692,20.71962275100373
4.101063942909244,18.18188415766576,15.677938766394986,20.685829548936532
4.151063942909244,18.151047766327867,15.649643268420336,20.6524522642354
4.201063942909244,18.12094782953617,15.621471302459492,20.62042435661285
4.251063942909244,18.092473443369517,15.592361157009982,20.592585729729052
4.301063942909244,18.063661796434136,15.562991058713493,20.56433253415478
4.351063942909244,18.03717356122552,15.53630674284724,20.538040379603796
4.401063942909244,18.011270019797117,15.510195075751035,20.512344963843198
4.451063942909244,17.985849787947597,15.484419810532714,20.48727976536248
4.501063942909244,17.95684334933395,15.454707808221297,20.458978890446605
4.551063942909244,17.928753554794945,15.425689551780923,20.431817557808966
4.601063942909244,17.900158612449946,15.396112096691386,20.404205128208506
4.651063942909245,17.87155894022752,15.367170211908878,20.37594766854616
4.7010639429092445,17.842578158882926,15.339985424182549,20.3451708935833
4.751063942909244,17.814718612091315,15.315076697952684,20.314360526229947
4.801063942909244,17.787887785553718,15.291355727271899,20.284419843835536
4.851063942909244,17.761502680794102,15.269066112360814,20.25393924922739
4.901063942909245,17.735265731355447,15.247167911633708,20.223363551077185
4.9510639429092445,17.70919864084525,15.224741032872778,20.193656248817724
5.001063942909244,17.68591387077768,15.20389578881851,20.167931952736847
5.051063942909245,17.664041397553497,15.185249690680815,20.14283310442618
5.101063942909245,17.643692501180183,15.168272623598407,20.11911237876196
5.151063942909245,17.62502158706451,15.152991352511537,20.097051821617484
5.2010639429092445,17.603845130884196,15.132362469659867,20.075327792108524
5.251063942909244,17.582696266176278,15.110891710853359,20.054500821499197
5.301063942909245,17.56124040219397,15.086827011534922,20.03565379285302
5.351063942909245,17.540110938803153,15.062064115437444,20.018157762168862
5.401063942909245,17.516539157864834,15.037314155778294,19.995764159951374
5.451063942909245,17.490585203033678,15.012562858039121,19.968607548028235
5.501063942909245,17.467315176607677,14.994904481847477,19.939725871367877
5.551063942909245,17.446131768151815,14.97738826307441,19.91487527322922
5.601063942909245,17.427289859888806,14.960823319522943,19.893756400254667
5.651063942909245,17.408067391975344,14.945257476423139,19.87087730752755
5.701063942909245,17.39148951000992,14.934635803787291,19.848343216232546
5.751063942909245,17.375575771008833,14.925379646814276,19.82577189520339
5.801063942909245,17.358369328209562,14.91166294693323,19.805075709485894
5.851063942909246,17.336524335728594,14.8882716390413,19.78477703241589
5.9010639429092455,17.312994161173386,14.862547779812314,19.763440542534457
5.951063942909245,17.29060358471431,14.840218659257662,19.74098851017096
6.001063942909245,17.272652879987014,14.824626288849302,19.720679471124726
6.051063942909245,17.25603648151158,14.81041739192069,19.701655571102467
6.101063942909246,17.23806449824217,14.794909818521246,19.681219177963094
6.1510639429092455,17.218520890948177,14.777687553800117,19.659354228096237
6.201063942909245,17.19808179890432,14.759711580667883,19.636452017140755
6.251063942909246,17.178914362836913,14.741866112699963,19.615962612973863
6.301063942909246,17.160546507851762,14.72397089063096,19.597122125072566
6.351063942909246,17.14274418193967,14.706714456698464,19.578773907180874
6.4010639429092455,17.126471968986326,14.692611593552023,19.56033234442063
6.451063942909245,17.111823770145847,14.682264197897267,19.541383342394425
6.501063942909246,17.09855533372409,14.673226480044892,19.523884187403286
6.551063942909246,17.08393129540993,14.661885530841117,19.50597705997874
6.601063942909246,17.066602148098518,14.646078472787078,19.487125823409958
6.651063942909246,17.04907672648844,14.629956832174981,19.4681966208019
6.701063942909246,17.03246713759659,14.614798089107586,19.450136186085597
6.751063942909246,17.017105250531603,14.603309727198967,19.430900773864238
6.801063942909246,16.999941296420428,14.589331214479646,19.41055137836121
6.851063942909246,16.98230712386715,14.574692928361483,19.38992131937282
6.901063942909246,16.96663249368485,14.564590716059147,19.36867427131055
6.951063942909246,16.951842227583107,14.555404572278851,19.348279882887365
7.001063942909246,16.93739585713045,14.546871046581003,19.327920667679898
7.051063942909247,16.92083239543421,14.532443701796643,19.309221089071777
7.101063942909247,16.904179150996974,14.51781332603479,19.290544975959158
7.151063942909246,16.88782275127043,14.503794489391566,19.271851013149295
7.201063942909246,16.871563220247715,14.491189909089467,19.251936531405963
7.251063942909246,16.855659142425353,14.478613154186949,19.232705130663756
7.301063942909247,16.8399879179724,14.464966172172996,19.215009663771806
7.351063942909247,16.825529529420653,14.451447180911401,19.199611877929904
7.401063942909246,16.81202516520596,14.437083329823576,19.186967000588343
7.451063942909247,16.79783248492312,14.422153401020212,19.173511568826026
7.501063942909247,16.782372751881688,14.409116351209596,19.15562915255378
7.551063942909247,16.767424956406003,14.399607694737552,19.135242218074453
7.601063942909247,16.754043571999713,14.393320566303654,19.11476657769577
7.651063942909246,16.742120888790055,14.38736823459399,19.096873542986117
7.701063942909247,16.731588107254844,14.381419774793596,19.08175643971609
7.751063942909247,16.719917193148227,14.37310974374444,19.066724642552014
7.801063942909247,16.708463084863162,14.364665769192346,19.052260400533978
7.8510639429092475,16.69645210880376,14.35553295419569,19.03737126341183
7.901063942909247,16.684879250930443,14.347710983652636,19.02204751820825
7.951063942909247,16.672498285875456,14.340380051537139,19.004616520213773
8.001063942909248,16.65977651317811,14.331832295986809,18.987720730369407
8.051063942909247,16.647237882656494,14.323523568220164,18.970952197092824
8.101063942909247,16.636349196217523,14.3167568220817,18.955941570353346
8.151063942909246,16.627138014894147,14.314291456459841,18.939984573328452
8.201063942909247,16.61758640847439,14.311710212918062,18.92346260403072
8.251063942909248,16.608233342561242,14.305512802545422,18.91095388257706
8.301063942909249,16.59762724897153,14.291296430040354,18.903958067902707
8.351063942909247,16.585887489477823,14.27390000623684,18.897874972718807
8.401063942909246,16.57340973369406,14.259478051875895,18.887341415512225
8.451063942909247,16.562295072486044,14.25102853237252,18.87356161259957
8.501063942909248,16.552816267786856,14.24909445160441,18.8565380839693
8.551063942909249,16.5438703760449,14.24887225830016,18.83886849378964
8.601063942909247,16.53434635753274,14.2457591898548,18.82293352521068
8.651063942909248,16.521606728522023,14.235363266319826,18.80785019072422
8.701063942909247,16.508220397799356,14.221453444972141,18.79498735062657
8.751063942909248,16.49414352070214,14.206889853713806,18.781397187690473
8.801063942909249,16.48221138685845,14.198072279334532,18.766350494382365
8.851063942909247,16.471111754080635,14.190317737442511,18.751905770718757
8.901063942909248,16.46007637262758,14.183681799949312,18.736470945305847
8.951063942909247,16.448618249121097,14.17598637628858,18.721250121953613
9.001063942909248,16.43751566346092,14.168572353401402,18.70645897352044
9.051063942909249,16.426877303895118,14.161381905745063,18.692372702045173
9.101063942909247,16.415541302896255,14.152912428288902,18.67817017750361
9.151063942909248,16.403960379489696,14.14456902617137,18.66335173280802
9.201063942909249,16.3947192337633,14.140741417561554,18.648697049965048
9.251063942909248,16.386741955413093,14.139340792468948,18.634143118357237
9.301063942909249,16.381515457938736,14.139398634704573,18.6236322811729
9.35106394290925,16.372997810128588,14.132597932494626,18.61339768776255
9.401063942909248,16.361895248614424,14.121288931949312,18.602501565279535
9.451063942909249,16.34738194578645,14.106071921272896,18.5886919703
9.501063942909248,16.333616308235328,14.092992955590653,18.574239660880004
9.551063942909249,16.322226812804423,14.08546507856397,18.558988547044876
9.60106394290925,16.314085720988192,14.082063439428184,18.546108002548202
9.651063942909248,16.306475583359664,14.07955158135846,18.533399585360865
9.701063942909249,16.29754870098963,14.074187052120891,18.52091034985837
9.751063942909248,16.28715104414519,14.066975279174978,18.507326809115405
9.801063942909249,16.276880809760737,14.060539622624777,18.493221996896697
9.85106394290925,16.26738971185373,14.055431197479294,18.47934822622817
9.901063942909248,16.258034162295644,14.046537816446788,18.469530508144498
9.951063942909249,16.247633232418927,14.033828007622814,18.46143845721504
10.00106394290925,16.23821034166367,14.022951625632464,18.45346905769488
10.051063942909249,16.23089001325773,14.019046522755254,18.44273350376021
10.10106394290925,16.225568639070403,14.018722980505542,18.432414297635265
10.15106394290925,16.218320169389514,14.015786077318491,18.420854261460537
10.201063942909249,16.207006149475976,14.007242011337885,18.40677028761407
10.25106394290925,16.194959040814297,13.998252060479961,18.39166602114863
10.301063942909249,16.184095759796712,13.990475190037209,18.377716329556215
10.35106394290925,16.17769016995535,13.987003556795674,18.36837678311503
10.40106394290925,16.172809099300622,13.985884906159715,18.35973329244153
10.451063942909249,16.167487266576536,13.984837561007375,18.350136972145698
10.50106394290925,16.15936222247085,13.982307314208864,18.336417130732837
10.551063942909249,16.148890548867776,13.97607335040675,18.3217077473288
10.60106394290925,16.136978793166772,13.967756341626808,18.306201244706738
10.65106394290925,16.124125659670725,13.957283106015883,18.290968213325566
10.701063942909249,16.11217874656703,13.947523397228728,18.27683409590533
10.75106394290925,16.102552153895807,13.939461498564441,18.265642809227174
10.80106394290925,16.09385626103083,13.932127711068144,18.255584810993515
10.85106394290925,16.08487054243593,13.924575683383434,18.245165401488425
10.90106394290925,16.074390237068222,13.915945071763419,18.232835402373023
10.95106394290925,16.067411489690347,13.913855956619965,18.22096702276073
11.00106394290925,16.061372130748133,13.913542623534756,18.20920163796151
11.05106394290925,16.05515618358256,13.912871016140143,18.197441351024978
11.10106394290925,16.045736804249138,13.906993655314054,18.184479953184223
11.15106394290925,16.03683652718405,13.902821917519205,18.170851136848896
11.20106394290925,16.028976261845536,13.899457579282368,18.158494944408705
11.25106394290925,16.02365445540745,13.897946384634023,18.149362526180877
11.30106394290925,16.015749658976695,13.88921779822808,18.142281519725312
11.35106394290925,16.008128773785028,13.88017014906629,18.13608739850377
11.40106394290925,15.99939160204336,13.869569423216511,18.12921378087021
11.45106394290925,15.99143756109061,13.861089074737656,18.121786047443564
11.50106394290925,15.983373964564436,13.85455935793056,18.11218857119831
11.55106394290925,15.973677180919509,13.847858103181304,18.099496258657716
11.601063942909251,15.966757867908873,13.847030227856745,18.086485507961
11.65106394290925,15.960275875127468,13.845709173751814,18.074842576503123
11.70106394290925,15.954846952201237,13.845013012138683,18.06468089226379
11.751063942909251,15.945920570617963,13.836934537487753,18.054906603748172
11.80106394290925,15.935210342128585,13.826154898795133,18.044265785462034
11.851063942909251,15.922815882336007,13.813870653838705,18.03176111083331
11.90106394290925,15.91348577322683,13.808421568883988,18.018549977569673
11.95106394290925,15.906174580636133,13.806744253624984,18.00560490764728
12.001063942909251,15.90195412708771,13.807430569723563,17.996477684451854
12.05106394290925,15.896603823888196,13.804892169061716,17.988315478714675
12.101063942909251,15.890320613978185,13.800235667655773,17.980405560300596
12.15106394290925,15.883704507724422,13.795266981014333,17.972142034434512
12.20106394290925,15.877091984945386,13.789648169352716,17.964535800538055
12.251063942909251,15.86980042801338,13.782538967877333,17.95706188814943
12.30106394290925,15.860891988079095,13.77383815495026,17.947945821207927
12.351063942909251,15.852992709367717,13.765945360364675,17.94004005837076
12.401063942909252,15.845626662049057,13.761372881672264,17.929880442425848
12.45106394290925,15.83872915138652,13.758180051869832,17.919278250903208
12.501063942909251,15.830274250976561,13.7541302300844,17.906418271868723
12.551063942909252,15.82136784938379,13.746657539593656,17.896078159173925
12.601063942909251,15.81345725426677,13.738693271683282,17.88822123685026
12.651063942909252,15.80674480768947,13.731412483294427,17.88207713208451
12.70106394290925,15.802280022767658,13.729618834869642,17.874941210665675
12.751063942909251,15.79846343429642,13.730228111057748,17.86669875753509
12.801063942909252,15.793972161720484,13.730603175006447,17.85734114843452
12.851063942909251,15.786975630746957,13.726850339614062,17.847100921879854
12.901063942909252,15.7770831330156,13.717758981585911,17.83640728444529
12.95106394290925,15.767021064188125,13.708602099494128,17.82544002888212
13.001063942909251,15.757384737697254,13.698415417470143,17.816354057924364
13.051063942909252,15.750138696423923,13.69112757423574,17.809149818612106
13.101063942909251,15.743126782857956,13.683916313144001,17.80233725257191
13.151063942909252,15.737413543919057,13.680637478337495,17.79418960950062
13.201063942909252,15.732998956674152,13.681372047649504,17.7846258656988
13.251063942909251,15.728879979719355,13.682396436148785,17.775363523289926
13.301063942909252,15.725111789345892,13.682564251001244,17.767659327690538
13.351063942909253,15.718987621607976,13.679200148086332,17.758775095129618
13.401063942909252,15.711719255497892,13.6753043125127,17.748134198483083
13.451063942909252,15.703304252999583,13.670351099638154,17.736257406361013
13.501063942909251,15.694017600557032,13.662320432923343,17.72571476819072
13.551063942909252,15.685570502149869,13.654952208827893,17.716188795471844
13.601063942909253,15.676389821018848,13.646979394081747,17.70580024795595
13.651063942909252,15.66914267582026,13.641549165669513,17.696736185971005
13.701063942909252,15.662283729302596,13.636586853384,17.687980605221192
13.751063942909251,15.656031709504152,13.631644986218275,17.680418432790027
13.801063942909252,15.649215795565954,13.625876365767262,17.672555225364647
13.851063942909253,15.641476188797139,13.618962085578266,17.663990292016013
13.901063942909252,15.634462141262006,13.61288918010386,17.65603510242015
13.951063942909252,15.627867987856238,13.607214452747144,17.648521522965332
14.001063942909253,15.622009560591229,13.602411061987052,17.641608059195406
14.051063942909252,15.615640305959516,13.596743668231877,17.634536943687156
14.101063942909253,15.609210309430143,13.591812755149608,17.626607863710678
14.151063942909254,15.60399925812385,13.589799307090065,17.618199209157634
14.201063942909252,15.598976539062022,13.588109427824913,17.609843650299133
14.251063942909253,15.59414650693156,13.586959876789749,17.60133313707337
14.301063942909252,15.586742515476928,13.580470791918568,17.593014239035288
14.351063942909253,15.578732299523699,13.572702036053379,17.58476256299402
14.401063942909254,15.571575345746083,13.564963433636985,17.57818725785518
14.451063942909252,15.56623245227263,13.56028993486008,17.57217496968518
14.501063942909253,15.561724809803362,13.556891131439924,17.566558488166798
14.551063942909252,15.555967125767381,13.552191004274778,17.559743247259984
14.601063942909253,15.549557943383732,13.547496479514225,17.55161940725324
14.651063942909254,15.544888770202727,13.545596549660036,17.544180990745417
14.701063942909252,15.540739818697627,13.545778176579576,17.53570146081568
14.751063942909253,15.536631944209034,13.546103730724909,17.52716015769316
14.801063942909254,15.528377899034538,13.539416136480286,17.51733966158879
14.851063942909253,15.519289383756364,13.53064424764167,17.50793451987106
14.901063942909254,15.509960855671503,13.519749346387947,17.50017236495506
14.951063942909254,15.503426243889999,13.513673424569298,17.4931790632107
15.001063942909253,15.497198331357765,13.508414418368714,17.48598224434682
15.051063942909254,15.490471869650715,13.504360254099335,17.476583485202095
15.101063942909253,15.48108250079633,13.49710588329917,17.46505911829349
15.151063942909254,15.47335631514431,13.490709054922075,17.456003575366545
15.201063942909254,15.467120554012476,13.485165162100646,17.449075945924307
15.251063942909253,15.46381427182211,13.482753170080379,17.444875373563843
15.301063942909254,15.460107302282694,13.480329401119548,17.43988520344584
15.351063942909253,15.455560421623101,13.47687999541357,17.434240847832633
15.401063942909254,15.452329503168084,13.474030884838404,17.43062812149776
15.451063942909254,15.448557532918807,13.470984792814207,17.426130273023407
15.501063942909253,15.44410933722203,13.467967302579737,17.420251371864325
15.551063942909254,15.434480223826998,13.46224693841068,17.406713509243318
15.601063942909255,15.425083142789532,13.45590060272873,17.394265682850335
15.651063942909254,15.41612568364344,13.449330729661074,17.382920637625805
15.701063942909254,15.409972371024693,13.444356947083438,17.37558779496595
15.751063942909255,15.404800311168113,13.440993317399915,17.36860730493631
15.801063942909254,15.399809952518464,13.438363863179585,17.36125604185734
15.851063942909255,15.395570339640509,13.437209415424155,17.353931263856865
15.901063942909254,15.3889570811976,13.43143396492888,17.346480197466317
15.951063942909254,15.382245613547065,13.424837325253097,17.339653901841032
16.001063942909255,15.374738056381522,13.415017284756644,17.3344588280064
16.051063942909252,15.368192294813303,13.40656725093607,17.32981733869054
16.101063942909256,15.36153443300949,13.39833877925834,17.32473008676064
16.151063942909254,15.354763539556611,13.395554144177176,17.313972934936046
16.201063942909254,15.350005201073571,13.395624716836341,17.304385685310802
16.251063942909255,15.345754997136277,13.396608755395718,17.294901238876836
16.301063942909252,15.342241481381217,13.39587111647605,17.288611846286383
16.351063942909256,15.337197391171074,13.392732263602605,17.281662518739545
16.401063942909254,15.332481265278247,13.389831485747868,17.275131044808628
16.451063942909254,15.330139008025919,13.390979063925599,17.26929895212624
16.501063942909255,15.328933384221495,13.394213996326059,17.26365277211693
16.551063942909256,15.327189263761904,13.396786665755812,17.257591861767995
16.601063942909256,15.321966371060622,13.395281528222199,17.248651213899045
16.651063942909254,15.314955730683568,13.390925473241994,17.23898598812514
16.701063942909254,15.667717580064071,13.995316987601473,17.34011817252667
16.751063942909255,15.657546068564272,13.985089886602976,17.330002250525567
16.801063942909256,15.648988286066931,13.976638424919868,17.321338147213993
16.851063942909256,15.645203448426855,13.977361595648592,17.31304530120512
16.901063942909254,15.642385178063611,13.978635123048177,17.306135233079047
16.951063942909254,15.639563644491469,13.977248597385271,17.301878691597665
17.001063942909255,15.633629663600582,13.967622039704205,17.299637287496957
17.051063942909256,15.627447800744072,13.957895999965537,17.296999601522607
17.101063942909256,15.620849909144457,13.949408397888082,17.292291420400833
17.151063942909254,15.614531051263198,13.944156396731934,17.28490570579446
17.201063942909254,15.608732587711106,13.939643627137865,17.277821548284347
17.251063942909255,15.60405031655031,13.93549910276243,17.27260153033819
17.301063942909256,15.599670249525916,13.93065435877094,17.26868614028089
17.351063942909256,15.594521931145827,13.925371234372413,17.26367262791924
17.401063942909257,15.588613694024708,13.91954679346679,17.257680594582627
17.451063942909254,15.583322425619599,13.915060053228485,17.251584798010715
17.501063942909255,15.577195473606183,13.909783007263083,17.244607939949283
17.551063942909256,15.569623278332822,13.903870121827945,17.235376434837697
17.601063942909256,15.560594021011443,13.896478472941443,17.224709569081444
17.651063942909257,15.555965243744872,13.895153078815861,17.216777408673885
17.701063942909254,15.55488592702797,13.896250852108412,17.213521001947527
17.751063942909255,15.55704058076604,13.901103353993669,17.21297780753841
17.801063942909256,15.554767797010705,13.898571968341756,17.210963625679653
17.851063942909256,15.549028379104483,13.893001561689564,17.205055196519403
17.901063942909257,15.539062816042234,13.88197032034357,17.1961553117409
17.951063942909258,15.530782932523673,13.873038709922506,17.188527155124838
18.001063942909255,15.52328591893893,13.86634350450345,17.18022833337441
18.051063942909256,15.653538812810515,13.94531916755885,17.36175845806218
18.101063942909256,15.648449743170158,13.941226309889917,17.3556731764504
18.151063942909257,15.643407936084058,13.937266910864505,17.34954896130361
18.201063942909258,15.638625475352477,13.933261848666147,17.343989102038808
18.251063942909255,15.633141428198009,13.929113004621966,17.33716985177405
18.301063942909256,15.631389103797165,13.930867947372993,17.331910260221335
18.351063942909256,15.631036814310615,13.933639593055304,17.328434035565927
18.401063942909257,15.630959393790793,13.935961576094149,17.325957211487435
18.451063942909258,15.625225180677091,13.929179075410527,17.321271285943656
18.501063942909255,15.618360360028294,13.921797836756872,17.31492288329972
18.551063942909256,15.611484234080173,13.914412833028596,17.30855563513175
18.601063942909256,15.607499198592322,13.912182642460607,17.302815754724037
18.651063942909257,15.602300205809648,13.908790777648017,17.29580963397128
18.701063942909258,15.596697515035547,13.904475877026004,17.288919153045093
18.751063942909255,15.589978163605002,13.89636976867905,17.283586558530953
18.801063942909256,15.586067251811652,13.891122536961102,17.281011966662202
18.851063942909256,15.582997560839644,13.888507693607748,17.27748742807154
18.901063942909257,15.580617172414383,13.887944423534043,17.273289921294726
18.951063942909258,15.573163042601305,13.883764532405824,17.262561552796786
19.00106394290926,15.564907784624982,13.87734450317779,17.252471066072175
19.051063942909256,15.558096328104593,13.870640155574687,17.2455525006345
19.101063942909256,15.556158182776128,13.867697098414112,17.244619267138145
19.151063942909257,15.554204346340313,13.864680339206243,17.24372835347438
19.201063942909258,15.549404952319357,13.859508808076537,17.239301096562176
19.25106394290926,15.538477447309697,13.848464593320168,17.228490301299225
19.301063942909256,15.528125133168434,13.838819394973266,17.217430871363604
19.351063942909256,15.520402870987834,13.831007835880206,17.20979790609546
19.401063942909257,15.515551243401504,13.826876080958241,17.204226405844768
19.451063942909258,15.511467259394598,13.822450075670996,17.2004844431182
19.50106394290926,15.799509677111905,14.194655834333826,17.404363519889984
19.55106394290926,15.796053261979214,14.190152448518461,17.401954075439967
19.601063942909256,15.79279130357347,14.186151271124455,17.399431336022484
19.651063942909257,15.789443751511227,14.183337398863616,17.395550104158836
19.701063942909258,15.783447150182093,14.178914758458324,17.387979541905864
19.75106394290926,15.777228077176876,14.17418073312814,17.380275421225612
19.80106394290926,15.771448578351535,14.169839231108135,17.373057925594935
19.851063942909256,15.766719121644144,14.166482317508468,17.36695592577982
19.901063942909257,15.762573468048677,14.163542265001032,17.361604671096323
19.951063942909258,15.757994353894334,14.160203252286168,17.355785455502502
20.00106394290926,15.75347332620713,14.15714109442583,17.34980555798843
20.05106394290926,15.749947415820897,14.154612057751576,17.345282773890215
20.101063942909256,15.74744341443258,14.152095852118487,17.34279097674667
20.151063942909257,15.744145275572038,14.148453011828494,17.33983753931558
20.201063942909258,15.738764194575628,14.145882341007685,17.331646048143572
20.25106394290926,15.732284229947917,14.142495121287679,17.322073338608153
20.30106394290926,15.726699276447562,14.140519290943121,17.312879261952002
20.351063942909256,15.722176977656757,14.134019562407918,17.310334392905595
20.401063942909257,15.716620602973663,14.12421704943093,17.309024156516394
20.451063942909258,15.71084728693065,14.114188175372327,17.30750639848897
20.50106394290926,15.705227044873181,14.107052905433436,17.303401184312925
20.55106394290926,15.701650859065312,14.104225082738544,17.29907663539208
20.60106394290926,15.696645367120082,14.10009252592431,17.293198208315854
20.651063942909257,15.690214780042599,14.093502759467356,17.28692680061784
20.701063942909258,15.682237874970992,14.0833647656704,17.281110984271585
20.75106394290926,15.67542628017233,14.074072293111627,17.276780267233033
20.80106394290926,15.670891143565616,14.068813480739998,17.272968806391233
20.85106394290926,15.671469802838304,14.074097772589328,17.26884183308728
20.901063942909257,15.671556468618432,14.079246823550557,17.263866113686305
20.951063942909258,15.671193618319716,14.08385374862685,17.25853348801258
21.00106394290926,15.66425619526763,14.075169084986536,17.253343305548725
21.05106394290926,15.657849557153808,14.066960818851804,17.248738295455812
21.10106394290926,15.651831967349798,14.059045803035671,17.244618131663927
21.15106394290926,15.64675761534931,14.050536411446963,17.242978819251658
21.201063942909258,15.641491466115212,14.041684897505835,17.24129803472459
21.25106394290926,15.6358865096792,14.032494490357847,17.239278529000554
21.30106394290926,15.630195635125327,14.026559746614394,17.233831523636262
21.35106394290926,15.625021493527985,14.023252741623782,17.226790245432188
21.40106394290926,15.62017599594471,14.020241031271414,17.220110960618005
21.451063942909258,15.616656356563064,14.018596971198638,17.214715741927492
21.50106394290926,15.613760645768581,14.017616679710251,17.20990461182691
21.55106394290926,15.611841537355089,14.015343765214777,17.2083393094954
21.60106394290926,15.609155532323296,14.01200108177023,17.206309982876363
21.65106394290926,15.60545336490292,14.007092795319817,17.20381393448602
21.701063942909258,15.60162551356395,14.002053450652866,17.201197576475035
21.75106394290926,15.59779722549634,13.999359683185679,17.196234767807002
21.80106394290926,15.594598222407972,13.998892633628657,17.190303811187288
21.85106394290926,15.5913314933584,13.998353775248233,17.184309211468566
21.90106394290926,15.590490369866613,14.000252052961773,17.180728686771452
21.951063942909258,15.588263246422855,13.99660802256027,17.17991847028544
22.00106394290926,15.586626942283877,13.992753212209996,17.18050067235776
22.05106394290926,15.577478802288299,13.981464582065897,17.1734930225107
22.10106394290926,15.567178806191107,13.966417379421644,17.16794023296057
22.15106394290926,15.556269744843876,13.950420688967414,17.16211880072034
22.20106394290926,15.552383119469336,13.941902571524139,17.162863667414534
22.25106394290926,15.550774130950531,13.939235272541803,17.16231298935926
22.30106394290926,15.550523336355806,13.939869462723248,17.161177209988363
22.35106394290926,15.546333618941768,13.936942274861826,17.15572496302171
22.40106394290926,15.542087541287913,13.935475563088135,17.148699519487693
22.45106394290926,15.539094697633704,13.935722765281508,17.1424666299859
22.50106394290926,15.537996906236055,13.937916501331236,17.138077311140872
22.55106394290926,15.536000054385138,13.938163442102713,17.133836666667563
22.60106394290926,15.5300828960093,13.93012972048864,17.13003607152996
22.65106394290926,15.521872596598019,13.91969726989029,17.124047923305746
22.70106394290926,15.513804600229605,13.909393117954338,17.118216082504873
22.751063942909262,15.508683647212832,13.902803346617384,17.11456394780828
22.80106394290926,15.50759440799376,13.901715561540598,17.113473254446923
22.85106394290926,15.506590099829493,13.900789883913538,17.112390315745447
22.90106394290926,15.506341374105896,13.901510904591161,17.111171843620628
22.95106394290926,15.503336453687904,13.899138704580075,17.107534202795733
23.001063942909262,15.500479512042094,13.89636966802925,17.104589356054937
23.05106394290926,15.495318700536673,13.890771232704509,17.099866168368838
23.10106394290926,15.488575935042272,13.883566475412298,17.093585394672246
23.15106394290926,15.48184963320078,13.87635590463946,17.0873433617621
23.20106394290926,15.475450161011894,13.868519430480102,17.082380891543686
23.251063942909262,15.46914640256615,13.860298680058039,17.07799412507426
23.30106394290926,15.4628426441204,13.852065001969521,17.07362028627128
23.35106394290926,15.458223825826133,13.84739792965557,17.069049721996695
23.40106394290926,15.456887607870767,13.848690440236078,17.065084775505454
23.45106394290926,15.45531144762897,13.850274416402456,17.060348478855484
23.501063942909262,15.452792314801666,13.84984511155516,17.05573951804817
23.55106394290926,15.44801070073145,13.84435300628099,17.05166839518191
23.60106394290926,15.443136968278198,13.838597115024525,17.047676821531873
23.65106394290926,15.438496382924606,13.832511973029591,17.044480792819623
23.70106394290926,15.432330434693112,13.825523304116535,17.03913756526969
23.751063942909262,15.425708396804191,13.817881697686557,17.033535095921827
23.801063942909263,15.41976468300601,13.81093391743818,17.02859544857384
23.85106394290926,15.416661434532132,13.807535491471253,17.025787377593012
23.90106394290926,15.41536150208218,13.806629338269452,17.024093665894906
23.95106394290926,15.414201289886096,13.805944587205307,17.022457992566885
24.001063942909262,15.414301503865897,13.805601063752066,17.02300194397973
24.051063942909263,15.410989106921193,13.801216245953496,17.02076196788889
24.10106394290926,15.407211099142765,13.796559764185268,17.017862434100262
24.15106394290926,15.401520428606117,13.789847779181336,17.0131930780309
24.20106394290926,15.398643706466903,13.787118605311377,17.010168807622428
24.251063942909262,15.394444753208845,13.783476826724652,17.005412679693038
24.301063942909263,15.388960064008637,13.778844067560472,16.9990760604568
24.351063942909263,15.381922009860203,13.77219694063593,16.991647079084476
24.40106394290926,15.375804643390449,13.766363256084242,16.985246030696658
24.45106394290926,15.372225442582792,13.762768062855953,16.981682822309633
24.501063942909262,15.368388127473457,13.756959641286551,16.979816613660365
24.551063942909263,15.364260691685095,13.750850915333537,16.977670468036653
24.601063942909263,15.359175349074466,13.743681575560394,16.974669122588537
24.65106394290926,15.3562337403183,13.742532103223915,16.969935377412686
24.70106394290926,15.353134321979912,13.74372325414748,16.962545389812345
24.751063942909262,15.350011284015755,13.744896102565752,16.955126465465757
24.801063942909263,15.34547090137943,13.741691802011157,16.949250000747703
24.851063942909263,15.34263732280678,13.739678708460671,16.945595937152888
24.90106394290926,15.340409519418495,13.736530629172838,16.94428840966415
24.95106394290926,15.339017228011272,13.735113242274817,16.942921213747727
25.001063942909262,15.332406746492572,13.727540102749664,16.93727339023548
25.051063942909263,15.325608598326607,13.71963401167606,16.931583184977153
25.101063942909263,15.318943667697672,13.710696543738075,16.92719079165727
25.15106394290926,15.314040852232807,13.702652861605193,16.92542884286042
25.20106394290926,15.309002334441724,13.694745840494793,16.923258828388654
25.251063942909262,15.30425064586316,13.687584201580425,16.920917090145895
25.301063942909263,15.3009220448124,13.68638138258398,16.915462707040824
25.351063942909263,15.297349769507546,13.685037267177298,16.909662271837796
25.401063942909264,15.29377749420269,13.683655312369766,16.903899676035614
25.45106394290926,15.289005851159418,13.676788323152493,16.901223379166343
25.501063942909262,15.286668318765347,13.672280919110108,16.901055718420587
25.551063942909263,15.284642545401208,13.667456748019351,16.901828342783066
25.601063942909263,15.282454923890228,13.663414034597094,16.901495813183363
25.651063942909264,15.27916962072832,13.658475336650085,16.899863904806555
25.70106394290926,15.275826576841927,13.653590525312538,16.898062628371317
25.751063942909262,15.272071641856025,13.65053774283508,16.89360554087697
25.801063942909263,15.267674617274139,13.647081489965974,16.888267744582304
25.851063942909263,15.263277592692253,13.643616895054677,16.88293829032983
25.901063942909264,15.25750316763853,13.637802038430177,16.877204296846884
25.951063942909265,15.251921366779055,13.629043004081208,16.8747997294769
26.001063942909262,15.246652122773984,13.620345089595132,16.872959155952834
26.051063942909263,15.242958241297078,13.61402347691014,16.87189300568402
26.101063942909263,15.24224580518585,13.614041371235121,16.870450239136577
26.151063942909264,15.240529296734397,13.613910766172186,16.86714782729661
26.201063942909265,15.239041320818586,13.614548279693109,16.863534361944062
26.251063942909262,15.237215628759001,13.612898598362666,16.861532659155337
26.301063942909263,15.236023092423045,13.61231182093508,16.85973436391101
26.351063942909263,15.233804462278362,13.610162306309933,16.85744661824679
26.401063942909264,15.230643628689238,13.606168123860177,16.8551191335183
26.451063942909265,15.22583124388614,13.59971776608102,16.851944721691257
26.501063942909262,15.221565138862884,13.593889441106802,16.849240836618964
26.551063942909263,15.216624737502325,13.587592705952439,16.845656769052212
26.601063942909263,15.212099066088573,13.581698636991323,16.842499495185823
26.651063942909264,15.206290244486501,13.574304833004986,16.838275655968015
26.701063942909265,15.200168603563881,13.566483085225068,16.833854121902696
26.751063942909262,15.194531428755695,13.55921816073057,16.82984469678082
26.801063942909263,15.190255259699269,13.555224686743792,16.825285832654746
26.851063942909263,15.188024922375819,13.554153723090383,16.821896121661254
26.901063942909264,15.187516622643054,13.556756658529977,16.81827658675613
26.951063942909265,15.185781953628725,13.557897861249234,16.813666046008215
27.001063942909266,15.183621140631365,13.557735640887111,16.809506640375616
27.051063942909263,15.178557931541162,13.549884291791018,16.807231571291307
27.101063942909263,15.173976758343297,13.542630737787505,16.80532277889909
27.151063942909264,15.169383002138744,13.535360660866152,16.803405343411335
27.201063942909265,15.166393079584976,13.53135337613898,16.80143278303097
27.251063942909266,15.162237929589299,13.526117075939222,16.798358783239376
27.301063942909263,15.157099378597865,13.51969127704735,16.79450748014838
27.351063942909263,15.15285923076162,13.51681535526203,16.788903106261213
27.401063942909264,15.151495468110875,13.518792039810643,16.78419889641111
27.451063942909265,15.15110376421848,13.522961213137862,16.779246315299098
27.501063942909266,15.149639558985408,13.523177003278816,16.776102114691998
27.551063942909266,15.145122777348003,13.516832660800546,16.77341289389546
27.601063942909263,15.14029616845835,13.50998898438865,16.770603352528052
27.651063942909264,15.136264656245098,13.504315379796298,16.7682139326939
27.701063942909265,15.13292558280919,13.502478203583765,16.763372962034616
27.751063942909266,15.129342170264959,13.500319600162955,16.758364740366964
27.801063942909266,15.126154835861273,13.498183792766483,16.754125878956064
27.851063942909263,15.121457237137097,13.488415660699047,16.754498813575147
27.901063942909264,15.116879265755895,13.478692561500395,16.755065970011394
27.951063942909265,15.1124347147073,13.469113385029061,16.75575604438554
28.001063942909266,15.110482280619578,13.46592959419383,16.755034967045326
28.051063942909266,15.10925594894208,13.465075371002758,16.7534365268814
28.101063942909263,15.106837121765876,13.46310251184136,16.750571731690393
28.151063942909264,15.10360526302711,13.459888410201712,16.747322115852505
28.201063942909265,15.099107939348375,13.454739497321146,16.743476381375604
28.251063942909266,15.095560332024169,13.449675127298,16.741445536750337
28.301063942909266,15.093664851028718,13.446575081637212,16.740754620420226
28.351063942909263,15.092038486208462,13.444666866851604,16.73941010556532
28.401063942909264,15.09061597516286,13.442979141739393,16.738252808586328
28.451063942909265,15.086036865554053,13.4369714339083,16.735102297199806
28.501063942909266,15.080740148306205,13.429833104302997,16.731647192309413
28.551063942909266,15.074855716518451,13.422239437180167,16.727471995856735
28.601063942909267,15.06985942422553,13.41593297405803,16.72378587439303
28.651063942909264,15.065642108955045,13.410859322671678,16.72042489523841
28.701063942909265,15.062810698001767,13.407552453478612,16.718068942524923
28.751063942909266,15.062504440337904,13.407328418736894,16.71768046193891
28.801063942909266,15.06388628429569,13.413011325700202,16.71476124289118
28.851063942909267,15.062924381463436,13.415441163902486,16.710407599024386
28.901063942909264,15.05877625719206,13.41498652317626,16.70256599120786
28.951063942909265,15.051728455614539,13.407664990248763,16.695791920980312
29.001063942909266,15.046954939680116,13.40286841285299,16.69104146650724
29.051063942909266,15.043950628838099,13.400248801650772,16.687652456025425
29.101063942909267,15.041290613750732,13.396269401467864,16.6863118260336
29.151063942909268,15.03719934808888,13.388209850579043,16.686188845598714
29.201063942909265,15.030475488505706,13.376853348176136,16.684097628835275
29.251063942909266,15.024420495838044,13.36735938942776,16.681481602248326
29.301063942909266,15.02134111671296,13.36376094456654,16.67892128885938
29.351063942909267,15.02401780514862,13.36882152296784,16.6792140873294
29.401063942909268,15.026666163685743,13.373785824993162,16.679546502378322
29.451063942909265,15.026788557946796,13.37501692175206,16.678560194141532
29.501063942909266,15.0164422514582,13.363113576117778,16.669770926798623
29.551063942909266,15.00587917943825,13.350585250326136,16.661173108550365
29.601063942909267,14.996202777318105,13.339014252343835,16.653391302292377
29.651063942909268,14.99402562458168,13.336852330491375,16.651198918671984
29.701063942909265,14.992731504538458,13.335616704674084,16.649846304402832
29.751063942909266,14.991695223660608,13.335546948720946,16.64784349860027
29.801063942909266,14.98767132818252,13.331971555943547,16.643371100421493
29.851063942909267,14.983278781746296,13.32792869590105,16.638628867591542
29.901063942909268,14.978843359617626,13.323147073142005,16.63453964609325
29.951063942909265,14.976949279124602,13.320877466039118,16.633021092210086
30.001063942909266,14.975275413742798,13.318691586531367,16.631859240954228
30.051063942909266,14.972448806177558,13.314663816164982,16.630233796190133
30.101063942909267,14.967692826811174,13.308115665412549,16.627269988209797
30.151063942909268,14.963206596385346,13.302449933199783,16.623963259570907
30.20106394290927,14.95909337664941,13.29849444579334,16.619692307505478
30.251063942909266,14.95548751109435,13.295207478128072,16.615767544060628
30.301063942909266,14.95121069996968,13.290904202746933,16.611517197192427
30.351063942909267,14.947267526996622,13.287113029619269,16.607422024373975
30.401063942909268,14.946757918092597,13.290223823042865,16.60329201314233
30.45106394290927,14.945830838798162,13.292946233751287,16.598715443845037
30.501063942909266,14.945343197831859,13.296193479485186,16.59449291617853
30.551063942909266,14.943220479955153,13.293107796158932,16.593333163751375
30.601063942909267,14.94255405564759,13.291405242860215,16.593702868434967
30.651063942909268,14.94107673408231,13.288675807647737,16.593477660516886
30.70106394290927,14.938327329987812,13.285307047424178,16.591347612551445
30.75106394290927,14.93545602686261,13.282061494232916,16.588850559492304
30.801063942909266,14.933058573699002,13.278316076285382,16.587801071112622
30.851063942909267,14.930638037975246,13.27427335330583,16.587002722644662
30.901063942909268,14.92540755941991,13.266671131784843,16.584143987054976
30.95106394290927,15.34955430937579,13.960996436922537,16.738112181829045
31.00106394290927,15.344748127746472,13.953636065694427,16.735860189798515
31.051063942909266,15.342252913659996,13.953056987561995,16.731448839758
31.101063942909267,15.340312025848291,13.953420386610457,16.727203665086126
31.151063942909268,15.33559506686622,13.949265343963763,16.72192478976868
31.20106394290927,15.330320771963633,13.943104390719158,16.717537153208106
31.25106394290927,15.326523757768086,13.933982923063946,16.719064592472225
31.301063942909266,15.324558102492896,13.92792117374982,16.721195031235972
31.351063942909267,15.321388071560733,13.919830688992755,16.72294545412871
31.401063942909268,15.317650288263962,13.910681413147168,16.724619163380755
31.45106394290927,15.312885678222855,13.904902544500336,16.720868811945373
31.50106394290927,15.309115055885433,13.901125251499183,16.717104860271686
31.551063942909266,15.307523335699278,13.901043209881566,16.714003461516988
31.601063942909267,15.305256011669258,13.899853197813908,16.710658825524607
31.651063942909268,15.303266653873216,13.897251474350274,16.709281833396158
31.70106394290927,15.298566620124545,13.889494703056933,16.707638537192157
31.75106394290927,15.292518162973998,13.879532214285629,16.705504111662368
31.80106394290927,15.286613264387361,13.869834782644235,16.703391746130485
31.851063942909267,15.283809513984208,13.866410297034685,16.701208730933732
31.901063942909268,15.282876423422186,13.86695916787076,16.69879367897361
31.95106394290927,15.28194333286016,13.867504362581618,16.6963823031387
32.00106394290927,15.27811587330041,13.862928987575021,16.693302759025798
32.051063942909266,15.273443992953007,13.8573474529631,16.689540532942914
32.10106394290926,15.26843216768699,13.852119179130888,16.684745156243093
32.15106394290927,15.266705402238872,13.853239330367467,16.680171474110274
32.20106394290927,15.264915537813954,13.854517367218962,16.675313708408943
32.25106394290927,15.26324218668766,13.855699974912989,16.67078439846233
32.301063942909266,15.260886861540476,13.850928232380081,16.67084549070087
32.35106394290927,15.257913786633898,13.844646207691591,16.671181365576203
32.40106394290927,15.254940711727327,13.8383460861208,16.671535337333854
32.45106394290927,15.252367039160516,13.83302256750716,16.67171151081387
32.50106394290927,15.248080089432689,13.828740601643453,16.667419577221924
32.551063942909266,15.243518133075858,13.824745680551462,16.662290585600253
32.60106394290927,15.239225780998568,13.821212738326384,16.657238823670752
32.65106394290927,15.235094754440276,13.817984339201917,16.652205169678634
32.70106394290927,15.232135039108385,13.813490477011937,16.650779601204835
32.75106394290927,15.229057907609151,13.806340019647678,16.651775795570625
32.801063942909266,15.225302095036916,13.797671433259662,16.65293275681417
32.85106394290927,15.221725167588538,13.789293997399378,16.654156337777696
32.90106394290927,15.218136161768685,13.782687410603213,16.653584912934157
32.95106394290927,15.21459101163011,13.780190401739542,16.64899162152068
33.00106394290927,15.210817203930162,13.777308772084007,16.64432563577632
33.051063942909266,15.206583503464673,13.773671783743556,16.63949522318579
33.10106394290927,15.202357640680027,13.769969663228036,16.63474561813202
33.15106394290927,15.199152310159704,13.765567664913139,16.63273695540627
33.20106394290927,15.196408169727924,13.761915978675555,16.630900360780295
33.25106394290927,15.193808798155338,13.75828556813362,16.629332028177057
33.301063942909266,15.191740999243947,13.755467766932231,16.628014231555664
33.35106394290927,15.191189308200917,13.752668219886708,16.629710396515126
33.40106394290927,15.191522676734182,13.751032315632045,16.63201303783632
33.45106394290927,15.191758776110113,13.749311807241394,16.634205744978832
33.50106394290927,15.191373690329634,13.746572873399638,16.636174507259632
33.551063942909266,15.189650453515084,13.744059041369992,16.635241865660173
33.60106394290927,15.18625607961888,13.740245797689314,16.632266361548446
33.65106394290927,15.181992544699305,13.735000670473912,16.6289844189247
33.70106394290927,15.176930900078569,13.72839498793163,16.625466812225508
33.75106394290927,15.172769280989016,13.723833169744271,16.62170539223376
33.80106394290927,15.168770015194418,13.720635466520118,16.61690456386872
33.85106394290927,15.165000221762412,13.71780290916563,16.612197534359193
33.90106394290927,15.16006729385626,13.712921148927267,16.607213438785255
33.95106394290927,15.15587616030683,13.70876980424538,16.602982516368282
34.00106394290927,15.153482749845056,13.70410760994794,16.60285788974217
34.05106394290927,15.341226627233786,13.820936989455214,16.861516265012355
34.10106394290927,15.339562627756044,13.817424836938072,16.861700418574017
34.15106394290927,15.3378986282783,13.81391168561573,16.86188557094087
34.20106394290927,15.335099099639999,13.81163910612627,16.858559093153726
34.25106394290927,15.331428332242405,13.808513771128334,16.854342893356474
34.30106394290927,15.327701937266799,13.805326246861178,16.85007762767242
34.35106394290927,15.323994944357471,13.802150157819481,16.845839730895463
34.40106394290927,15.321655364670622,13.798823701318618,16.844487028022627
34.45106394290927,15.319925431271168,13.79499332199254,16.844857540549796
34.50106394290927,15.31765096108208,13.790057894296464,16.845244027867697
34.55106394290927,15.31640286521188,13.786796359005717,16.846009371418045
34.60106394290927,15.314848808866904,13.783775945269788,16.84592167246402
34.65106394290927,15.31273995921391,13.78120106884667,16.84427884958115
34.70106394290927,15.310169901296703,13.777786110806714,16.842553691786694
34.75106394290927,15.307503634627418,13.774190426357407,16.84081684289743
34.80106394290927,15.304835929799825,13.770591895630666,16.839079963968985
34.85106394290927,15.302520575750155,13.767997917074169,16.83704323442614
34.90106394290927,15.299723934468464,13.764539042811997,16.83490882612493
34.95106394290927,15.296927293186775,13.761077757281742,16.83277682909181
35.00106394290927,15.294944311529104,13.7592224323904,16.830666190667806
35.05106394290927,15.293495081615053,13.757852051228884,16.82913811200122
35.10106394290927,15.292079963674833,13.75645182345184,16.827708103897827
35.151063942909275,15.291241486608993,13.756297671615105,16.82618530160288
35.20106394290927,15.289985022238454,13.75547170760247,16.824498336874438
35.25106394290927,15.289323947831292,13.754137261527633,16.824510634134953
35.30106394290927,15.288193890615673,13.750617145998357,16.825770635232992
35.35106394290927,15.288124560251315,13.748705853279127,16.827543267223504
35.401063942909275,15.288133453975082,13.746869503803776,16.829397404146388
35.45106394290927,15.286852094140594,13.744321159797574,16.829383028483612
35.50106394290927,15.282163917813424,13.738480664985003,16.825847170641843
35.55106394290927,15.277414506161989,13.732515457007885,16.822313555316093
35.60106394290927,15.273033633718097,13.727284222168297,16.818783045267896
35.651063942909275,15.269199910103342,13.723226890661355,16.81517292954533
35.70106394290927,15.265540138593778,13.717807572647528,16.813272704540026
35.75106394290927,15.261849888318693,13.712315962906914,16.811383813730473
35.80106394290927,15.257887399503876,13.706034954698275,16.809739844309476
35.85106394290927,15.254846205307732,13.701432511081789,16.808259899533674
35.901063942909275,15.252591890794971,13.696191145477286,16.808992636112656
35.95106394290927,15.251824276756519,13.693857035236332,16.809791518276704
36.00106394290927,15.25037320730803,13.69059299906236,16.8101534155537
36.05106394290927,15.248922137859543,13.687321961575131,16.810522314143952
36.10106394290927,15.246119745585682,13.68544544859888,16.806794042572484
36.151063942909275,15.243273700783835,13.686228681968945,16.800318719598724
36.20106394290927,15.240427655981984,13.687011137539889,16.793844174424077
36.25106394290927,15.236209095152839,13.685023342369067,16.78739484793661
36.30106394290927,15.230290568225664,13.678412157704326,16.782168978747002
36.35106394290927,15.225333524058366,13.671024150062662,16.77964289805407
36.401063942909275,15.221718357187928,13.666358046056569,16.777078668319287
36.45106394290927,15.220760117581856,13.667033535618506,16.774486699545204
36.50106394290927,15.21990552114182,13.667654502733399,16.77215653955024
36.55106394290927,15.21961801891753,13.665795053698533,16.773440984136524
36.60106394290927,15.217369423627963,13.659874074584682,16.774864772671243
36.651063942909275,15.215373840974014,13.654416374037346,16.77633130791068
36.70106394290927,15.213373263810093,13.648944695560612,16.777801832059573
36.75106394290927,15.20942589369148,13.642780955090538,16.77607083229242
36.80106394290927,15.204445349411918,13.635401690393174,16.773489008430662
36.85106394290927,15.19946480513236,13.62801894004742,16.7709106702173
36.901063942909275,15.196962022396075,13.625575422878695,16.768348621913454
36.95106394290927,15.19555715561757,13.625493031453745,16.765621279781396
37.001063942909276,15.194061821647324,13.625482180046847,16.762641463247803
37.05106394290927,15.190575256877347,13.6210986915408,16.760051822213896
37.10106394290927,15.184416541558093,13.6115798066194,16.757253276496787
37.151063942909275,15.17848086615669,13.601872798241551,16.75508893407183
37.20106394290927,15.174368369655628,13.594353104968276,16.75438363434298
37.251063942909276,15.173704661449412,13.593381115473532,16.75402820742529
37.30106394290927,15.173071433382393,13.59246544349235,16.753677423272435
37.35106394290927,15.171819146453055,13.590405922183068,16.75323237072304
37.401063942909275,15.167976239080247,13.586765284045242,16.74918719411525
37.45106394290927,15.164027494361829,13.582923331738389,16.74513165698527
37.501063942909276,15.160622930241919,13.580186278943106,16.741059581540732
37.55106394290927,15.160244421602405,13.583373300529667,16.737115542675145
37.60106394290927,15.161790806530053,13.58698327956879,16.73659833349132
37.651063942909275,15.163572172441018,13.590166109915174,16.736978234966863
37.70106394290927,15.162667043747884,13.588261162132355,16.737072925363414
37.751063942909276,15.159413548259693,13.582009773827751,16.736817322691635
37.80106394290927,15.155833189203008,13.575998246996075,16.73566813140994
37.85106394290927,15.1530330888335,13.57232708478619,16.73373909288081
37.901063942909275,15.15174726209629,13.571490983704606,16.732003540487973
37.95106394290927,15.15046143535908,13.570649971297213,16.730272899420946
38.001063942909276,15.145582885439334,13.563005017590907,16.72816075328776
38.05106394290927,15.13905506258708,13.553276178571428,16.724833946602732
38.10106394290927,15.132527239734824,13.543504703565716,16.72154977590393
38.151063942909275,15.128912622166983,13.539664702896284,16.718160541437683
38.20106394290927,15.126915469938172,13.539382245008058,16.714448694868288
38.251063942909276,15.126693417624205,13.53740885152713,16.71597798372128
38.30106394290927,15.125488400652372,13.533341872779703,16.71763492852504
38.35106394290928,15.123575953087387,13.52767250258189,16.719479403592885
38.401063942909275,15.122090368016638,13.52286769034721,16.721313045686063
38.45106394290927,15.119636727321344,13.519820367785218,16.71945308685747
38.501063942909276,15.117799498873648,13.520108009278037,16.71549098846926
38.55106394290927,15.115511325008622,13.51955341683071,16.711469233186534
38.60106394290928,15.113223151143597,13.518996279196532,16.70745002309066
38.651063942909275,15.110102716194302,13.51573613307618,16.704469299312425
38.70106394290927,15.10740142821177,13.511290259378532,16.703512597045005
38.751063942909276,15.104700140229241,13.506842837333767,16.702557443124714
38.80106394290927,15.105299682600023,13.50911790716416,16.701481458035886
38.85106394290928,15.106590153348353,13.512764141772163,16.700416164924544
38.901063942909275,15.108035991869524,13.516254296463133,16.699817687275914
38.95106394290927,15.103868685794003,13.508395838139034,16.699341533448973
39.001063942909276,15.097212958354396,13.495462677069971,16.698963239638818
39.05106394290927,15.090557230914788,13.482497277406862,16.698617184422716
39.10106394290928,15.085611284782493,13.474286174379849,16.696936395185137
39.151063942909275,15.083716853237553,13.472667959257821,16.694765747217286
39.20106394290927,15.081980398824461,13.471346106759992,16.69261469088893
39.251063942909276,15.080271130888253,13.470078919366928,16.690463342409576
39.30106394290927,15.07726479282573,13.467814866213264,16.686714719438196
39.35106394290928,15.073070118927992,13.465522666384974,16.68061757147101
39.401063942909275,15.069190180198797,13.463915539719313,16.67446482067828
39.45106394290927,15.067197443190128,13.466224452046132,16.668170434334126
39.501063942909276,15.065479479183011,13.468812187834176,16.662146770531848
39.55106394290927,15.065828462227094,13.469573765111488,16.6620831593427
39.60106394290928,15.061601875331878,13.461004818504613,16.662198932159143
39.651063942909275,15.057709751492581,13.45305558374548,16.662363919239684
39.70106394290927,15.053817627653283,13.445092332364698,16.662542922941867
39.751063942909276,15.052087280693542,13.442765717069502,16.66140884431758
39.80106394290927,15.049759966298762,13.439852849131592,16.659667083465934
39.85106394290928,15.04743265190398,13.43693755472261,16.65792774908535
39.901063942909275,15.044624012475984,13.433036247895158,16.656211777056807
39.95106394290927,15.043193824648062,13.430792360834063,16.65559528846206
40.001063942909276,15.042379935367105,13.428345516769015,16.656414353965193
40.05106394290927,15.04144918078839,13.425658399608542,16.657239961968237
40.10106394290928,15.039851062298514,13.421694901383972,16.658007223213055
40.151063942909275,15.03800284500872,13.417441529411239,16.6585641606062
40.20106394290928,15.0348886033261,13.414844728082718,16.654932478569485
40.251063942909276,15.031215336841905,13.411259336743258,16.651171336940553
40.30106394290927,15.026762071322281,13.406192889466977,16.647331253177583
40.35106394290928,15.02319932637372,13.402934332724106,16.64346432002333
40.401063942909275,15.024715789106605,13.406956072757007,16.6424755054562
40.45106394290928,15.028046625577684,13.413235139676685,16.64285811147868
40.501063942909276,15.031040693220424,13.41880159283063,16.64327979361022
40.55106394290927,15.02675153368541,13.40966116733459,16.64384190003623
40.60106394290928,15.02140930809841,13.399853512444679,16.64296510375214


==> figures/plot_time_vs_error/cppflow/fetch_arm__circle.csv <==
time-s,path_length_rad,path_length_rad+std,path_length_rad-std
1.2110344171524048,17.445356582013982,16.82783145513545,18.062881708892515
1.2610344171524048,17.363319676357484,16.727299480268435,17.999339872446534
1.3110344171524049,17.38572694898459,16.75752436660251,18.01392953136667
1.361034417152405,17.323680922152807,16.68670992716822,17.960651917137394
1.411034417152405,17.266920164672356,16.626537754927895,17.907302574416818
1.461034417152405,17.2101594071919,16.566180933335637,17.85413788104816
1.511034417152405,17.15532688246775,16.505477751120882,17.80517601381462
1.561034417152405,17.111335009865527,16.45277776007135,17.769892259659706
1.6110344171524051,17.06794308638159,16.4010285724455,17.734857600317678
1.6610344171524052,17.0291363395731,16.35306059769575,17.705212081450448
1.7110344171524052,16.99377978870326,16.312186875520766,17.675372701885756
1.7610344171524053,16.958423237833426,16.271279835341808,17.645566640325043
1.8110344171524053,16.924960912086306,16.23511126480149,17.614810559371122
1.8610344171524054,16.892164177867123,16.19987060435018,17.584457751384065
1.9110344171524054,16.86296186531472,16.16552297227798,17.56040075835146
1.9610344171524055,16.83626442312267,16.13199997747143,17.54052886877391
2.0110344171524055,16.812735779297558,16.101789654379065,17.52368190421605
2.0610344171524053,17.165842334131348,16.031932656200016,18.29975201206268
2.1110344171524056,17.12422021981469,16.025891348925217,18.22254909070416
2.161034417152406,17.082598105498032,16.018841343626328,18.146354867369737
2.2110344171524057,17.458556620645325,15.99287503627818,18.92423820501247
2.2610344171524055,17.40567569037622,15.986693083459874,18.824658297292565
2.3110344171524058,17.360699223801856,15.982348302120656,18.739050145483056
2.361034417152406,17.32832946418831,16.066566066164015,18.590092862212607
2.411034417152406,17.28526740085374,16.061154886686765,18.509379915020716
2.4610344171524057,17.242205337519174,16.055239814257252,18.429170860781095
2.511034417152406,17.200450377232897,16.048830949679022,18.352069804786773
2.561034417152406,17.16712892464278,16.038277880824037,18.29597996846152
2.611034417152406,17.13673674848507,16.024844538123773,18.248628958846368
2.661034417152406,17.106557268569578,16.011489380829484,18.20162515630967
2.711034417152406,17.07692310261305,15.998539861670166,18.15530634355594
2.7610344171524064,17.04728893665652,15.985380887256198,18.109196986056844
2.811034417152406,17.01912814468047,15.972957992015232,18.065298297345706
2.861034417152406,16.992569283595472,15.962203603627843,18.022934963563102
2.9110344171524063,16.968416404365172,15.951462643534338,17.985370165196006
2.9610344171524066,17.30290589748666,15.86772587435474,18.73808592061858
3.0110344171524064,17.241546633351543,15.898219643334073,18.584873623369013
3.061034417152406,17.18046728144114,15.924824599592087,18.43610996329019
3.1110344171524065,17.120684442898547,15.947301966582117,18.294066919214977
3.1610344171524067,17.061370772635257,15.964015464887284,18.158726080383232
3.2110344171524066,17.003651746178363,15.972209330941869,18.035094161414857
3.2610344171524064,16.97550991924925,15.963295533160066,17.98772430533844
3.3110344171524067,16.94777315793408,15.953759051116233,17.941787264751927
3.361034417152407,16.92026506529482,15.943962600007024,17.89656753058262
3.4110344171524067,16.893861191672794,15.934491562737634,17.853230820607955
3.4610344171524066,16.867670713317693,15.924501006033632,17.810840420601753
3.511034417152407,16.84297551701708,15.91381256506067,17.77213846897349
3.561034417152407,16.821305095387622,15.9027450923644,17.739865098410842
3.611034417152407,16.80026907574624,15.8912353490159,17.70930280247658
3.6610344171524067,16.779238335004912,15.879512733636297,17.678963936373528
3.711034417152407,16.758585856106368,15.868113594087704,17.64905811812503
3.7610344171524073,16.73827237881695,15.856824816122847,17.619719941511057
3.811034417152407,16.71948130062904,15.84611938867167,17.592843212586413
3.861034417152407,16.701680717534146,15.83601365044756,17.56734778462073
3.911034417152407,16.684308079640438,15.825549615792148,17.543066543488727
3.9610344171524074,16.66707615624772,15.814904742492814,17.519247570002626
4.011034417152407,16.6503326042157,15.80487914079073,17.495786067640665
4.061034417152407,16.634055229138596,15.79513736105563,17.472973097221562
4.111034417152407,16.619119334592774,15.785929744563145,17.452308924622404
4.161034417152408,16.604524364789842,15.77731344388423,17.431735285695453
4.2110344171524074,16.59030501207834,15.769177874346541,17.411432149810135
4.261034417152407,16.576228478655782,15.760899954168371,17.391557003143195
4.311034417152408,16.56221353108125,15.752734949423779,17.371692112738724
4.361034417152408,16.548497104534835,15.744764998898667,17.352229210171004
4.411034417152408,16.535619993878335,15.737206009066362,17.334033978690307
4.4610344171524074,16.523381802833587,15.73021732420355,17.316546281463623
4.511034417152407,16.511189541283805,15.723155952952798,17.299223129614813
4.561034417152408,16.499100254313966,15.71598700823774,17.282213500390192
4.611034417152408,16.487020168775604,15.708797874699593,17.265242462851617
4.661034417152408,16.4752515206503,15.701815357429057,17.248687683871545
4.711034417152408,16.463898868295306,15.695041583023407,17.232756153567205
4.761034417152408,16.452608283900183,15.688319844431359,17.216896723369008
4.811034417152408,16.441484995088793,15.681684153380806,17.20128583679678
4.861034417152408,16.430550310901253,15.675000212882694,17.186100408919813
4.911034417152408,16.419615626713725,15.66828310625661,17.17094814717084
4.961034417152408,16.40917195743456,15.66213369428216,17.156210220586956
5.011034417152408,16.39896279250873,15.656145361789076,17.141780223228384
5.061034417152408,16.388833444454114,15.650178303734158,17.12748858517407
5.111034417152409,16.37913675324806,15.644301835241532,17.113971671254586
5.1610344171524085,16.369733607941534,15.63829564536045,17.101171570522617
5.211034417152408,16.360362543242427,15.632286884194604,17.088438202290252
5.261034417152408,16.35134763925999,15.626560250296215,17.076135028223767
5.311034417152408,16.342352344665866,15.620827603413366,17.063877085918367
5.361034417152409,16.333671046364476,15.615278239479363,17.05206385324959
5.4110344171524085,16.324997024813108,15.609720207135151,17.040273842491064
5.461034417152408,16.316451877226832,15.60407525090718,17.028828503546485
5.511034417152409,16.307915102740793,15.59830171335406,17.01752849212753
5.561034417152409,16.29936066211399,15.592435759665085,17.006285564562898
5.611034417152409,16.290757222615685,15.586385104983425,16.995129340247946
5.6610344171524085,16.28211552085135,15.58035121439044,16.983879827312258
5.711034417152408,16.273568968210302,15.574377323209228,16.972760613211378
5.761034417152409,16.265022415569263,15.568390701406216,16.96165412973231
5.811034417152409,16.256577459937162,15.562334654409906,16.95082026546442
5.861034417152409,16.248420329053317,15.556229387638371,16.940611270468263
5.911034417152409,16.240449392615115,15.550382003420932,16.9305167818093
5.961034417152409,16.232545589282495,15.544637706571708,16.920453471993284
6.011034417152409,16.224708657111343,15.538939934516026,16.91047737970666
6.061034417152409,16.216861245252474,15.533229974933398,16.90049251557155
6.111034417152409,16.209013833393602,15.527506708834538,16.890520957952667
6.161034417152409,16.20117507634724,15.521776116222002,16.88057403647248
6.211034417152409,16.193352006822536,15.516007756611682,16.87069625703339
6.261034417152409,16.185506007262088,15.510153271510493,16.860858743013683
6.31103441715241,16.177773495572247,15.504427920527881,16.851119070616612
6.36103441715241,16.170239067345438,15.498905307876853,16.841572826814023
6.411034417152409,16.163172074941176,15.493680148166844,16.83266400171551
6.461034417152409,16.156336082509405,15.48859777626215,16.82407438875666
6.511034417152409,16.149563502448466,15.4835440657058,16.81558293919113
6.56103441715241,16.142761387540425,15.478398462342176,16.807124312738676
6.61103441715241,16.136062140419078,15.47331187087158,16.798812409966576
6.661034417152409,16.129381305492206,15.468187649990838,16.790574960993574
6.71103441715241,16.122428140264468,15.462891473466442,16.781964807062494
6.76103441715241,16.115552521208823,15.457652227458103,16.77345281495954
6.81103441715241,16.10866808209088,15.452395555037459,16.7649406091443
6.86103441715241,16.101931491265695,15.447541030796883,16.756321951734506
6.911034417152409,16.095266304517416,15.442875234049604,16.747657374985227
6.96103441715241,16.08878693316313,15.43832013833229,16.739253727993972
7.01103441715241,16.082682627395833,15.433947969286534,16.73141728550513
7.06103441715241,16.076760106907358,15.42968791683892,16.723832296975797
7.1110344171524105,16.07084701843107,15.425393726230821,16.716300310631322
7.16103441715241,16.064868392886815,15.421007525912307,16.708729259861325
7.21103441715241,16.058889767342553,15.416609764277254,16.70116977040785
7.26103441715241,16.053001390540647,15.412257153704594,16.6937456273767
7.31103441715241,16.047150623046285,15.407915452021363,16.686385794071207
7.3610344171524105,16.041359888360187,15.403617139952413,16.67910263676796
7.41103441715241,16.035480735150287,15.399218513595027,16.671742956705547
7.46103441715241,16.03028765113562,15.39560786279842,16.664967439472818
7.511034417152411,16.02530784303997,15.392173496906413,16.658442189173524
7.561034417152411,16.020417060551225,15.388773304139573,16.652060816962877
7.6110344171524105,16.015526278062488,15.385353028277839,16.645699527847135
7.66103441715241,16.010792778021123,15.382143480117428,16.63944207592482
7.71103441715241,16.006144263307487,15.37900854818939,16.633279978425584
7.761034417152411,16.001360493815728,15.37568966048029,16.627031327151165
7.811034417152411,15.995359845146698,15.37125904629111,16.619460644002288
7.8610344171524105,15.989300971782631,15.366776389417101,16.61182555414816
7.911034417152411,15.983242098418572,15.362285653541877,16.60419854329527
7.961034417152411,15.977183358447215,15.357786919268705,16.596579797625726
8.01103441715241,15.971117038207362,15.35327494627531,16.588959130139415
8.06103441715241,15.965131117258494,15.34879477550411,16.581467459012877
8.11103441715241,15.959596757463004,15.344661823804698,16.574531691121308
8.161034417152411,15.954226704938032,15.34071208063125,16.567741329244814
8.211034417152412,15.94903991484758,15.336765377824584,16.561314451870576
8.26103441715241,15.943865890664835,15.332801741886408,16.554930039443263
8.311034417152412,15.938679831419842,15.328814842780227,16.548544820059455
8.36103441715241,15.933632456154953,15.324898651931534,16.542366260378373
8.411034417152411,15.928649216213406,15.321006658709546,16.536291773717267
8.461034417152412,15.923525377685479,15.316936492049408,16.53011426332155
8.51103441715241,15.918373474290124,15.312821494718696,16.52392545386155
8.561034417152412,15.913221570894773,15.308694867167087,16.51774827462246
8.61103441715241,15.908103968623346,15.304555385130403,16.51165255211629
8.661034417152411,15.902240487684821,15.300017554859615,16.504463420510028
8.711034417152412,15.89633787641677,15.295452251784239,16.497223501049298
8.761034417152413,15.890471243232009,15.29093317087342,16.490009315590598
8.811034417152412,15.884709281022499,15.286525334998926,16.48289322704607
8.86103441715241,15.878937981862075,15.282096813986072,16.475779149738077
8.911034417152411,15.873678579161828,15.2779737500205,16.469383408303155
8.961034417152412,15.869700470000456,15.274673623455335,16.464727316545577
9.011034417152413,15.865865035376071,15.271278249290422,16.46045182146172
9.061034417152412,15.862526133150189,15.267571158611949,16.457481107688427
9.111034417152412,15.859243022877738,15.263909582654106,16.45457646310137
9.161034417152411,15.856572101576367,15.260951714400816,16.452192488751916
9.211034417152412,15.853721486594756,15.257879303531066,16.449563669658446
9.261034417152413,15.849992062392383,15.254329166276854,16.445654958507912
9.311034417152412,15.846255326769953,15.250746936964063,16.441763716575842
9.361034417152412,15.84251859114752,15.247142325863576,16.437894856431463
9.411034417152411,15.83878185552509,15.243515318071905,16.434048392978273
9.461034417152412,15.835045119902656,15.239865901201817,16.430224338603495
9.511034417152413,15.830598606723601,15.235388867643003,16.4258083458042
9.561034417152412,15.826893084414934,15.231343346956622,16.422442821873243
9.611034417152412,15.823373678872224,15.227478619229167,16.41926873851528
9.661034417152413,15.819868196672584,15.223612356234597,16.41612403711057
9.711034417152412,15.816362714472945,15.21973335829194,16.41299207065395
9.761034417152413,15.812857232273306,15.215841649303606,16.409872815243006
9.811034417152413,15.809371648822218,15.211988841768282,16.406754455876154
9.861034417152412,15.80579120884131,15.208234162937677,16.403348254744945
9.911034417152413,15.802222007860626,15.204503798249888,16.399940217471364
9.961034417152412,15.79865280687994,15.200762859130073,16.396542754629806
10.011034417152413,15.79508360589926,15.197011354687673,16.393155857110845
10.061034417152413,15.791514404918573,15.19324929458108,16.389779515256066
10.111034417152412,15.78819345465223,15.18959972695795,16.38678718234651
10.161034417152413,15.785614022668351,15.186298201747512,16.38492984358919
10.211034417152412,15.78335915343863,15.183304101752743,16.383414205124517
10.261034417152413,15.781226411220421,15.180398376234,16.38205444620684
10.311034417152413,15.779138329275407,15.177496974455716,16.380779684095096
10.361034417152412,15.777085746127929,15.174592793927154,16.379578698328704
10.411034417152413,15.774743423086377,15.17153710824901,16.377949737923743
10.461034417152414,15.770565989527038,15.16768510075518,16.373446878298893
10.511034417152413,15.76639364010038,15.163826363161869,16.368960917038894
10.561034417152413,15.761829536071048,15.159544649631382,16.364114422510713
10.611034417152414,15.757265432041715,15.155232367581787,16.359298496501644
10.661034417152413,15.752701328012378,15.150889478639831,16.354513177384923
10.711034417152414,15.748137223983047,15.146515949043222,16.34975849892287
10.761034417152413,15.745490627084532,15.143111001206599,16.347870252962466
10.811034417152413,15.742853997412691,15.13957115984673,16.346136834978655
10.861034417152414,15.740186923471336,15.135955638207745,16.34441820873493
10.911034417152413,15.73804493655133,15.132865972686576,16.34322390041608
10.961034417152414,15.735935828946669,15.129780614640895,16.342091043252445
11.011034417152413,15.733820059981952,15.126659703223595,16.340980416740308
11.061034417152413,15.730218113463687,15.122863710586444,16.33757251634093
11.111034417152414,15.726484790558057,15.11927590139969,16.333693679716426
11.161034417152413,15.72274162097304,15.11563276785894,16.329850474087138
11.211034417152414,15.718998451388018,15.111958671350411,16.326038231425624
11.261034417152414,15.714558387717904,15.107575096657621,16.321541678778186
11.311034417152413,15.709953075593836,15.103007963769894,16.316898187417777
11.361034417152414,15.706196178409169,15.098828663443049,16.313563693375286
11.411034417152415,15.702843167669041,15.094775942356042,16.310910392982038
11.461034417152414,15.699490156928913,15.090710557160643,16.308269756697182
11.511034417152414,15.69613714618879,15.086632552261378,16.3056417401162
11.561034417152413,15.692784135448662,15.082541972636506,16.303026298260818
11.611034417152414,15.689734889083272,15.078741325145376,16.30072845302117
11.661034417152415,15.686609710970822,15.074960291754339,16.298259130187304
11.711034417152414,15.683309255309826,15.07108995286604,16.295528557753613
11.761034417152414,15.68000613832513,15.0672068696388,16.29280540701146
11.811034417152413,15.676698146683075,15.06330932069748,16.29008697266867
11.861034417152414,15.673390155041016,15.059401199391038,16.287379110690996
11.911034417152415,15.670082163398963,15.05548253668984,16.284681790108085
11.961034417152414,15.666994948221353,15.051777943898651,16.282211952544056
12.011034417152414,15.664145046591921,15.048293264199645,16.2799968289842
12.061034417152415,15.661295144962486,15.044797760761105,16.277792529163868
12.111034417152414,15.658445243333054,15.041291467551034,16.275599019115074
12.161034417152415,15.65559534170362,15.037774418959563,16.273416264447675
12.211034417152415,15.652745440074188,15.03424664979074,16.271244230357638
12.261034417152414,15.649882886029186,15.03068366086832,16.269082111190052
12.311034417152415,15.646703712689055,15.026807804248595,16.266599621129515
12.361034417152414,15.64322549517895,15.022651212679778,16.263799777678123
12.411034417152415,15.639747277668842,15.01848616455656,16.261008390781125
12.461034417152415,15.636269060158735,15.014312687894835,16.258225432422638
12.511034417152414,15.632833492190027,15.010164683086042,16.255502301294012
12.561034417152415,15.62942250484311,15.006002949283776,16.252842060402443
12.611034417152414,15.626949919835335,15.00226096239799,16.25163887727268
12.661034417152415,15.625646494525242,14.999353909935051,16.25193907911543
12.711034417152415,15.625840819510639,14.997766526337351,16.253915112683927
12.761034417152414,15.626035144496043,14.996086684620307,16.25598360437178
12.811034417152415,15.626275522145196,14.994409048801803,16.25814199548859
12.861034417152416,15.626603378964385,14.992820760751647,16.26038599717712
12.911034417152415,15.62684055547289,14.991111738670774,16.262569372275006
12.961034417152415,15.625097583778274,14.988588585125878,16.26160658243067
13.011034417152416,15.622808980533677,14.985588793520002,16.26002916754735
13.061034417152415,15.618064379068343,14.980743942588946,16.255384815547743
13.111034417152416,15.61332201809017,14.975882286806632,16.250761749373705
13.161034417152415,15.608580914066959,14.971001817323945,16.246160010809973
13.211034417152415,15.603816033098804,14.966080862099915,16.241551204097693
13.261034417152416,15.59945287898412,14.961302318306785,16.237603439661456
13.311034417152415,15.595130016710877,14.956522505483003,16.23373752793875
13.361034417152416,15.591364325179281,14.952180814753214,16.230547835605346
13.411034417152415,15.588023234548405,14.948118594952101,16.22792787414471
13.461034417152415,15.584678791493726,14.944041845256747,16.225315737730703
13.511034417152416,15.581334348439054,14.939957644630587,16.22271105224752
13.561034417152415,15.578101609007025,14.935913732840003,16.220289485174046
13.611034417152416,15.574905409957259,14.931878264088452,16.217932555826064
13.661034417152417,15.571726599476582,14.927874178022481,16.215579020930683
13.711034417152415,15.568841181598208,14.924154125265668,16.21352823793075
13.761034417152416,15.565978692763597,14.920443476409474,16.21151390911772
13.811034417152417,15.563116203928988,14.916723811209534,16.209508596648444
13.861034417152416,15.560120804451392,14.912938175364268,16.207303433538517
13.911034417152417,15.557088455902953,14.909148076076466,16.20502883572944
13.961034417152415,15.554177016022544,14.905572128092853,16.202781903952236
14.011034417152416,15.551223195319782,14.901959420728659,16.200486969910905
14.061034417152417,15.54818323815691,14.8982718004696,16.198094675844217
14.111034417152416,15.545554124885896,14.89488391616579,16.196224333606
14.161034417152417,15.542925011614884,14.891490803128745,16.19435922010102
14.211034417152415,15.541234931008256,14.888493809645533,16.19397605237098
14.261034417152416,15.539543296072562,14.885418239553072,16.193668352592052
14.311034417152417,15.537851661136873,14.882332183105891,16.193371139167855
14.361034417152416,15.535923355298001,14.879055912969786,16.192790797626216
14.411034417152417,15.534295077149071,14.87598946138123,16.192600692916912
14.461034417152417,15.53339803005261,14.873442551433806,16.193353508671414
14.511034417152416,15.531374042604686,14.870368796569279,16.19237928864009
14.561034417152417,15.529122495228918,14.867171594939167,16.19107339551867
14.611034417152418,15.526870947853158,14.86394191713299,16.189799978573326
14.661034417152417,15.524599142963083,14.860664004643874,16.18853428128229
14.711034417152417,15.522509203834536,14.85749802915288,16.18752037851619
14.761034417152416,15.519737056555707,14.853977162662863,16.18549695044855
14.811034417152417,15.51666939267208,14.850246909286376,16.183091876057784
14.861034417152418,15.514257074225146,14.846813646326233,16.18170050212406
14.911034417152417,15.511845565809026,14.84337673960606,16.18031439201199
14.961034417152417,15.509434483466837,14.839935389444188,16.178933577489488
15.011034417152416,15.507082135485996,14.83662393830311,16.177540332668883
15.061034417152417,15.504859466029767,14.833472341763418,16.176246590296117
15.111034417152418,15.502609343282426,14.83030990375541,16.174908782809442
15.161034417152417,15.500070897890208,14.827009109645235,16.17313268613518
15.211034417152417,15.497319196726437,14.82360493078054,16.171033462672334
15.261034417152418,15.494516222242359,14.820073564719022,16.168958879765693
15.311034417152417,15.49162270983999,14.816322945995472,16.16692247368451
15.361034417152418,15.488729197437618,14.812562964615193,16.164895430260042
15.411034417152418,15.486270130661703,14.809116159132993,16.16342410219041
15.461034417152417,15.48429882133623,14.805916707933095,16.162680934739367
15.511034417152418,15.482821968530223,14.802966936763731,16.162677000296714
15.561034417152417,15.48147047828562,14.800297007758914,16.162643948812327
15.611034417152418,15.480118988041013,14.79761290615229,16.16262506992974
15.661034417152418,15.478767497796408,14.794914714797526,16.16262028079529
15.711034417152417,15.477128639447972,14.792010398288193,16.162246880607753
15.761034417152418,15.47528629403688,14.78904413747508,16.16152845059868
15.811034417152417,15.474184515766066,14.786551662161711,16.161817369370418
15.861034417152418,15.473073600627249,14.783977680184973,16.162169521069522
15.911034417152418,15.471962685488425,14.781344255357494,16.162581115619357
15.961034417152417,15.470851770349606,14.778651779916897,16.163051760782317
16.011034417152416,15.469740855210787,14.775900657668313,16.163581052753262
16.06103441715242,15.468616210021136,14.773054673580459,16.16417774646181
16.111034417152418,15.466113173888132,14.769584311421383,16.16264203635488
16.16103441715242,15.4629292182305,14.7657385238902,16.1601199125708
16.21103441715242,15.459745262572861,14.761882671119533,16.15760785402619
16.261034417152416,15.456564431044214,14.758023103989299,16.15510575809913
16.31103441715242,15.453473899487767,14.754371884247583,16.15257591472795
16.361034417152418,15.450389873992885,14.750727120835021,16.150052627150746
16.41103441715242,15.447312521888644,14.747075184810685,16.147549858966606
16.46103441715242,15.444930161622073,14.743793949015457,16.14606637422869
16.511034417152416,15.44255752984147,14.740514244206098,16.14460081547684
16.56103441715242,15.440207367225714,14.737275927854057,16.14313880659737
16.611034417152418,15.437857204609955,14.734024309160963,16.141690100058945
16.66103441715242,15.435507041994196,14.730759439172655,16.140254644815737
16.71103441715242,15.43315687937844,14.727481369418724,16.138832389338155
16.761034417152416,15.43119002196066,14.724417574477934,16.137962469443384
16.81103441715242,15.429025190267135,14.720943066917888,16.13710731361638
16.861034417152418,15.426724178868877,14.717355529860471,16.136092827877285
16.91103441715242,15.424423167470625,14.71375789789911,16.13508843704214
16.96103441715242,15.422122156072367,14.710150226187345,16.13409408595739
17.01103441715242,15.419859498942966,14.706627597605353,16.133091400280577
17.06103441715242,15.417722825525392,14.7034078888573,16.132037762193484
17.111034417152418,15.416197845784277,14.700665700448718,16.131729991119833
17.16103441715242,15.416143358826364,14.698959631734253,16.133327085918474
17.21103441715242,15.41641604624345,14.697458816658086,16.13537327582881
17.26103441715242,15.416667444670571,14.695878344791101,16.13745654455004
17.31103441715242,15.416897445046889,14.694217844689126,16.13957704540465
17.361034417152418,15.417127445423205,14.692530856883442,16.14172403396297
17.41103441715242,15.416878247504036,14.690621345352714,16.143135149655357
17.46103441715242,15.414734159121926,14.68759803914298,16.14187027910087
17.51103441715242,15.411735175263345,14.684279161495951,16.13919118903074
17.56103441715242,15.408268730811617,14.680728696601458,16.13580876502178
17.611034417152418,15.404808041634647,14.677178485884134,16.13243759738516
17.66103441715242,15.401375481663791,14.673671671753299,16.129079291574286
17.71103441715242,15.398389594214587,14.670353126050955,16.12642606237822
17.76103441715242,15.396317666852761,14.667498812261355,16.12513652144417
17.81103441715242,15.395309525546088,14.66512459072598,16.125494460366195
17.86103441715242,15.395104126883123,14.6632618757848,16.126946377981444
17.91103441715242,15.394898728220165,14.66138564395289,16.12841181248744
17.96103441715242,15.3946933295572,14.659495987386995,16.129890671727406
18.01103441715242,15.394487930894234,14.657592998138425,16.131382863650046
18.06103441715242,15.393411346630018,14.655339377164976,16.13148331609506
18.11103441715242,15.391409928391809,14.65258070045253,16.13023915633109
18.16103441715242,15.388803185292758,14.64946307238018,16.128143298205334
18.21103441715242,15.385011675629826,14.64552914480209,16.124494206457562
18.26103441715242,15.38111619857329,14.641516417864848,16.12071597928173
18.31103441715242,15.377264269925437,14.637606869870062,16.11692166998081
18.36103441715242,15.374730566120926,14.634318561591188,16.115142570650665
18.411034417152422,15.372786636514567,14.631278365710067,16.114294907319067
18.46103441715242,15.37066749075763,14.628104065587001,16.11323091592826
18.51103441715242,15.368518490455642,14.624881003328742,16.112155977582542
18.56103441715242,15.367234337622033,14.62232219919381,16.112146476050256
18.61103441715242,15.366225794060757,14.620046610809176,16.112404977312337
18.661034417152422,15.365128741889464,14.61770901902687,16.112548464752056
18.71103441715242,15.36262381394133,14.614842937694542,16.11040469018812
18.76103441715242,15.360278284353162,14.61206998504558,16.108486583660746
18.81103441715242,15.358881622183151,14.609870730771414,16.107892513594887
18.86103441715242,15.357513356436375,14.607486959192673,16.107539753680076
18.911034417152422,15.355718187637056,14.604842622262204,16.106593753011907
18.96103441715242,15.353664718089655,14.602027798521082,16.10530163765823
19.01103441715242,15.351210196443512,14.599032992297843,16.10338740058918
19.06103441715242,15.348150095151496,14.595676057664406,16.100624132638586
19.11103441715242,15.344975128464736,14.592375456098276,16.097574800831193
19.161034417152422,15.341573143058136,14.588948275205544,16.094198010910727
19.21103441715242,15.338249481748779,14.585555102890492,16.090943860607066
19.26103441715242,15.336321914341084,14.583036494882407,16.089607333799762
19.31103441715242,15.33439434693339,14.580479419039188,16.088309274827594
19.36103441715242,15.333668195661986,14.578431248442886,16.088905142881085
19.411034417152422,15.3332942236213,14.57649962771874,16.09008881952386
19.461034417152423,15.333135693604294,14.57467862632529,16.091592760883298
19.51103441715242,15.33307289045689,14.57289911486747,16.093246666046312
19.56103441715242,15.332572795113705,14.57089001205695,16.09425557817046
19.61103441715242,15.331169003251699,14.568010689329427,16.09432731717397
19.661034417152422,15.329556284433346,14.564844942924172,16.09426762594252
19.711034417152423,15.327259013663298,14.561359629574328,16.093158397752266
19.76103441715242,15.324953782055596,14.557863375037398,16.092044189073796
19.81103441715242,15.322313307156415,14.554360279472288,16.090266334840543
19.86103441715242,15.319898270681398,14.551441020781485,16.08835552058131
19.911034417152422,15.317187015882439,14.548351999687881,16.086022032076997
19.961034417152423,15.313835445899898,14.54489211061343,16.082778781186363
20.011034417152423,15.310733997800531,14.541540011679269,16.079927983921795
20.06103441715242,15.307778506075024,14.538045551872864,16.077511460277186
20.11103441715242,15.305064674765323,14.534408739572942,16.075720609957703
20.161034417152422,15.303136830238339,14.531192172509314,16.075081487967363
20.211034417152423,15.301057359745462,14.527831506630953,16.07428321285997
20.261034417152423,15.299261974975801,14.52468507040077,16.073838879550834
20.31103441715242,15.299442901117141,14.523598047418703,16.07528775481558
20.36103441715242,15.299459797253508,14.522410431601296,16.07650916290572
20.411034417152422,15.299453585141539,14.521189080451707,16.07771808983137
20.461034417152423,15.298436340461953,14.51945632069282,16.077416360231087
20.511034417152423,15.296727050463847,14.517277155984626,16.076176944943068
20.56103441715242,15.294753382033827,14.51438841017872,16.075118353888936
20.61103441715242,15.292738882345262,14.511459316805691,16.074018447884832
20.661034417152422,15.290504526950446,14.50836591798605,16.07264313591484
20.711034417152423,15.289152245925544,14.505688373135454,16.072616118715636
20.761034417152423,15.287851994259508,14.50312515014611,16.07257883837291
20.81103441715242,15.286581826634954,14.500715829680358,16.07244782358955
20.86103441715242,15.285312451306098,14.498286217604566,16.07233868500763
20.911034417152422,15.284262474304702,14.496006260373939,16.072518688235466
20.961034417152423,15.282973934691555,14.493572777153927,16.072375092229183
21.011034417152423,15.279873249670889,14.490270211582775,16.069476287759002
21.061034417152424,15.27581765484786,14.486504885367419,16.065130424328302
21.11103441715242,15.271932833209508,14.48281804971517,16.061047616703846
21.161034417152422,15.268831912297856,14.479569626835415,16.058094197760294
21.211034417152423,15.265730991386206,14.476298269330398,16.055163713442013
21.261034417152423,15.262661475020462,14.473086560549472,16.05223638949145
21.311034417152424,15.259633475134596,14.46989987226854,16.049367078000653
21.36103441715242,15.258858852331155,14.467830947175772,16.04988675748654
21.411034417152422,15.258170115932234,14.465793717031575,16.050546514832895
21.461034417152423,15.257611900258729,14.463817760114965,16.05140604040249
21.511034417152423,15.257168340011637,14.461826330418004,16.05251034960527
21.561034417152424,15.256672817192406,14.459773893671413,16.053571740713398
21.611034417152425,15.256124163892707,14.457667397237964,16.054580930547452
21.661034417152422,15.255384526670934,14.455515565885554,16.055253487456316
21.711034417152423,15.253730867913694,14.45297110097634,16.054490634851046
21.761034417152423,15.25194772063561,14.450069210692073,16.053826230579148
21.811034417152424,15.249655480373368,14.446888649367166,16.05242231137957
21.861034417152425,15.24719612841468,14.44360997232029,16.050782284509072
21.911034417152422,15.244720978161277,14.440292932760535,16.04914902356202
21.961034417152423,15.242289378029643,14.437104587562542,16.04747416849674
22.011034417152423,15.240701035835457,14.435043056265066,16.046359015405848
22.061034417152424,15.239232885338257,14.43303543217124,16.045430338505277
22.111034417152425,15.23777149092135,14.431029446243453,16.044513535599247
22.161034417152422,15.236560804895134,14.429153138084917,16.04396847170535
22.211034417152423,15.235218310040285,14.426926335278914,16.043510284801656
22.261034417152423,15.233608966488173,14.423991603936308,16.04322632904004
22.311034417152424,15.231985602964818,14.421047741325863,16.04292346460377
22.361034417152425,15.230235584114306,14.418039209459264,16.04243195876935
22.411034417152422,15.228482111080485,14.415026715469796,16.041937506691173
22.461034417152423,15.226662064303625,14.41182633185051,16.04149779675674
22.511034417152423,15.224777682799973,14.408432060658102,16.04112330494184
22.561034417152424,15.222893301296319,14.405034864355516,16.04075173823712
22.611034417152425,15.221008919792666,14.401634759144692,16.04038308044064
22.661034417152425,15.21953684823259,14.398436374052457,16.04063732241272
22.711034417152423,15.217899405283504,14.395716605756778,16.04008220481023
22.761034417152423,15.216072405334444,14.393196795271834,16.038948015397054
22.811034417152424,15.21403733996839,14.390550699207155,16.037523980729627
22.861034417152425,15.211843771218602,14.387803411521858,16.035884130915345
22.911034417152425,15.209650202468811,14.385034721575192,16.03426568336243
22.961034417152423,15.207555174687476,14.3825074891318,16.032602860243152
23.011034417152423,15.205566747768179,14.380181004495668,16.03095249104069
23.061034417152424,15.204250783820834,14.378308332578406,16.030193235063262
23.111034417152425,15.2038402245233,14.376945966275636,16.030734482770963
23.161034417152425,15.204098169408734,14.375919040017926,16.032277298799542
23.211034417152426,15.204203998785022,14.374279847386417,16.03412815018363
23.261034417152423,15.204289455620517,14.37257504788428,16.03600386335675
23.311034417152424,15.204374912456014,14.370858976884126,16.037890848027903
23.361034417152425,15.204328786862328,14.369076015205668,16.03958155851899
23.411034417152425,15.203407346457093,14.36680349738403,16.040011195530155
23.461034417152426,15.20195371886021,14.363959166967755,16.039948270752664
23.511034417152423,15.19929174924413,14.360580496573503,16.038003001914756
23.561034417152424,15.196633330479298,14.35719354480799,16.036073116150604
23.611034417152425,15.193974911714468,14.353792414904886,16.03415740852405
23.661034417152425,15.19128656453313,14.350528195629316,16.032044933436943
23.711034417152426,15.188121885003795,14.347621077117278,16.028622692890313
23.761034417152423,15.18521348420532,14.344832133928502,16.02559483448214
23.811034417152424,15.183329508528649,14.342595590511902,16.024063426545396
23.861034417152425,15.182665298512878,14.34101985759001,16.024310739435744
23.911034417152425,15.18196307129873,14.339320449314334,16.024605693283128
23.961034417152426,15.18119559128852,14.337424443686118,16.02496673889092
24.011034417152423,15.181251499369901,14.335892626739094,16.026610372000707
24.061034417152424,15.1822362901394,14.334773550310436,16.029699029968366
24.111034417152425,15.182902209555234,14.333471140327662,16.032333278782808
24.161034417152425,15.182783879970406,14.331546381361878,16.034021378578935
24.211034417152426,15.182411604973556,14.329283204573052,16.03554000537406
24.261034417152427,15.182039329976703,14.327003534166455,16.037075125786952
24.311034417152424,15.18166705497985,14.324707480275102,16.038626629684597
24.361034417152425,15.179956865708755,14.321863142042524,16.038050589374986
24.411034417152425,15.177891015425313,14.318950266978842,16.036831763871785
24.461034417152426,15.175756397355489,14.316030625626752,16.035482169084226
24.511034417152427,15.17352935510208,14.313052904270723,16.034005805933436
24.561034417152424,15.171302312848667,14.310065540598265,16.032539085099067
24.611034417152425,15.169075270595254,14.307068560124007,16.0310819810665
24.661034417152425,15.167139635086816,14.304708824629477,16.029570445544152
24.711034417152426,15.165591250886854,14.302622310079345,16.028560191694364
24.761034417152427,15.16404286668689,14.300529757088919,16.02755597628486
24.811034417152428,15.162388843234911,14.298464605288487,16.026313081181335
24.861034417152425,15.160516462541565,14.296423817099324,16.024609107983807
24.911034417152425,15.158533213331376,14.29404729942493,16.02301912723782
24.961034417152426,15.156554702507247,14.291641043248557,16.021468361765937
25.011034417152427,15.155010932234621,14.28940601066298,16.020615853806262
25.061034417152428,15.153912677385586,14.287332528138379,16.020492826632793
25.111034417152425,15.152791814690152,14.285156633738247,16.020426995642058
25.161034417152425,15.15175084376379,14.282802326046182,16.020699361481395
25.211034417152426,15.150995374094714,14.2805974271716,16.02139332101783
25.261034417152427,15.150239904425636,14.278373778789767,16.022106030061504
25.311034417152428,15.149484434756555,14.276131475459112,16.022837394054
25.361034417152425,15.148288643729149,14.273716775917864,16.022860511540433
25.411034417152425,15.147013557659466,14.271304754798297,16.022722360520635
25.461034417152426,15.145738471589784,14.268878092280817,16.02259885089875
25.511034417152427,15.143826027972807,14.266198724928921,16.021453331016694
25.561034417152428,15.14232120514614,14.263734541112118,16.020907869180164
25.611034417152425,15.14075284675161,14.261092729294768,16.020412964208454
25.661034417152425,15.139141542586984,14.258288490323952,16.019994594850015
25.711034417152426,15.137605665095538,14.255508417467558,16.019702912723517
25.761034417152427,15.13606978760409,14.252721900882015,16.019417674326164
25.811034417152428,15.134743776458347,14.250031206858269,16.019456346058423
25.86103441715243,15.134258773777201,14.248860404070992,16.01965714348341
25.911034417152425,15.13362218912055,14.248158128056998,16.0190862501841
25.961034417152426,15.1329856044639,14.247450202863025,16.018521006064777
26.011034417152427,15.132013822324703,14.246604260359891,16.017423384289515
26.061034417152428,15.130731749892234,14.245628669854037,16.015834829930434
26.11103441715243,15.128501244625776,14.242092337240564,16.014910152010987
26.161034417152425,15.125749246722242,14.237870325484408,16.013628167960075
26.211034417152426,15.122912308025397,14.233613380659548,16.012211235391245
26.261034417152427,15.120141505707966,14.22938443042338,16.010898580992553
26.311034417152428,15.117370703390538,14.225149717690728,16.00959168909035
26.36103441715243,15.116076811039466,14.223189605144562,16.00896401693437
26.41103441715243,15.11489678712697,14.221282958966896,16.008510615287044
26.461034417152426,15.113672020731759,14.219303829237614,16.008040212225904
26.511034417152427,15.112219826582512,14.217203361734153,16.00723629143087
26.561034417152428,15.110775880028859,14.214982446673257,16.00656931338446
26.61103441715243,15.109064471608713,14.211896509621232,16.006232433596193
26.66103441715243,15.107247249694604,14.208763184185337,16.00573131520387
26.711034417152426,15.105060556829239,14.205480080137901,16.004641033520578
26.761034417152427,15.10287386396387,14.202193209074656,16.003554518853083
26.811034417152428,15.101202440769962,14.199741082512134,16.00266379902779
26.86103441715243,15.10144781061761,14.199551220450893,16.00334440078433
26.91103441715243,15.100932628828833,14.198966890243742,16.002898367413923
26.961034417152426,15.10037305392753,14.198339340072142,16.00240676778292
27.011034417152427,15.099990413522107,14.19776132338966,16.002219503654555
27.061034417152428,15.099197951019601,14.195796152540249,16.002599749498952
27.11103441715243,15.097747494029278,14.192035563534903,16.00345942452365
27.16103441715243,15.095792080518345,14.188039858937657,16.003544302099034
27.211034417152426,15.093258192324631,14.183787576815517,16.002728807833748
27.261034417152427,15.09164779990661,14.180034232494648,16.003261367318572
27.311034417152428,15.090823248542785,14.177917565109823,16.003728931975747
27.36103441715243,15.09041845276322,14.17684672479282,16.00399018073362
27.41103441715243,15.090014240775767,14.17577161080424,16.004256870747295
27.46103441715243,15.089610028788314,14.17469200641065,16.00452805116598
27.511034417152427,15.08938464394689,14.173684719692385,16.005084568201394
27.561034417152428,15.089072542130666,14.17229269639499,16.00585238786634
27.61103441715243,15.088840850859603,14.170822812680044,16.00685888903916
27.66103441715243,15.088448140258308,14.169295193734383,16.00760108678223
27.71103441715243,15.087608624718154,14.16759032782622,16.00762692161009
27.761034417152427,15.086769109178004,14.165876634501643,16.007661583854365
27.811034417152428,15.08564112022095,14.163384533503894,16.007897706938007
27.86103441715243,15.083422769708767,14.160348485932747,16.006497053484786
27.91103441715243,15.081196299483661,14.157323867537828,16.005068731429493
27.96103441715243,15.077319504494586,14.153525251134305,16.001113757854867
28.01103441715243,15.074142134759281,14.150003695310971,15.998280574207591
28.061034417152428,15.071301366491886,14.146753164618232,15.99584956836554
28.11103441715243,15.068460598224487,14.143483438546134,15.99343775790284
28.16103441715243,15.06617010527673,14.1404493267174,15.991890883836058
28.21103441715243,15.0650687907102,14.13794361365089,15.99219396776951
28.26103441715243,15.06438061849362,14.135525929761851,15.99323530722539
28.311034417152428,15.064239081403358,14.13296991461452,15.995508248192195
28.36103441715243,15.064006396569308,14.130370103954055,15.997642689184561
28.41103441715243,15.063773711735262,14.127760052795324,15.9997873706752
28.46103441715243,15.063541026901214,14.125139838968835,16.001942214833594
28.51103441715243,15.062832206649437,14.12306267308876,16.002601740210114
28.561034417152428,15.062209828159107,14.12223206008545,16.002187596232762
28.61103441715243,15.061510946958212,14.121355539058559,16.001666354857864
28.66103441715243,15.060549606510829,14.12033613255192,16.00076308046974
28.71103441715243,15.05877650059549,14.119035356252132,15.998517644938849
28.76103441715243,15.05669747128415,14.116968839439279,15.99642610312902
28.811034417152428,15.054381209302672,14.11425861982616,15.994503798779185
28.86103441715243,15.052140778203716,14.111578282948786,15.992703273458647
28.91103441715243,15.049904270286797,14.10889728168749,15.990911258886104
28.96103441715243,15.04776172391791,14.106263184020865,15.989260263814955
29.01103441715243,15.045905612150104,14.103807424112999,15.98800380018721
29.06103441715243,15.044429200302876,14.101515671571002,15.987342729034749
29.11103441715243,15.042952788455645,14.09922226809824,15.98668330881305
29.16103441715243,15.041594084307794,14.096978825431615,15.986209343183974
29.21103441715243,15.040611351625675,14.09489856362849,15.986324139622859
29.26103441715243,15.039369658145603,14.09211715439859,15.986622161892615
29.31103441715243,15.038154100254388,14.089275336721295,15.987032863787482
29.36103441715243,15.03626881067187,14.086203844347198,15.986333776996544
29.41103441715243,15.034096529332833,14.08302205505769,15.985171003607977
29.46103441715243,15.03192974840034,14.079845533657897,15.984013963142784
29.51103441715243,15.029820107943962,14.076926902928536,15.982713312959389
29.56103441715243,15.027667486925978,14.073983704555912,15.981351269296043
29.611034417152432,15.025514865907994,14.071031821986477,15.97999790982951
29.66103441715243,15.023574350541129,14.068158977036003,15.978989724046254
29.71103441715243,15.024097158923349,14.066589952512183,15.981604365334514
29.76103441715243,15.025083425713632,14.066253080474116,15.983913770953148
29.81103441715243,15.026069692503915,14.065890702581838,15.986248682425993
29.861034417152432,15.026710527414426,14.065359437033571,15.988061617795282
29.91103441715243,15.027278052737202,14.064770237459511,15.989785868014893
29.96103441715243,15.027616526469227,14.063535544769321,15.991697508169134
30.01103441715243,15.026498233586889,14.060931127614856,15.992065339558922
30.06103441715243,15.023910322612139,14.057803535880815,15.990017109343462
30.111034417152432,15.02132241163739,14.05467269920622,15.98797212406856
30.16103441715243,15.01877913574379,14.0515579361514,15.986000335336179
30.21103441715243,15.016507013923555,14.048365537706438,15.984648490140671
30.26103441715243,15.014164637442443,14.044979147094645,15.98335012779024
30.31103441715243,15.01187853551642,14.041728291521537,15.982028779511303
30.361034417152432,15.010097778590904,14.038816123241062,15.981379433940745
30.41103441715243,15.009475578489315,14.036365449202235,15.982585707776396
30.46103441715243,15.009110229272418,14.034606673314467,15.983613785230368
30.51103441715243,15.009028015949042,14.033210398709151,15.984845633188932
30.56103441715243,15.009216084471905,14.031922659419818,15.986509509523993
30.611034417152432,15.009404152994765,14.030628914021715,15.988179391967815
30.661034417152432,15.009573907888367,14.029283836645298,15.989863979131435
30.71103441715243,15.008488825265053,14.026794010127745,15.99018364040236
30.76103441715243,15.006773106421159,14.0240363613957,15.989509851446618
30.81103441715243,15.005057387577263,14.0212653312851,15.988849443869427
30.861034417152432,15.003127010993541,14.018398328995483,15.9878556929916
30.911034417152432,15.00018339148223,14.015173885559305,15.985192897405154
30.96103441715243,14.99781889184526,14.013508674754233,15.982129108936286
31.01103441715243,14.995454392208293,14.011830510529181,15.979078273887405
31.06103441715243,14.994624706510525,14.011181758310302,15.978067654710747
31.111034417152432,14.993948082389831,14.010829199215637,15.977066965564026
31.161034417152432,14.993112877503838,14.010025837074396,15.97619991793328
31.211034417152433,14.991897343490814,14.007363134622281,15.976431552359347
31.26103441715243,14.991094601218851,14.00485809545666,15.977331106981042
31.31103441715243,14.990291858946886,14.002336877451553,15.97824684044222
31.361034417152432,14.988798875589273,13.999595135199804,15.978002615978742
31.411034417152432,14.986750140822176,13.997071481542747,15.976428800101605
31.461034417152433,14.985051700540629,13.995129153339827,15.97497424774143
31.51103441715243,14.983353260259085,13.993175430454858,15.973531090063311
31.56103441715243,14.98204403904214,13.99137065198504,15.97271742609924
31.611034417152432,14.980854557058057,13.98960011984823,15.972108994267884
31.661034417152432,14.979821710331265,13.988239751193719,15.971403669468812
31.711034417152433,14.979541865061162,13.987526786975286,15.971556943147037
31.76103441715243,14.979090529919892,13.986690558476893,15.971490501362892
31.81103441715243,14.978466827734632,13.98576343525694,15.971170220212324
31.861034417152432,14.97778993378265,13.984810493694924,15.970769373870377
31.911034417152432,14.976108961567395,13.982782788777058,15.969435134357731
31.961034417152433,14.974260076522594,13.980298570497236,15.968221582547951
32.01103441715243,14.972458411458376,13.977830078606962,15.96708674430979
32.06103441715243,14.971245338520248,13.975576449647594,15.966914227392902
32.11103441715243,14.970314306339182,13.97346174975071,15.967166862927654
32.161034417152436,14.969310153921208,13.97114500517536,15.967475302667056
32.21103441715243,14.968445506715506,13.968834534352917,15.968056479078095
32.26103441715243,14.967862049621695,13.966628387606292,15.969095711637099
32.31103441715243,14.967278592527885,13.964418620499998,15.970138564555771
32.36103441715243,14.966407253763915,13.962107762805523,15.970706744722307
32.411034417152436,14.965904747267828,13.961568293757626,15.97024120077803
32.46103441715243,14.965285153594271,13.961070160200515,15.969500146988027
32.51103441715243,14.964640882332045,13.960556135661678,15.968725629002412
32.56103441715243,14.964468029930163,13.959775802603982,15.969160257256345
32.61103441715243,14.964549083412674,13.958760472081163,15.970337694744185
32.661034417152436,14.963871675216533,13.955673692682263,15.972069657750803
32.71103441715243,14.96334297988503,13.952621542267103,15.974064417502959
32.76103441715243,14.962884377791301,13.949562409823855,15.976206345758747
32.811034417152435,14.962600151375662,13.946561595292021,15.978638707459304
32.86103441715243,14.962371214272661,13.943694594034318,15.981047834511005
32.911034417152436,14.96016690390621,13.940679839459252,15.979653968353167
32.96103441715243,14.957764270549665,13.937597884729584,15.977930656369747
33.01103441715243,14.955361637193125,13.93450624133165,15.9762170330546
33.061034417152435,14.95353825425128,13.93160713704531,15.97546937145725
33.11103441715243,14.952101795494476,13.92904948062472,15.975154110364233
33.161034417152436,14.95083431626745,13.926905202081235,15.974763430453665
33.21103441715243,14.949575508160965,13.924744831558986,15.974406184762945
33.26103441715243,14.948891418789861,13.922869508581014,15.974913328998708
33.311034417152435,14.948595382581459,13.921941367592446,15.975249397570472
33.36103441715243,14.948241659538331,13.920885235290196,15.975598083786466
33.411034417152436,14.946039186616204,13.919181628328428,15.97289674490398
33.46103441715243,14.943032889124769,13.917070346018281,15.968995432231257
33.51103441715243,14.94000663816649,13.9149394908434,15.965073785489581
33.561034417152435,14.93721279661106,13.912886086302489,15.961539506919632
33.61103441715243,14.935043265988341,13.910750598412829,15.959335933563853
33.661034417152436,14.932815067874136,13.908441313771377,15.957188821976896
33.71103441715243,14.931023606079199,13.906266783677763,15.955780428480635
33.76103441715243,14.930016098535512,13.904350183899464,15.955682013171561
33.811034417152435,14.930672896189543,13.903302305429474,15.958043486949613
33.86103441715243,14.931844891850655,13.903024672397278,15.960665111304033
33.911034417152436,14.932655278892332,13.90270173662644,15.962608821158224
33.96103441715243,14.933032425405717,13.902212867368009,15.963851983443424
34.01103441715243,14.933284623651833,13.901401300910871,15.965167946392794
34.061034417152435,14.933400509282492,13.900079939193407,15.966721079371577
34.11103441715243,14.932390356053352,13.89678056926823,15.968000142838473
34.161034417152436,14.929560551169123,13.892605330098716,15.96651577223953
34.21103441715243,14.926730746284893,13.888417405646827,15.965044086922958
34.26103441715244,14.923948579734233,13.884234377936089,15.963662781532378
34.311034417152435,14.921292311334454,13.880340029497209,15.9622445931717
34.36103441715243,14.919291390934779,13.87835906593757,15.960223715931988
34.411034417152436,14.916749186579338,13.876532574880935,15.956965798277741
34.46103441715243,14.914806809606171,13.875022862929782,15.95459075628256
34.51103441715244,14.913253959111444,13.873710152657962,15.952797765564926
34.561034417152435,14.911487995893443,13.87180919051528,15.951166801271606
34.61103441715243,14.909404070695468,13.868510190499546,15.95029795089139
34.661034417152436,14.90732014549749,13.86520825747347,15.94943203352151
34.71103441715243,14.90573907830328,13.86206420855325,15.949413948053312
34.76103441715244,14.904884364274443,13.859355283470165,15.95041344507872
34.811034417152435,14.904311916150892,13.857435396531288,15.951188435770495
34.86103441715243,14.904082001313421,13.856501256220497,15.951662746406345
34.911034417152436,14.903985811400773,13.855610985252085,15.95236063754946
34.96103441715243,14.904220948216425,13.85483826761825,15.9536036288146
35.01103441715244,14.904456085032075,13.85405828085541,15.95485388920874
35.061034417152435,14.903546275202405,13.852798739541043,15.954293810863767
35.11103441715243,14.90237070939003,13.851326531433157,15.953414887346904
35.161034417152436,14.901056229359725,13.849182351193,15.952930107526448
35.21103441715243,14.900029848055846,13.8469918180469,15.953067878064791
35.26103441715244,14.898549822669036,13.844634971212189,15.952464674125883
35.311034417152435,14.896961172648517,13.842828755299319,15.951093589997715
35.36103441715243,14.895606434832583,13.84135904088614,15.949853828779027
35.411034417152436,14.894674358446588,13.84001417212162,15.949334544771556
35.46103441715243,14.893742282060595,13.838663547366476,15.948821016754714
35.51103441715244,14.89342362192813,13.837447232538235,15.949400011318026
35.561034417152435,14.89287056191796,13.834765826831509,15.95097529700441
35.61103441715244,14.89284054435338,13.831934096505735,15.953746992201024
35.661034417152436,14.89295560695588,13.829135596696773,15.956775617214987
35.71103441715243,14.89308775056747,13.826321743671407,15.959853757463534
35.76103441715244,14.893363783230305,13.823533466811291,15.963194099649318
35.811034417152435,14.894485048049997,13.823042503828443,15.965927592271552
35.86103441715244,14.893507126963446,13.821968039041547,15.965046214885344
35.911034417152436,14.893358712478152,13.823046371735964,15.96367105322034
35.96103441715243,14.892464383840647,13.823848359009828,15.961080408671465
36.01103441715244,14.891531295205919,13.824537241410619,15.958525349001219
36.061034417152435,14.888760117070571,13.821161820445692,15.956358413695451
36.11103441715244,14.885596998065171,13.81764746893494,15.953546527195403
36.161034417152436,14.88240694828894,13.814084399718954,15.950729496858926
36.21103441715243,14.879074789100411,13.810442201807817,15.947707376393005
36.26103441715244,14.876013783901362,13.806981584058539,15.945045983744185
36.311034417152435,14.873596251876958,13.804298652495072,15.942893851258843
36.36103441715244,14.871178719852555,13.801602893259266,15.940754546445843
36.411034417152436,14.869916864417442,13.799277113711387,15.940556615123498
36.46103441715243,14.868823877145385,13.79699107680962,15.94065667748115
36.51103441715244,14.868142811278267,13.794977683799981,15.941307938756552
36.561034417152435,14.868828739186862,13.793801975760461,15.943855502613262
36.61103441715244,14.869316016140857,13.792546627747981,15.946085404533733
36.661034417152436,14.87013590578017,13.792350781569828,15.947921029990512
36.71103441715243,14.870785562430118,13.792291968205232,15.949279156655004
36.76103441715244,14.870204534888927,13.79117378117685,15.949235288601004
36.811034417152435,14.869310703494813,13.789207235899207,15.94941417109042
36.86103441715244,14.868140493013115,13.787104933091221,15.949176052935009
36.911034417152436,14.866752911384708,13.784897741141553,15.948608081627864
36.96103441715243,14.86519906343003,13.782629570975349,15.94776855588471
37.01103441715244,14.86337323544242,13.779696244751255,15.947050226133586
37.061034417152435,14.86161370876765,13.77624151665126,15.946985900884039
37.11103441715244,14.860079206173822,13.772857434856128,15.947300977491516
37.161034417152436,14.858544703579994,13.769471307628583,15.947618099531406
37.21103441715243,14.856526123825173,13.765868868491484,15.947183379158862
37.26103441715244,14.854428974845817,13.763323277896113,15.94553467179552
37.311034417152435,14.852705761244247,13.761221917276284,15.944189605212209
37.36103441715244,14.850982547642676,13.759113451638088,15.942851643647264
37.411034417152436,14.8496388929242,13.757117124479388,15.94216066136901
37.46103441715244,14.848307696803413,13.755115318186913,15.941500075419913
37.51103441715244,14.846645222599221,13.752212567950494,15.941077877247949
37.561034417152435,14.845413479014429,13.749457463528202,15.941369494500655
37.61103441715244,14.843979419319774,13.746650022223209,15.94130881641634
37.661034417152436,14.84217595588665,13.743714745775424,15.940637165997877
37.71103441715244,14.840557769728349,13.740825437368782,15.940290102087916
37.76103441715244,14.839419902740705,13.738329897885698,15.940509907595711
37.811034417152435,14.838348977391528,13.73598427486322,15.940713679919835
37.86103441715244,14.83727805204235,13.73362603728097,15.94093006680373
37.911034417152436,14.836687703109186,13.731506667551095,15.941868738667278
37.96103441715244,14.837470548171268,13.730258999257606,15.94468209708493
38.01103441715244,14.839091937786904,13.730419088158559,15.947764787415249
38.061034417152435,14.839073681144674,13.730175805080782,15.947971557208566
38.11103441715244,14.838089518180235,13.729218329182421,15.946960707178048
38.161034417152436,14.83705605547326,13.72811375092983,15.94599836001669
38.21103441715244,14.836006232504449,13.726938027751565,15.945074437257333
38.26103441715244,14.834763713919244,13.725583164480938,15.943944263357551
38.311034417152435,14.832915811416251,13.724012275537651,15.941819347294851
38.36103441715244,14.831140664833393,13.722444922388028,15.939836407278758
38.411034417152436,14.830937531165569,13.721362226135886,15.940512836195252
38.46103441715244,14.830429884989035,13.719438548028553,15.941421221949518
38.51103441715244,14.829684571143796,13.716850726789833,15.942518415497759
38.561034417152435,14.828939257298554,13.714260281584579,15.94361823301253
38.61103441715244,14.827631628055219,13.711425797276261,15.943837458834176
38.661034417152436,14.825746891734298,13.708400495482111,15.943093287986484
38.71103441715244,14.82381172747047,13.705511376664365,15.942112078276576
38.76103441715244,14.821746751753318,13.7026508050864,15.940842698420237
38.81103441715244,14.819700717186441,13.699833341881046,15.939568092491836
38.86103441715244,14.81779098074719,13.697343057670949,15.938238903823432
38.911034417152436,14.815919871672673,13.69486751220079,15.936972231144555
38.96103441715244,14.814996996576468,13.69379578145457,15.936198211698366
39.01103441715244,14.814539708554204,13.693048785921095,15.936030631187313
39.06103441715244,14.81404092012032,13.692287475885767,15.935794364354873
39.11103441715244,14.813530953634293,13.691520845834532,15.935541061434055
39.161034417152436,14.813018778790518,13.690746293588733,15.935291263992303
39.21103441715244,14.81223228465079,13.689259299151479,15.935205270150101
39.26103441715244,14.811698063416657,13.687832696152197,15.935563430681116
39.31103441715244,14.81118746500491,13.686442542201664,15.935932387808155
39.36103441715244,14.810690529671652,13.685053223139901,15.936327836203402
39.411034417152436,14.810549655942006,13.68376273533458,15.937336576549432
39.46103441715244,14.810395918261804,13.68243467578254,15.938357160741068
39.51103441715244,14.810242180581602,13.681103572457365,15.939380788705838
39.56103441715244,14.8100884429014,13.67976943487044,15.940407450932359
39.61103441715244,14.809361916747198,13.678170419520049,15.940553413974348
39.661034417152436,14.808110947800452,13.676704114523409,15.939517781077496
39.71103441715244,14.806907424652412,13.67605415658879,15.937760692716033
39.76103441715244,14.805445056028159,13.67532279066715,15.935567321389167
39.81103441715244,14.803982687403906,13.674583874708784,15.933381500099028
39.86103441715244,14.802520318779651,13.67383739419563,15.931203243363672
39.911034417152436,14.80063474134342,13.671938640803216,15.929330841883623
39.96103441715244,14.799057696458954,13.669285522838395,15.928829870079513
40.01103441715244,14.797581754522472,13.666691081694633,15.92847242735031
40.06103441715244,14.796083094714268,13.664087540520438,15.928078648908098
40.11103441715244,14.794581972363158,13.661480705697421,15.927683239028894
40.161034417152436,14.79315460300682,13.659068937058459,15.927240268955183
40.21103441715244,14.791763113357202,13.656751154828017,15.926775071886388
40.26103441715244,14.790320814618667,13.654240132796197,15.926401496441137
40.31103441715244,14.78843636129356,13.65081896707288,15.92605375551424
40.36103441715244,14.786663697602354,13.64742726249234,15.925900132712368
40.411034417152436,14.785782475655552,13.645122750548978,15.926442200762125
40.46103441715244,14.784972105267249,13.643002920176857,15.926941290357641
40.51103441715244,14.784161734878944,13.640877592841413,15.927445876916476
40.56103441715244,14.783351364490638,13.638746787487886,15.92795594149339
40.61103441715244,14.781999808718108,13.636356695157275,15.927642922278942
40.66103441715244,14.780956381843259,13.634552904717594,15.927359858968924
40.71103441715244,14.779660682624769,13.632703515496704,15.926617849752834
40.76103441715244,14.778241059878269,13.630815221319006,15.925666898437532
40.81103441715244,14.776821437131769,13.628921489123426,15.924721385140112
40.86103441715244,14.775368429020455,13.626933435800812,15.923803422240098
40.91103441715244,14.77373817458334,13.62446852854408,15.9230078206226
40.96103441715244,14.77335658764783,13.622636899041337,15.924076276254324
41.01103441715244,14.773047011753068,13.621134485245701,15.924959538260435
41.06103441715244,14.772705297423872,13.619623595871738,15.925786998976006
41.11103441715244,14.772191530603289,13.61765043037569,15.926732630830887
41.16103441715244,14.77124212007414,13.61451376569636,15.92797047445192
41.21103441715244,14.770292709544993,13.611371179076173,15.929214240013813
41.26103441715244,14.769050929026136,13.608067444686602,15.93003441336567
41.31103441715244,14.766903532525546,13.604335370835638,15.929471694215454
41.36103441715244,14.765088269053866,13.601841034797745,15.928335503309986
41.41103441715244,14.76368289153768,13.600667086225235,15.926698696850126
41.46103441715244,14.762277514021497,13.59949115195378,15.925063876089213
41.51103441715244,14.760872136505313,13.598313230807683,15.923431042202942
41.56103441715244,14.75946675898913,13.597133321620516,15.921800196357745
41.61103441715244,14.757969392796884,13.5955317905194,15.920406995074368
41.66103441715244,14.757610655238551,13.594134576201307,15.921086734275795
41.71103441715244,14.757167771813846,13.592548169093288,15.921787374534404
41.76103441715244,14.756477735919011,13.590410878543166,15.922544593294857
41.81103441715244,14.755787700024175,13.588269958385947,15.923305441662404
41.86103441715244,14.75592730950732,13.588329424053764,15.923525194960874
41.91103441715244,14.756315747653257,13.589039070863016,15.923592424443498
41.96103441715244,14.75654212401823,13.589784156067637,15.923300091968823
42.011034417152445,14.756956649861332,13.590566594484086,15.923346705238577
42.06103441715244,14.757127205440133,13.591265259860213,15.922989151020053
42.11103441715244,14.756166337290026,13.588830272392752,15.9235024021873
42.16103441715244,14.755163633531206,13.586236217366361,15.92409104969605
42.21103441715244,14.754160929772386,13.583621061477032,15.92470079806774
42.261034417152445,14.753158226013568,13.580984891804373,15.925331560222762
42.31103441715244,14.751879818221553,13.578485428996338,15.925274207446769
42.36103441715244,14.750664503743101,13.57796744989984,15.923361557586363
42.41103441715244,14.749914599911525,13.577572412684036,15.922256787139014
42.46103441715244,14.748641180312855,13.57591941815275,15.92136294247296
42.511034417152445,14.746706715973758,13.572682920277444,15.920730511670072
42.56103441715244,14.744792276958956,13.569485665495192,15.92009888842272
42.61103441715244,14.742943438837122,13.566448701763512,15.91943817591073
42.66103441715244,14.741714533455058,13.563517158103394,15.919911908806721
42.71103441715244,14.740492120310984,13.5605868664247,15.920397374197268
42.761034417152445,14.739166690739802,13.557616616837505,15.9207167646421
42.81103441715244,14.73787818003081,13.554710872271766,15.921045487789854
42.86103441715244,14.737366603804933,13.553637624340247,15.921095583269619
42.91103441715244,14.736855027579054,13.552552548829695,15.921157506328413
42.96103441715244,14.736343451353175,13.551455662914165,15.921231239792185
43.011034417152445,14.73476056231352,13.550122461639575,15.919398662987465
43.06103441715244,14.733875231453984,13.54943974129224,15.918310721615729
43.11103441715244,14.733174605818684,13.549161938050128,15.91718727358724
43.16103441715244,14.73247398018338,13.548876567959262,15.916071392407499
43.21103441715244,14.731212135997584,13.547248179076135,15.915176092919033
43.261034417152445,14.729742865458983,13.545117975453598,15.914367755464367
43.31103441715244,14.727970416086228,13.54186926114638,15.914071571026076
43.36103441715244,14.726917950924275,13.538591031847885,15.915244870000665
43.41103441715244,14.726063222033918,13.535453671643062,15.916672772424775
43.46103441715244,14.72520849314356,13.532309174337371,15.91810781194975
43.511034417152445,14.724353764253204,13.529157580950795,15.919549947555613
43.56103441715244,14.724392620382213,13.528258567391095,15.920526673373331
43.61103441715244,14.72452306584355,13.527581808081948,15.921464323605154
43.66103441715244,14.724463183097786,13.52683966907291,15.922086697122662
43.71103441715244,14.723443362397438,13.525751644412802,15.921135080382074
43.761034417152445,14.721896196615674,13.52448986855776,15.919302524673588
43.81103441715244,14.720646963767447,13.524013668429081,15.917280259105812
43.861034417152446,14.719395754472487,13.523529310649712,15.915262198295261
43.91103441715244,14.717994587706091,13.52268263230982,15.913306543102362
43.96103441715244,14.716593420939697,13.521832182020628,15.911354659858766
44.011034417152445,14.716734661302088,13.521158943938886,15.912310378665289
44.06103441715244,14.717859230515637,13.519752552589942,15.915965908441333
44.111034417152446,14.718785656169441,13.518240376993996,15.919330935344886
44.16103441715244,14.719955521802138,13.517103576823386,15.92280746678089
44.21103441715244,14.721575665960662,13.516705284737533,15.926446047183791
44.261034417152445,14.723408094014697,13.516800228285733,15.930015959743661
44.31103441715244,14.725205818586684,13.516916891665405,15.933494745507963
44.361034417152446,14.723813461689028,13.516174788429252,15.931452134948804
44.41103441715244,14.721950835439056,13.515322703609526,15.928578967268587
44.46103441715244,14.720490387242029,13.514650245679157,15.9263305288049
44.511034417152445,14.719037987140018,13.514392960619235,15.923683013660801
44.56103441715244,14.717637001473914,13.51460760364168,15.920666399306148
44.611034417152446,14.71636633216402,13.515123502797639,15.9176091615304
44.66103441715244,14.715395525854863,13.515775991350045,15.91501506035968
44.71103441715244,14.71514125595679,13.516636304921246,15.913646206992333
44.761034417152445,14.713664625595612,13.51428156419754,15.913047686993684
44.81103441715244,14.710621161383477,13.509957653463626,15.911284669303328
44.861034417152446,14.707539252209395,13.505602543729104,15.909475960689687
44.91103441715244,14.704457343035312,13.501233784346908,15.907680901723715
44.96103441715244,14.700916417828662,13.495761938358106,15.906070897299218
45.011034417152445,14.698978545462575,13.49325008001644,15.90470701090871
45.06103441715244,14.697538760119505,13.491391605619206,15.903685914619803
45.111034417152446,14.696598388207079,13.489768285605539,15.903428490808619
45.16103441715244,14.696829008293824,13.488715058514881,15.904942958072766
45.21103441715245,14.6971301773656,13.487766050066774,15.906494304664424
45.261034417152445,14.69749514040178,13.486970557593287,15.908019723210275
45.31103441715244,14.69787784023805,13.486207239087994,15.909548441388106
45.361034417152446,14.697705987913654,13.485274976238628,15.91013699958868
45.41103441715244,14.697660028499461,13.48436972044576,15.910950336553162
45.46103441715245,14.697325661278317,13.483155126650011,15.911496195906622
45.511034417152445,14.695302790539307,13.480281310475132,15.910324270603482
45.56103441715244,14.693404674023146,13.477604673226324,15.909204674819968
45.611034417152446,14.691599683397282,13.475143607950256,15.908055758844307
45.66103441715244,14.690246501827904,13.473456349714258,15.90703665394155
45.71103441715245,14.689581224108807,13.473137431008055,15.906025017209558
45.761034417152445,14.689873910421085,13.475353013408526,15.904394807433643
45.81103441715244,14.690824494480514,13.477881317293798,15.90376767166723
45.861034417152446,14.692419927402085,13.480718003037314,15.904121851766856
45.91103441715244,14.694015360323657,13.483545707673986,15.904485012973328
45.96103441715245,14.69558456342747,13.486295988582928,15.904873138272013
46.011034417152445,14.69322223205933,13.480565128927974,15.905879335190686
46.06103441715244,14.689527343201377,13.47398788861954,15.905066797783213
46.111034417152446,14.685832454343423,13.467393848869248,15.904271059817598
46.16103441715244,14.68093090072828,13.460226905001985,15.901634896454574
46.21103441715245,14.676121616929342,13.453628831387952,15.89861440247073
46.261034417152445,14.67256347782102,13.450315007464747,15.894811948177294
46.31103441715244,14.669032469053397,13.447056344342972,15.891008593763821
46.361034417152446,14.668630701146077,13.446320774929378,15.890940627362776
46.41103441715244,14.668977440172466,13.445788095351652,15.892166784993279
46.46103441715245,14.669835193014771,13.445856928376081,15.893813457653462
46.511034417152445,14.672017499515729,13.447253927805997,15.89678107122546
46.56103441715244,14.67413930299493,13.448536016412884,15.899742589576977
46.611034417152446,14.676261106474133,13.449802195853694,15.902720017094572
46.66103441715244,14.678257763777419,13.450882510321339,15.905633017233498
46.71103441715245,14.677911971161274,13.448724644462523,15.907099297860025
46.761034417152445,14.676749950635042,13.444499391254107,15.909000510015977
46.81103441715244,14.675049583329686,13.440012916770133,15.91008624988924
46.861034417152446,14.673198450677518,13.435679583330892,15.910717318024144
46.91103441715244,14.671383605442264,13.431401816621499,15.91136539426303
46.96103441715245,14.670252389419625,13.428908639770338,15.911596139068912
47.011034417152445,14.669333716621201,13.427943312097717,15.910724121144685
47.06103441715245,14.66845913387659,13.428092347090129,15.908825920663052
47.111034417152446,14.66758455113198,13.428234142734636,15.906934959529325
47.16103441715244,14.667966636501168,13.428975492543866,15.90695778045847
47.21103441715245,14.668248415091867,13.429331629712015,15.907165200471718
47.261034417152445,14.668179934617134,13.42875639134421,15.907603477890058
47.31103441715245,14.668111454142402,13.428164343600267,15.908058564684536
47.361034417152446,14.6694085797584,13.427958655455098,15.910858504061702
47.41103441715244,14.670965557286792,13.427148821281753,15.91478229329183
47.46103441715245,14.672519962435535,13.42632264601533,15.91871727885574
47.511034417152445,14.67222679321427,13.424671762078118,15.919781824350421
47.56103441715245,14.671904496188366,13.42338966306805,15.920419329308682
47.611034417152446,14.671582199162463,13.422086700962495,15.921077697362431
47.66103441715244,14.671238040969104,13.420757070861985,15.921719011076224
47.71103441715245,14.670164710016314,13.419209212626374,15.921120207406254
47.761034417152445,14.669113536548204,13.41774818910374,15.920478883992669
47.81103441715245,14.668368215212775,13.416432157258848,15.920304273166701
47.861034417152446,14.668917509298009,13.415423318803255,15.922411699792763
47.91103441715244,14.669038767144531,13.413705989212348,15.924371545076715
47.96103441715245,14.669160024991053,13.411981075678487,15.926338974303619
48.011034417152445,14.668634995503558,13.410476903730643,15.926793087276472
48.06103441715245,14.666984446661559,13.409463490971973,15.924505402351144
48.111034417152446,14.66536247925321,13.408498158329698,15.922226800176722
48.16103441715244,14.663676362834172,13.407638540238485,15.919714185429859
48.21103441715245,14.661995180298494,13.40689701993609,15.917093340660896
48.261034417152445,14.660311909412096,13.406133666467456,15.914490152356736
48.31103441715245,14.658081010686578,13.403926949419887,15.912235071953269
48.361034417152446,14.65673576896316,13.401933391392708,15.91153814653361
48.41103441715245,14.655583327120917,13.399973332494696,15.911193321747138
48.46103441715245,14.654429597614945,13.397997966749774,15.910861228480115
48.511034417152445,14.653131595344323,13.396629982136325,15.909633208552322
48.56103441715245,14.651232817860727,13.395453109521043,15.907012526200411
48.611034417152446,14.649400502079903,13.394427559361135,15.90437344479867
48.66103441715245,14.647556078537178,13.393377265848937,15.90173489122542
48.71103441715245,14.646925401585438,13.392722290791053,15.901128512379824
48.761034417152445,14.646444469345957,13.39210026585958,15.900788672832332
48.81103441715245,14.645783739967456,13.391268074837527,15.900299405097385
48.861034417152446,14.646079664744434,13.390421208345611,15.901738121143257
48.91103441715245,14.646689325404413,13.389722818658537,15.903655832150289
48.96103441715245,14.647298986064394,13.389019102037894,15.905578870090894
49.011034417152445,14.647259242215796,13.3881605376252,15.906357946806391
49.06103441715245,14.646214595330065,13.387043220507302,15.905385970152828
49.111034417152446,14.645335957185955,13.386349328868176,15.904322585503733
49.16103441715245,14.6446380015241,13.385932848334932,15.90334315471327
49.21103441715245,14.64356673595571,13.385031051661775,15.902102420249646
49.261034417152445,14.64249547038732,13.384122574536878,15.900868366237763
49.31103441715245,14.641424204818929,13.383207414367286,15.899640995270572
49.361034417152446,14.641270877395772,13.38297512746841,15.899566627323136
49.41103441715245,14.641619165014394,13.383129812947775,15.900108517081012
49.46103441715245,14.641601128671812,13.382688525549508,15.900513731794117
49.511034417152445,14.640693832791488,13.380766251208119,15.900621414374857
49.56103441715245,14.639492686527742,13.378561575115071,15.900423797940412
49.611034417152446,14.638167092944832,13.376034684789353,15.90029950110031
49.66103441715245,14.636797625740432,13.372859315183506,15.900735936297357
49.71103441715245,14.635640263236022,13.369739735860232,15.901540790611811
49.761034417152445,14.63423150617364,13.36653569380797,15.90192731853931
49.81103441715245,14.633333930525913,13.364145906146016,15.90252195490581
49.861034417152446,14.633425093143469,13.363272207134841,15.903577979152097
49.91103441715245,14.634301160727352,13.36387577058061,15.904726550874095
49.96103441715245,14.635188613428738,13.364499413905317,15.90587781295216


==> figures/plot_time_vs_error/cppflow/fetch_arm__square.csv <==
time-s,path_length_rad,path_length_rad+std,path_length_rad-std
0.7471915483474731,25.151077260163706,24.72248323173562,25.579671288591793
0.7971915483474732,24.93731158541671,23.84795413552021,26.026669035313205
0.8471915483474732,24.36312516462274,23.128640745310406,25.597609583935075
0.8971915483474733,23.788938743828773,22.38400778607371,25.193869701583836
0.9471915483474733,23.569834320485185,22.1363036055672,25.00336503540317
0.9971915483474734,23.430685489576067,21.996676817537555,24.86469416161458
1.0471915483474734,23.320235248500968,21.956312108567907,24.684158388434028
1.0971915483474735,23.217251650253964,21.86383776890184,24.57066553160609
1.1471915483474735,23.128796280058822,21.794061292974835,24.46353126714281
1.1971915483474735,23.040340909863676,21.7241780083654,24.356503811361954
1.2471915483474736,22.961475007711712,21.663130824985174,24.25981919043825
1.2971915483474736,22.888931784044818,21.60975549023319,24.168108077856445
1.3471915483474737,22.816388560377924,21.55626530600192,24.07651181475393
1.3971915483474737,22.74669435265978,21.502398826446683,23.990989878872877
1.4471915483474738,22.67852654987226,21.44986044592862,23.907192653815898
1.4971915483474738,22.61259872581467,21.399153652994134,23.826043798635208
1.5471915483474739,22.552181918198684,21.354005998224054,23.750357838173315
1.597191548347474,22.49709287229468,21.31809268121872,23.67609306337064
1.647191548347474,22.441975401225374,21.282135189555433,23.601815612895315
1.697191548347474,22.38700243737853,21.244269523838426,23.529735350918635
1.747191548347474,22.33047412393376,21.202314116191477,23.458634131676046
1.797191548347474,22.274090368362963,21.160271996960724,23.3879087397652
1.8471915483474741,22.219365127944066,21.117782139177372,23.32094811671076
1.8971915483474742,22.171706502798386,21.082720666488484,23.26069233910829
1.9471915483474742,22.125131923915212,21.04825691140576,23.202006936424667
1.9971915483474743,22.080978742734096,21.015056554256798,23.146900931211395
2.0471915483474743,22.037824486384025,20.983952305985433,23.091696666782617
2.0971915483474746,21.994678288505987,20.952710289763285,23.03664628724869
2.1471915483474744,21.95193813505275,20.920805203889582,22.983071066215917
2.197191548347474,21.911056321551257,20.89050295118633,22.931609691916183
2.2471915483474745,21.86860037283882,20.85963658246008,22.87756416321756
2.2971915483474747,21.826661909788577,20.828516070542936,22.824807749034218
2.3471915483474746,21.784321714248325,20.79559455356564,22.77304887493101
2.3971915483474744,21.742357173342988,20.761599664663784,22.723114682022192
2.4471915483474747,21.701161766546548,20.727653526593247,22.67467000649985
2.497191548347475,21.66113841176649,20.695174773286215,22.627102050246766
2.5471915483474747,21.620921028896856,20.66318256733939,22.57865949045432
2.5971915483474746,21.581269508490884,20.630529418735712,22.532009598246056
2.647191548347475,21.54299765469607,20.598786283417823,22.487209025974316
2.697191548347475,21.506913010597827,20.569173604133724,22.44465241706193
2.747191548347475,21.47112091115093,20.53971346740875,22.40252835489311
2.7971915483474747,21.43597262550086,20.51168405013904,22.36026120086268
2.847191548347475,21.40268601208006,20.486621121207396,22.318750902952726
2.8971915483474753,21.36988213304543,20.460987938717345,22.278776327373514
2.947191548347475,21.33754594152986,20.435515178482945,22.239576704576777
2.997191548347475,21.305170101339943,20.40997903826644,22.200361164413447
3.047191548347475,21.272677977808904,20.38462292628184,22.16073302933597
3.0971915483474755,21.23990806329598,20.358819673458942,22.12099645313302
3.1471915483474753,21.208137195344587,20.331446238199103,22.084828152490072
3.197191548347475,21.177072362832625,20.303794435534275,22.050350290130975
3.2471915483474754,21.14626983912627,20.27588140114489,22.01665827710765
3.2971915483474756,21.11540339370686,20.24941501714933,21.981391770264388
3.3471915483474755,21.0850406371205,20.223307824423276,21.946773449817723
3.3971915483474753,21.055080554278206,20.19778149890182,21.912379609654593
3.4471915483474755,21.027495178222434,20.17487131068417,21.880119045760697
3.497191548347476,21.00008599356695,20.152310484562815,21.84786150257109
3.5471915483474756,20.97244472725737,20.129472514089912,21.815416940424825
3.5971915483474755,20.945540060315473,20.108238430077925,21.78284169055302
3.6471915483474757,20.919560461994266,20.087307395362984,21.751813528625547
3.697191548347476,20.894215321643397,20.066564840274555,21.72186580301224
3.747191548347476,20.868547522252765,20.04488121401604,21.69221383048949
3.7971915483474756,20.844043370408947,20.024152843898275,21.66393389691962
3.847191548347476,20.819347038721062,20.003145939959776,21.63554813748235
3.897191548347476,20.794881782362832,19.981872354791783,21.607891209933882
3.947191548347476,20.769721375900225,19.959177652709368,21.580265099091083
3.997191548347476,20.74489933745705,19.93641278974457,21.55338588516953
4.047191548347476,20.72023972670114,19.914184043876393,21.52629540952589
4.097191548347476,20.696887988203052,19.893601904835396,21.500174071570708
4.147191548347476,20.673206704645587,19.872802876466675,21.473610532824498
4.197191548347476,20.649680159759217,19.852113951012896,21.44724636850554
4.247191548347477,20.626125658443392,19.830553462189123,21.421697854697662
4.2971915483474765,20.603214928170935,19.809418061534604,21.397011794807266
4.347191548347476,20.57999054690146,19.7879131012903,21.37206799251262
4.397191548347476,20.558065009670827,19.76769457748326,21.348435441858392
4.447191548347476,20.53646366576685,19.74747468562126,21.32545264591244
4.497191548347477,20.516096060177308,19.728741005712354,21.30345111464226
4.5471915483474765,20.49596052676373,19.71190132410481,21.28001972942265
4.597191548347476,20.47563190141902,19.695432207228023,21.25583159561002
4.647191548347477,20.45558803597752,19.680308887984342,21.230867183970698
4.697191548347477,20.436273873946277,19.666284195226687,21.206263552665867
4.747191548347477,20.41818958510688,19.652916367563453,21.183462802650308
4.7971915483474765,20.399801846273878,19.63804600975531,21.161557682792445
4.847191548347476,20.381945123364346,19.621313950603124,21.14257629612557
4.897191548347477,20.364520904224896,19.605117235006546,21.123924573443247
4.947191548347477,20.347410753907788,19.589789616508945,21.10503189130663
4.997191548347477,20.330953725153655,19.575967177196723,21.085940273110587
5.047191548347477,20.313061477043107,19.559022611857486,21.067100342228727
5.097191548347477,20.29531874372119,19.5422571463469,21.04838034109548
5.147191548347477,20.27619817502979,19.52537189318657,21.02702445687301
5.197191548347477,20.257564592062174,19.51165837238431,21.003470811740037
5.247191548347477,20.238756864658377,19.497590964404676,20.97992276491208
5.297191548347477,20.22235575806904,19.484277270812967,20.96043424532511
5.347191548347477,20.20747246616886,19.471884500976625,20.943060431361094
5.397191548347477,20.192828713810954,19.459907803348017,20.92574962427389
5.447191548347478,20.177910283906677,19.44779407640296,20.908026491410393
5.497191548347478,20.16179782989505,19.4335616178083,20.8900340419818
5.547191548347477,20.14538939018537,19.418772801867966,20.87200597850277
5.597191548347477,20.12824069527357,19.404027978274303,20.852453412272833
5.647191548347477,20.112318638208656,19.390991496054824,20.833645780362488
5.697191548347478,20.097170344966653,19.378953905790947,20.81538678414236
5.747191548347478,20.082678190182694,19.366009276297923,20.799347104067465
5.797191548347477,20.06837979120001,19.353933059150524,20.782826523249494
5.847191548347478,20.05363519501554,19.341563631759975,20.765706758271108
5.897191548347478,20.03889795962756,19.33029444265437,20.747501476600746
5.947191548347478,20.0234829104657,19.31677237262991,20.73019344830149
5.997191548347478,20.007892459426294,19.30219509269846,20.713589826154127
6.047191548347477,19.993845095724975,19.289196337939202,20.698493853510747
6.097191548347478,19.98110514630417,19.278926009288444,20.683284283319896
6.147191548347478,19.96991465118851,19.271586538202953,20.668242764174067
6.197191548347478,19.95833677031166,19.26417953489819,20.65249400572513
6.2471915483474785,19.946001208817535,19.255372415225537,20.636630002409532
6.297191548347478,19.93272439362948,19.244018089693167,20.621430697565795
6.347191548347478,19.918107513425475,19.229830664639472,20.60638436221148
6.397191548347478,19.903268844477775,19.215463815722234,20.591073873233317
6.447191548347478,19.887942429272677,19.20168727568707,20.574197582858282
6.4971915483474785,19.87420180864429,19.18988878708307,20.55851483020551
6.547191548347478,19.861838839123315,19.179898196787224,20.543779481459406
6.597191548347478,19.852953054089685,19.17460378189808,20.53130232628129
6.647191548347479,19.845515715665613,19.169670745603987,20.521360685727238
6.697191548347479,19.837461992674083,19.163286681984943,20.511637303363223
6.7471915483474785,19.82547824362676,19.150160199049086,20.50079628820443
6.797191548347478,19.81334175162774,19.139124794118224,20.487558709137254
6.847191548347478,19.801798718527902,19.128678845935518,20.474918591120286
6.897191548347479,19.791533430339236,19.120549038194778,20.462517822483694
6.947191548347479,19.78105173900682,19.11026114008456,20.45184233792908
6.9971915483474785,19.770461872056806,19.100047397233492,20.44087634688012
7.047191548347479,19.76104729378014,19.091908850786492,20.43018573677379
7.097191548347479,19.752299518093675,19.083512285256717,20.421086750930634
7.147191548347479,19.743421375899175,19.07447787407727,20.412364877721078
7.197191548347479,19.734124162313734,19.063410298156995,20.404838026470472
7.2471915483474785,19.724534116240346,19.056328879553632,20.39273935292706
7.297191548347479,19.71447671703694,19.04931158790394,20.379641846169942
7.347191548347479,19.706036235766003,19.045801405146186,20.36627106638582
7.397191548347479,19.69759506373695,19.038345260818772,20.35684486665513
7.4471915483474795,19.689975980683805,19.031564295941408,20.348387665426202
7.497191548347479,19.680415840828672,19.022010300933356,20.33882138072399
7.547191548347479,19.670594610768106,19.013286913245476,20.327902308290735
7.597191548347479,19.65986419694503,19.003231368659844,20.316497025230216
7.647191548347479,19.64971028400686,18.99312984426351,20.306290723750212
7.6971915483474795,19.639907401025106,18.98361831584581,20.2961964862044
7.747191548347479,19.630816402406523,18.974988979255826,20.28664382555722
7.797191548347479,19.622160310504324,18.966793424804667,20.27752719620398
7.84719154834748,19.614372777229125,18.959857015500358,20.268888538957892
7.89719154834748,19.606598302248685,18.953249638602678,20.25994696589469
7.9471915483474795,19.598472882884227,18.94689444612021,20.250051319648243
7.997191548347479,19.589738920862196,18.938949818483632,20.24052802324076
8.04719154834748,19.581024500785343,18.930202192527542,20.231846809043144
8.09719154834748,19.572942232630854,18.92115868618535,20.22472577907636
8.147191548347479,19.56597846416314,18.91440013002708,20.217556798299203
8.19719154834748,19.56022616949202,18.909901479386328,20.21055085959771
8.24719154834748,19.55426739642875,18.90545616387491,20.20307862898259
8.297191548347481,19.54836004765875,18.902339704381774,20.194380390935727
8.34719154834748,19.540614832647364,18.896067992520937,20.18516167277379
8.397191548347479,19.533180041325245,18.88972846670078,20.17663161594971
8.44719154834748,19.525412352307242,18.881433367229196,20.16939133738529
8.49719154834748,19.518577283684646,18.875529430592167,20.161625136777126
8.547191548347481,19.51144639378009,18.86968930581163,20.15320348174855
8.59719154834748,19.50361887120912,18.86321836998224,20.144019372436002
8.64719154834748,19.495340723057684,18.85442528042995,20.136256165685417
8.69719154834748,19.486787958241543,18.845395397719955,20.12818051876313
8.74719154834748,19.48026454200264,18.839692781013444,20.120836302991837
8.797191548347481,19.47436423197597,18.835810019682242,20.112918444269695
8.84719154834748,19.468918303742548,18.832047471074933,20.105789136410163
8.89719154834748,19.461598987975826,18.824350285924208,20.098847690027444
8.94719154834748,19.45446621803547,18.815041435030075,20.093891001040866
8.99719154834748,19.447761504904292,18.805801056226418,20.089721953582167
9.047191548347481,19.44331046544309,18.801325884411195,20.085295046474986
9.09719154834748,19.439430757431545,18.79960689730842,20.07925461755467
9.14719154834748,19.435303614568628,18.797812032778154,20.072795196359102
9.197191548347481,19.429745540992883,18.793049564984585,20.06644151700118
9.24719154834748,19.422581595430962,18.786118573526558,20.059044617335367
9.297191548347481,19.415895668701392,18.779275087537158,20.052516249865626
9.347191548347482,19.40985665731433,18.774152859653775,20.045560454974883
9.39719154834748,19.403848794478442,18.76986143785333,20.037836151103555
9.447191548347481,19.396382425702093,18.76519389257643,20.027570958827756
9.49719154834748,19.388199912448105,18.75894716755023,20.01745265734598
9.547191548347481,19.381369133750777,18.75340084896571,20.009337418535843
9.597191548347482,19.37553190180797,18.74805932744501,20.003004476170933
9.64719154834748,19.37100228458343,18.745058832983702,19.996945736183157
9.697191548347481,19.366401021607473,18.74220001238305,19.990602030831894
9.74719154834748,19.36155722286537,18.739248954237777,19.98386549149296
9.797191548347481,19.356878989173946,18.736364637803824,19.97739334054407
9.847191548347482,19.352665709172552,18.733892037178045,19.97143938116706
9.89719154834748,19.348651742894056,18.731462890499824,19.965840595288288
9.947191548347481,19.343872080871016,18.7276433596763,19.960100802065732
9.997191548347482,19.33913720818933,18.723383967957393,19.95489044842127
10.047191548347481,19.334509962605992,18.71906028238791,19.949959642824073
10.097191548347482,19.329533018663074,18.713387292475634,19.945678744850515
10.147191548347482,19.32359529712166,18.705135046114172,19.942055548129147
10.197191548347481,19.317795793509404,18.69688096919403,19.93871061782478
10.247191548347482,19.311539710283583,18.689514890050553,19.933564530516612
10.297191548347481,19.30517323633239,18.684888943024898,19.925457529639882
10.347191548347482,19.298502481325016,18.68016597441493,19.916838988235103
10.397191548347482,19.29389390578924,18.678111618568035,19.909676193010444
10.447191548347481,19.289983051595375,18.675736461122998,19.90422964206775
10.497191548347482,19.28580546012029,18.673236417515636,19.898374502724945
10.547191548347481,19.281025583528766,18.66962177679836,19.892429390259174
10.597191548347482,19.276728444182634,18.666888739338646,19.886568149026623
10.647191548347482,19.27257122868197,18.664395872005976,19.88074658535796
10.697191548347481,19.26791360386367,18.66097318912341,19.874854018603926
10.747191548347482,19.263450057996938,18.656230645607497,19.870669470386378
10.797191548347483,19.258912720487352,18.651310282046023,19.86651515892868
10.847191548347482,19.2546450514974,18.64671734804091,19.862572754953888
10.897191548347482,19.25015456150973,18.64267588874922,19.857633234270242
10.947191548347483,19.24587533294039,18.638391643531698,19.853359022349082
10.997191548347482,19.24079778751956,18.63330207099082,19.848293504048304
11.047191548347483,19.23457735578109,18.62761461326346,19.841540098298722
11.097191548347482,19.228389427434855,18.622046208815227,19.834732646054483
11.147191548347482,19.223628838110823,18.61870799867877,19.828549677542878
11.197191548347483,19.22072161385901,18.617700474108055,19.823742753609963
11.247191548347482,19.217957700460666,18.616870072716786,19.819045328204545
11.297191548347483,19.215148736999847,18.615426514373166,19.81487095962653
11.347191548347482,19.212011615078872,18.613109061046835,19.81091416911091
11.397191548347482,19.208492339146023,18.610420697268246,19.8065639810238
11.447191548347483,19.20348085346423,18.605951114133354,19.80101059279511
11.497191548347482,19.19819275530148,18.60135429913913,19.795031211463833
11.547191548347483,19.193722197121062,18.5978436082462,19.789600785995923
11.597191548347483,19.190348513786013,18.596147129426445,19.78454989814558
11.647191548347482,19.185554395520473,18.592158479354694,19.778950311686252
11.697191548347483,19.180004460626414,18.586438627634003,19.773570293618825
11.747191548347484,19.17429400042119,18.579700202485753,19.76888779835663
11.797191548347483,19.17044012587734,18.57589519168728,19.764985060067403
11.847191548347483,19.167076643670345,18.57329551340465,19.760857773936042
11.897191548347482,19.163435964136067,18.570654400052792,19.75621752821934
11.947191548347483,19.158783879934226,18.56656904897052,19.75099871089793
11.997191548347484,19.15363228908759,18.561767401914675,19.745497176260503
12.047191548347483,19.150122292133172,18.559069983722914,19.74117460054343
12.097191548347483,19.148188841376502,18.558353846773198,19.738023835979806
12.147191548347482,19.146001952762262,18.55714645319673,19.734857452327795
12.197191548347483,19.14238559169724,18.553416143083965,19.73135504031052
12.247191548347484,19.137621294395565,18.54792661212185,19.72731597666928
12.297191548347483,19.133672723411,18.54346390196105,19.723881544860948
12.347191548347483,19.207174296015864,18.63500458451713,19.7793440075146
12.397191548347484,19.204524163755416,18.63324147254619,19.775806854964642
12.447191548347483,19.201435209879982,18.631488947714956,19.771381472045007
12.497191548347484,19.197058707881165,18.628127329492514,19.765990086269817
12.547191548347485,19.190833574153306,18.62210098988913,19.75956615841748
12.597191548347483,19.185418596872974,18.61597610223141,19.754861091514538
12.647191548347484,19.179405516536878,18.60961896257266,19.749192070501095
12.697191548347483,19.175592334649608,18.606826808201706,19.74435786109751
12.747191548347484,19.171447885495,18.60424628076877,19.738649490221228
12.797191548347485,19.169566626350182,18.602499090059485,19.73663416264088
12.847191548347483,19.166368631541243,18.597789316327418,19.734947946755067
12.897191548347484,19.163060380408208,18.592898249127256,19.73322251168916
12.947191548347483,19.158647907317945,18.587489484342186,19.729806330293705
12.997191548347484,19.15620126711662,18.585288598235003,19.72711393599824
13.047191548347485,19.15339814094001,18.583214928980833,19.723581352899185
13.097191548347483,19.15163607525355,18.582768206478143,19.720503944028955
13.147191548347484,19.14888430982719,18.58140850744554,19.716360112208836
13.197191548347485,19.146704570701477,18.579689286451558,19.713719854951396
13.247191548347484,19.14353746405218,18.576183317255413,19.710891610848947
13.297191548347485,19.138399521430628,18.57057664256104,19.706222400300216
13.347191548347485,19.131840168706006,18.564892576014778,19.698787761397234
13.397191548347484,19.125879433774823,18.55971198243593,19.69204688511372
13.447191548347485,19.121251852327244,18.5553081638858,19.687195540768688
13.497191548347484,19.11847651895994,18.55155467726176,19.685398360658123
13.547191548347485,19.115685679218707,18.548675810060068,19.682695548377346
13.597191548347485,19.114445930027003,18.549539904424503,19.679351955629503
13.647191548347484,19.112313088553744,18.54997719626064,19.674648980846847
13.697191548347485,19.109105540775566,18.5487589719386,19.669452109612532
13.747191548347484,19.104588775878824,18.544459012753457,19.66471853900419
13.797191548347485,19.100830592130453,18.54058058996778,19.661080594293125
13.847191548347485,19.09714391115985,18.536071725050867,19.658216097268834
13.897191548347484,19.092256134650476,18.52936344653825,19.6551488227627
13.947191548347485,19.086431718807813,18.52191810583492,19.650945331780704
13.997191548347486,19.08226121704746,18.51732932651778,19.64719310757714
14.047191548347485,19.079581603633937,18.516772811783657,19.642390395484217
14.097191548347485,19.07704135726405,18.51654077275409,19.63754194177401
14.147191548347486,19.07282743849059,18.513596813872645,19.632058063108538
14.197191548347485,19.068233150204797,18.50804966884845,19.628416631561144
14.247191548347486,19.065077463646517,18.503311542839654,19.62684338445338
14.297191548347485,19.063616975816153,18.501068515524516,19.62616543610779
14.347191548347485,19.062728748864725,18.4998779394691,19.62557955826035
14.397191548347486,19.059900883397436,18.49700779811636,19.62279396867851
14.447191548347485,19.055339135067673,18.492113138348422,19.618565131786923
14.497191548347486,19.049976069607478,18.487561742246395,19.61239039696856
14.547191548347485,19.045787780557433,18.484486007423722,19.607089553691143
14.597191548347485,19.04279341372848,18.482861958864223,19.602724868592734
14.647191548347486,19.040512035278013,18.481711803960177,19.59931226659585
14.697191548347485,19.038395724870075,18.480407093419437,19.596384356320712
14.747191548347486,19.036173241849426,18.47887397440052,19.59347250929833
14.797191548347486,19.032826557205116,18.475915191772923,19.58973792263731
14.847191548347485,19.028858209448543,18.47256542934636,19.585150989550726
14.897191548347486,19.024410432314838,18.468585541974313,19.580235322655362
14.947191548347487,19.019868159103172,18.464793037530537,19.574943280675807
14.997191548347486,19.014675344848715,18.46039562782945,19.56895506186798
15.047191548347486,19.009879966760295,18.455998321278468,19.56376161224212
15.097191548347485,19.00693411718265,18.452530236099253,19.561337998266044
15.147191548347486,19.005591220988265,18.450157871206056,19.561024570770474
15.197191548347487,19.003930905868586,18.4481114366186,19.559750375118572
15.247191548347486,19.001011594540202,18.44503797977776,19.556985209302646
15.297191548347486,18.998404429487195,18.44210087614788,19.55470798282651
15.347191548347485,18.995762044119243,18.438808551147535,19.55271553709095
15.397191548347486,18.993387868068787,18.43677593791096,19.549999798226615
15.447191548347487,19.078986313349635,18.55271233118672,19.60526029551255
15.497191548347486,19.075769851353154,18.550321481566307,19.60121822114
15.547191548347486,19.071367972857985,18.54617834881546,19.59655759690051
15.597191548347487,19.06597271851595,18.5405609997342,19.5913844372977
15.647191548347486,19.06140835729774,18.53522846368757,19.58758825090791
15.697191548347487,19.059350007045964,18.5330625094188,19.585637504673127
15.747191548347487,19.05870111088371,18.53295678859877,19.58444543316865
15.797191548347486,19.056696913161304,18.53209361598228,19.581300210340327
15.847191548347487,19.053165672698412,18.528935311245938,19.577396034150887
15.897191548347486,19.048975352654473,18.524672038649577,19.57327866665937
15.947191548347487,19.045412172685413,18.520211907668976,19.57061243770185
15.997191548347487,19.042348804122916,18.516214764110124,19.56848284413571
16.047191548347485,19.039232036983034,18.5125084829139,19.565955591052166
16.09719154834749,19.03632734700998,18.50953117666361,19.56312351735635
16.147191548347486,19.033772544530045,18.507132526941568,19.560412562118522
16.197191548347487,19.030728516238796,18.504070961106752,19.55738607137084
16.247191548347487,19.028184639545465,18.502807800745064,19.553561478345866
16.297191548347485,19.026883935266763,18.503318229228384,19.550449641305143
16.34719154834749,19.02658664551536,18.504947116446328,19.54822617458439
16.397191548347486,19.02347111690572,18.501262124497924,19.54568010931352
16.447191548347487,19.01587303466217,18.49200443494986,19.539741634374483
16.497191548347487,19.00780615082458,18.481891753415404,19.53372054823376
16.547191548347488,19.003121008754405,18.47569308069951,19.5305489368093
16.59719154834749,19.002123852960647,18.474369514654875,19.52987819126642
16.647191548347486,19.001130772057106,18.47361999292007,19.52864155119414
16.697191548347487,18.998800685455386,18.471792383782354,19.525808987128418
16.747191548347487,18.995800610205976,18.468834477536348,19.522766742875604
16.797191548347488,18.993035287440705,18.46591073319826,19.52015984168315
16.84719154834749,18.989993765162648,18.462584313942525,19.51740321638277
16.897191548347486,18.986389837864728,18.45879314059609,19.513986535133366
16.947191548347487,18.982676541109598,18.454629940259906,19.51072314195929
16.997191548347487,18.980526530185706,18.452486861429655,19.508566198941757
17.047191548347488,18.97962784897399,18.452042093966764,19.507213603981217
17.09719154834749,18.97880205776478,18.45210025820501,19.505503857324552
17.147191548347486,18.976344310109905,18.44956904500681,19.503119575213
17.197191548347487,18.972307501113598,18.444294964350867,19.500320037876328
17.247191548347487,18.969579506123296,18.440018157076803,19.499140855169788
17.297191548347488,18.967537064807367,18.437296061815996,19.497778067798738
17.34719154834749,18.966467459548024,18.436583234193424,19.496351684902624
17.39719154834749,18.9627488268,18.43332078267834,19.492176870921657
17.447191548347487,18.957952776028442,18.428615952902593,19.48728959915429
17.497191548347487,18.951197255670046,18.420917477262833,19.48147703407726
17.547191548347488,18.945481731536745,18.41381808223051,19.47714538084298
17.59719154834749,18.941291622703602,18.408750591115865,19.47383265429134
17.64719154834749,18.939453192711525,18.407284363925335,19.471622021497716
17.697191548347487,18.938595334079118,18.4075664118783,19.469624256279936
17.747191548347487,18.93714903747465,18.407050042946217,19.467248032003084
17.797191548347488,18.93619137150003,18.407180201788247,19.465202541211813
17.84719154834749,18.935371216183185,18.407482484267867,19.463259948098504
17.89719154834749,18.934752002023526,18.40784003527454,19.461663968772513
17.94719154834749,18.931488700819205,18.404269588060973,19.458707813577437
17.997191548347487,18.926229049193875,18.39778592256598,19.45467217582177
18.047191548347488,18.92035220026562,18.391130516296304,19.449573884234933
18.09719154834749,18.91661565605194,18.387595023117573,19.445636288986304
18.14719154834749,18.91506641442242,18.38639032452343,19.44374250432141
18.19719154834749,18.913952888703697,18.385085509130672,19.442820268276723
18.247191548347487,18.91157887535605,18.38231932321666,19.44083842749544
18.297191548347488,18.90814680014246,18.37964311178871,19.436650488496213
18.34719154834749,18.905647491520337,18.378356373181486,19.43293860985919
18.39719154834749,18.904161097834464,18.377941802786147,19.430380392882782
18.44719154834749,18.902164228061764,18.375645408899697,19.42868304722383
18.497191548347487,18.89828725393351,18.370623517954886,19.425950989912135
18.547191548347488,18.893416246544867,18.364413577254368,19.422418915835365
18.59719154834749,18.88839767592633,18.35868543902099,19.41810991283167
18.64719154834749,18.884493376478552,18.354643805991948,19.414342946965157
18.69719154834749,18.881576846004673,18.352017321583567,19.41113637042578
18.747191548347487,18.879971261488954,18.351047965113516,19.408894557864393
18.797191548347488,18.878392614401488,18.350267466607928,19.406517762195048
18.84719154834749,18.876876080601278,18.348869369867693,19.404882791334863
18.89719154834749,18.87468881592318,18.34623140507374,19.403146226772616
18.94719154834749,18.871496749503677,18.34198140544911,19.401012093558244
18.99719154834749,18.867944182595895,18.337083041517513,19.398805323674278
19.047191548347488,18.864220961720417,18.331989804043648,19.396452119397185
19.09719154834749,18.862161571046485,18.329361950166298,19.394961191926672
19.14719154834749,18.860300104085766,18.32755264364636,19.393047564525173
19.19719154834749,18.859698219809648,18.327346679574955,19.39204976004434
19.24719154834749,18.859099181240573,18.32752737405458,19.390670988426567
19.297191548347488,18.858801704019584,18.327762263627726,19.38984114441144
19.34719154834749,18.856957484288145,18.3262994553801,19.38761551319619
19.39719154834749,18.85246093965813,18.319948142015296,19.384973737300964
19.44719154834749,18.84674095725645,18.3127501619528,19.380731752560102
19.49719154834749,18.840706565495715,18.305526452112247,19.375886678879183
19.54719154834749,18.836029018987876,18.300810288868337,19.371247749107415
19.59719154834749,18.832735775474315,18.296935060297038,19.368536490651593
19.64719154834749,18.829564965439516,18.293143186322173,19.36598674455686
19.69719154834749,18.826914542052204,18.29038651077183,19.363442573332577
19.74719154834749,18.823493743742375,18.287554278383933,19.359433209100818
19.79719154834749,18.821233309616893,18.285832450540756,19.35663416869303
19.84719154834749,18.819365890110916,18.284704422336556,19.354027357885276
19.89719154834749,18.817853587748893,18.283162421434373,19.352544754063413
19.94719154834749,18.81529076233096,18.28017583224035,19.35040569242157
19.99719154834749,18.81125494948879,18.274969974980404,19.34753992399718
20.04719154834749,18.80743416102282,18.27030139021313,19.344566931832507
20.09719154834749,18.80436798220405,18.26681130254982,19.34192466185828
20.14719154834749,18.80231451608929,18.265244156391397,19.339384875787182
20.19719154834749,18.80018779132144,18.26359844800031,19.336777134642574
20.24719154834749,18.798391558468317,18.26225371077752,19.334529406159113
20.29719154834749,18.796614852350196,18.260489632552883,19.33274007214751
20.34719154834749,18.795635923043555,18.25906948429107,19.33220236179604
20.39719154834749,18.795312698009162,18.257881708342552,19.332743687675773
20.44719154834749,18.794945623444274,18.25767921547912,19.33221203140943
20.49719154834749,18.792300575304974,18.25623435676933,19.32836679384062
20.54719154834749,18.787273799582742,18.252548494634713,19.32199910453077
20.597191548347492,18.78140281875411,18.24560312445892,19.3172025130493
20.64719154834749,18.776984440442938,18.23953650524814,19.314432375637736
20.69719154834749,18.774452170314255,18.235718550132898,19.313185790495613
20.74719154834749,18.77344042573417,18.234482138707833,19.312398712760505
20.79719154834749,18.77147017480559,18.23224073843209,19.31069961117909
20.847191548347492,18.768029046832332,18.228098949877257,19.307959143787407
20.89719154834749,18.764417093597395,18.223364846270826,19.305469340923963
20.94719154834749,18.762635717867198,18.2201685398399,19.305102895894496
20.99719154834749,18.761673895519237,18.217985737563605,19.30536205347487
21.04719154834749,18.760077185260542,18.215595401927537,19.304558968593547
21.097191548347492,18.756735030659808,18.211927542750075,19.30154251856954
21.147191548347493,18.753364849307673,18.208212942635026,19.29851675598032
21.19719154834749,18.750639121470577,18.204347488312155,19.296930754629
21.24719154834749,18.74870566002769,18.20112000065275,19.296291319402627
21.29719154834749,18.74728670676397,18.19876234917896,19.295811064348978
21.347191548347492,18.744747775355233,18.196537877515876,19.29295767319459
21.397191548347493,18.743127677706855,18.195235503951903,19.291019851461808
21.44719154834749,18.74108802327337,18.19294040954924,19.2892356369975
21.49719154834749,18.739403173479573,18.18974753423052,19.289058812728626
21.54719154834749,18.73606129082307,18.18515165708763,19.28697092455851
21.597191548347492,18.73261518002987,18.18044595222792,19.284784407831822
21.647191548347493,18.729093293766738,18.17646395015712,19.281722637376355
21.69719154834749,18.726216696914797,18.173026689008097,19.279406704821497
21.74719154834749,18.706967856128,18.117004364741735,19.296931347514263
21.79719154834749,18.706034693558443,18.11540592311373,19.296663464003156
21.847191548347492,18.705438008032754,18.11423062731107,19.29664538875444
21.897191548347493,18.704469576877916,18.112629645207708,19.296309508548124
21.94719154834749,18.699737938190374,18.107532303865046,19.291943572515702
21.99719154834749,18.69489842785098,18.102301749876233,19.287495105825727
22.04719154834749,18.691199158864986,18.098522461938224,19.28387585579175
22.097191548347492,18.68975004689884,18.096649701141807,19.282850392655874
22.147191548347493,18.68815140796779,18.094530748729724,19.281772067205857
22.197191548347494,18.68606019800952,18.09171125609763,19.280409139921414
22.24719154834749,18.684364476658516,18.08918262140295,19.27954633191408
22.29719154834749,18.682366877336825,18.086241304562513,19.278492450111138
22.347191548347492,18.679508612021973,18.08206319280693,19.276954031237015
22.397191548347493,18.67608900962599,18.078823854541117,19.273354164710863
22.447191548347494,18.673331545204924,18.07652255467031,19.27014053573954
22.49719154834749,18.672316532299188,18.076696017966533,19.267937046631843
22.54719154834749,18.67092299618401,18.07492667861274,19.26691931375528
22.597191548347492,18.76038874165289,18.163116424550573,19.357661058755205
22.647191548347493,18.757362009989794,18.15902803197313,19.35569598800646
22.697191548347494,18.754121692667713,18.155286609027215,19.35295677630821
22.747191548347494,18.75084144316556,18.151436894573102,19.350245991758015
22.79719154834749,18.74799961012189,18.147939197972107,19.348060022271675
22.847191548347492,18.746938888461326,18.146546884613308,19.347330892309344
22.897191548347493,18.746239973202723,18.14559026019899,19.346889686206456
22.947191548347494,18.74482804301343,18.143576719430385,19.346079366596477
22.997191548347494,18.742796525258367,18.14142082241079,19.344172228105943
23.04719154834749,18.73985995590048,18.138042668164694,19.34167724363627
23.097191548347492,18.73741290186355,18.135229324135462,19.339596479591638
23.147191548347493,18.735320915269142,18.13225467308517,19.338387157453113
23.197191548347494,18.83417443603842,18.21955403196996,19.44879484010688
23.247191548347494,18.834656642977578,18.220640406088766,19.44867287986639
23.29719154834749,18.8351513675449,18.222090992484155,19.448211742605643
23.347191548347492,18.83331631024641,18.219848718967853,19.446783901524967
23.397191548347493,18.829868591105104,18.214694890459732,19.445042291750475
23.447191548347494,18.82499315559837,18.20719306102577,19.442793250170972
23.497191548347494,18.821204283424155,18.201595015926685,19.440813550921625
23.54719154834749,18.819363921671204,18.20058364734328,19.43814419599913
23.597191548347492,18.818326743413287,18.201348991100765,19.43530449572581
23.647191548347493,18.816745711202046,18.200881512742974,19.432609909661117
23.697191548347494,18.81430700815526,18.196105253356013,19.43250876295451
23.747191548347494,18.812785715406335,18.191688970388697,19.433882460423973
23.797191548347495,18.8117672937396,18.1882541579302,19.435280429549
23.847191548347492,18.810587270299276,18.18710714957162,19.434067391026932
23.897191548347493,18.808089656288967,18.184590255100574,19.43158905747736
23.947191548347494,18.804593828250006,18.180308857206075,19.428878799293937
23.997191548347494,18.798488994373532,18.17209394624772,19.424884042499343
24.047191548347495,18.79247803398725,18.16443970686281,19.42051636111169
24.097191548347492,18.78733038257179,18.15821867039328,19.4164420947503
24.147191548347493,18.785658162228295,18.156262927136165,19.415053397320424
24.197191548347494,18.784121387328298,18.15424600764009,19.413996767016506
24.247191548347494,18.781994836289677,18.151276604785576,19.412713067793778
24.297191548347495,18.779412674664623,18.147741885542622,19.411083463786625
24.347191548347496,18.777809232334295,18.145714595282076,19.409903869386515
24.397191548347493,18.776996445916037,18.145088310687456,19.40890458114462
24.447191548347494,18.777644512067734,18.14702431814924,19.40826470598623
24.497191548347494,18.778892873667022,18.149930019396376,19.40785572793767


==> figures/plot_time_vs_error/cppflow/panda__1cube.csv <==
time-s,path_length_rad,path_length_rad+std,path_length_rad-std
0.433860182762146,12.916709424977515,12.066881236649907,13.766537613305124
0.483860182762146,11.13810316312898,10.565798182892406,11.710408143365553
0.533860182762146,9.909469472597365,9.548426278234984,10.270512666959746
0.5838601827621459,9.532220235707252,9.175985947061143,9.88845452435336
0.633860182762146,9.340919132707523,8.965661614367182,9.716176651047864
0.683860182762146,9.211560869255177,8.835151013565333,9.58797072494502
0.7338601827621459,9.108022618200403,8.730231361191683,9.485813875209123
0.7838601827621459,9.021975014754116,8.645950889765452,9.39799913974278
0.8338601827621459,8.949308244094485,8.576111795743746,9.322504692445225
0.883860182762146,8.885329126328303,8.515471858021677,9.25518639463493
0.9338601827621459,8.82867309362728,8.4637224842342,9.19362370302036
0.9838601827621458,8.777025355816573,8.416226498868278,9.137824212764867
1.0338601827621459,8.729852718129965,8.37268813552251,9.08701730073742
1.083860182762146,8.68687959984332,8.333117464851604,9.040641734835035
1.1338601827621457,8.646700869058076,8.296297835358772,8.997103902757381
1.1838601827621458,8.609290981284037,8.262430240526873,8.9561517220412
1.2338601827621458,8.575150250979753,8.231959398856166,8.91834110310334
1.2838601827621459,8.543061796638414,8.203203725462995,8.882919867813833
1.333860182762146,8.512649650024008,8.176555312418712,8.848743987629303
1.3838601827621457,8.484591877406157,8.152998233380185,8.816185521432129
1.4338601827621458,8.45755342429339,8.130352442324842,8.78475440626194
1.4838601827621458,8.431302768923572,8.108541645100447,8.754063892746698
1.5338601827621456,8.406825159669792,8.0883424670277,8.725307852311882
1.5838601827621457,8.38364701226175,8.069979055076157,8.697314969447344
1.6338601827621457,8.361436108722595,8.053167681457781,8.669704535987409
1.6838601827621458,8.339548781204371,8.036298678083945,8.642798884324797
1.7338601827621458,8.318330486481402,8.020107755447553,8.616553217515252
1.7838601827621456,8.297979576463606,8.004946521534276,8.591012631392935
1.8338601827621457,8.27837003188271,7.9906037089439685,8.566136354821452
1.8838601827621457,8.259536603182347,7.9767859424660275,8.542287263898668
1.9338601827621456,8.240928815714765,7.963186834634535,8.518670796794995
1.9838601827621456,8.222912319980521,7.9503529236793735,8.495471716281669
2.0338601827621456,8.205588339579545,7.938127547791054,8.473049131368038
2.0838601827621455,8.188674383930742,7.925912129037456,8.451436638824028
2.1338601827621457,8.172838345307255,7.9150665426800835,8.430610147934427
2.1838601827621456,8.157209235073715,7.904473591476555,8.409944878670876
2.233860182762146,8.141553307378704,7.893564542761901,8.389542071995507
2.2838601827621456,8.1264384566425,7.882961275190324,8.369915638094676
2.3338601827621455,8.111677382136934,7.872769417340144,8.350585346933723
2.3838601827621453,8.097387387958268,7.863345453665691,8.331429322250845
2.4338601827621456,8.083490713815724,7.853737259625401,8.313244168006047
2.4838601827621454,8.069832574379914,7.844225546292962,8.295439602466868
2.5338601827621456,8.056939128519998,7.835788733000286,8.278089524039709
2.5838601827621455,8.044172090668027,7.827401433259169,8.260942748076886
2.6338601827621453,8.031428482658136,7.818594595274796,8.244262370041476
2.6838601827621456,8.019383959944692,7.810403259265266,8.228364660624118
2.7338601827621454,8.007539551982351,7.80220214618608,8.212876957778622
2.7838601827621456,7.996102752776092,7.794492071259484,8.1977134342927
2.8338601827621455,7.984840594591977,7.786917459631394,8.18276372955256
2.8838601827621453,7.973662442087127,7.778888392709811,8.168436491464442
2.9338601827621456,7.963066701809735,7.771379672839586,8.154753730779884
2.9838601827621454,7.951995244321729,7.763192425995992,8.140798062647466
3.0338601827621456,7.941043612167752,7.755214969597813,8.12687225473769
3.0838601827621455,7.931882691456589,7.749400625570518,8.11436475734266
3.1338601827621453,7.92274498308529,7.743448798427945,8.102041167742636
3.1838601827621456,7.913064748820839,7.73664224313716,8.089487254504519
3.2338601827621454,7.9034495268070915,7.730245795098856,8.076653258515327
3.283860182762145,7.894336341830271,7.724021615796467,8.064651067864075
3.3338601827621455,7.886103523889602,7.717689287870458,8.054517759908746
3.3838601827621453,7.8770978311071715,7.711337181358828,8.042858480855514
3.433860182762145,7.867256023646775,7.704126973964406,8.030385073329144
3.4838601827621454,7.858422565459402,7.6975538330645215,8.019291297854283
3.533860182762145,7.8500784962280195,7.691519918443326,8.008637074012713
3.5838601827621455,7.841892863657101,7.685281177031294,7.998504550282908
3.6338601827621453,7.833966706507276,7.6795641336545435,7.9883692793600085
3.683860182762145,7.826293305890681,7.674418071112293,7.97816854066907
3.7338601827621454,7.81818486562788,7.667855553940999,7.968514177314761
3.783860182762145,7.810089121192202,7.660759835056805,7.959418407327599
3.8338601827621455,7.803101816969135,7.6555155662862475,7.950688067652022
3.8838601827621453,7.7960654484006024,7.6503450154430634,7.9417858813581415
3.933860182762145,7.789007339211571,7.644582116988241,7.9334325614349
3.9838601827621454,7.782344347940347,7.63938568638377,7.925303009496924
4.033860182762146,7.775792069459589,7.6344750685877685,7.91710907033141
4.083860182762145,7.768723609365098,7.628627659749785,7.908819558980412
4.133860182762145,7.761651411637923,7.622347935523375,7.900954887752472
4.183860182762145,7.7550621076739645,7.616760144907962,7.893364070439967
4.233860182762145,7.7486824205443074,7.611551248711546,7.885813592377069
4.283860182762146,7.742737669035629,7.606636098301159,7.878839239770098
4.333860182762145,7.737201674308911,7.602529698578914,7.871873650038907
4.383860182762145,7.767810012150937,7.643232503437246,7.892387520864628
4.433860182762145,7.76198222882988,7.63773047395399,7.88623398370577
4.483860182762145,7.756369696316792,7.631992672055035,7.880746720578549
4.533860182762145,7.750247036629766,7.625650215981776,7.874843857277756
4.5838601827621455,7.74429719294385,7.619652198099749,7.86894218778795
4.633860182762145,7.738261513214733,7.613389702954487,7.86313332347498
4.683860182762145,7.732307109208383,7.607156072704288,7.857458145712479
4.733860182762145,7.726704362503151,7.601585251580612,7.851823473425689
4.783860182762145,7.721780517076644,7.596974324093731,7.846586710059556
4.833860182762145,7.730177281860206,7.602142792251466,7.8582117714689455
4.883860182762145,7.723882843288992,7.595061511164554,7.852704175413431
4.933860182762145,7.717935372133054,7.588312117184207,7.8475586270819
4.983860182762145,7.712212240798918,7.5818738805026635,7.842550601095172
5.033860182762145,7.706939328506472,7.57571184706371,7.838166809949234
5.083860182762145,7.701709209050428,7.568957093623463,7.834461324477393
5.133860182762145,7.646615721944659,7.584084506832838,7.709146937056481
5.183860182762145,7.641047372298309,7.579407558764382,7.702687185832236
5.233860182762145,7.63557884728596,7.574699124791752,7.696458569780169
5.283860182762145,7.63063654893731,7.570043400454609,7.6912296974200105
5.333860182762145,7.63186047609224,7.568117157126119,7.695603795058361
5.383860182762145,7.625408184432706,7.562553235118987,7.688263133746425
5.433860182762145,7.619461811306858,7.557515375456638,7.681408247157079
5.483860182762145,7.613996557542062,7.552397472897252,7.675595642186871
5.533860182762145,7.608773503068757,7.547061775984226,7.670485230153288
5.583860182762145,7.603622681103684,7.542265540614903,7.664979821592466
5.633860182762145,7.5978795220596265,7.537384335288484,7.6583747088307685
5.683860182762145,7.592841706813159,7.533251925841461,7.652431487784857
5.733860182762145,7.5879544397656105,7.528916818724102,7.646992060807119


==> figures/plot_time_vs_error/torm/fetch__square.csv <==
time-s,path_length_rad,path_length_rad+std,path_length_rad-std
6.48867,18.58893477990519,17.84238014314239,19.335489416667993
6.53867,18.78579107836855,18.11667702733295,19.45490512940415
6.58867,18.786658970133644,18.118046674053456,19.45527126621383
6.638669999999999,18.787526861898737,18.11941622053959,19.455637503257883
6.688669999999999,18.788394753663827,18.120785666565393,19.45600384076226
6.738669999999999,18.78788424267885,18.12158457009679,19.45418391526091
6.788669999999999,18.78725387058517,18.12232984063069,19.452177900539652
6.838669999999999,18.78740689113225,18.123400754274993,19.451413027989506
6.8886699999999985,18.787661308558288,18.124513714317278,19.4508089027993
6.938669999999998,18.787915725984327,18.125626241744378,19.450205210224276
6.988669999999998,18.788170143410365,18.126738334872535,19.449601951948196
7.038669999999998,18.788424560836404,18.127849992010088,19.44899912966272
7.088669999999998,18.788678978262443,18.12896121145746,19.448396745067424
7.138669999999998,18.788933395688485,18.130071991507098,19.44779479986987
7.1886699999999975,18.789187813114523,18.131182330443433,19.447193295785613
7.238669999999997,18.81236271504148,18.241871136098442,19.38285429398452
7.288669999999997,18.81090574924966,18.241351718834792,19.380459779664527
7.338669999999997,18.80944878345784,18.24081704507916,19.378080521836516
7.388669999999997,18.807991817666014,18.240267040477168,19.37571659485486
7.438669999999997,18.806534851874197,18.239701631438475,19.37336807230992
7.488669999999996,18.805077886082373,18.23912074516287,19.371035027001874
7.538669999999996,18.800259925603072,18.235359116052052,19.36516073515409
7.588669999999996,18.788835597155618,18.224887036069557,19.35278415824168
7.638669999999996,18.77741126870816,18.213688882670958,19.341133654745363
7.688669999999996,18.765986940260703,18.201763782692083,19.330210097829323
7.7386699999999955,18.754562611813245,18.189113667519667,19.320011556106824
7.788669999999995,18.743138283365788,18.175743236050838,19.310533330680737
7.838669999999995,18.73171395491833,18.161659865483706,19.301768044352954
7.888669999999995,18.720289626470876,18.146873473843893,19.29370577909786
7.938669999999995,18.70886529802342,18.131396340109035,19.286334255937803
7.988669999999995,18.69744096957596,18.115242889310572,19.27963904984135
8.038669999999994,18.686016641128504,18.098429450982668,19.27360383127434
8.088669999999993,18.67459231268105,18.08097399976353,19.26821062559857
8.138669999999994,18.663167984233592,18.062895886858243,19.26344008160894
8.188669999999995,18.651743655786134,18.044215570515544,19.259271741056725
8.238669999999994,18.640319327338677,18.024954352753273,19.25568430192408
8.288669999999993,18.62889499889122,18.0051341284054,19.25265586937704
8.338669999999993,18.617470670443762,17.984777151272944,19.25016418961458
8.388669999999994,18.606046341996304,17.963905820847643,19.248186863144966
8.438669999999993,18.59462201354885,17.94254249182609,19.24670153527161
8.488669999999992,18.583197685101393,17.92070930750667,19.245686062696116
8.538669999999993,18.571773356653935,17.89842805720143,19.245118656106442
8.588669999999993,18.560349028206478,17.875720057018235,19.24497799939472
8.638669999999992,18.54892469975902,17.852606052777226,19.245243346740814
8.688669999999991,18.537500371311562,17.829106143407618,19.245894599215507
8.738669999999992,18.526076042864105,17.80523972290687,19.24691236282134
8.788669999999993,18.51465171441665,17.78102543881023,19.248277990023073
8.838669999999992,18.503227385969193,17.7564811650885,19.24997360684989
8.88866999999999,18.49180305752174,17.731623987441644,19.251982127601835
8.938669999999991,18.480378729074282,17.70647019906258,19.254287259085984
8.988669999999992,18.46895440062682,17.681035305090546,19.256873496163095
9.03866999999999,18.457530072179367,17.65533403414046,19.259726110218274
9.08866999999999,18.44610574373191,17.62938035547174,19.26283113199208
9.13866999999999,18.43468141528445,17.60318750053767,19.266175330031235
9.188669999999991,18.423257086836994,17.576767987827488,19.2697461858465
9.23866999999999,18.41183275838954,17.55013365007405,19.27353186670503
9.288669999999989,18.400408429942082,17.52329566304703,19.277521196837135
9.33866999999999,18.388984101494625,17.496264575284034,19.281703627705216
9.38866999999999,18.377559773047167,17.46905033822889,19.286069207865445
9.43866999999999,18.366135444599713,17.441662336348973,19.290608552850454
9.488669999999988,18.354711116152256,17.414109416891336,19.295312815413176
9.538669999999989,18.3432867877048,17.386399919012852,19.300173656396744
9.58866999999999,18.331862459257337,17.35854170208301,19.305183216431665
9.638669999999989,18.320438130809883,17.33054217301102,19.310334088608748
9.688669999999988,18.309013802362426,17.302408312492908,19.315619292231943
9.738669999999988,18.297589473914968,17.27414670011022,19.321032247719717
9.788669999999989,18.286165145467514,17.24576353824093,19.3265667526941
9.838669999999988,18.274740817020056,17.21726467476674,19.332216959273374
9.888669999999987,18.2633164885726,17.188655624579198,19.337977352566
9.938669999999988,18.25189216012514,17.159941589901415,19.343842730348868
9.988669999999988,18.240467831677684,17.131127479453177,19.34980818390219
10.038669999999987,18.229043503230226,17.102217926495275,19.355869079965178
10.088669999999986,18.21761917478277,17.07321730579473,19.362021043770806
10.138669999999987,18.206194846335315,17.044129749556582,19.368259943114047
10.188669999999988,18.19477051788786,17.014959162370292,19.37458187340543
10.238669999999987,18.183346189440403,16.985709235220202,19.380983143660604
10.288669999999986,18.171921860992942,16.95638345860976,19.387460263376123
10.338669999999986,18.160497532545484,16.92698513484878,19.394009930242188
10.388669999999987,18.14907320409803,16.897517389552196,19.400629018643865
10.438669999999986,18.137648875650573,16.86798318239731,19.407314568903836
10.488669999999985,18.126224547203115,16.838385317184912,19.41406377722132
10.538669999999986,18.11480021875566,16.808726451247768,19.420873986263555
10.588669999999986,18.103375890308204,16.779009104247997,19.42774267636841
10.638669999999985,18.091951561860746,16.749235666402807,19.434667457318685
10.688669999999984,18.08052723341329,16.719408406175866,19.44164606065071
10.738669999999985,18.06910290496583,16.689529477469588,19.448676332462075
10.788669999999986,18.057678576518377,16.65960092635152,19.455756226685235
10.838669999999984,18.04625424807092,16.629624697345953,19.462883798795886
10.888669999999983,18.03482991962346,16.59960263932004,19.470057199926877
10.938669999999984,18.023405591176,16.569536510991725,19.477274671360277
10.988669999999985,18.011981262728547,16.539427986085087,19.484534539372007
11.038669999999984,18.000556934281093,16.509278658156983,19.491835210405203
11.088669999999983,17.989132605833635,16.479090045117285,19.499175166549986
11.138669999999983,17.977708277386178,16.448863593463482,19.506552961308874
11.188669999999984,17.96628394893872,16.418600682248996,19.513967215628444
11.238669999999983,17.954859620491263,16.38830262680324,19.521416614179284
11.288669999999982,18.249279593086563,16.70489577773371,19.793663408439414
11.338669999999983,18.24046708019385,16.68176666783403,19.799167492553668
11.388669999999983,17.933076464782978,16.33022696540022,19.535925964165735
11.438669999999982,18.810813294327875,18.22374654466082,19.39788004399493
11.488669999999981,18.811067711753918,18.22481154325539,19.397323880252443
11.538669999999982,18.811322129179956,18.225875915711853,19.39676834264806
11.588669999999983,18.81157654660599,18.226939659427856,19.396213433784126
11.638669999999982,18.811830964032033,18.22800277178865,19.395659156275418
11.68866999999998,18.812085381458072,18.22906525016701,19.395105512749133
11.738669999999981,18.81233979888411,18.2301270919232,19.39455250584502
11.788669999999982,18.81259421631015,18.2311882944049,19.394000138215397
11.838669999999981,18.81284863373619,18.232248854947166,19.393448412525217
11.88866999999998,18.81310305116223,18.233308770872338,19.392897331452122
11.93866999999998,18.81335746858827,18.23436803949002,19.39234689768652
11.988669999999981,18.81361188601431,18.235426658096998,19.391797113931624
12.03866999999998,18.81386630344035,18.23648462397718,19.39124798290352
12.08866999999998,18.814120720866384,18.237541934401555,19.390699507331213
12.13866999999998,18.814375138292423,18.238598586628118,19.390151689956728
12.18866999999998,18.814629555718465,18.23965457790182,19.38960453353511
12.23866999999998,18.814883973144504,18.240709905454484,19.389058040834524
12.288669999999978,18.815138390570546,18.241764566504788,19.388512214636304
12.33866999999998,18.815392807996584,18.24281855825817,19.387967057735
12.38866999999998,18.815647225422627,18.24387187790678,19.387422572938473
12.438669999999979,18.815901642848665,18.244924522629425,19.386878763067905
12.488669999999978,18.816156060274704,18.245976489591502,19.386335630957905
12.538669999999978,18.816410477700742,18.247027775944936,19.38579317945655
12.58866999999998,18.81666489512678,18.248078378828133,19.38525141142543
12.638669999999978,18.816919312552823,18.249128295365896,19.38471032973975
12.688669999999977,18.81717372997886,18.25017752266939,19.384169937288334
12.738669999999978,18.8174281474049,18.251226057836057,19.383630236973744
12.788669999999978,18.817682564830942,18.252273897949582,19.383091231712303
12.838669999999977,18.81793698225698,18.2533210400798,19.38255292443416
12.888669999999976,18.81819139968302,18.254367481282667,19.382015318083372
12.938669999999977,18.81844581710906,18.255413218600175,19.38147841561794
12.988669999999978,18.818700234535097,18.256458249060305,19.38094222000989
13.038669999999977,18.818954651961135,18.257502569676955,19.380406734245316
13.088669999999976,18.819209069387174,18.258546177449887,19.37987196132446
13.138669999999976,18.819463486813216,18.25958906936466,19.37933790426177
13.188669999999977,18.819717904239255,18.26063124239257,19.37880456608594
13.238669999999976,18.819972321665293,18.26167269349059,19.37827194984
13.288669999999975,18.820226739091336,18.262713419601305,19.377740058581367
13.338669999999976,18.820481156517374,18.263753417652847,19.3772088953819
13.388669999999976,18.82073557394341,18.264792684558845,19.376678463327973
13.438669999999975,18.820989991369448,18.26583121721836,19.376148765520536
13.488669999999974,18.82124440879549,18.266869012515805,19.375619805075175
13.538669999999975,18.821498826221532,18.2679060673209,19.375091585122163
13.588669999999976,18.82175324364757,18.26894237848861,19.37456410880653
13.638669999999975,18.82200766107361,18.26997794285907,19.374037379288147
13.688669999999973,18.82226207849965,18.27101275725755,19.37351139974175
13.738669999999974,18.82251649592569,18.272046818494346,19.372986173357035
13.788669999999975,18.82277091335173,18.273080123364764,19.372461703338693
13.838669999999974,18.823025330777767,18.274112668649032,19.371937992906503
13.888669999999973,18.823279748203806,18.275144451112247,19.371415045295365
13.938669999999973,18.823534165629848,18.276175467504313,19.370892863755383
13.988669999999974,18.823788583055887,18.27720571455986,19.370371451551915
14.038669999999973,18.824043000481925,18.278235188998206,19.369850811965645
14.088669999999972,18.824297417907967,18.279263887523296,19.36933094829264
14.138669999999973,18.824551835334006,18.280291806823598,19.368811863844414
14.188669999999973,18.824806252760045,18.2813189435721,19.36829356194799
14.238669999999972,18.825060670186083,18.2823452944262,19.367776045945966
14.288669999999971,18.825315087612122,18.283370856027666,19.367259319196577
14.338669999999972,18.82556950503816,18.284395625002574,19.366743385073747
14.388669999999973,18.8258239224642,18.285419597961226,19.36622824696717
14.438669999999972,18.82607833989024,18.286442771498116,19.365713908282366
14.48866999999997,18.82633275731628,18.287465142191838,19.36520037244072
14.538669999999971,18.82658717474232,18.288486706605045,19.36468764287959
14.588669999999972,18.82684159216836,18.28950746128439,19.36417572305233
14.63866999999997,18.8270960095944,18.29052740276043,19.36366461642837
14.68866999999997,18.827350427020434,18.2915465275476,19.36315432649327
14.73866999999997,18.827604844446476,18.29256483214414,19.362644856748812
14.788669999999971,18.827859261872515,18.293582313032026,19.362136210713004
14.838669999999968,18.828113679298557,18.29459896667691,19.361628391920203
14.88866999999997,18.828368096724596,18.29561478952806,19.361121403921132
14.93866999999997,18.828622514150634,18.296629778018296,19.360615250282972
14.98866999999997,18.828876931576673,18.29764392856394,19.360109934589406
15.038669999999968,18.82913134900271,18.298657237564726,19.359605460440697
15.088669999999968,18.829385766428754,18.299669701403772,19.359101831453735
15.13866999999997,18.829640183854792,18.300681316447495,19.35859905126209
15.18866999999997,18.82989460128083,18.301692079045555,19.358097123516107
15.238669999999967,18.830149018706873,18.302701985530803,19.357596051882943
15.288669999999968,18.83040343613291,18.303711032219198,19.357095840046625
15.338669999999968,18.83065785355895,18.304719215409776,19.356596491708125
15.38866999999997,18.830912270984992,18.30572653138457,19.356098010585416
15.438669999999966,18.83116668841103,18.306732976408536,19.355600400413525
15.488669999999967,18.83142110583707,18.30773854672953,19.355103664944608
15.538669999999968,18.831675523263108,18.308743238578217,19.354607807948
15.588669999999968,18.831929940689147,18.309747048168017,19.354112833210277
15.638669999999966,18.832184358115185,18.31074997169505,19.35361874453532
15.688669999999966,18.832438775541224,18.311752005338075,19.353125545744373
15.738669999999967,18.832693192967266,18.31275314525843,19.352633240676102
15.788669999999968,18.832947610393305,18.313753387599967,19.352141833186643
15.838669999999965,18.833202027819343,18.314752728488997,19.35165132714969
15.888669999999966,18.833456445245385,18.315751164034243,19.351161726456528
15.938669999999966,18.833710862671424,18.316748690326747,19.3506730350161
15.988669999999967,18.833965280097463,18.317745303439857,19.35018525675507
16.038669999999964,18.8342196975235,18.31874099942913,19.34969839561787
16.088669999999965,18.83447411494954,18.3197357743323,19.34921245556678
16.138669999999966,18.834728532375582,18.32072962416921,19.348727440581953
16.188669999999966,18.83498294980162,18.321722544941736,19.348243354661506
16.238669999999964,18.83523736722766,18.322714532633768,19.34776020182155
16.288669999999964,18.8354917846537,18.323705583211126,19.347277986096277
16.338669999999965,18.835746202079736,18.32469569262151,19.346796711537962
16.388669999999966,18.83600061950578,18.325684856794453,19.346316382217104
16.438669999999963,18.836255036931817,18.326673071641242,19.345837002222392
16.488669999999964,18.836509454357856,18.327660333054883,19.34535857566083
16.538669999999964,18.836763871783898,18.328646636910058,19.344881106657738
16.588669999999965,18.837018289209936,18.329631979063016,19.344404599356857
16.638669999999962,18.837272706635975,18.330616355351587,19.343929057920363
16.688669999999963,18.837527124062017,18.331599761595086,19.343454486528948
16.738669999999964,18.837781541488056,18.33258219359426,19.342980889381852
16.788669999999964,18.838035958914094,18.333563647131253,19.342508270696936
16.83866999999996,18.838290376340133,18.334544117969546,19.34203663471072
16.888669999999962,18.838544793766175,18.335523601853904,19.341565985678447
16.938669999999963,18.83879921119221,18.33650209451031,19.341096327874112
16.988669999999964,18.83905362861825,18.33747959164594,19.340627665590556
17.03866999999996,18.83930804604429,18.338456088949105,19.340160003139477
17.08866999999996,18.83956246347033,18.339431582089173,19.339693344851487
17.138669999999962,18.839816880896368,18.340406066716557,19.33922769507618
17.188669999999963,18.84007129832241,18.341379538462647,19.338763058182174
17.23866999999996,18.84032571574845,18.34235199293976,19.338299438557137
17.28866999999996,18.840580133174488,18.343323425741094,19.33783684060788
17.33866999999996,18.840834550600526,18.34429383244069,19.33737526876036
17.388669999999962,18.841088968026565,18.345263208593366,19.336914727459764
17.43866999999996,18.841343385452607,18.34623154973469,19.336455221170525
17.48866999999996,18.841597802878645,18.34719885138091,19.33599675437638
17.53866999999996,18.841852220304688,18.348165109028947,19.335539331580428
17.58866999999996,18.842106637730726,18.3491303181563,19.335082957305154
17.63866999999996,18.84236105515676,18.35009447422104,19.33462763609248
17.68866999999996,18.842615472582803,18.351057572661773,19.334173372503834
17.73866999999996,18.842869890008842,18.352019608897546,19.333720171120138
17.78866999999996,18.84312430743488,18.352980578327855,19.333268036541906
17.838669999999958,18.843378724860923,18.353940476332596,19.33281697338925
17.88866999999996,18.84363314228696,18.354899298271995,19.332366986301928
17.93866999999996,18.843887559713,18.3558570394866,19.3319180799394
17.98866999999996,18.844141977139042,18.356813695297234,19.33147025898085
18.038669999999957,18.84439639456508,18.35776926100494,19.331023528125222
18.088669999999958,18.84465081199112,18.358723731890958,19.33057789209128
18.13866999999996,18.84490522941716,18.3596771032167,19.330133355617622
18.18866999999996,18.8451596468432,18.36062937022368,19.32968992346272
18.238669999999956,18.845414064269235,18.36158052813351,19.329247600404962
18.288669999999957,18.845668481695274,18.362530572147858,19.32880639124269
18.338669999999958,18.845922899121316,18.363479497448406,19.328366300794226
18.38866999999996,18.846177316547355,18.364427299196812,19.327927333897897
18.438669999999956,18.846431733973397,18.365373972534712,19.32748949541208
18.488669999999956,18.846686151399435,18.36631951258364,19.32705279021523
18.538669999999957,18.846940568825474,18.367263914445044,19.326617223205904
18.588669999999958,18.847194986251512,18.368207173200222,19.326182799302803
18.638669999999955,18.84744940367755,18.36914928391032,19.32574952344478
18.688669999999956,18.84770382110359,18.37009024161629,19.32531740059089
18.738669999999956,18.847958238529632,18.37103004133887,19.324886435720394
18.788669999999957,18.848212655955674,18.371968678078552,19.324456633832796
18.838669999999954,18.848467073381713,18.372906146815566,19.32402799994786
18.888669999999955,18.84872149080775,18.373842442509854,19.323600539105648
18.938669999999956,18.848975908233786,18.37477756010105,19.32317425636652
18.988669999999956,18.84923032565983,18.375711494508472,19.322749156811184
19.038669999999954,18.849484743085867,18.376644240631062,19.32232524554067
19.088669999999954,18.849739160511906,18.377575793347408,19.321902527676404
19.138669999999955,18.849993577937948,18.378506147515726,19.32148100836017
19.188669999999956,18.850247995363986,18.3794352979738,19.321060692754173
19.238669999999953,18.850502412790025,18.380363239539033,19.320641586041017
19.288669999999954,18.850756830216067,18.381289967008378,19.320223693423756
19.338669999999954,18.851011247642102,18.382215475158343,19.31980702012586
19.388669999999955,18.851265665068144,18.383139758745013,19.319391571391275
19.438669999999952,18.85152008249418,18.384062812503974,19.318977352484385
19.488669999999953,18.851774499920225,18.384984631150374,19.318564368690076
19.538669999999954,18.85202891734626,18.385905209378848,19.318152625313672
19.588669999999954,18.8522833347723,18.386824541863582,19.317742127681015
19.63866999999995,18.85253775219834,18.387742623258266,19.317332881138416
19.688669999999952,18.852792169624383,18.388659448196083,19.316924891052683
19.738669999999953,18.85304658705042,18.38957501128974,19.316518162811104
19.788669999999954,18.85330100447646,18.39048930713144,19.31611270182148
19.83866999999995,18.8535554219025,18.391402330292912,19.315708513512085
19.88866999999995,18.853809839328537,18.39231407532538,19.315305603331694
19.938669999999952,18.854064256754576,18.3932245367596,19.31490397674955
19.988669999999953,18.854318674180618,18.39413370910584,19.314503639255395
20.03866999999995,18.854573091606657,18.3950415868539,19.314104596359414
20.08866999999995,18.8548275090327,18.39594816447312,19.31370685359228
20.13866999999995,18.855081926458737,18.396853436412385,19.31331041650509
20.188669999999952,18.855336343884776,18.397757397100154,19.312915290669398
20.23866999999995,18.85559076131081,18.39866004094445,19.312521481677173
20.28866999999995,18.855845178736853,18.3995613623329,19.312128995140807
20.33866999999995,18.856099596162892,18.400461355632725,19.31173783669306
20.38866999999995,18.85635401358893,18.40136001519079,19.31134801198707
20.43866999999995,18.856610902591996,18.402262988325216,19.310958816858776
20.48866999999995,18.856868884449856,18.403167109816483,19.31057065908323
20.53866999999995,18.857126866307713,18.404069873201593,19.310183859413833
20.58866999999995,18.857384848165577,18.40497127267382,19.309798423657334
20.638669999999948,18.857642830023433,18.40587130240565,19.309414357641216
20.68866999999995,18.85790081188129,18.406769956548864,19.309031667213716
20.73866999999995,18.85815879373915,18.407667229234537,19.308650358243764
20.78866999999995,18.858416775597007,18.408563114573052,19.308270436620962
20.838669999999947,18.857680092619784,18.407190467776257,19.30816971746331
20.888669999999948,18.85635269858494,18.40447110602337,19.30823429114651
20.93866999999995,18.85617248299266,18.404366877821918,19.3079780881634
20.98866999999995,18.856661969608066,18.405787771251834,19.307536167964297
21.038669999999946,18.85715145622347,18.40720672988457,19.30709618256237
21.088669999999947,18.857640942838877,18.408623741704965,19.30665814397279
21.138669999999948,18.85813042945428,18.410038794623617,19.306222064284945
21.18866999999995,18.85861991606969,18.4114518764767,19.305787955662677
21.238669999999946,18.859109402685093,18.41286297502567,19.305355830344514
21.288669999999946,18.8595988893005,18.41427207795709,19.30492570064391
21.338669999999947,18.860088375915907,18.415679172882353,19.304497578949462
21.388669999999948,18.86057786253131,18.41708424733749,19.304071477725135
21.438669999999945,18.86106734914672,18.418487288782956,19.303647409510482
21.488669999999946,18.86155683576212,18.41988828460341,19.30322538692083
21.538669999999946,18.862046322377527,18.421287222107537,19.302805422647516
21.588669999999947,18.862535808992934,18.422684088527816,19.302387529458052
21.638669999999944,18.862715388286514,18.423378212076628,19.3020525644964
21.688669999999945,18.86268437217799,18.42359507372794,19.30177367062804
21.738669999999946,18.862653356069472,18.42381104263207,19.301495669506874
21.788669999999946,18.86262233996095,18.424026117280818,19.301218562641083
21.838669999999944,18.862591323852428,18.42424029616808,19.300942351536776
21.888669999999944,18.86256030774391,18.42445357778987,19.30066703769795
21.938669999999945,18.862529291635386,18.42466596064434,19.300392622626433
21.988669999999946,18.862498275526864,18.424877443231846,19.30011910782188
22.038669999999943,18.86246725941834,18.425088024054972,19.29984649478171
22.088669999999944,18.862436243309826,18.42529770161856,19.29957478500109
22.138669999999944,18.862405227201304,18.425506474429753,19.299303979972855
22.188669999999945,18.86237421109278,18.42571434099803,19.299034081187532
22.238669999999942,18.86234319498426,18.425921299835256,19.298765090133262
22.288669999999943,18.86231217887574,18.426127349455705,19.298497008295776
22.338669999999944,18.86228116276722,18.4263324883761,19.298229837158342
22.388669999999944,18.8622501466587,18.426536715115645,19.297963578201752
22.43866999999994,18.862827953493706,18.4281072287428,19.297548678244613
22.488669999999942,18.864056397342846,18.43113488345925,19.296977911226442
22.538669999999943,18.86528484119198,18.434157466828474,19.296412215555485
22.588669999999944,18.866513285041112,18.437174915273317,19.295851654808907
22.63866999999994,18.867741728890252,18.44018716433602,19.295296293444483
22.68866999999994,18.868970172739385,18.44319414866752,19.29474619681125
22.738669999999942,18.87019861658852,18.446195802016824,19.294201431160218
22.78866999999994,18.871427060437657,18.449192057220262,19.293662063655052
22.83866999999994,18.872655504286794,18.452182846190862,19.293128162382725
22.88866999999994,18.87388394813593,18.45516809990766,19.2925997963642
22.93866999999994,18.875112391985066,18.4581477484051,19.292077035565033
22.988669999999942,18.8763408358342,18.461121720762392,19.291559950906006
23.03866999999994,18.877569279683335,18.464089945093015,19.291048614273656
23.08866999999994,18.87879772353247,18.467052348534178,19.290543098530765
23.13866999999994,18.880026167381605,18.470008857236397,19.29004347752681
23.188669999999938,18.881254611230744,18.472959396353165,19.289549826108324
23.23866999999994,18.882483055079877,18.475903890030633,19.28906222012912
23.28866999999994,18.883711498929014,18.478842261397503,19.288580736460524
23.33866999999994,18.88493994277815,18.481774432554936,19.288105453001364
23.38866999999994,18.886168386627286,18.48470032456663,19.28763644868794
23.438669999999938,18.887396830476423,18.487619857449058,19.287173803503787
23.48866999999994,18.88862527432556,18.490532950161803,19.286717598489314
23.53866999999994,18.889853718174695,18.493439520598127,19.286267915751264
23.588669999999937,18.891082162023828,18.49633948557569,19.285824838471967
23.638669999999937,18.892310605872964,18.499232760827486,19.285388450918443
23.688669999999938,18.893539049722104,18.502119260992984,19.284958838451224
23.73866999999994,18.894767493571237,18.504998899609518,19.284536087532956
23.78866999999994,18.895995937420377,18.50787158910397,19.284120285736783
23.838669999999937,18.89722438126951,18.510737240784646,19.283711521754373
23.888669999999937,18.898452825118643,18.513595764833536,19.28330988540375
23.938669999999938,18.89968126896778,18.516447070298856,19.282915467636702
23.988669999999935,18.900909712816915,18.5192910650879,19.282528360545932
24.038669999999936,18.90213815666605,18.522127655960308,19.282148657371796
24.088669999999937,18.903366600515188,18.524956748521706,19.28177645250867
24.138669999999937,18.904595044364324,18.527778247217725,19.281411841510923
24.188669999999938,18.905823488213457,18.530592055328487,19.281054921098427
24.238669999999935,18.907051932062593,18.533398074963557,19.28070578916163
24.288669999999936,18.90828037591173,18.536196207057344,19.280364544766115
24.338669999999937,18.909508819760863,18.53898635136505,19.280031288156675
24.388669999999934,18.910737263610002,18.54176840645918,19.279706120760824
24.438669999999934,18.911965707459135,18.54454226972654,19.27938914519173
24.488669999999935,18.91319415130827,18.54730783736597,19.279080465250573
24.538669999999936,18.914422595157408,18.55006500438658,19.278780185928238
24.588669999999937,18.915651039006544,18.552813664606724,19.278488413406365
24.638669999999934,18.914851684417677,18.551281517289056,19.278421851546298
24.688669999999934,18.90537369511994,18.531368550450846,19.279378839789036
24.738669999999935,18.895895705822205,18.51130846334188,19.28048294830253
24.788669999999932,18.88641771652447,18.4911130707828,19.28172236226614
24.838669999999933,18.87693972722673,18.470793083958647,19.283086370494814
24.888669999999934,18.867461737928995,18.450358218694774,19.284565257163216
24.938669999999934,18.85798374863126,18.42981729419576,19.286150203066757
24.988669999999935,18.848505759333523,18.40917832258865,19.287833196078395
25.038669999999932,18.839027770035788,18.38844858978394,19.289606950287634
25.088669999999933,18.829549780738052,18.36763472826337,19.291464833212736
25.138669999999934,18.820071791440316,18.346742782445926,19.293400800434707
25.18866999999993,18.81059380214258,18.32577826728918,19.29540933699598
25.23866999999993,18.801115812844845,18.304746220765093,19.297485404924597
25.288669999999932,18.79163782354711,18.283651250816778,19.29962439627744
25.338669999999933,18.78215983424937,18.262497577361444,19.301822091137296
25.388669999999934,18.772681844951634,18.241289069859562,19.304074620043707
25.43866999999993,18.7632038556539,18.220029280924088,19.30637843038371
25.48866999999993,18.753725866356163,18.19872147639837,19.308730256313957
25.538669999999932,18.744247877058427,18.177368662288128,19.311127091828727
25.58866999999993,18.73476988776069,18.15597360889271,19.31356616662867
25.63866999999993,18.725291898462956,18.134538872443706,19.316044924482206
25.68866999999993,18.71581390916522,18.11306681452516,19.318561003805282
25.73866999999993,18.70633591986748,18.091559619519273,19.32111222021569
25.788669999999932,18.696857930569745,18.070019310293933,19.323696550845558
25.83866999999993,18.68737994127201,18.048447762323896,19.326312120220123
25.88866999999993,18.677901951974274,18.02684671641576,19.328957187532787
25.93866999999993,18.66842396267654,18.005217790187494,19.331630135165582
25.988669999999928,18.658945973378803,17.983562488435883,19.334329458321722
26.03866999999993,18.649467984081067,17.961882212510442,19.33705375565169
26.08866999999993,18.63998999478333,17.94017826879858,19.339801720768083
26.13866999999993,18.630512005485595,17.918451876415162,19.34257213455603
26.18866999999993,18.62103401618786,17.896704174179053,19.345363858196666
26.238669999999928,18.611556026890124,17.874936226949984,19.348175826830264
26.28866999999993,18.60207803759239,17.853149031390956,19.35100704379382
26.33866999999993,18.592600048294646,17.83134352121423,19.35385657537506
26.388669999999927,18.583122058996917,17.809520571962505,19.35672354603133
26.438669999999927,18.573644069699174,17.78768100537119,19.359607134027158
26.488669999999928,18.56416608040144,17.765825593353167,19.36250656744971
26.53866999999993,18.554688091103703,17.74395506164224,19.365421120565166
26.58866999999993,18.545210101805967,17.722070093128394,19.36835011048354
26.638669999999927,18.53573211250823,17.700171330914028,19.371292894102435
26.688669999999927,18.526254123210496,17.678259381117375,19.374248865303617
26.738669999999928,18.51677613391276,17.65633481544677,19.37721745237875
26.788669999999925,18.507298144615024,17.63439817356676,19.38019811566329
26.838669999999926,18.497820155317285,17.612449965275125,19.383190345359445
26.888669999999927,18.48834216601955,17.590490672507855,19.386193659531244
26.938669999999927,18.478864176721814,17.568520751187407,19.38920760225622
26.988669999999928,18.469386187424078,17.54654063292814,19.392231741920018
27.038669999999925,18.459908198126342,17.52455072661143,19.395265669641255
27.088669999999926,18.45043020882861,17.50255141984171,19.398308997815512
27.138669999999927,18.44095221953087,17.480543080293618,19.401361358768124
27.188669999999924,18.431474230233135,17.458526056959624,19.404422403506647
27.238669999999924,18.421996240935396,17.436500681306264,19.40749180056453
27.288669999999925,18.41251825163766,17.41446726834679,19.41056923492853
27.338669999999926,18.403040262339925,17.39242611763698,19.41365440704287
27.388669999999927,18.393562273042193,17.370377514200413,19.416747031883972
27.438669999999924,18.384084283744457,17.34832172938887,19.419846838100042
27.488669999999924,18.37460629444672,17.32625902168308,19.422953567210364
27.538669999999925,18.365128305148982,17.30418963743846,19.426066972859505
27.588669999999922,18.355650315851246,17.28211381158022,19.429186820122272
27.638669999999923,18.34617232655351,17.260031768251697,19.432312884855325
27.688669999999924,18.336694337255775,17.237943721419512,19.435444953092038
27.738669999999924,18.32721634795804,17.215849875438916,19.438582820477162
27.788669999999925,18.317738358660304,17.19375042558215,19.44172629173846
27.838669999999922,18.308260369362568,17.171645558532774,19.444875180192362
27.888669999999923,18.300490283351067,17.153598567046377,19.447381999655757
27.938669999999924,18.298146392993388,17.148458563039156,19.44783422294762
27.98866999999992,18.29580250263571,17.143318531115597,19.44828647415582
28.03866999999992,18.29345861227803,17.1381784714784,19.44873875307766


==> figures/plot_time_vs_error/torm/fetch_arm__circle.csv <==
time-s,path_length_rad,path_length_rad+std,path_length_rad-std
2.9161200000000003,14.338491152336308,12.501784825875761,16.175197478796857
2.96612,14.292338331580023,12.501001973774779,16.08367468938527
3.01612,14.246185510823741,12.49906700178102,15.993304019866462
3.0661199999999997,14.20003269006746,12.49589022442842,15.904175155706499
3.1161199999999996,14.153879869311172,12.491375336247014,15.81638440237533
3.1661199999999994,14.107727048554889,12.4854193026468,15.730034794462977
3.216119999999999,14.061574227798605,12.477912381596006,15.645236074001204
3.266119999999999,14.015421407042322,12.468738315871992,15.562104498212651
3.316119999999999,13.96799426266424,12.458819307830428,15.477169217498052
3.3661199999999987,13.714231085860662,12.299303306472625,15.1291588652487
3.4161199999999985,13.554380899871314,12.249466866566692,14.859294933175935
3.4661199999999983,13.521519074885259,12.256383820340435,14.786654329430082
3.516119999999998,13.488657249899203,12.261435317257929,14.715879182540478
3.566119999999998,13.454709234708357,12.26283099448852,14.646587474928195
3.616119999999998,13.420267726469259,12.261320840709573,14.579214612228945
3.6661199999999976,13.385907045776184,12.257584532988883,14.514229558563486
3.7161199999999974,13.354023371272117,12.255094022127059,14.452952720417175
3.7661199999999972,13.322139696768044,12.249680528194059,14.39459886534203
3.816119999999997,13.296151655369599,12.2495830713342,14.342720239404997
3.866119999999997,13.286736094835138,12.271988506327789,14.301483683342488
3.9161199999999967,13.277320534300674,12.294270290728692,14.260370777872657
3.9661199999999965,13.267904973766218,12.3164160667861,14.219393880746335
4.016119999999996,13.258879434189238,12.339106685405882,14.178652182972593
4.066119999999996,13.249946692369159,12.361812574557504,14.138080810180814
4.116119999999996,13.241013950549085,12.384353544769919,14.097674356328252
4.166119999999996,13.232081208729008,12.406710729349955,14.057451688108062
4.216119999999996,13.22314846690893,12.42886240797101,14.017434525846848
4.2661199999999955,13.214215725088858,12.450783477664178,13.977647972513537
4.316119999999995,13.205282983268782,12.472444810692664,13.9381211558449
4.366119999999995,13.196350241448702,12.49381247324435,13.898888009653053
4.416119999999995,13.650832136587303,12.272761260477182,15.028903012697423
4.466119999999995,13.628246322438393,12.294924252152324,14.961568392724462
4.516119999999995,13.85919352264338,12.448272401644267,15.270114643642493
4.566119999999994,13.840135573338806,12.459754566183248,15.220516580494364
4.616119999999994,13.812478216143392,12.474854271922474,15.150102160364309
4.666119999999994,13.774139083227068,12.494981353449102,15.053296813005034
4.716119999999994,13.735799950310744,12.514604454658866,14.956995445962622
4.766119999999994,13.69746081739442,12.533648272779828,14.861273362009012
4.8161199999999935,13.658466140645077,12.551183848522326,14.765748432767827
4.866119999999993,13.616816180289257,12.564678867212713,14.668953493365802
4.916119999999993,13.575166219933442,12.577519412161726,14.572813027705157
4.966119999999993,13.533611735266865,12.58976907709635,14.47745439343738
5.016119999999993,13.492235972754933,12.601446615733636,14.383025329776231
5.066119999999993,13.450860210243006,12.612051268036351,14.28966915244966
5.1161199999999925,13.409484447731076,12.621370717224707,14.197598178237445
5.166119999999992,13.368108685219147,12.629140410769644,14.10707695966865
5.216119999999992,13.326732922707215,12.635029939616583,14.018435905797848
5.266119999999992,13.289566078227395,12.642859606253936,13.936272550200854
5.316119999999992,13.257978497185485,12.653684255358073,13.862272739012898
5.366119999999992,13.223256103376361,12.687161400621566,13.759350806131156
5.416119999999991,13.193328927093171,12.690944584787125,13.695713269399217
5.466119999999991,13.163401750809982,12.690285680640242,13.636517820979721
5.516119999999991,13.133474574526792,12.68431547610231,13.582633672951275
5.566119999999991,13.103547398243606,12.672148201526477,13.534946594960735
5.616119999999991,13.08818176050394,12.68405054017856,13.492312980829318
5.6661199999999905,13.075773278329901,12.700719360316421,13.450827196343381
5.71611999999999,13.063364796155861,12.71613480572939,13.410594786582333
5.76611999999999,13.050956313981825,12.729970772649203,13.371941855314446
5.81611999999999,13.038547831807787,12.741807885227706,13.335287778387867
5.86611999999999,13.026869895759422,12.751788154735,13.301951636783844
5.91611999999999,13.01588437058903,12.759188819322333,13.272579921855726
5.966119999999989,13.004898845418637,12.762624487996476,13.247173202840798
6.016119999999989,12.993913320248245,12.761356361810854,13.226470278685635
6.066119999999989,12.982927795077856,12.754782600081114,13.211072990074598
6.116119999999989,12.971942269907464,12.742596815381606,13.201287724433321
6.166119999999989,12.972772698008615,12.744257082909874,13.201288313107357
6.2161199999999885,12.974574182951127,12.747218876411733,13.20192948949052
6.266119999999988,12.976557891089362,12.750336951345798,13.202778830832926
6.316119999999988,12.978517934409187,12.75331996962649,13.203715899191883
6.366119999999988,12.97890266833044,12.754158537874629,13.20364679878625
6.416119999999988,12.979287402251696,12.75492130104763,13.203653503455762
6.466119999999988,12.979672136172951,12.75560787546234,13.203736396883562
6.5161199999999875,12.980310715981906,12.756570255846217,13.204051176117595
6.566119999999987,12.98152716112647,12.758267957218335,13.204786365034606
6.616119999999987,12.983150965710996,12.760397197523034,13.205904733898958
6.666119999999987,12.98477477029552,12.762366326695096,13.207183213895943
6.716119999999987,12.986398574880045,12.764174598319972,13.208622551440119
6.766119999999987,12.98802237946457,12.765821611774257,13.210223147154885
6.816119999999986,12.989646184049093,12.767307316559078,13.211985051539108
6.866119999999986,12.991269988633618,12.768632012848034,13.213907964419203
6.916119999999986,12.99289379321814,12.769796348235806,13.215991238200475
6.966119999999986,12.99451759780267,12.770801310769352,13.218233884835987
7.016119999999986,12.996141402387192,12.77164821843524,13.220634586339143
7.0661199999999855,12.997765206971717,12.77233870536115,13.223191708582284
7.116119999999985,12.999389011556241,12.772874705062243,13.22590331805024
7.166119999999985,13.001012816140767,12.773258431122347,13.228767201159187
7.216119999999985,13.002636620725289,12.773492355742802,13.231780885707776
7.266119999999985,13.004260425309814,12.773579186618427,13.234941664001202
7.316119999999985,13.005884229894338,12.773521842609723,13.238246617178953
7.3661199999999845,13.007508034478864,12.773323428674807,13.24169264028292
7.416119999999984,13.00913183906339,12.772987210504573,13.245276467622206
7.466119999999984,13.010755643647911,12.772516589273225,13.248994698022598
7.516119999999984,13.01237944823244,12.771915076875494,13.252843819589387
7.566119999999984,13.014003252816963,12.771186271974557,13.256820233659369
7.616119999999984,13.015627057401485,12.770333837133709,13.26092027766926
7.666119999999983,13.016047754754027,12.76954032029149,13.262555189216563
7.716119999999983,13.01366920660406,12.76901589508821,13.258322518119911
7.766119999999983,13.011290658454092,12.768325934058037,13.254255382850147
7.816119999999983,13.008912110304129,12.767466964068308,13.25035725653995
7.866119999999983,13.00653356215416,12.766435776125986,13.246631348182335
7.9161199999999825,13.004155014004194,12.765229456674648,13.24308057133374
7.966119999999982,13.00177646585423,12.763845417208525,13.239707514499933
8.016119999999983,12.999397917704263,12.76228142154918,13.236514413859346
8.066119999999982,12.997019369554298,12.760535610148096,13.2335031289605
8.116119999999981,12.994640821404332,12.75860652082129,13.230675121987373
8.166119999999982,12.992262273254369,12.756493105390186,13.228031441118551
8.216119999999982,12.9898837251044,12.754194741794148,13.225572708414653
8.266119999999981,12.987505176954434,12.751711241351586,13.223299112557282
8.31611999999998,12.985126628804466,12.749042850973062,13.221210406635869
8.366119999999981,12.982929700037596,12.746733552000416,13.219125848074777
8.416119999999982,12.98089318462415,12.744718016226171,13.21706835302213
8.46611999999998,12.978856669210705,12.742515659010644,13.215197679410766
8.51611999999998,12.976820153797263,12.740126873049133,13.213513434545392
8.56611999999998,12.974783638383817,12.737552488838485,13.21201478792915
8.616119999999981,12.972747122970372,12.73479376495195,13.210700480988793
8.66611999999998,12.970710607556928,12.731852373484404,13.209568841629451
8.716119999999979,12.968674092143484,12.728730381055646,13.208617803231322
8.76611999999998,12.9671832761268,12.726291905042824,13.208074647210776
8.81611999999998,12.967268453546794,12.72626951953317,13.208267387560417
8.86611999999998,12.96735363096679,12.726236217865395,13.208471044068183
8.916119999999978,12.967438808386785,12.726192016122647,13.208685600650922
8.966119999999979,12.967523985806778,12.726136931831668,13.208911039781889
9.01611999999998,12.967609163226774,12.72607098395101,13.209147342502538
9.066119999999978,12.96769434064677,12.725994192858357,13.209394488435182
9.116119999999977,12.967779518066763,12.725906580336948,13.209652455796578
9.166119999999978,12.967864695486758,12.725808169561136,13.209921221412381
9.216119999999979,12.967949872906754,12.725698985081067,13.210200760732441
9.266119999999978,12.968035050326748,12.725579052806566,13.21049104784693
9.316119999999977,12.968120227746743,12.725448399990205,13.210792055503282
9.366119999999977,12.968205405166737,12.725307055209571,13.211103755123903
9.416119999999978,12.968290582586732,12.725155048348833,13.211426116824631
9.466119999999977,12.968375760006728,12.724992410579524,13.211759109433931
9.516119999999976,12.968460937426721,12.724819174340668,13.212102700512775
9.566119999999977,12.96854611484672,12.724635373318229,13.212456856375212
9.616119999999977,12.96864933301045,12.724456399435363,13.212842266585538
9.666119999999976,12.968856903535842,12.724357561014342,13.213356246057343
9.716119999999975,12.969064474061241,12.724251397087697,13.213877551034786
9.766119999999976,12.968851068818168,12.724242155983696,13.21345998165264
9.816119999999977,12.968048620705208,12.724355079421297,13.211742161989118
9.866119999999976,12.967685570928547,12.724825818595066,13.210545323262027
9.916119999999975,12.967421997400209,12.72534948597509,13.209494508825326
9.966119999999975,12.96715842387187,12.725837375850432,13.208479471893309
10.016119999999976,12.966894850343532,12.726289152998303,13.207500547688761
10.066119999999975,12.966071802177321,12.726863924807574,13.205279679547068
10.116119999999974,12.964888645089028,12.727509598017914,13.202267692160142
10.166119999999975,12.963998700144526,12.728116402821701,13.19988099746735
10.216119999999975,12.963124708117167,12.72870194820414,13.197547468030194
10.266119999999974,12.962246109427744,12.72926800634595,13.195224212509537
10.316119999999973,12.960325148749263,12.730134899579548,13.190515397918977
10.366119999999974,12.958404188070784,12.730966682606304,13.185841693535263
10.416119999999975,12.956483227392306,12.731762065164846,13.181204389619767
10.466119999999973,12.954562266713825,12.73251971134283,13.17660482208482
10.516119999999972,12.952641306035346,12.733238239009454,13.172044373061238
10.566119999999973,12.950720345356865,12.733916219411531,13.1675244713022
10.616119999999974,12.948799384678386,12.734552176959502,13.16304659239727
10.666119999999973,12.946878423999909,12.73514458923177,13.158612258768049
10.716119999999972,12.94495746332143,12.735691887227867,13.154223039414992
10.766119999999972,12.943036502642949,12.736192455902936,13.149880549382962
10.816119999999973,12.941115541964468,12.736644635017624,13.145586448911311
10.866119999999972,12.939194581285989,12.737046720339082,13.141342442232895
10.916119999999971,12.937074438194653,12.737321216232008,13.136827660157298
10.966119999999972,12.934717056804391,12.737466273830378,13.131967839778405
11.016119999999972,12.932359675414128,12.737576090872984,13.127143259955272
11.06611999999997,12.930002294023865,12.737649311325484,13.122355276722246
11.11611999999997,12.927644912633605,12.737684530388616,13.117605294878594
11.166119999999971,12.925287531243342,12.737680294134023,13.11289476835266
11.216119999999972,12.922930149853078,12.737635099373165,13.108225200332992
11.266119999999969,12.920572768462819,12.737547393794861,13.103598143130776
11.31611999999997,12.918215387072555,12.737415576409571,13.09901519773554
11.36611999999997,12.915858005682292,12.737237998340934,13.09447801302365
11.416119999999971,12.913500624292032,12.737012964006919,13.089988284577146
11.466119999999968,12.911143242901773,12.736738732734654,13.08554775306889
11.516119999999969,12.908785861511507,12.736413520853898,13.081158202169117
11.56611999999997,12.906428480121246,12.736035504314247,13.076821455928245
11.61611999999997,12.904071098730984,12.73560282187039,13.072539375591578
11.666119999999967,12.901713717340723,12.735113578877929,13.068313855803517
11.716119999999968,12.899356335950461,12.734565851738846,13.064146820162076
11.766119999999969,12.8969989545602,12.733957693031082,13.060040216089318
11.81611999999997,12.894641573169938,12.733287137350079,13.055996008989798
11.866119999999967,12.892284191779675,12.73255220788191,13.05201617567744
11.916119999999967,12.889926810389415,12.731750923717273,13.048102697061557
11.966119999999968,12.887569428999152,12.730881307903289,13.044257550095015
12.016119999999969,12.885212047608888,12.729941396215857,13.04048269900192
12.066119999999966,12.882854666218629,12.728929246619028,13.03678008581823
12.116119999999967,12.880497284828365,12.727842949360154,13.033151620296577
12.166119999999967,12.878139903438102,12.726680637630425,13.02959916924578
12.216119999999968,12.875782522047839,12.725440498700435,13.026124545395243
12.266119999999965,12.873425140657579,12.72412078542032,13.022729495894838
12.316119999999966,12.87106775926732,12.722719827954247,13.019415690580391
12.366119999999967,12.868710377877056,12.721236045600714,13.016184710153398
12.416119999999967,12.866352996486793,12.719667958533803,13.013038034439782
12.466119999999965,12.863995615096533,12.71801419928747,13.009977030905596
12.516119999999965,12.86163823370627,12.716273523795651,13.007002943616888
12.566119999999966,12.859280852316008,12.714444821796633,13.004116882835383
12.616119999999967,12.856923470925746,12.712527126410894,13.0013198154406
12.666119999999964,12.854566089535485,12.710519622708539,12.998612556362431
12.716119999999965,12.852208708145222,12.708421655095123,12.99599576119532
12.766119999999965,12.849851326754962,12.706232733363406,12.993469920146518
12.816119999999966,12.847493945364699,12.703952537282786,12.99103535344661
12.866119999999963,12.845136563974439,12.701580919627245,12.988692208321632
12.916119999999964,12.842779182584176,12.69911790757532,12.98644045759303
12.966119999999965,12.833413245639688,12.683401861200512,12.983424630078865
13.016119999999965,12.83139662516526,12.680923816378092,12.981869433952427
13.066119999999962,12.829380004690828,12.67835827403992,12.980401735341735
13.116119999999963,12.827363384216401,12.675706184272427,12.979020584160375
13.166119999999964,12.82534676374197,12.672968629869512,12.97772489761443
13.216119999999965,12.823330143267542,12.67014681750519,12.976513469029895
13.266119999999962,12.821313522793112,12.66724206819385,12.975384977392373
13.316119999999962,12.819296902318683,12.66425580720321,12.974337997434157
13.366119999999963,12.817280281844255,12.66118955358523,12.97337101010328
13.416119999999964,12.815263661369825,12.65804490948629,12.97248241325336
13.466119999999961,12.813247040895394,12.654823549390015,12.971670532400774
13.516119999999962,12.811230420420966,12.651527209434933,12.970933631406998
13.566119999999962,12.809275550271146,12.648316761981132,12.97023433856116
13.616119999999963,12.808534762949794,12.648188021930245,12.968881503969342
13.66611999999996,12.807793975628442,12.64803654494664,12.967551406310244
13.716119999999961,12.80705318830709,12.647862078520234,12.966244298093947
13.766119999999962,12.806312400985739,12.647664376456746,12.964960425514732
13.816119999999962,12.80557161366439,12.647443199350603,12.963700027978176
13.86611999999996,12.805348134524264,12.647698747144217,12.962997521904311
13.91611999999996,12.805438497879694,12.64825127946038,12.962625716299007
13.966119999999961,12.805528861235123,12.648801173360857,12.962256549109389
14.016119999999962,12.805619224590552,12.649348405570045,12.96189004361106
14.066119999999959,12.805709587945982,12.649892952674959,12.961526223217005
14.11611999999996,12.805799951301411,12.650434791127255,12.961165111475568
14.16611999999996,12.805890314656843,12.650973897245342,12.960806732068344
14.216119999999961,12.805980678012272,12.651510247216592,12.960451108807952
14.266119999999958,12.806071041367701,12.652043817099694,12.96009826563571
14.316119999999959,12.80616140472313,12.652574582827087,12.95974822661917
14.36611999999996,12.80625176807856,12.653102520207534,12.959401015949586
14.41611999999996,12.80634213143399,12.65362760492878,12.9590566579392
14.466119999999957,12.80643249478942,12.654149812560362,12.958715177018476
14.516119999999958,12.80652285814485,12.654669118556534,12.958376597733167
14.566119999999959,12.806613221500278,12.65518549825928,12.958040944741276
14.61611999999996,12.806703584855708,12.655698926901513,12.957708242809902
14.666119999999957,12.806793948211135,12.656209379610333,12.957378516811938
14.716119999999957,12.806884311566568,12.656716831410474,12.957051791722662
14.766119999999958,12.806974674921996,12.657221257227814,12.956728092616178
14.816119999999959,12.807065038277425,12.657722631893103,12.956407444661748
14.866119999999956,12.807155401632855,12.658220930145735,12.956089873119975
14.916119999999957,12.807245764988286,12.658716126637717,12.955775403338855
14.966119999999957,12.807336128343714,12.659208195937738,12.955464060749689
15.016119999999958,12.807426491699143,12.659697112535408,12.955155870862878
15.066119999999955,12.807516855054574,12.660182850845596,12.954850859263553
15.116119999999956,12.807607218410004,12.660665385212933,12.954549051607074
15.166119999999957,12.807697581765431,12.661144689916465,12.954250473614398
15.216119999999957,12.807787945120863,12.66162073917442,12.953955151067305
15.266119999999955,12.807878308476292,12.662093507149132,12.953663109803452
15.316119999999955,12.807968671831722,12.66256296795211,12.953374375711332
15.366119999999956,12.80805903518715,12.663029095649254,12.953088974725045
15.416119999999957,12.80814939854258,12.663491864266202,12.952806932818959
15.466119999999954,12.80823976189801,12.663951247793827,12.952528276002193
15.516119999999955,12.80833012525344,12.664407220193892,12.952253030312987
15.566119999999955,12.808420488608869,12.66485975540483,12.951981221812908
15.616119999999956,12.808510851964298,12.665308827347681,12.951712876580915
15.666119999999953,12.808601215319728,12.66575440993217,12.951448020707286
15.716119999999954,12.808691578675157,12.66619647706293,12.951186680287384
15.766119999999955,12.808781942030587,12.666635002645872,12.950928881415301
15.816119999999955,12.808872305386016,12.667069960594684,12.950674650177348
15.866119999999952,12.808962668741446,12.667501324837488,12.950424012645403
15.916119999999953,12.809053032096877,12.667929069323637,12.950176994870116
15.966119999999954,12.809143395452304,12.66835316803063,12.94993362287398
16.016119999999955,12.809233758807734,12.668773594971197,12.94969392264427
16.06611999999995,12.809324122163165,12.669190324200498,12.949457920125832
16.116119999999952,12.809414485518595,12.66960332982345,12.949225641213738
16.166119999999953,12.809504848874022,12.670012586002215,12.948997111745829
16.216119999999954,12.809595212229452,12.670418066963794,12.948772357495109
16.26611999999995,12.809685575584885,12.67081974700775,12.94855140416202
16.31611999999995,12.809775938940312,12.671217600514055,12.94833427736657
16.366119999999952,12.80986630229574,12.67161160195108,12.9481210026404
16.416119999999953,12.80995666565117,12.672001725883671,12.947911605418668
16.46611999999995,12.810047029006604,12.672387946981365,12.947706111031843
16.51611999999995,12.81013739236203,12.672770240026678,12.947504544697383
16.56611999999995,12.81022775571746,12.67314857992357,12.94730693151135
16.616119999999952,12.810318119072889,12.673522941705938,12.94711329643984
16.66611999999995,12.810408482428322,12.673893300546256,12.946923664310388
16.71611999999995,12.810498845783748,12.674259631764262,12.946738059803234
16.76611999999995,12.810589209139177,12.674621910835809,12.946556507442546
16.81611999999995,12.81067957249461,12.674980113401727,12.946379031587494
16.86611999999995,12.810769935850038,12.675334215276767,12.94620565642331
16.91611999999995,12.810860299205466,12.675684192458688,12.946036405952244
16.96611999999995,12.810950662560897,12.676030021137331,12.945871303984463
17.01611999999995,12.811041025916326,12.676371677703779,12.945710374128874
17.066119999999948,12.811131389271756,12.676709138759598,12.945553639783913
17.11611999999995,12.811219876277237,12.67704171736291,12.945398035191564
17.16611999999995,12.811267979498663,12.677355305949941,12.945180653047384
17.21611999999995,12.811137746236987,12.677623165900133,12.944652326573841
17.266119999999948,12.810383976782585,12.677723857435288,12.943044096129883
17.316119999999948,12.809630207328189,12.677785888619479,12.941474526036899
17.36611999999995,12.808876437873787,12.677808537554522,12.939944338193051
17.41611999999995,12.808215608930148,12.677826968786723,12.938604249073572
17.466119999999947,12.807592667897422,12.67781926624646,12.937366069548384
17.516119999999948,12.806969726864699,12.677770220615269,12.936169233114128
17.566119999999948,12.806346785831973,12.677679278684455,12.935014292979492
17.61611999999995,12.80608894398744,12.67776188687745,12.93441600109743
17.666119999999946,12.806242149188126,12.678073899852901,12.934410398523351
17.716119999999947,12.806395354388805,12.678382579637054,12.934408129140555
17.766119999999948,12.806548559589485,12.678687914070746,12.934409205108224
17.816119999999948,12.806701764790168,12.678989891199123,12.934413638381212
17.866119999999945,12.80685496999085,12.679288499276005,12.934421440705695
17.916119999999946,12.807008175191532,12.67958372676821,12.934432623614855
17.966119999999947,12.80716138039221,12.67987556235982,12.934447198424602
18.016119999999948,12.807314585592893,12.680163994956427,12.93446517622936
18.066119999999945,12.807467790793574,12.680449013689282,12.934486567897865
18.116119999999945,12.807620995994256,12.680730607919442,12.93451138406907
18.166119999999946,12.807774201194936,12.681008767241808,12.934539635148065
18.216119999999947,12.807927406395617,12.681283481489158,12.934571331302076
18.266119999999944,12.8080806115963,12.681554740736063,12.934606482456536
18.316119999999945,12.80823381679698,12.681822535302766,12.934645098291194
18.366119999999945,12.808387021997664,12.682086855758984,12.934687188236344
18.416119999999946,12.808540227198343,12.682347692927623,12.934732761469062
18.466119999999943,12.808693432399025,12.682605037888443,12.934781826909607
18.516119999999944,12.808846637599705,12.682858881981609,12.934834393217802
18.566119999999945,12.809096706790221,12.683165773890988,12.935027639689455
18.616119999999945,12.810028561426861,12.683852109889326,12.936205012964397
18.666119999999943,12.810960416063502,12.68450816005773,12.937412672069273
18.716119999999943,12.81189227070014,12.685134122086701,12.938650419313579
18.766119999999944,12.812824125336782,12.685730213226577,12.939918037446986
18.816119999999945,12.813755979973422,12.686296669541981,12.941215290404863
18.866119999999942,12.814687834610062,12.686833745115619,12.942541924104505
18.916119999999943,12.815619689246704,12.687341711207369,12.94389766728604
18.966119999999943,12.816551543883342,12.687820855374815,12.94528223239187
19.016119999999944,12.817483398519984,12.688271480561497,12.946695316478472
19.06611999999994,12.818415253156624,12.688693904159031,12.948136602154218
19.116119999999942,12.819347107793266,12.689088457049403,12.94960575853713
19.166119999999943,12.820278962429906,12.689455482633347,12.951102442226466
19.21611999999994,12.821210817066547,12.689795335850816,12.952626298282278
19.26611999999994,12.822142671703189,12.690108382199078,12.954176961207299
19.31611999999994,12.823074526339829,12.690394996753831,12.955754055925826
19.366119999999942,12.824006380976467,12.690655563198398,12.957357198754536
19.416119999999943,12.824938235613107,12.690890472865606,12.958985998360609
19.46611999999994,12.825870090249747,12.691100123796707,12.960640056702788
19.51611999999994,12.82680194488639,12.691284919821236,12.962318969951543
19.56611999999994,12.82773379952303,12.69144526966128,12.964022329384779
19.61611999999994,12.82866565415967,12.691581586063274,12.965749722256065
19.66611999999994,12.829597508796311,12.691694284959992,12.967500732632631
19.71611999999994,12.830529363432952,12.691783784664995,12.969274942200908
19.76611999999994,12.831461218069592,12.691850505101451,12.971071931037732
19.81611999999994,12.832393072706232,12.691894867066791,12.972891278345672
19.86611999999994,12.833324927342874,12.691917291534391,12.974732563151356
19.91611999999994,12.834256781979512,12.691918198993033,12.976595364965991
19.96611999999994,12.835188636616152,12.691898008824708,12.978479264407596
20.016119999999937,12.836120491252794,12.691857138720888,12.9803838437847
20.066119999999938,12.837052345889436,12.691796004137219,12.982308687641654
20.11611999999994,12.837984200526074,12.69171501778637,12.984253383265779
20.16611999999994,12.838916055162716,12.69161458916846,12.986217521156973
20.21611999999994,12.839847909799355,12.69149512413833,12.98820069546038
20.266119999999937,12.840779764435997,12.691357024508878,12.990202504363115
20.316119999999938,12.841711619072637,12.691200687689294,12.99222255045598
20.36611999999994,12.842643473709279,12.691026506357181,12.994260441061376
20.416119999999935,12.843575328345919,12.690834868163211,12.996315788528626
20.466119999999936,12.844507182982559,12.690626155467092,12.998388210498026
20.516119999999937,12.8454390376192,12.690400745103386,13.000477330135013
20.566119999999938,12.84637089225584,12.690159008175803,13.002582776335876
20.61611999999994,12.84730274689248,12.689901309878511,13.004704183906448
20.666119999999935,12.84823460152912,12.689628009342972,13.006841193715267
20.716119999999936,12.84916645616576,12.689339459508888,13.008993452822631
20.766119999999937,12.850098310802402,12.689036007017748,13.011160614587055
20.816119999999934,12.85103016543904,12.688717992127554,13.013342338750526
20.866119999999935,12.851962020075684,12.688385748647375,13.015538291503992
20.916119999999935,12.852893874712324,12.688039603890214,13.017748145534433
20.966119999999936,12.853825729348962,12.687679878643012,13.019971580054913
21.016119999999937,12.854008307744673,12.687953075413075,13.02006354007627
21.066119999999934,12.854024624452514,12.688364673527268,13.01968457537776
21.116119999999935,12.854040941160351,12.688772072808263,13.019309809512439
21.166119999999935,12.854057257868188,12.689175243378502,13.018939272357875
21.216119999999933,12.854073574576027,12.689574155403964,13.01857299374809
21.266119999999933,12.854089891283868,12.689968779102385,13.018211003465352
21.316119999999934,12.854106207991705,12.690359084751632,13.017853331231779
21.366119999999935,12.854122524699543,12.690745042698246,13.017500006700839
21.416119999999935,12.854138841407384,12.691126623366097,13.01715105944867
21.466119999999933,12.854155158115221,12.691503797265188,13.016806518965254
21.516119999999933,12.85417147482306,12.691876535000628,13.016466414645492
21.566119999999934,12.854187791530899,12.692244807281694,13.016130775780104
21.61611999999993,12.854204108238738,12.692608584931063,13.015799631546413
21.666119999999932,12.854220424946575,12.692967838894146,13.015473010999004
21.716119999999933,12.854236741654415,12.693322540248564,13.015150943060265
21.766119999999933,12.854253058362254,12.693672660213721,13.014833456510786
21.816119999999934,12.854269375070093,12.694018170160517,13.014520579979669
21.86611999999993,12.854285691777928,12.694359041621135,13.014212341934721
21.916119999999932,12.854302008485767,12.69469524629899,13.013908770672545
21.966119999999933,12.854318325193608,12.695026756078693,13.013609894308523
22.01611999999993,12.854334641901447,12.695353543036177,13.013315740766718
22.06611999999993,12.854350958609283,12.69567557944888,13.013026337769686
22.11611999999993,12.854367275317124,12.69599283780602,13.012741712828227
22.166119999999932,12.854383592024963,12.696305290818913,13.012461893231013
22.216119999999933,12.854399908732802,12.696612911431393,13.012186906034211
22.26611999999993,12.854416225440639,12.696915672830272,13.011916778051006
22.31611999999993,12.85443254214848,12.697213548455865,13.011651535841095
22.36611999999993,12.854448858856317,12.697506512012524,13.01139120570011
22.41611999999993,12.854465175564155,12.697794537479258,13.011135813649052
22.46611999999993,12.854481492271994,12.698077599120346,13.010885385423641
22.51611999999993,12.854497808979835,12.698355671495982,13.010639946463687
22.56611999999993,12.854514125687672,12.698628729472912,13.010399521902432
22.61611999999993,12.854530442395511,12.698896748235116,13.010164136555906
22.66611999999993,12.854546759103348,12.69915970329444,13.009933814912257
22.71611999999993,12.854563075811187,12.699417570501227,13.009708581121147
22.76611999999993,12.854579392519026,12.699670326054935,13.009488458983117
22.816119999999927,12.854595709226864,12.699917946514697,13.00927347193903
22.866119999999928,12.854612025934703,12.700160408809863,13.009063643059543
22.91611999999993,12.854628342642542,12.70039769025046,13.008858995034624
22.96611999999993,12.854644659350381,12.700629768537617,13.008659550163145
23.01611999999993,12.85466097605822,12.70085662177389,13.00846533034255
23.066119999999927,12.854677292766059,12.70107822847352,13.008276357058598
23.116119999999928,12.854693609473896,12.701294567572587,13.008092651375206
23.16611999999993,12.854709926181734,12.701505618439075,13.007914233924392
23.216119999999925,12.854726242889575,12.701711360882802,13.007741124896347
23.266119999999926,12.854742559597414,12.701911775165227,13.0075733440296
23.316119999999927,12.854758876305253,12.702106842009144,13.007410910601362
23.366119999999928,12.85477519301309,12.702296542608206,13.007253843417974
23.41611999999993,12.854791509720929,12.702480858636308,13.00710216080555
23.466119999999925,12.854807826428768,12.70265977225679,13.006955880600746
23.516119999999926,12.854824143136607,12.702833266131476,13.006815020141739
23.566119999999927,12.854840459844443,12.703001323429516,13.006679596259369
23.616119999999924,12.854856776552282,12.703163927836057,13.006549625268507
23.666119999999925,12.854873093260121,12.703321063560653,13.00642512295959
23.716119999999925,12.85488940996796,12.70347271534552,13.0063061045904
23.766119999999926,12.8549057266758,12.703618868473528,13.00619258487807
23.816119999999927,12.854922043383638,12.70375950877597,13.006084577991306
23.866119999999924,12.854938360091477,12.70389462264008,13.005982097542875
23.916119999999925,12.854954676799316,12.704024197016302,13.00588515658233
23.966119999999925,12.854970993507155,12.704148219425301,13.00579376758901
24.016119999999923,12.854987310214995,12.704266677964684,13.005707942465305
24.066119999999923,12.85500362692283,12.704379561315461,13.005627692530199
24.116119999999924,12.85501994363067,12.70448685874823,13.00555302851311
24.166119999999925,12.855036260338508,12.704588560129013,13.005483960548004
24.216119999999925,12.855052577046347,12.70468465592485,13.005420498167844
24.266119999999923,12.855068893754186,12.704775137209056,13.005362650299316
24.316119999999923,12.855085210462024,12.704859995666155,13.005310425257893
24.366119999999924,12.855101527169863,12.704939223596515,13.00526383074321
24.41611999999992,12.8551178438777,12.70501281392062,13.00522287383478
24.466119999999922,12.855134160585541,12.705080760183055,13.005187560988027
24.516119999999923,12.85515047729338,12.705143056556091,13.005157898030669
24.566119999999923,12.855166794001217,12.70519969784299,13.005133890159444
24.616119999999924,12.855183110709056,12.705250679480923,13.00511554193719
24.66611999999992,12.855199427416894,12.705295997543526,13.005102857290261
24.716119999999922,12.855215744124733,12.705335648743153,13.005095839506312
24.766119999999923,12.855232060832572,12.705369630432704,13.00509449123244
24.81611999999992,12.855248377540411,12.705397940607146,13.005098814473676
24.86611999999992,12.85526469424825,12.705420577904638,13.005108810591862
24.91611999999992,12.855281010956087,12.705437541607314,13.005124480304861
24.966119999999922,12.855297327663926,12.705448831641686,13.005145823686167
25.016119999999923,12.855313644371765,12.70545444857868,13.005172840164851
25.06611999999992,12.855329961079605,12.705454393633325,13.005205528525885
25.11611999999992,12.855346277787442,12.705448668664046,13.005243886910838
25.16611999999992,12.855362594495283,12.705437276171631,13.005287912818934
25.21611999999992,12.855378911203122,12.70542021929779,13.005337603108453
25.26611999999992,12.855395227910957,12.705397501823397,13.005392953998518
25.31611999999992,12.855411544618796,12.70536912816634,13.005453961071252
25.36611999999992,12.855427861326636,12.705335103379035,13.005520619274236
25.41611999999992,12.855444178034475,12.705295433145569,13.00559292292338
25.46611999999992,12.849898116113312,12.6914522594805,13.008343972746125
25.51611999999992,12.84995468636893,12.691424431241522,13.008484941496338
25.56611999999992,12.850011256624546,12.691390709957766,13.008631803291326
25.616119999999917,12.850067826880162,12.691351105686625,13.008784548073699
25.666119999999918,12.85012439713578,12.691305629115627,13.008943165155932
25.71611999999992,12.850180967391395,12.691254291556584,13.009107643226207
25.76611999999992,12.850237537647011,12.691197104939416,13.009277970354606
25.81611999999992,12.850294107902627,12.691134081805659,13.009454133999595
25.866119999999917,12.850350678158243,12.69106523530169,13.009636121014797
25.916119999999918,12.85040724841386,12.690990579171647,13.009823917656075
25.96611999999992,12.850463818669477,12.690910127750067,13.010017509588886
26.016119999999916,12.850520388925093,12.690823895954257,13.010216881895929
26.066119999999916,12.85057695918071,12.690731899276395,13.010422019085025
26.116119999999917,12.850633529436326,12.69063415377537,13.010632905097282
26.166119999999918,12.850690099691942,12.690530676068384,13.0108495233155
26.21611999999992,12.85074666994756,12.690421483322323,13.011071856572796
26.266119999999916,12.850803240203176,12.69030659324488,13.01129988716147
26.316119999999916,12.850859810458791,12.69018602407549,13.011533596842092
26.366119999999917,12.850916380714407,12.690059794576038,13.011772966852776
26.416119999999914,12.850972950970023,12.68992792402139,13.012017977918656
26.466119999999915,12.851029521225641,12.689790432189719,13.012268610261563
26.516119999999916,12.851086091481257,12.689647339352673,13.01252484360984
26.566119999999916,12.851142661736873,12.689498666265383,13.012786657208363
26.616119999999917,12.85119923199249,12.689344434156308,13.013054029828673
26.666119999999914,12.851255802248106,12.689184664716933,13.01332693977928
26.716119999999915,12.851312372503722,12.689019380091363,13.013605364916081
26.766119999999916,12.85136894275934,12.688848602865775,13.013889282652904
26.816119999999913,12.851425513014956,12.688672356057761,13.01417866997215
26.866119999999913,12.851482083270572,12.688490663105584,13.014473503435559
26.916119999999914,12.851538653526188,12.688303547857346,13.014773759195029
26.966119999999915,12.851595223781803,12.688111034560066,13.01507941300354
27.016119999999916,12.851651794037421,12.687913147848711,13.015390440226131
27.066119999999913,12.851708364293037,12.687709912735142,13.015706815850931
27.116119999999913,12.851764934548653,12.687501354597057,13.016028514500249
27.166119999999914,12.85182150480427,12.687287499166853,13.016355510441688
27.21611999999991,12.851878075059886,12.687068372520486,13.016687777599287
27.266119999999912,12.851934645315502,12.68684400106632,13.017025289564685
27.316119999999913,12.851991215571118,12.686614411533954,13.017368019608282
27.366119999999913,12.852047785826734,12.686379630963057,13.017715940690412
27.416119999999914,12.852045156103209,12.686053197264593,13.018037114941825
27.46611999999991,12.85201522726598,12.685681431972878,13.018349022559082
27.516119999999912,12.851985298428753,12.685304193027484,13.018666403830021
27.566119999999913,12.851955369591526,12.684921514572178,13.018989224610873
27.61611999999991,12.851925440754297,12.684533430995423,13.01931745051317
27.66611999999991,12.851895511917068,12.6841399769167,13.019651046917435
27.71611999999991,12.85186558307984,12.683741187172945,13.019989978986736
27.766119999999912,12.851835654242613,12.683337096805133,13.020334211680094
27.816119999999913,12.851805725405384,12.68292774104502,13.020683709765748
27.86611999999991,12.851775796568157,12.682513155302043,13.021038437834271
27.91611999999991,12.851745867730926,12.682093375150364,13.021398360311489
27.96611999999991,12.851715938893701,12.681668436316132,13.02176344147127
28.01611999999991,12.851686010056472,12.681238374664854,13.02213364544809
28.06611999999991,12.851656081219243,12.680803226189035,13.022508936249451
28.11611999999991,12.851521195504779,12.680348648813169,13.022693742196388
28.16611999999991,12.851359145724398,12.679885625956528,13.022832665492269
28.21611999999991,12.851197095944022,12.679417937576426,13.022976254311617
28.26611999999991,12.851035046163641,12.678945608531395,13.023124483795888
28.31611999999991,12.850872996383265,12.67846866387711,13.023277328889419
28.36611999999991,12.850710946602886,12.677987128857882,13.02343476434789
28.416119999999907,12.850548896822508,12.677501028898249,13.023596764746767
28.466119999999908,12.850386847042127,12.67701038959458,13.023763304489675
28.51611999999991,12.85022479726175,12.676515236706791,13.02393435781671
28.56611999999991,12.85006274748137,12.676015596150073,13.024109898812668
28.61611999999991,12.849900697700994,12.67551149398675,13.024289901415237
28.666119999999907,12.849738647920615,12.675002956418155,13.024474339423076
28.716119999999908,12.849576598140235,12.674490009776635,13.024663186503835
28.76611999999991,12.849414548359858,12.673972680517624,13.024856416202093
28.816119999999906,12.84925249857948,12.67345099521177,13.02505400194719
28.866119999999906,12.849090448799101,12.672924980537221,13.025255917060981
28.916119999999907,12.848928399018725,12.672394663271943,13.025462134765506
28.966119999999908,12.848766349238344,12.67186007028616,13.025672628190529
29.01611999999991,12.848604299457966,12.67132122853491,13.025887370381021
29.066119999999906,12.848442249677587,12.670778165050685,13.02610633430449
29.116119999999906,12.848280199897209,12.670230906936164,13.026329492858254
29.166119999999907,12.84811815011683,12.669679481357091,13.02655681887657
29.216119999999904,12.847956100336454,12.669123915535245,13.026788285137663
29.266119999999905,12.847794050556073,12.668564236741503,13.027023864370644
29.316119999999906,12.847632000775695,12.66800047228906,13.02726352926233
29.366119999999906,12.847469950995317,12.667432649526733,13.0275072524639
29.416119999999907,12.84730790121494,12.666860795832388,13.027755006597491
29.466119999999904,12.847145851434561,12.6662849386065,13.028006764262622
29.516119999999905,12.846983801654181,12.66570510526582,13.028262498042542
29.566119999999906,12.846821751873804,12.665121323237175,13.028522180510434
29.616119999999903,12.846659702093424,12.664533619951376,13.028785784235472
29.666119999999903,12.846497652313047,12.663942022837274,13.029053281788821
29.716119999999904,12.846335602532669,12.663346559315906,13.029324645749432
29.766119999999905,12.84617355275229,12.662747256794805,13.029599848709776
29.816119999999906,12.846011502971912,12.662144142662406,13.029878863281418
29.866119999999903,12.845849453191533,12.661537244282586,13.03016166210048
29.916119999999903,12.845687403411155,12.660926588989343,13.030448217832967
29.966119999999904,12.845525353630777,12.660312204081578,13.030738503179975
30.0161199999999,12.845363303850398,12.659694116818024,13.031032490882772
30.066119999999902,12.84520125407002,12.659072354412286,13.031330153727753
30.116119999999903,12.845039204289641,12.658446944028022,13.03163146455126
30.166119999999903,12.844877154509263,12.657817912774222,13.031936396244303
30.216119999999904,12.844715104728884,12.657185287700651,13.032244921757117
30.2661199999999,12.844553054948506,12.656549095793375,13.032557014103636
30.316119999999902,12.844391005168127,12.655909363970446,13.032872646365808
30.366119999999903,12.844228955387749,12.655266119077682,13.033191791697815
30.4161199999999,12.84406690560737,12.654619387884583,13.033514423330157
30.4661199999999,12.843904855826992,12.653969197080372,13.033840514573612
30.5161199999999,12.843742806046613,12.653315573270138,13.034170038823088
30.566119999999902,12.843580756266235,12.65265854297112,13.03450296956135
30.616119999999903,12.843418706485856,12.651998132609087,13.034839280362625
30.6661199999999,12.843256656705478,12.651334368514856,13.0351789448961
30.7161199999999,12.8430946069251,12.650667276920906,13.035521936929293
30.7661199999999,12.84293255714472,12.649996883958115,13.035868230331326
30.8161199999999,12.842770507364344,12.649323215652622,13.036217799076066
30.8661199999999,12.85562500032445,12.651565326458384,13.059684674190516
30.9161199999999,12.85551263390313,12.650915512666316,13.060109755139944
30.9661199999999,12.855400267481809,12.650262233632121,13.060538301331496
31.0161199999999,12.855287901060487,12.64960551669494,13.060970285426034
31.0661199999999,12.855175534639164,12.648945389078106,13.061405680200222
31.1161199999999,12.855063168217844,12.648281877886175,13.061844458549514
31.1661199999999,12.854950801796523,12.647615010102028,13.062286593491018
31.216119999999897,12.854838435375203,12.646944812584138,13.062732058166269
31.266119999999898,12.854726068953882,12.646271312063902,13.063180825843862
31.3161199999999,12.854613702532564,12.645594535143099,13.06363286992203
31.3661199999999,12.854501336111243,12.644914508291441,13.064088163931045
31.4161199999999,12.854388969689921,12.644231257844254,13.064546681535589
31.466119999999897,12.8542766032686,12.64354481000023,13.06500839653697
31.516119999999898,12.85416423684728,12.642855190819297,13.065473282875264
31.5661199999999,12.85405187042596,12.642162426220576,13.065941314631345
31.616119999999896,12.853422362155277,12.642041705069175,13.064803019241378
31.666119999999896,12.852320061106543,12.642440091970796,13.06220003024229
31.716119999999897,12.851217760057805,12.64283046923621,13.0596050508794
31.766119999999898,12.850115459009071,12.643212663511342,13.0570182545068
31.8161199999999,12.849013157960332,12.643586497395406,13.054439818525259
31.866119999999896,12.847910856911597,12.643951789365653,13.05186992445754
31.916119999999896,12.846808555862856,12.644308353702872,13.049308758022839
31.966119999999897,12.845706254814122,12.644656000418042,13.046756509210201
32.016119999999894,12.844603953765386,12.644994535180258,13.044213372350514
32.0661199999999,12.84350165271665,12.645323759246343,13.041679546186957
32.116119999999896,12.842399351667913,12.645643469392352,13.039155233943474
32.1661199999999,12.841297050619177,12.645953457847337,13.036640643391017
32.2161199999999,12.840194749570442,12.6462535122297,13.034135986911183
32.266119999999894,12.839092448521702,12.646543415486542,13.031641481556862
32.3161199999999,12.837990147472969,12.646822945836382,13.029157349109555
32.366119999999896,12.83688784642423,12.647091876715644,13.026683816132815
32.41611999999989,12.835785545375495,12.647349976729467,13.024221114021524
32.4661199999999,12.834683244326754,12.64759700960717,13.02176947904634
32.516119999999894,12.83358094327802,12.64783273416304,13.019329152393
32.5661199999999,12.832478642229287,12.648056904262843,13.01690038019573
32.616119999999896,12.831376341180547,12.648269268796723,13.014483413564372
32.66611999999989,12.830274040131814,12.648469571659069,13.012078508604558
32.7161199999999,12.829171739083076,12.648657551735903,13.00968592643025
32.766119999999894,12.828069438034337,12.648832942900578,13.007305933168096
32.81611999999989,12.8269671369856,12.648995474018351,13.004938799952848
32.866119999999896,12.825864835936866,12.6491448689606,13.002584802913132
32.91611999999989,12.824762534888126,12.649280846629415,13.000244223146838
32.9661199999999,12.823660233839393,12.649403120993364,12.997917346685421
33.016119999999894,12.822557932790657,12.649511401135122,12.995604464446192
33.06611999999989,12.821455631741921,12.649605391311898,12.993305872171945
33.116119999999896,12.820353330693184,12.649684791029383,12.991021870356985
33.16611999999989,12.819251029644445,12.649749295130125,12.988752764158765
33.21611999999989,12.81814872859571,12.649798593897156,12.986498863294266
33.266119999999894,12.817046427546972,12.649832373173691,12.984260481920252
33.31611999999989,12.815944126498236,12.649850314499865,12.982037938496607
33.366119999999896,12.8148418254495,12.649852095267223,12.979831555631778
33.41611999999989,12.813739524400765,12.649837388891914,12.977641659909615
33.46611999999989,12.812637223352025,12.649805865007345,12.975468581696706
33.516119999999894,12.811534922303291,12.64975718967715,12.973312654929433
33.56611999999989,12.810432621254554,12.649691025629126,12.971174216879982
33.61611999999989,12.809330320205817,12.649607032511028,12.969053607900605
33.66611999999989,12.808228019157081,12.649504867168702,12.96695117114546
33.71611999999989,12.807125718108342,12.649384183947264,12.96486725226942
33.766119999999894,12.806023417059608,12.649244635015846,12.96280219910337
33.81611999999989,12.80492111601087,12.64908587071626,12.960756361305481
33.86611999999989,12.803818814962137,12.64890753993605,12.958730089988222
33.91611999999989,12.802716513913397,12.648709290506005,12.95672373732079
33.96611999999989,12.801614212864664,12.648490769622383,12.954737656106944
34.01611999999989,12.800511911815926,12.64825162429367,12.952772199338183
34.06611999999989,12.799409610767189,12.647991501811823,12.950827719722554
34.11611999999989,12.798307309718451,12.647710050247543,12.94890456918936
34.16611999999989,12.797205008669716,12.64740691896912,12.947003098370311
34.21611999999989,12.796102707620978,12.647081759184129,12.945123656057827
34.26611999999989,12.795000406572242,12.646734224503103,12.943266588641382
34.31611999999989,12.793898105523507,12.646363971524046,12.941432239522968
34.36611999999989,12.792795804474768,12.645970660436518,12.939620948513017
34.416119999999886,12.791693503426034,12.645553955643766,12.937833051208301
34.46611999999989,12.790610072383815,12.645149686660377,12.936070458107254
34.51611999999989,12.789609005275622,12.644879248987241,12.934338761564003
34.56611999999989,12.78860793816743,12.644584490794156,12.932631385540706
34.61611999999989,12.787606871059241,12.644265052566599,12.930948689551883
34.666119999999886,12.786605803951051,12.643920580603364,12.929291027298738
34.71611999999989,12.78560473684286,12.643550727774876,12.927658745910843
34.76611999999989,12.78460366973467,12.643155154294243,12.926052185175097
34.816119999999884,12.783602602626479,12.642733528497978,12.92447167675498
34.86611999999989,12.782601535518292,12.642285527633062,12.922917543403523
34.916119999999886,12.7816004684101,12.641810838646727,12.921390098173472
34.96611999999988,12.78059940130191,12.641309158975249,12.91988964362857
35.01611999999989,12.779598334193718,12.640780197327652,12.918416471059784
35.066119999999884,12.778597267085527,12.64022367446028,12.916970859710773
35.11611999999989,12.777596199977337,12.639639323937844,12.91555307601683
35.166119999999886,12.776595132869147,12.639026892876624,12.91416337286167
35.21611999999988,12.775594065760956,12.638386142665341,12.91280198885657
35.26611999999989,12.774592998652766,12.637716849659272,12.91146914764626
35.316119999999884,12.773591931544575,12.637018805843093,12.910165057246056
35.36611999999988,12.772590864436385,12.636291819458208,12.908889909414562
35.416119999999886,12.771589797328193,12.635535715590235,12.907643879066152
35.46611999999988,12.770588730220002,12.634750336712637,12.906427123727367
35.51611999999988,12.769587663111812,12.63393554318267,12.905239783040955
35.566119999999884,12.76858659600362,12.633091213686045,12.904081978321196
35.61611999999988,12.767585528895433,12.632217245627128,12.902953812163737
35.666119999999886,12.766584461787243,12.631313555461693,12.901855368112793
35.71611999999988,12.765583394679052,12.63038007896982,12.900786710388283
35.76611999999988,12.764582327570862,12.629416771466836,12.899747883674888
35.816119999999884,12.763581260462669,12.628423607950657,12.89873891297468
35.86611999999988,12.762580193354479,12.627400583184487,12.89775980352447
35.916119999999886,12.76157912624629,12.626347711714123,12.896810540778455
35.96611999999988,12.760578059138098,12.625265027819836,12.89589109045636
36.01611999999988,12.759576992029908,12.624152585403152,12.895001398656664
36.066119999999884,12.758575924921717,12.623010457809373,12.89414139203406
36.11611999999988,12.757574857813527,12.621838737587286,12.893310978039768
36.16611999999988,12.756573790705335,12.620637536187772,12.892510045222899
36.21611999999988,12.755572723597146,12.619406983603703,12.891738463590588
36.26611999999988,12.754571656488954,12.618147227953719,12.89099608502419
36.31611999999988,12.753570589380763,12.616858435012997,12.890282743748529
36.36611999999988,12.752569522272575,12.615540787694412,12.889598256850737
36.41611999999988,12.751568455164383,12.614194485483749,12.888942424845018
36.46611999999988,12.750567388056194,12.61281974383298,12.888315032279408
36.51611999999988,12.749566320948002,12.611416793515655,12.88771584838035
36.56611999999988,12.748565253839812,12.609985879948807,12.887144627730818
36.61611999999988,12.747564186731621,12.608527262485682,12.88660111097756
36.66611999999988,12.746563119623433,12.607041213683807,12.886085025563059
36.71611999999988,12.745562052515242,12.605528018552826,12.885596086477657
36.76611999999988,12.744560985407048,12.603987973786559,12.885133997027538
36.81611999999988,12.743559918298859,12.602421386983602,12.884698449614115
36.86611999999988,12.742558851190667,12.600828575860701,12.884289126520633
36.91611999999988,12.74155778408248,12.599209867463042,12.883905700701916
36.966119999999876,12.740556716974288,12.597565597375247,12.883547836573328
37.01611999999988,12.739555649866096,12.595896108936905,12.883215190795287
37.06611999999988,12.738554582757908,12.594201752465978,12.882907413049839
37.116119999999874,12.737553515649713,12.592482884493359,12.882624146806068
37.16611999999988,12.736552448541522,12.590739867011598,12.882365030071446
37.216119999999876,12.735551381433334,12.588973066740317,12.88212969612635
37.26611999999988,12.734550314325144,12.587182854410901,12.881917774239387
37.31611999999988,12.733549247216953,12.585369604072515,12.88172889036139
37.366119999999874,12.732548180108763,12.583533692421303,12.881562667796222
37.41611999999988,12.731547113000572,12.581675498154377,12.881418727846766
37.466119999999876,12.730546045892382,12.579795401349939,12.881296690434825
37.51611999999988,12.729544978784192,12.577893782874552,12.881196174693832
37.56611999999988,12.728543911676,12.57597102381845,12.881116799533551
37.616119999999874,12.72754284456781,12.574027504959457,12.881058184176162
37.66611999999988,12.726541777459618,12.572063606255886,12.881019948663349
37.716119999999876,12.725540710351428,12.57007970636864,12.881001714334216
37.76611999999987,12.724539643243236,12.568076182212454,12.881003104274019
37.81611999999988,12.72353857613505,12.566053408536222,12.881023743733879
37.866119999999874,12.722537509026859,12.564011757531912,12.881063260521806
37.91611999999987,12.72153644191867,12.561951598471834,12.881121285365504
37.966119999999876,12.72053537481048,12.559873297373487,12.881197452247472
38.01611999999987,12.719534307702284,12.557777216691424,12.881291398713145
38.06611999999988,12.718533240594095,12.555663715035358,12.881402766152831
38.116119999999874,12.717532173485905,12.553533146913592,12.881531200058218
38.16611999999987,12.716531106377714,12.551385862500965,12.881676350254462
38.216119999999876,12.715530039269524,12.549222207430304,12.881837871108743
38.26611999999987,12.714528972161332,12.547042522606393,12.882015421716272
38.31611999999988,12.713527905053143,12.544847144041453,12.882208666064832
38.366119999999874,12.712526837944953,12.542636402711086,12.88241727317882
38.41611999999987,12.711525770836761,12.540410624429644,12.88264091724388
38.466119999999876,12.71052470372857,12.538170129743973,12.882879277713167
38.51611999999987,12.70952363662038,12.535915233844475,12.883132039396285
38.56611999999987,12.708522569512189,12.533646246492474,12.883398892531904
38.616119999999874,12.707521502404001,12.531363471962871,12.88367953284513
38.66611999999987,12.70652043529581,12.529067209001088,12.883973661590531
38.71611999999987,12.70551936818762,12.526757750793337,12.884280985581903
38.76611999999987,12.704464872549922,12.52436463598857,12.884565109111273
38.81611999999987,12.701439997505654,12.519296602685436,12.883583392325871
38.866119999999874,12.711929038220442,12.516099520255414,12.907758556185469
38.91611999999987,12.710782598274816,12.513425998496034,12.908139198053599
38.96611999999987,12.709636158329188,12.51074126926926,12.908531047389115
39.01611999999987,12.70848971838356,12.50804559060684,12.90893384616028
39.06611999999987,12.707343278437932,12.505339214433588,12.909347342442276
39.116119999999874,12.706196838492303,12.502622386665795,12.909771290318812
39.16611999999987,12.705050398546677,12.499895347312867,12.910205449780486
39.21611999999987,12.703903958601048,12.497158330581682,12.910649586620414
39.26611999999987,12.702757518655423,12.4944115649832,12.911103472327646
39.31611999999987,12.701611078709794,12.491655273440815,12.911566883978773
39.36611999999987,12.700464638764165,12.488889673400127,12.912039604128204
39.41611999999987,12.699318198818537,12.486114976939659,12.912521420697415
39.46611999999987,12.698171758872908,12.48333139088224,12.913012126863576
39.516119999999866,12.697025318927281,12.48053911690672,12.913511520947843
39.56611999999987,12.695878878981652,12.477738351659696,12.91401940630361
39.61611999999987,12.694732439036024,12.474929286867074,12.914535591204974
39.66611999999987,12.693585999090395,12.47211210944513,12.91505988873566
39.71611999999987,12.692439559144768,12.469287001610935,12.915592116678601
39.766119999999866,12.69129311919914,12.466454140991912,12.916132097406367
39.81611999999987,12.691506680403348,12.466764215339067,12.91624914546763
39.86611999999987,12.6918640011276,12.467396142750781,12.91633185950442
39.91611999999987,12.692221321851854,12.468016672793265,12.916425970910442
39.96611999999987,12.692578642576107,12.468625765280914,12.9165315198713
40.016119999999866,12.692935963300359,12.469223381597384,12.916648545003333
40.06611999999987,12.693293284024612,12.469809484724246,12.916777083324979
40.11611999999987,12.693650604748866,12.470384039268621,12.91691717022911
40.166119999999864,12.694007925473118,12.470947011489818,12.917068839456418
40.21611999999987,12.69436524619737,12.471498369324898,12.91723212306984
40.266119999999866,12.694722566921621,12.472038082413125,12.917407051430118
40.31611999999986,12.695079887645875,12.472566122119238,12.917593653172512
40.36611999999987,12.695437208370128,12.473082461555553,12.917791955184704
40.416119999999864,12.69579452909438,12.473587075602813,12.918001982585947
40.46611999999987,12.696151849818634,12.474079940929773,12.918223758707494
40.516119999999866,12.696509170542887,12.47456103601146,12.918457305074314
40.56611999999986,12.696866491267139,12.475030341146107,12.91870264138817
40.61611999999987,12.697223811991392,12.475487838470713,12.918959785512072
40.666119999999864,12.697581132715646,12.475933511975182,12.91922875345611
40.71611999999987,12.697938453439898,12.476367347515058,12.919509559364737
40.766119999999866,12.69829577416415,12.476789332822804,12.919802215505495
40.81611999999986,12.698653094888401,12.477199457517598,12.920106732259205
40.86611999999987,12.699010415612657,12.477597713113648,12.920423118111666
40.916119999999864,12.699367736336908,12.477984093026993,12.920751379646823
40.96611999999986,12.69972505706116,12.478358592580806,12.921091521541515
41.016119999999866,12.700082377785414,12.47872120900915,12.921443546561678
41.06611999999986,12.700439698509669,12.479071941459193,12.921807455560145
41.11611999999986,12.700797019233919,12.479410790991903,12.922183247475935
41.166119999999864,12.701154339958173,12.479737760581209,12.922570919335136
41.21611999999986,12.701511660682426,12.480052855111577,12.922970466253275
41.266119999999866,12.701868981406676,12.4803560813741,12.923381881439251
41.31611999999986,12.70222630213093,12.480647448061056,12.923805156200803
41.36611999999986,12.702583622855181,12.480926965758902,12.92424027995146
41.416119999999864,12.702940943579437,12.481194646939832,12.924687240219042
41.46611999999986,12.703298264303688,12.481450505951788,12.92514602265559
41.516119999999866,12.70365558502794,12.48169455900704,12.92561661104884
41.56611999999986,12.704012905752194,12.48192682416931,12.926098987335077
41.61611999999986,12.704370226476447,12.482147321339442,12.926593131613453
41.666119999999864,12.704727547200699,12.482356072239712,12.927099022161686
41.71611999999986,12.705084867924953,12.482553100396762,12.927616635453143
41.76611999999986,12.705442188649206,12.482738431123162,12.92814594617525
41.81611999999986,12.705799509373458,12.482912091497704,12.928686927249212
41.86611999999986,12.706156830097711,12.483074110344424,12.929239549851
41.91611999999986,12.706514150821965,12.48322451821035,12.92980378343358
41.96611999999986,12.706871471546215,12.483363347342108,12.930379595750322
42.01611999999986,12.707228792270469,12.483490631661356,12.930966952879581
42.06611999999986,12.70758611299472,12.483606406739082,12.931565819250359
42.11611999999986,12.707943433718974,12.483710709768882,12.932176157669065
42.16611999999986,12.708300754443227,12.483803579539185,12.93279792934727
42.21611999999986,12.70865807516748,12.483885056404512,12.933431093930446
42.26611999999986,12.709015395891733,12.483955182255826,12.934075609527639
42.31611999999986,12.709372716615986,12.484014000489973,12.934731432742
42.36611999999986,12.709730037340236,12.48406155597832,12.935398518702153
42.41611999999986,12.710087358064492,12.484097895034633,12.93607682109435
42.46611999999986,12.710444678788745,12.484123065382168,12.936766292195323
42.51611999999986,12.710801999512995,12.484137116120152,12.937466882905838
42.566119999999856,12.711159320237249,12.484140097689622,12.938178542784875
42.61611999999986,12.7115166409615,12.484132061838665,12.938901220084336
42.66611999999986,12.711873961685754,12.484113061587182,12.939634861784326
42.716119999999854,12.712231282410007,12.484083151191152,12.940379413628863
42.76611999999986,12.712794761655033,12.484622649369644,12.940966873940422
42.816119999999856,12.714131923257497,12.4873329917201,12.940930854794894
42.86611999999986,12.715469084859961,12.490039104698925,12.940899065020998
42.91611999999986,12.716806246462426,12.492740910786699,12.940871582138152
42.966119999999854,12.716705851922628,12.491387346279089,12.942024357566167
43.01611999999986,12.799699777151089,12.657629794148892,12.941769760153285
43.066119999999856,12.800525753990954,12.6592503003602,12.941801207621706
43.11611999999986,12.80135173083082,12.660862209822412,12.941841251839229
43.16611999999986,12.802177707670685,12.662465377455934,12.941890037885436
43.216119999999854,12.803003684510553,12.664059656567048,12.94194771245406
43.26611999999986,12.803829661350417,12.665644898896078,12.942014423804755
43.316119999999856,12.804655638190287,12.66722095467035,12.942090321710223
43.36611999999985,12.805481615030152,12.668787672661974,12.942175557398329
43.41611999999986,12.806307591870018,12.670344900250772,12.942270283489265
43.466119999999854,12.807133568709881,12.671892483492359,12.942374653927404
43.51611999999985,12.80795954554975,12.673430267191684,12.942488823907816
43.566119999999856,12.808785522389613,12.674958094982008,12.942612949797217


==> figures/plot_time_vs_error/torm/fetch_arm__square.csv <==
time-s,path_length_rad,path_length_rad+std,path_length_rad-std
1.045055,18.574313461483595,17.685073095670948,19.46355382729624
1.0950550000000001,18.29867501191589,17.403966659997945,19.193383363833835
1.1450550000000002,18.265870606195904,17.382171741993787,19.14956947039802
1.1950550000000002,18.230387652579964,17.35755340610844,19.103221899051487
1.2450550000000002,18.191605679584928,17.33041312426643,19.052798234903427
1.2950550000000003,18.152823706589892,17.302212117604753,19.00343529557503
1.3450550000000003,18.02716684651338,17.196944809384235,18.85738888364253
1.3950550000000004,17.99095830201525,17.170389934264225,18.811526669766277
1.4450550000000004,17.953698792706042,17.14039979182797,18.766997793584114
1.4950550000000005,17.91560781078882,17.107563027597923,18.72365259397972
1.5450550000000005,17.877437041682114,17.07375822934507,18.681115854019158
1.5950550000000006,17.839205515129535,17.03897869729384,18.63943233296523
1.6450550000000006,17.800973988576967,17.003211895750773,18.59873608140316
1.6950550000000006,17.760456573813254,16.965925265294764,18.554987882331744
1.7450550000000007,17.71828454008754,16.92729580138439,18.509273278790694
1.7950550000000007,17.676112506361832,16.887701107075625,18.46452390564804
1.8450550000000008,17.48540653241232,16.616083676876432,18.354729387948208
1.8950550000000008,17.447904673784514,16.586190218164944,18.309619129404084
1.9450550000000009,17.411045922981607,16.55685573294033,18.265236113022883
1.995055000000001,17.51441278533857,16.735299604476182,18.29352596620096
2.045055000000001,17.482475320382232,16.705150227022322,18.25980041374214
2.095055000000001,17.450350021203427,16.673209337109405,18.22749070529745
2.145055000000001,17.425495485775265,16.65305599784761,18.19793497370292
2.195055000000001,17.403162191249507,16.636499202664865,18.16982517983415
2.245055000000001,17.38776922616533,16.63230658099468,18.143231871335978
2.2950550000000014,17.369333243693518,16.621924840899425,18.11674164648761
2.345055000000001,17.350897261221714,16.610997433031173,18.090797089412256
2.395055000000001,17.341348198963857,16.60156762310471,18.081128774823004
2.4450550000000013,17.33453705021734,16.592954237895622,18.076119862539056
2.4950550000000016,17.327725901470814,16.584233900003227,18.0712179029384
2.5450550000000014,17.32091475272429,16.575407431120823,18.066422074327754
2.595055000000001,17.31410360397777,16.56647568951412,18.06173151844142
2.6450550000000015,17.307292455231245,16.557439568320117,18.057145342142373
2.6950550000000018,17.300481306484723,16.54829999381108,18.052662619158365
2.7450550000000016,17.2936701577382,16.539057923630686,18.048282391845717
2.7950550000000014,17.28685900899168,16.52971434500941,18.04400367297395
2.8450550000000017,17.280047860245155,16.520270272966016,18.039825447524294
2.895055000000002,17.273236711498633,16.51072674850182,18.035746674495446
2.9450550000000018,17.26642556275211,16.50108483679413,18.03176628871009
2.9950550000000016,17.259614414005586,16.491345625395002,18.02788320261617
3.045055000000002,17.252803265259065,16.481510222441187,18.024096308076942
3.0950550000000017,17.245992116512543,16.47157975488074,18.020404478144346
3.145055000000002,17.239180967766018,16.461555366721512,18.016806568810523
3.195055000000002,17.2323698190195,16.45143821730632,18.01330142073268
3.245055000000002,17.225558670272974,16.441229479619203,18.009887860926746
3.295055000000002,17.219829474928762,16.43350381860154,18.006155131255984
3.345055000000002,17.217327180831013,16.433390286264363,18.001264075397664
3.3950550000000024,17.21482488673326,16.43322907070173,17.99642070276479
3.445055000000002,17.212322592635513,16.43301974218262,17.991625443088406
3.495055000000002,17.208792131598315,16.430366337427742,17.98721792576889
3.5450550000000023,17.204903980997752,16.4268472820215,17.982960679974003
3.5950550000000026,17.201167699779955,16.42356177680839,17.97877362275152
3.6450550000000024,17.199129358957336,16.423204492617852,17.97505422529682
3.695055000000002,17.197091018134728,16.422841390226495,17.97134064604296
3.7450550000000025,17.195052677312113,16.422472431786293,17.967632922837932
3.7950550000000027,17.193014336489497,16.4220975792543,17.963931093724696
3.8450550000000026,17.190975995666886,16.42171679439339,17.96023519694038
3.8950550000000024,17.188937654844274,16.42133003877312,17.956545270915427
3.9450550000000026,17.18689931402166,16.420937273770612,17.952861354272706
3.995055000000003,17.184860973199047,16.42053846057152,17.949183485826573
4.045055000000003,17.182822632376432,16.42013356017101,17.945511704581854
4.095055000000002,17.18078429155382,16.419722533374838,17.941846049732803
4.145055000000003,17.17874595073121,16.41930534080045,17.93818656066197
4.1950550000000035,17.17670760990859,16.41888194287815,17.934533276939028
4.2450550000000025,17.174669269085978,16.41845229985238,17.930886238319577
4.295055000000003,17.172630928263363,16.41801637178292,17.927245484743807
4.345055000000003,17.170592587440748,16.41757411854632,17.923611056335176
4.395055000000003,17.16855424661814,16.417125499837287,17.919982993398992
4.4450550000000035,17.16651590579552,16.41667047517013,17.916361336420913
4.4950550000000025,17.16447756497291,16.416209003880358,17.91274612606546
4.545055000000003,17.162439224150297,16.41574104512623,17.909137403174366
4.595055000000004,17.160400883327686,16.415266557890448,17.905535208764924
4.645055000000003,17.158362542505067,16.414785500981896,17.901939584028238
4.6950550000000035,17.156324201682455,16.41429783303744,17.89835057032747
4.745055000000003,17.154285860859844,16.413803512523803,17.894768209195885
4.795055000000003,17.152247520037225,16.41330249773948,17.89119254233497
4.845055000000004,17.150209179214617,16.41279474681681,17.887623611612423
4.895055000000003,17.148170838392005,16.412280217724,17.88406145906001
4.9450550000000035,17.146132497569386,16.41175886826731,17.880506126871463
4.995055000000004,17.144094156746775,16.411230656093295,17.876957657400254
5.045055000000003,17.142055815924163,16.410695538691087,17.87341609315724
5.095055000000004,17.140017475101548,16.41015347339478,17.869881476808317
5.145055000000003,17.137979134278932,16.409604417385907,17.866353851171958
5.1950550000000035,17.13594079345632,16.40904832769596,17.862833259216682
5.245055000000004,17.133902452633706,16.408485161208997,17.859319744058414
5.295055000000003,17.13186411181109,16.40791487466435,17.85581334895783
5.345055000000004,17.129825770988482,16.4073374246594,17.852314117317565
5.395055000000005,17.127787430165867,16.40675276765239,17.848822092679345
5.4450550000000035,17.12574908934325,16.406160859965418,17.84533731872108
5.495055000000004,17.12371074852064,16.40556165778744,17.84185983925384
5.545055000000003,17.121672407698025,16.404955117177334,17.838389698218716
5.595055000000004,17.11963406687541,16.40434119406713,17.83492693968369
5.645055000000005,17.117595726052798,16.403719844265265,17.83147160784033
5.6950550000000035,17.115557385230186,16.403091023459936,17.828023747000437
5.745055000000004,17.11351904440757,16.402454687222548,17.824583401592594
5.795055000000005,17.111480703584956,16.401810791011254,17.821150616158658
5.845055000000004,17.109442362762348,16.40115929017457,17.817725435350127
5.895055000000005,17.10740402193973,16.400500139955053,17.814307903924405
5.9450550000000035,17.105365681117117,16.399833295493163,17.81089806674107
5.995055000000004,17.103327340294506,16.399158711831085,17.807495968757927
6.045055000000005,17.10128899947189,16.398476343916737,17.804101655027043
6.095055000000004,17.099250658649275,16.39778614660785,17.8007151706907
6.145055000000005,17.097212317826664,16.397088074676095,17.797336560977232
6.195055000000005,17.095173977004052,16.39638208281137,17.793965871196733
6.245055000000004,17.093135636181433,16.395668125626113,17.790603146736753
6.295055000000005,17.091097295358825,16.394946157659778,17.787248433057872
6.345055000000004,17.08905895453621,16.394216133383306,17.783901775689113
6.395055000000005,17.08702061371359,16.393478007203814,17.780563220223367
6.445055000000005,17.084982272890983,16.392731733469287,17.77723281231268
6.495055000000004,17.082943932068368,16.391977266473358,17.773910597663377
6.545055000000005,17.080905591245752,16.39121456046027,17.770596622031235
6.595055000000006,17.07886725042314,16.39044356962983,17.76729093121645
6.645055000000005,17.07682890960053,16.38966424814254,17.763993571058517
6.695055000000005,17.074790568777914,16.388876550124746,17.760704587431082
6.745055000000004,17.0727522279553,16.388080429673956,17.75742402623664
6.795055000000005,17.07071388713269,16.387275840864206,17.754151933401175
6.845055000000006,17.06867554631007,16.38646273775151,17.750888354868632
6.895055000000005,17.06663720548746,16.38564107437948,17.74763333659544
6.945055000000005,17.06459886466485,16.384810804784916,17.74438692454478
6.995055000000006,17.06256052384223,16.38397188300361,17.74114916468085
7.045055000000005,17.060522183019618,16.383124263076184,17.737920102963052
7.095055000000006,17.058483842197006,16.382267899054,17.734699785340013
7.145055000000005,17.056445501374395,16.38140274500523,17.73148825774356
7.195055000000005,17.05440716055178,16.380528755020947,17.72828556608261
7.245055000000006,17.052368819729168,16.379645883221368,17.725091756236967
7.295055000000005,17.050330478906552,16.37875408376213,17.721906874050976
7.345055000000006,17.048292138083937,16.377853310840703,17.718730965327172
7.395055000000006,17.046253797261326,16.376943518702873,17.715564075819778
7.445055000000005,17.04421545643871,16.3760246616493,17.71240625122812
7.495055000000006,17.0421771156161,16.375096694042195,17.709257537190002
7.545055000000005,17.040138774793483,16.37415957031204,17.706117979274925
7.595055000000006,17.038100433970868,16.37321324496445,17.702987622977286
7.645055000000006,17.036062093148256,16.372257672587065,17.69986651370945
7.695055000000005,17.03402375232564,16.37129280785654,17.69675469679474
7.745055000000006,17.03198541150303,16.370318605545656,17.693652217460404
7.795055000000007,17.029947070680414,16.369335020530432,17.690559120830397
7.845055000000006,17.035081523488664,16.365129810664538,17.70503323631279
7.895055000000006,17.04165294575675,16.35960752005497,17.72369837145853
7.945055000000005,17.04822436802483,16.353387487234166,17.743061248815494
7.995055000000006,17.054787233796624,16.3464956454136,17.763078822179647
8.045055000000007,17.061288232226925,16.338894621756243,17.783681842697607
8.095055000000006,17.067789230657226,16.330705767291235,17.804872694023217
8.145055000000006,17.074290229087538,16.321963514999595,17.82661694317548
8.195055000000007,17.07293124772705,16.31987239512015,17.825990100333946
8.245055000000006,17.069899220334687,16.319257378075026,17.820541062594348
8.295055000000007,17.066867192942322,16.31863589197394,17.815098493910703
8.345055000000006,17.063835165549957,16.318007874092213,17.8096624570077
8.395055000000006,17.06080313815759,16.317373261064894,17.804233015250283
8.445055000000007,17.057771110765227,16.316731988882026,17.798810232648428
8.495055000000006,17.054739083372862,16.316083992883875,17.79339417386185
8.545055000000007,17.051707055980494,16.315429207756292,17.787984904204695
8.595055000000007,17.048675028588136,16.314767567526093,17.782582489650178
8.645055000000006,17.045643001195764,16.314099005556468,17.77718699683506
8.695055000000007,17.042610973803406,16.31342345454256,17.771798493064253
8.745055000000006,17.039578946411037,16.312740846506962,17.766417046315112
8.795055000000007,17.036546919018672,16.31205111279544,17.761042725241904
8.845055000000007,17.033514891626307,16.311354184072627,17.755675599179988
8.895055000000006,17.030482864233942,16.310649990317838,17.750315738150046
8.945055000000007,17.027450836841577,16.30993846082099,17.744963212862164
8.995055000000008,17.024418809449212,16.309219524178594,17.73961809471983
9.045055000000007,17.021386782056847,16.30849310828986,17.734280455823836
9.095055000000007,17.018354754664486,16.30775914035288,17.728950368976093
9.145055000000006,17.015322727272117,16.307017546860955,17.72362790768328
9.195055000000007,17.012290699879753,16.306268253599047,17.718313146160458
9.245055000000006,17.009258672487388,16.3055111856403,17.713006159334476
9.295055000000007,17.006226645095026,16.304746267342733,17.70770702284732
9.345055000000007,17.003194617702658,16.303973422346058,17.702415813059257
9.395055000000006,17.000162590310296,16.303192573568673,17.69713260705192
9.445055000000007,16.997130562917928,16.302403643204695,17.69185748263116
9.495055000000008,16.994098535525566,16.301606552721324,17.686590518329808
9.545055000000007,16.9910665081332,16.30080122285618,17.681331793410223
9.595055000000007,16.988034480740836,16.299987573614956,17.676081387866716
9.645055000000008,16.985002453348468,16.299165524269178,17.670839382427758
9.695055000000007,16.981970425956106,16.298334993354167,17.665605858558045
9.745055000000008,16.978938398563738,16.297495898667183,17.660380898460293
9.795055000000007,16.975906371171376,16.296648157265796,17.655164585076957
9.845055000000007,16.972874343779008,16.295791685466426,17.64995700209159
9.895055000000008,16.969842316386647,16.29492639884316,17.644758233930133
9.945055000000007,16.96681028899428,16.29405221222671,17.639568365761853
9.995055000000008,16.963778261601917,16.29316903970369,17.63438748350014
10.045055000000007,16.96074623420955,16.292276794616097,17.629215673803007
10.095055000000007,16.957714206817187,16.291375389561033,17.62405302407334
10.145055000000008,16.95440751984395,16.28997283465427,17.61884220503363
10.195055000000007,16.95105652882265,16.288482835977867,17.613630221667435
10.245055000000008,16.947705537801355,16.286984763750453,17.608426311852256
10.295055000000009,16.94435454678006,16.285478549857693,17.603230543702423
10.345055000000007,16.941003555758762,16.283964125721237,17.598042985796287
10.395055000000008,16.937652564737466,16.282441422300764,17.592863707174168
10.445055000000009,16.934301573716166,16.280910370096194,17.587692777336137
10.495055000000008,16.930950582694873,16.27937089915012,17.582530266239626
10.545055000000009,16.927599591673573,16.277822939050395,17.57737624429675
10.595055000000007,16.924248600652277,16.27626641893301,17.572230782371545
10.645055000000008,16.920897609630984,16.274701267485106,17.56709395177686
10.695055000000009,16.91754661860968,16.273127412948224,17.561965824271137
10.745055000000008,16.914195627588388,16.27154478312185,17.556846472054925
10.795055000000009,16.91084463656709,16.26995330536707,17.55173596776711
10.845055000000007,16.907493645545795,16.26835290661055,17.54663438448104
10.895055000000008,16.904142654524495,16.266743513348707,17.541541795700283
10.945055000000009,16.9007916635032,16.265125051652188,17.53645827535421
10.995055000000008,16.897440672481906,16.263497447170497,17.531383897793315
11.045055000000009,16.894089681460606,16.261860625136954,17.52631873778426
11.09505500000001,16.890738690439306,16.260214510373913,17.5212628705047
11.145055000000008,16.887387699418014,16.258559027298208,17.51621637153782
11.195055000000009,16.884036708396717,16.256894099926882,17.511179316866553
11.24505500000001,16.88068571737542,16.2552196518832,17.506151782867644
11.295055000000009,16.87733472635412,16.25353560640294,17.5011338463053
11.34505500000001,16.873983735332825,16.25184188634098,17.49612558432467
11.395055000000008,16.87063274431153,16.250138414178135,17.491127074444922
11.445055000000009,16.867281753290232,16.24842511202833,17.486138394552135
11.49505500000001,16.863930762268936,16.246701901646055,17.481159622891816
11.545055000000009,16.86057977124764,16.244968704434147,17.476190838061132
11.59505500000001,16.857228780226347,16.24322544145183,17.471232119000863
11.645055000000008,16.853877789205043,16.241472033423115,17.46628354498697
11.695055000000009,16.85052679818375,16.239708400745535,17.461345195621966
11.74505500000001,16.847175807162454,16.237934463499105,17.456417150825803
11.795055000000009,16.843824816141154,16.23615014145573,17.451499490826578
11.84505500000001,16.84047382511986,16.23435535408889,17.446592296150833
11.89505500000001,16.83712283409856,16.23255002058361,17.441695647613514
11.945055000000009,16.833771843077265,16.230734059846874,17.436809626307657
11.99505500000001,16.83042085205597,16.22890739051829,17.431934313593647
12.04505500000001,16.827069861034673,16.22706993098115,17.427069791088197
12.09505500000001,16.823718870013376,16.225221599373818,17.422216140652935
12.14505500000001,16.82036787899208,16.223362313601484,17.417373444382676
12.195055000000009,16.81701688797078,16.221491991348255,17.412541784593305
12.24505500000001,16.813665896949484,16.219610550089644,17.407721243809323
12.29505500000001,16.810314905928188,16.217717907105346,17.40291190475103
12.34505500000001,16.80696391490689,16.215813979492456,17.398113850321327
12.39505500000001,16.80361292388559,16.213898684179007,17.393327163592176
12.445055000000009,16.8002619328643,16.211971937937886,17.38855192779071
12.49505500000001,16.796910941843,16.210033657401098,17.3837882262849
12.54505500000001,16.793559950821702,16.20808375907446,17.379036142568946
12.59505500000001,16.79020895980041,16.206122159352574,17.374295760248245
12.64505500000001,16.786857968779106,16.204148774534243,17.36956716302397
12.69505500000001,16.783506977757813,16.202163520838255,17.364850434677372
12.74505500000001,16.780155986736517,16.200166314419466,17.36014565905357
12.79505500000001,16.776804995715224,16.198157071385342,17.355452920045106
12.845055000000011,16.773454004693924,16.196135707812825,17.350772301575024
12.89505500000001,16.770103013672625,16.194102139765576,17.346103887579673
12.94505500000001,16.766752022651332,16.19205628331159,17.341447761991073
12.99505500000001,16.763401031630032,16.18999805454115,17.336804008718914
13.04505500000001,16.76005004060874,16.187927369585196,17.332172711632282
13.095055000000011,16.75669904958744,16.185844144633993,17.327553954540885
13.14505500000001,16.753348058566147,16.18374829595622,17.322947821176072
13.19505500000001,16.749997067544847,16.181639739918353,17.31835439517134
13.24505500000001,16.746646076523547,16.179518393004432,17.31377376004266
13.29505500000001,16.743295085502254,16.17738417183619,17.309205999168316
13.345055000000011,16.739944094480954,16.17523699319345,17.304651195768457
13.39505500000001,16.73659310345966,16.17307677403496,17.300109432884362
13.44505500000001,16.73324211243836,16.170903431519452,17.29558079335727
13.495055000000011,16.729891121417065,16.168716883027127,17.291065359807003
13.54505500000001,16.726540130395772,16.166517046181372,17.286563214610172
13.595055000000011,16.723189139374472,16.16430383887081,17.282074439878134
13.645055000000012,16.71983814835318,16.16207717927171,17.27759911743465
13.69505500000001,16.71648715733188,16.159836985870562,17.273137328793197
13.745055000000011,16.71313616631058,16.157583177487098,17.268689155134062
13.79505500000001,16.709785175289287,16.15531567329746,17.264254677281116
13.845055000000011,16.70643418426799,16.15303439285765,17.259833975678333
13.895055000000012,16.703083193246695,16.150739256127324,17.255427130366066
13.94505500000001,16.699732202225395,16.14843018349372,17.25103422095707
13.995055000000011,16.6963812112041,16.146107095795884,17.246655326612313
14.04505500000001,16.693030220182802,16.143769914349093,17.24229052601651
14.095055000000011,16.689679229161506,16.141418560969484,17.237939897353527
14.145055000000012,16.686328238140206,16.139052957998885,17.233603518281527
14.19505500000001,16.68297724711891,16.136673028329838,17.22928146590798
14.245055000000011,16.679626256097617,16.134278695430762,17.22497381676447
14.295055000000012,16.676275265076317,16.13186988337127,17.220680646781364
14.345055000000011,16.672924274055017,16.129446516847675,17.21640203126236
14.395055000000012,16.669573283033728,16.12700852120856,17.212138044858897
14.445055000000012,16.666222292012424,16.124555822480424,17.207888761544424
14.495055000000011,16.66287130099113,16.12208834739358,17.203654254588685
14.545055000000012,16.659520309969835,16.11960602340788,17.19943459653179
14.595055000000011,16.65616931894854,16.11710877873873,17.19522985915835
14.645055000000012,16.652818327927243,16.11459654238298,17.191040113471505
14.695055000000012,16.649467336905943,16.112069244144912,17.186865429666973
14.745055000000011,16.646116345884646,16.109526814662214,17.18270587710708
14.795055000000012,16.64276535486335,16.106969185431915,17.178561524294786
14.845055000000011,16.639414363842057,16.1043962888363,17.174432438847816
14.895055000000012,16.636063372820757,16.10180805816875,17.170318687472765
14.945055000000012,16.63271238179946,16.099204427659565,17.166220335939357
14.995055000000011,16.629361390778165,16.09658533250158,17.16213744905475
15.045055000000012,16.626010399756865,16.09395070887575,17.15807009063798
15.095055000000013,16.622659408735572,16.091300493976576,17.15401832349457
15.145055000000012,16.619308417714272,16.08863462603733,17.149982209391215
15.195055000000012,16.615957426692983,16.08595304435517,17.145961809030798
15.245055000000013,16.61260643567168,16.08325568931595,17.141957182027408
15.295055000000012,16.609255444650383,16.080542502418947,17.13796838688182
15.345055000000013,16.60590445362909,16.077813426301173,17.133995480957008
15.395055000000012,16.603358492040197,16.076184146115676,17.13053283796472
15.445055000000012,16.60082140197169,16.074550685989827,17.127092117953552
15.495055000000013,16.598284311903186,16.072900662806173,17.123667961000198
15.545055000000012,16.59566140752511,16.071287720735526,17.120035094314694
15.595055000000013,16.59300789592687,16.069678024674708,17.116337767179033
15.645055000000012,16.590354384328627,16.06805244093648,17.112656327720774
15.695055000000012,16.587700872730384,16.06641087553446,17.10899086992631
15.745055000000013,16.585047361132144,16.064753235218017,17.10534148704627
15.795055000000012,16.5823938495339,16.06307942750822,17.10170827155958
15.845055000000013,16.57974033793566,16.061389360734026,17.098091315137296
15.895055000000013,16.577086826337414,16.059682944068623,17.094490708606205
15.945055000000012,16.574433314739174,16.057960087566023,17.090906541912325
15.995055000000013,16.571779803140927,16.056220702197706,17.08733890408415
16.045055000000016,16.569126291542688,16.054464699889472,17.083787883195903
16.095055000000013,16.566472779944448,16.052691993558305,17.08025356633059
16.145055000000013,16.564978711042656,16.051831354948753,17.07812606713656
16.195055000000014,16.563710270160524,16.051128144173088,17.07629239614796
16.245055000000015,16.562441829278388,16.050400953570335,17.07448270498644
16.295055000000016,16.561173388396256,16.049649707020333,17.07269706977218
16.345055000000013,16.55990494751412,16.048874331484782,17.070935563543458
16.395055000000013,16.55863650663198,16.048074757057353,17.069198256206608
16.445055000000014,16.55736806574985,16.047250917011908,17.06748521448779
16.495055000000015,16.556099624867713,16.046402747848852,17.065796501886574
16.545055000000016,16.554831183985577,16.04553018933951,17.064132178631645
16.595055000000013,16.55356274310344,16.044633184568468,17.062492301638414
16.645055000000013,16.552294302221306,16.043711679973782,17.06087692446883
16.695055000000014,16.55102586133917,16.042765625385016,17.059286097293324
16.745055000000015,16.549757420457034,16.041794974059066,17.057719866855003
16.795055000000016,16.548488979574902,16.040799682713637,17.056178276436167
16.845055000000016,16.547220538692766,16.03977971155841,17.054661365827123
16.895055000000013,16.54595209781063,16.038735024323795,17.053169171297466
16.945055000000014,16.5446836569285,16.037665588287215,17.05170172556978
16.995055000000015,16.54341521604636,16.03657137429689,17.050259057795827
17.045055000000016,16.542146775164227,16.035452356793133,17.04884119353532
17.095055000000016,16.540878334282095,16.03430851382699,17.0474481547372
17.145055000000017,16.539609893399955,16.033139827076337,17.046079959723574
17.195055000000014,16.538341452517823,16.03194628185935,17.044736623176295
17.245055000000015,16.537073011635684,16.03072786714526,17.04341815612611
17.295055000000016,16.535804570753548,16.02948457556249,17.042124565944608
17.345055000000016,16.534536129871412,16.02821640340408,17.040855856338744
17.395055000000017,16.53326768898928,16.02692335063042,17.03961202734814
17.445055000000014,16.531999248107144,16.025605420869265,17.038393075345024
17.495055000000015,16.53073080722501,16.024262621413087,17.03719899303693
17.545055000000016,16.484148168357997,15.964334296091142,17.003962040624852
17.595055000000016,16.48379339939786,15.963134576473882,17.00445222232184
17.645055000000017,16.483438630437725,15.961923456351691,17.00495380452376
17.695055000000018,16.483083861477596,15.960700991791699,17.00546673116349
17.745055000000015,16.48272909251746,15.959467239229413,17.005990945805507
17.795055000000016,16.48237432355733,15.95822225545353,17.00652639166113
17.845055000000016,16.482019554597194,15.956966097590744,17.007073011603644
17.895055000000017,16.481664785637058,15.955698823090774,17.00763074818334
17.945055000000018,16.481310016676925,15.954420489711417,17.008199543642434
17.995055000000015,16.480955247716793,15.953131155503755,17.00877933992983
18.045055000000016,16.48060047875666,15.951830878797491,17.00937007871583
18.095055000000016,16.480245709796527,15.950519718186406,17.00997170140665
18.145055000000017,16.47989094083639,15.949197732513962,17.01058414915882
18.195055000000018,16.479536171876255,15.947864980859041,17.01120736289347
18.24505500000002,16.479181402916122,15.946521522521838,17.011841283310407
18.295055000000016,16.47882663395599,15.945167417009886,17.012485850902095
18.345055000000016,16.478471864995857,15.943802724024279,17.013141005967437
18.395055000000017,16.47826883666388,15.942659818912828,17.013877854414933
18.445055000000018,16.518702635489145,15.956730449328942,17.080674821649346
18.49505500000002,16.518579193788874,15.955605386124425,17.081553001453322
18.545055000000016,16.518455752088595,15.954469366141902,17.082442138035287
18.595055000000016,16.51833231038832,15.95332244828971,17.083342172486933
18.645055000000017,16.518208868688045,15.952164691681824,17.08425304569427
18.695055000000018,16.51808542698777,15.950996155624713,17.085174698350826
18.74505500000002,16.517961985287492,15.949816899604274,17.086107070970712
18.795055000000016,16.517838543587214,15.94862698327297,17.087050103901458
18.845055000000016,16.51771510188694,15.947426466437102,17.088003737336777
18.895055000000017,16.517591660186664,15.946215409044239,17.08896791132909
18.945055000000018,16.51746821848639,15.944993871170823,17.089942565801955
18.99505500000002,16.517344776786114,15.943761913009945,17.09092764056228
19.045055000000016,16.517221335085836,15.942519594859277,17.091923075312394
19.095055000000016,16.51709789338556,15.9412669771092,17.09292880966192
19.145055000000017,16.516974451685286,15.94000412023107,17.093944783139502
19.195055000000018,16.516851009985015,15.938731084765706,17.094970935204323
19.24505500000002,16.516727568284733,15.937447931312015,17.09600720525745
19.29505500000002,16.516604126584458,15.936154720515862,17.097053532653053
19.345055000000016,16.51648068488418,15.934851513059035,17.09810985670932
19.395055000000017,16.516357243183904,15.933538369648485,17.099176116719324
19.445055000000018,16.516233801483626,15.932215351005677,17.100252251961575
19.49505500000002,16.51611035978335,15.930882517856201,17.1013382017105
19.54505500000002,16.515986918083076,15.929539930919503,17.10243390524665
19.595055000000016,16.5158634763828,15.928187650898865,17.103539301866736
19.645055000000017,16.515740034682526,15.926825738471527,17.104654330893528
19.695055000000018,16.515616592982248,15.925454254279035,17.10577893168546
19.74505500000002,16.515493151281976,15.924073258917787,17.106913043646166
19.79505500000002,16.515369709581698,15.922682812929708,17.10805660623369
19.84505500000002,16.51524626788142,15.921282976793204,17.109209558969635
19.895055000000017,16.515122826181145,15.919873810914263,17.11037184144803
19.945055000000018,16.51499938448087,15.918455375617718,17.11154339334402
19.99505500000002,16.514875942780595,15.917027731138775,17.112724154422413
20.04505500000002,16.514752501080316,15.915590937614668,17.113914064545966
20.09505500000002,16.51462905938004,15.91414505507655,17.11511306368353
20.145055000000017,16.514505617679767,15.912690143441539,17.116321091917992
20.195055000000018,16.514382175979488,15.911226262504965,17.117538089454012
20.24505500000002,16.514258734279213,15.90975347193283,17.118763996625596
20.29505500000002,16.51413529257894,15.908271831254421,17.119998753903456
20.34505500000002,16.514011850878664,15.90678139985512,17.121242301902207
20.395055000000017,16.513888409178385,15.905282236969407,17.122494581387365
20.445055000000018,16.51376496747811,15.903774401674058,17.123755533282164
20.49505500000002,16.513641525777835,15.902257952881484,17.125025098674186
20.54505500000002,16.513518084077557,15.900732949333296,17.126303218821818
20.59505500000002,16.513394642377282,15.899199449594033,17.12758983516053
20.645055000000017,16.513271200677007,15.897657512045054,17.12888488930896
20.695055000000018,16.513147758976732,15.896107194878631,17.130188323074833
20.74505500000002,16.513024317276454,15.8945485560922,17.131500078460707
20.79505500000002,16.51290087557618,15.892981653482805,17.132820097669555
20.84505500000002,16.512777433875904,15.891406544641669,17.13414832311014
20.89505500000002,16.51265399217563,15.889823286948992,17.135484697402266
20.945055000000018,16.51253055047535,15.888231937568875,17.136829163381826
20.99505500000002,16.512407108775076,15.88663255344443,17.13818166410572
21.04505500000002,16.5122836670748,15.885025191293039,17.139542142856563
21.09505500000002,16.512160225374526,15.88340990760178,17.14091054314727
21.14505500000002,16.51203678367425,15.881786758623024,17.14228680872548
21.195055000000018,16.511913341973973,15.88015580037016,17.143670883577784
21.24505500000002,16.511789900273694,15.878517088613515,17.14506271193387
21.29505500000002,16.51166645857342,15.87687067887639,17.14646223827045
21.34505500000002,16.511543016873144,15.875216626431254,17.147869407315035
21.39505500000002,16.51141957517287,15.873554986296101,17.14928416404964
21.44505500000002,16.511296133472595,15.871885813230946,17.150706453714243
21.49505500000002,16.51117269177232,15.870209161734454,17.152136221810185
21.54505500000002,16.51104925007204,15.868525086040718,17.153573414103366
21.59505500000002,16.51092580837177,15.866833640116187,17.155017976627352
21.64505500000002,16.51080236667149,15.86513487765669,17.156469855686293
21.69505500000002,16.510678924971213,15.863428852084654,17.15792899785777
21.74505500000002,16.510555483270938,15.861715616546407,17.15939534999547
21.79505500000002,16.51043204157066,15.859995223909607,17.160868859231712
21.84505500000002,16.51030859987039,15.858267726760856,17.16234947297992
21.89505500000002,16.51018515817011,15.85653317740334,17.163837138936877
21.94505500000002,16.51006171646983,15.854791627854704,17.16533180508496
21.99505500000002,16.50993827476956,15.853043129844963,17.166833419694157
22.04505500000002,16.50981483306928,15.851287734814536,17.168341931324026
22.09505500000002,16.509691391369003,15.849525493912463,17.169857288825543
22.14505500000002,16.50956794966873,15.847756457994661,17.1713794413428
22.19505500000002,16.509444507968457,15.845980677622302,17.172908338314613
22.24505500000002,16.50932106626818,15.844198203060333,17.174443929476023
22.29505500000002,16.509197624567904,15.842409084276088,17.17598616485972
22.34505500000002,16.509074182867625,15.840613370937973,17.177534994797277
22.39505500000002,16.50895074116735,15.838811112414291,17.17909036992041
22.44505500000002,16.508827299467075,15.83700235777214,17.180652241162008
22.495055000000022,16.5087038577668,15.835187155776426,17.182220559757173
22.54505500000002,16.508548786538118,15.833320806060273,17.183776767015964
22.59505500000002,16.50778115892331,15.830578535538221,17.184983782308404
22.64505500000002,16.5070135313085,15.827824400742498,17.1862026618745
22.69505500000002,16.506245903693692,15.82505850547039,17.187433301916997
22.745055000000022,16.555931132081174,15.830167227847344,17.281695036315003
22.79505500000002,16.556103246588474,15.828579674226777,17.28362681895017
22.84505500000002,16.556275361095768,15.826985714532253,17.285565007659283
22.89505500000002,16.55644747560307,15.825385395190494,17.287509556015642
22.94505500000002,16.55661959011037,15.82377876234543,17.289460417875308
22.995055000000022,16.556791704617666,15.822165861857652,17.29141754737768
23.045055000000023,16.556963819124963,15.820546739303934,17.293380898945994
23.09505500000002,16.55713593363226,15.818921439976776,17.295350427287744
23.14505500000002,16.557308048139557,15.817290008884076,17.29732608739504
23.19505500000002,16.557480162646854,15.815652490748827,17.299307834544884
23.245055000000022,16.55765227715415,15.814008930008905,17.3012956242994
23.295055000000023,16.557824391661452,15.81235937081692,17.303289412505986
23.34505500000002,16.557996506168752,15.810703857040107,17.305289155297398
23.39505500000002,16.558168620676046,15.809042432260307,17.307294809091786
23.44505500000002,16.558340735183346,15.807375139774013,17.30930633059268
23.495055000000022,16.558512849690644,15.805702022592419,17.311323676788867
23.545055000000023,16.558684964197944,15.804023123441604,17.313346804954282
23.59505500000002,16.55885707870524,15.802338484762704,17.31537567264778
23.64505500000002,16.559010547062638,15.800615173615888,17.317405920509387
23.69505500000002,16.55912272537611,15.798813130963337,17.31943231978888
23.745055000000022,16.559234903689582,15.797005390353135,17.32146441702603
23.795055000000023,16.559347082003054,15.795191994733171,17.323502169272935
23.84505500000002,16.55956237422406,15.793555674213147,17.325569074234973
23.89505500000002,16.56097814176054,15.794036598378277,17.327919685142803
23.94505500000002,16.56239390929702,15.79450444820786,17.330283370386177
23.995055000000022,16.563809676833497,15.794959272060044,17.33266008160695
24.045055000000023,16.837899772959396,16.32307198231949,17.352727563599302
24.095055000000023,16.840069982545128,16.325871495103648,17.354268469986607
24.14505500000002,16.842240192130866,16.328652928713925,17.355827455547807
24.19505500000002,16.844410401716598,16.3314162185272,17.357404584905996
24.245055000000022,16.846580611302336,16.334161301543933,17.35899992106074
24.295055000000023,16.848750820888075,16.336888116419917,17.360613525356232
24.345055000000023,16.85092103047381,16.33959660349746,17.36224545745016
24.39505500000002,16.85309124005955,16.342286704835953,17.363895775283144
24.44505500000002,16.855261449645283,16.344958364241766,17.3655645350488
24.495055000000022,16.85743165923102,16.347611527297442,17.367251791164595
24.545055000000023,16.859601868816753,16.350246141390187,17.36895759624332
24.595055000000023,16.861772078402492,16.352862155739565,17.37068200106542
24.645055000000024,16.86394228798823,16.35545952142442,17.37242505455204
24.69505500000002,16.866112497573962,16.358038191408962,17.37418680373896
24.745055000000022,16.8682827071597,16.36059812056802,17.37596729375138
24.795055000000023,16.87045291674544,16.363139265711343,17.377766567779535
24.845055000000023,16.87262312633117,16.36566158560704,17.3795846670553
24.895055000000024,16.874793335916912,16.36816504100408,17.381421630829745
24.94505500000002,16.876963545502647,16.370649594653727,17.383277496351567
24.995055000000022,16.879133755088382,16.37311521133009,17.385152298846673
25.045055000000023,16.881303964674117,16.375561857849558,17.387046071498677
25.095055000000023,16.883474174259856,16.377989503089225,17.388958845430487
25.145055000000024,16.88564438384559,16.380398118004187,17.390890649686995
25.19505500000002,16.887814593431326,16.382787675643822,17.39284151121883
25.245055000000022,16.889984803017065,16.38515815116688,17.39481145486725
25.295055000000023,16.8921550126028,16.387509521855435,17.396800503350164
25.345055000000023,16.894325222188534,16.38984176712773,17.398808677249338
25.395055000000024,16.896495431774277,16.39215486854979,17.40083599499876
25.44505500000002,16.89866564136001,16.39444880984588,17.402882472874143
25.495055000000022,16.900835850945747,16.39672357690774,17.404948124983754
25.545055000000023,16.90300606053148,16.398979157802614,17.40703296326035
25.595055000000023,16.90517627011722,16.401215542780065,17.409136997454375
25.645055000000024,16.90734647970296,16.40343272427749,17.411260235128427
25.695055000000025,16.909516689288694,16.405630696924487,17.4134026816529
25.745055000000022,16.9095636328009,16.409061887183256,17.410065378418544
25.795055000000023,16.90856998294165,16.41309742630112,17.40404253958218
25.845055000000023,16.907576333082396,16.417125223964042,17.39802744220075
25.895055000000024,16.906582683223146,16.421145039935286,17.392020326511005
25.945055000000025,16.905589033363896,16.425156624340268,17.386021442387523
25.995055000000022,16.90459538350465,16.429159717201046,17.380031049808252
26.045055000000023,16.903601733645395,16.433154047945077,17.374049419345713
26.095055000000023,16.902608083786145,16.437139334886773,17.368076832685517
26.145055000000024,16.901614433926895,16.441115284680084,17.362113583173706
26.195055000000025,16.900620784067645,16.445081591740514,17.356159976394775
26.245055000000026,16.899627134208394,16.44903793763462,17.350216330782168
26.295055000000023,16.898633484349144,16.452983990435065,17.344282978263223
26.345055000000023,16.897639834489894,16.456919404039162,17.338360264940626
26.395055000000024,16.896646184630644,16.460843817448673,17.332448551812615
26.445055000000025,16.895652534771394,16.46475685400856,17.326548215534228
26.495055000000026,16.894658884912143,16.4686581206022,17.320659649222087
26.545055000000023,16.893665235052897,16.47254720680052,17.314783263305273
26.595055000000023,16.892671585193643,16.47642368396216,17.308919486425125
26.645055000000024,16.891677935334393,16.48028710428199,17.303068766386794
26.695055000000025,16.89068428547514,16.484136999784674,17.297231571165604
26.745055000000026,16.889690635615892,16.487972881260283,17.2914083899715
26.795055000000023,16.888696985756642,16.491794237138457,17.285599734374827
26.845055000000023,16.887703335897392,16.495600532297676,17.279806139497108
26.895055000000024,16.886709686038138,16.499391206805903,17.274028165270373
26.945055000000025,16.885716036178888,16.503165674588793,17.268266397768983
26.995055000000026,16.88472238631964,16.50692332202146,17.26252145061782
27.045055000000023,16.88372873646039,16.510663506439716,17.256793966481066
27.095055000000023,16.88273508660114,16.514385554566545,17.251084618635737
27.145055000000024,16.88174143674189,16.518088760849412,17.24539411263437
27.195055000000025,16.88074778688264,16.521772385704033,17.239723188061248
27.245055000000026,16.87975413702339,16.52543565366011,17.23407262038667
27.295055000000026,16.87876048716414,16.529077751404575,17.228443222923705
27.345055000000023,16.877766837304886,16.53269782571784,17.222835848891933
27.395055000000024,16.876773187445643,16.536294981298823,17.217251393592463


==> figures/plot_time_vs_error/torm/panda__1cube.csv <==
time-s,path_length_rad,path_length_rad+std,path_length_rad-std
2.912035,8.702980067559757,8.296391171946382,9.109568963173132
2.9620349999999998,8.658290366820802,8.263711596326694,9.05286913731491
3.0120349999999996,8.655977315430238,8.263639269669255,9.048315361191221
3.0620349999999994,8.655228167834542,8.265848175039608,9.044608160629476
3.112034999999999,8.655075010050256,8.268493489917798,9.041656530182713
3.162034999999999,8.654171906263496,8.269574992027069,9.038768820499923
3.212034999999999,8.65326880247674,8.270634272408232,9.035903332545248
3.2620349999999987,8.65236569868998,8.271670987419101,9.033060409960859
3.3120349999999985,8.651462594903222,8.272684790370283,9.030240399436162
3.3620349999999983,8.650559491116462,8.273675331655927,9.027443650576998
3.412034999999998,8.649656387329705,8.27464225889444,9.024670515764969
3.462034999999998,8.648753283542945,8.275585217079385,9.021921350006505
3.512034999999998,8.647850179756187,8.276503848740855,9.019196510771518
3.5620349999999976,8.646947075969429,8.277397794117535,9.016496357821323
3.6120349999999974,8.646043972182671,8.27826669133969,9.013821253025652
3.6620349999999973,8.645140868395911,8.279110176623254,9.011171560168568
3.712034999999997,8.644237764609153,8.279927884475239,9.008547644743068
3.762034999999997,8.643334660822394,8.280719447910538,9.005949873734249
3.8120349999999967,8.642431557035636,8.281484498680344,9.003378615390927
3.8620349999999966,8.641528453248878,8.28222266751217,9.000834238985584
3.9120349999999964,8.64062534946212,8.28293358436162,8.998317114562619
3.962034999999996,8.639722245675362,8.283616878675854,8.99582761267487
4.012034999999996,8.638819141888604,8.28427217966878,8.993366104108427
4.062034999999996,8.637916038101846,8.284899116607907,8.990932959595785
4.112034999999995,8.637012934315086,8.285497319112691,8.988528549517481
4.162034999999996,8.636109830528328,8.286066417464344,8.986153243592312
4.212034999999995,8.635206726741568,8.286606042926758,8.983807410556379
4.262034999999996,8.634303622954812,8.287115828078425,8.981491417831199
4.3120349999999945,8.63340051916805,8.287595407154926,8.979205631181175
4.362034999999995,8.632497415381293,8.288044416401759,8.976950414360827
4.412034999999994,8.631594311594535,8.28846249443692,8.974726128752149
4.462034999999995,8.630691207807777,8.28884928262293,8.972533132992623
4.512034999999994,8.629788104021019,8.289204425447625,8.970371782594412
4.5620349999999945,8.628885000234261,8.289527570913211,8.96824242955531
4.6120349999999934,8.627981896447503,8.289818370932844,8.966145421962162
4.662034999999994,8.627078792660743,8.290076481734067,8.96408110358742
4.712034999999993,8.626175688873985,8.290301564268288,8.962049813479682
4.762034999999994,8.625272585087227,8.290493284625459,8.960051885548996
4.812034999999993,8.624369481300468,8.290651314453044,8.958087648147892
4.8620349999999934,8.62346637751371,8.290775331378345,8.956157423649074
4.912034999999992,8.622563273726952,8.290865019433102,8.954261528020801
4.962034999999993,8.62166016994019,8.290920069479366,8.952400270401014
5.012034999999992,8.620757066153434,8.290940179635491,8.950573952671377
5.062034999999993,8.580043890183791,8.254830359767753,8.90525742059983
5.112034999999992,8.579048318859863,8.25450960865007,8.903587029069657
5.162034999999992,8.578052747535931,8.254156467359989,8.901949027711874
5.212034999999991,8.577057176212001,8.25377074280164,8.900343609622363
5.262034999999992,8.576061604888073,8.253352250250227,8.898770959525919
5.312034999999991,8.575066033564141,8.252900813618599,8.897231253509684
5.362034999999992,8.574070462240213,8.252416265714583,8.895724658765843
5.412034999999991,8.573074890916281,8.251898448488227,8.894251333344336
5.462034999999991,8.57141072498968,8.250951826876863,8.891869623102496
5.51203499999999,8.569734095702344,8.249971597138725,8.889496594265964
5.562034999999991,8.56805746641501,8.248965026206799,8.88714990662322
5.61203499999999,8.566380837127674,8.247931947805032,8.884829726450317
5.662034999999991,8.56470420784034,8.246872200915249,8.88253621476543
5.7120349999999895,8.570179567034716,8.261758427917421,8.87860070615201
5.76203499999999,8.573648306598802,8.271525676399909,8.875770936797695
5.812034999999989,8.57206922258762,8.270547762159678,8.873590683015562
5.86203499999999,8.570490138576439,8.269540259811503,8.871440017341374
5.912034999999989,8.568911054565255,8.268503000464857,8.869319108665653
5.9620349999999895,8.567331970554072,8.267435822833107,8.867228118275037
6.0120349999999885,8.565752886542892,8.266338573463024,8.86516719962276
6.062034999999989,8.564173802531709,8.26521110695577,8.863136498107648
6.112034999999988,8.562594718520526,8.264053286178711,8.86113615086234
6.162034999999989,8.561015634509346,8.262864982467294,8.859166286551398
6.212034999999988,8.559436550498162,8.261646075816335,8.85722702517999
6.2620349999999885,8.55982660815161,8.262203422057635,8.857449794245586
6.312034999999987,8.5620629507334,8.264090219533209,8.860035681933592
6.362034999999988,8.56429929331519,8.265507245945019,8.86309134068536
6.412034999999987,8.566535635896978,8.266458349187372,8.866612922606583
6.462034999999988,8.564572816711113,8.264688209425179,8.864457423997047
6.512034999999987,8.562459949797661,8.262806058719308,8.862113840876015
6.562034999999987,8.56034708288421,8.260900128125172,8.859794037643248
6.612034999999986,8.558234215970757,8.258970368312493,8.85749806362902
6.662034999999987,8.556121349057307,8.257016735517661,8.855225962596952
6.712034999999986,8.554008482143855,8.255039191595685,8.852977772692025
6.762034999999987,8.551895615230402,8.253037704065655,8.850753526395149
6.812034999999986,8.54978274831695,8.251012246149584,8.848553250484317
6.862034999999986,8.5476698814035,8.24896279680451,8.846376966002492
6.912034999999985,8.545557014490047,8.246889340747773,8.844224688232321
6.962034999999986,8.543444147576595,8.244791868475435,8.842096426677756
7.012034999999985,8.541331280663144,8.242670376273704,8.839992185052584
7.062034999999986,8.53921841374969,8.240524866223428,8.837911961275953
7.112034999999985,8.53710554683624,8.238355346197594,8.835855747474888
7.162034999999985,8.534992679922789,8.236161829851808,8.83382352999377
7.212034999999984,8.532879813009338,8.233944336607886,8.83181528941079
7.262034999999985,8.530766946095886,8.231702891630485,8.829831000561287
7.312034999999984,8.528654079182434,8.229437525796914,8.827870632567954
7.362034999999985,8.526541212268981,8.227148275660184,8.825934148877778
7.4120349999999835,8.524428345355531,8.224835183405407,8.824021507305655
7.462034999999984,8.522315478442078,8.222498296799646,8.82213266008451
7.512034999999983,8.520202611528628,8.220137669135397,8.820267553921859
7.562034999999984,8.518089744615175,8.21775335916779,8.818426130062559
7.612034999999983,8.515976877701723,8.215345431045773,8.816608324357674
7.6620349999999835,8.513864010788271,8.212913954237347,8.814814067339196
7.712034999999982,8.51175114387482,8.21045900344918,8.81304328430046
7.762034999999983,8.509638276961368,8.207980658540706,8.811295895382031
7.812034999999982,8.507525410047917,8.205479004432997,8.809571815662837
7.862034999999983,8.505412543134463,8.202954131012623,8.807870955256304
7.912034999999982,8.503299676221012,8.200406133030768,8.806193219411256
7.962034999999982,8.501186809307562,8.197835109997802,8.804538508617322
8.012034999999981,8.499073942394109,8.195241166073641,8.802906718714576
8.062034999999982,8.496961075480657,8.192624409954155,8.80129774100716
8.112034999999981,8.494848208567205,8.189984954753823,8.799711462380587
8.162034999999982,8.492735341653756,8.187322917885044,8.798147765422467
8.21203499999998,8.490622474740302,8.18463842093426,8.796606528546345
8.262034999999981,8.48850960782685,8.181931589535285,8.795087626118416
8.31203499999998,8.4863967409134,8.179202553240046,8.793590928586752
8.362034999999981,8.484283873999946,8.176451445387066,8.792116302612826
8.41203499999998,8.482171007086496,8.173678402967983,8.790663611205009
8.46203499999998,8.480058140173043,8.170883566492344,8.78923271385374
8.51203499999998,8.477945273259593,8.16806707985101,8.787823466668176
8.56203499999998,8.532384946464555,8.241402194972833,8.823367697956277
8.61203499999998,8.53116203913407,8.240662553224071,8.82166152504407
8.66203499999998,8.529939131803586,8.239917295238829,8.819960968368342
8.712034999999979,8.528725486944333,8.23917333020735,8.818277643681316
8.76203499999998,8.459773691089886,8.135333624048053,8.784213758131719
8.812034999999979,8.459302557983094,8.136059629953207,8.78254548601298
8.86203499999998,8.458841539083892,8.136783927142487,8.780899151025297
8.912034999999978,8.45806785024704,8.13673725001621,8.77939845047787
8.962034999999979,8.457127055472975,8.136278098500375,8.777976012445576
9.012034999999978,8.45618626069891,8.135815119875044,8.776557401522776
9.062034999999979,8.455245465924843,8.135348296991065,8.775142634858621
9.112034999999977,8.454304671150776,8.134877612735893,8.77373172956566
9.162034999999978,8.453363876376713,8.134403050035914,8.772324702717512
9.212034999999977,8.452423081602646,8.13392459185881,8.770921571346483
9.262034999999978,8.451482286828579,8.133442221215951,8.769522352441207
9.312034999999977,8.450541492054516,8.132955921164804,8.768127062944227
9.362034999999977,8.44960069728045,8.13246567481134,8.76673571974956
9.412034999999976,8.448659902506384,8.131971465312503,8.765348339700264
9.462034999999977,8.447719107732318,8.131473275878678,8.763964939585959
9.512034999999976,8.446778312958253,8.130971089776166,8.76258553614034
9.562034999999977,8.445837518184186,8.130464890329707,8.761210146038666
9.612034999999976,8.444896723410121,8.129954660925005,8.759838785895237
9.662034999999976,8.443955928636056,8.129440385011266,8.758471472260846
9.712034999999975,8.44301513386199,8.128922046103767,8.757108221620214
9.762034999999976,8.442074339087924,8.128399627786433,8.755749050389415
9.812034999999975,8.441133544313859,8.127873113714442,8.754393974913276
9.862034999999976,8.440192749539793,8.127342487616824,8.753043011462763
9.912034999999975,8.439251954765727,8.126807733299096,8.751696176232358
9.962034999999975,8.438311159991661,8.126268834645904,8.750353485337419
10.012034999999974,8.437370365217596,8.125725775623671,8.749014954811521
10.062034999999975,8.43642957044353,8.125178540283269,8.74768060060379
10.112034999999974,8.435488775669464,8.124627112762695,8.746350438576233
10.162034999999975,8.434727106659162,8.124423800766452,8.745030412551872
10.212034999999974,8.434026201752197,8.124336246346592,8.7437161571578
10.262034999999974,8.433325296845231,8.124244978078409,8.742405615612054
10.312034999999973,8.432624391938266,8.124149973942917,8.741098809933614
10.362034999999974,8.4319234870313,8.124051211883257,8.739795762179343
10.412034999999973,8.431222582124335,8.12394866980702,8.73849649444165
10.462034999999974,8.43052167721737,8.123842325588605,8.737201028846137
10.512034999999972,8.429820772310405,8.12373215707164,8.735909387549171
10.562034999999973,8.42911986740344,8.123618142071448,8.734621592735431
10.612034999999972,8.428418962496474,8.123500258377565,8.733337666615384
10.662034999999973,8.427718057589509,8.123378483756296,8.732057631422721
10.712034999999972,8.427017152682543,8.123252795953348,8.730781509411738
10.762034999999972,8.426316247775578,8.123123172696486,8.72950932285467
10.812034999999971,8.425615342868612,8.122989591698255,8.72824109403897
10.862034999999972,8.424914437961647,8.122852030658743,8.72697684526455
10.912034999999971,8.424213533054683,8.122710467268412,8.725716598840954
10.962034999999972,8.423512628147718,8.122564879210946,8.724460377084489
11.01203499999997,8.422811723240752,8.122415244166191,8.723208202315313
11.06203499999997,8.422110818333786,8.12226153981311,8.721960096854463
11.11203499999997,8.421409913426821,8.122103743832806,8.720716083020836
11.162034999999971,8.420709008519855,8.12194183391159,8.719476183128121
11.21203499999997,8.42000810361289,8.121775787744095,8.718240419481685
11.262034999999969,8.419307198705924,8.121605583036446,8.717008814375403
11.31203499999997,8.418606293798959,8.121431197509475,8.715781390088443
11.36203499999997,8.417905388891993,8.121252608901978,8.714558168882009
11.41203499999997,8.417204483985028,8.121069794974034,8.713339172996022
11.462034999999968,8.416503579078062,8.120882733510355,8.71212442464577
11.512034999999969,8.415802674171097,8.1206914023237,8.710913946018493
11.56203499999997,8.415101769264131,8.12049577925832,8.709707759269943
11.612034999999969,8.414400864357166,8.12029584219346,8.708505886520872
11.662034999999968,8.4136999594502,8.120091569046899,8.707308349853502
11.712034999999968,8.412999054543235,8.11988293777854,8.70611517130793
11.762034999999969,8.41229814963627,8.119669926394035,8.704926372878504
11.812034999999968,8.411597244729304,8.119452512948477,8.70374197651013
11.862034999999967,8.41089633982234,8.119230675550094,8.702562004094586
11.912034999999968,8.410195434915373,8.11900439236402,8.701386477466725
11.962034999999968,8.40949453000841,8.118773641616105,8.700215418400713
12.012034999999967,8.408793625101442,8.118538401596728,8.699048848606155
12.062034999999966,8.408092720194478,8.118298650664707,8.69788678972425
12.112034999999967,8.407391815287511,8.118054367251185,8.696729263323837
12.162034999999968,8.406690910380547,8.11780552986361,8.695576290897485
12.212034999999966,8.40599000547358,8.117552117089698,8.694427893857462
12.262034999999965,8.405289100566616,8.117294107601492,8.69328409353174
12.312034999999966,8.404575240844544,8.116999585226264,8.692150896462824
12.362034999999967,8.403829771730132,8.116622563632665,8.691036979827599
12.412034999999966,8.40289509045681,8.116068943333769,8.68972123757985
12.462034999999965,8.401926151212585,8.11548087138769,8.68837143103748
12.512034999999965,8.400957211968363,8.114889571532126,8.6870248524046
12.562034999999966,8.396796558100217,8.106343954672367,8.687249161528067
12.612034999999965,8.394584081847729,8.10260188503794,8.686566278657518
12.662034999999964,8.392993174662651,8.10041791285617,8.685568436469133
12.712034999999965,8.391402267477574,8.09822424220961,8.684580292745537
12.762034999999965,8.389811360292494,8.09602093279265,8.68360178779234
12.812034999999964,8.388220453107415,8.093808044753606,8.682632861461224
12.862034999999963,8.453544400381237,8.2012232377431,8.705865563019373
12.912034999999964,8.452508702050503,8.200513073454808,8.704504330646198
12.962034999999965,8.45147300371977,8.199798619996699,8.70314738744284
13.012034999999964,8.450437305389034,8.199079860923582,8.701794749854486
13.062034999999963,8.4494016070583,8.198356779928194,8.700446434188407
13.112034999999963,8.448365908727565,8.19762936084486,8.69910245661027
13.162034999999964,8.452251330763685,8.182066715527533,8.722435945999838
13.212034999999963,8.45137997439287,8.181540621086516,8.721219327699224
13.262034999999962,8.450508618022054,8.181010538659843,8.720006697384266
13.312034999999963,8.449637261651237,8.180476453078192,8.718798070224281
13.362034999999963,8.44876590528042,8.179938349274503,8.717593461286336
13.412034999999962,8.447894548909604,8.17939621228686,8.716392885532347
13.462034999999961,8.447023192538788,8.178850027261406,8.71519635781617
13.512034999999962,8.44615183616797,8.178299779455228,8.714003892880713
13.562034999999963,8.445280479797155,8.17774545423929,8.712815505355021
13.612034999999961,8.444409123426338,8.177187037101323,8.711631209751353
13.66203499999996,8.443537767055522,8.176624513648752,8.710451020462292
13.712034999999961,8.442666410684705,8.176057869611611,8.709274951757799
13.762034999999962,8.44179505431389,8.175487090845452,8.708103017782326
13.81203499999996,8.440923697943072,8.17491216333426,8.706935232551883
13.86203499999996,8.440052341572255,8.174333073193372,8.705771609951137
13.91203499999996,8.439180985201439,8.173749806672376,8.704612163730502
13.962034999999961,8.438309628830622,8.17316235015801,8.703456907503233
14.01203499999996,8.437438272459806,8.172570690177071,8.70230585474254
14.062034999999959,8.43656691608899,8.171974813399292,8.70115901877869
14.11203499999996,8.435695559718173,8.17137470664022,8.700016412796126
14.16203499999996,8.434824203347356,8.1707703568641,8.698878049830611
14.21203499999996,8.43395284697654,8.17016175118672,8.69774394276636
14.262034999999958,8.433081490605725,8.169548876878258,8.696614104333191
14.312034999999959,8.432210134234907,8.16893172136611,8.695488547103704
14.36203499999996,8.43133877786409,8.168310272237722,8.694367283490458
14.412034999999959,8.430467421493274,8.167684517243373,8.693250325743175
14.462034999999958,8.429596065122459,8.167054444298959,8.692137685945958
14.512034999999958,8.428724708751643,8.166420041488756,8.69102937601453
14.562034999999959,8.427853352380824,8.165781297068161,8.689925407693487
14.612034999999958,8.426981996010008,8.165138199466424,8.688825792553592
14.662034999999957,8.426110639639193,8.16449073728932,8.687730541989065
14.712034999999958,8.425239283268375,8.16383889932183,8.686639667214921
14.762034999999958,8.424367926897558,8.16318267453079,8.685553179264327
14.812034999999957,8.423496570526742,8.16252205206751,8.684471088985974
14.862034999999956,8.422710925165136,8.161942367507775,8.683479482822497
14.912034999999957,8.42198466953786,8.161417580747063,8.682551758328657
14.962034999999958,8.421258413910586,8.160888591212593,8.681628236608578
15.012034999999956,8.42053215828331,8.16035538934473,8.68070892722189
15.062034999999955,8.419805902656037,8.159817965759885,8.67979383955219
15.112034999999956,8.41907964702876,8.159276311252677,8.678882982804842
15.162034999999957,8.418353391401487,8.158730416798113,8.677976366004861
15.212034999999956,8.417627135774211,8.158180273553656,8.677073997994766
15.262034999999955,8.416900880146935,8.157625872861345,8.676175887432525
15.312034999999955,8.41617462451966,8.157067206249833,8.675282042789489
15.362034999999956,8.415448368892386,8.156504265436386,8.674392472348387
15.412034999999955,8.414722113265112,8.155937042328878,8.673507184201346
15.462034999999954,8.413995857637834,8.155365529027724,8.672626186247944
15.512034999999955,8.41326960201056,8.15478971782779,8.671749486193331
15.562034999999955,8.412543346383286,8.154209601220238,8.670877091546334
15.612034999999954,8.411817090756012,8.153625171894369,8.670009009617655
15.662034999999953,8.411090835128734,8.153036422739387,8.669145247518081
15.712034999999954,8.410364579501461,8.152443346846164,8.668285812156759
15.762034999999955,8.409638323874187,8.151845937508904,8.66743071023947
15.812034999999954,8.408912068246911,8.151244188226816,8.666579948267007
15.862034999999953,8.408185812619637,8.150638092705723,8.665733532533551
15.912034999999953,8.40745955699236,8.150027644859607,8.664891469125111
15.962034999999954,8.406733301365085,8.14941283881215,8.66405376391802
16.012034999999955,8.406007045737812,8.148793668898174,8.663220422577451
16.062034999999952,8.405280790110536,8.148170129665063,8.66239145055601
16.112034999999953,8.40455453448326,8.147542215874156,8.661566853092365
16.162034999999953,8.403828278855986,8.146909922502045,8.660746635209927
16.212034999999954,8.40310202322871,8.146273244741842,8.659930801715578
16.26203499999995,8.402375767601436,8.14563217800441,8.659119357198461
16.312034999999952,8.401649511974162,8.144986717919515,8.658312306028808
16.362034999999953,8.400923256346887,8.144336860336942,8.657509652356833
16.412034999999953,8.400197000719611,8.14368260132755,8.656711400111673
16.46203499999995,8.399470745092335,8.143023937184282,8.65591755300039
16.51203499999995,8.398744489465061,8.142360864423106,8.655128114507017
16.562034999999952,8.398018233837787,8.141693379783911,8.654343087891663
16.612034999999953,8.39729197821051,8.141021480231345,8.653562476189677
16.66203499999995,8.396565722583237,8.140345162955594,8.65278628221088
16.71203499999995,8.395839466955962,8.139664425373107,8.652014508538818
16.76203499999995,8.395113211328686,8.138979265127258,8.651247157530115
16.812034999999952,8.39438695570141,8.138289680088965,8.650484231313856
16.86203499999995,8.393660700074136,8.137595668357228,8.649725731791044
16.91203499999995,8.448337690463127,8.202881076633602,8.693794304292652
16.96203499999995,8.447976364986241,8.203045434251417,8.692907295721065
17.01203499999995,8.447615039509355,8.203208619880865,8.692021459137845
17.06203499999995,8.44725371403247,8.203370625960282,8.691136802104658
17.11203499999995,8.446892388555584,8.203531444880031,8.690253332231137
17.16203499999995,8.446531063078698,8.20369106898237,8.689371057175027
17.21203499999995,8.446169737601814,8.203849490561305,8.688489984642322
17.262034999999948,8.44580841212493,8.204006701862449,8.68761012238741
17.31203499999995,8.445447086648041,8.204162695082884,8.686731478213199
17.36203499999995,8.445085761171157,8.204317462371057,8.685854059971257
17.41203499999995,8.444689725885292,8.204501363801315,8.684878087969269
17.462034999999947,8.443937083508974,8.204995733020649,8.682878433997299
17.512034999999948,8.443184441132654,8.20548830638254,8.68088057588277
17.56203499999995,8.442431798756337,8.205979055514769,8.678884541997904
17.61203499999995,8.441679156380019,8.206467951487182,8.676890361272855
17.662034999999946,8.4409265140037,8.206954964799152,8.674898063208246
17.712034999999947,8.440173871627382,8.207440065366729,8.672907677888034
17.762034999999948,8.439421229251064,8.207923222509486,8.670919235992642
17.81203499999995,8.438668586874744,8.208404404937049,8.66893276881244
17.862034999999945,8.437915944498425,8.208883580735336,8.666948308261514
17.912034999999946,8.437163302122109,8.20936071735245,8.664965886891768
17.962034999999947,8.436410659745789,8.209835781584228,8.66298553790735
18.012034999999948,8.435658017369471,8.210308739559505,8.661007295179438
18.062034999999945,8.434905374993154,8.210779556724976,8.659031193261331
18.112034999999945,8.434152732616834,8.211248197829754,8.657057267403914
18.162034999999946,8.433400090240514,8.21171462690954,8.655085553571489
18.212034999999947,8.432647447864195,8.212178807270456,8.653116088457933
18.262034999999944,8.431894805487879,8.212640701472486,8.651148909503272
18.312034999999945,8.431142163111563,8.21310027131255,8.649184054910576
18.362034999999945,8.430389520735242,8.213557477807191,8.647221563663292
18.412034999999946,8.429636878358924,8.214012281174906,8.645261475542942
18.462034999999943,8.428884235982604,8.214464640818015,8.643303831147193
18.512034999999944,8.428131593606285,8.21491451530419,8.641348671908379
18.562034999999945,8.427378951229969,8.21536186234755,8.639396040112388
18.612034999999945,8.426626308853649,8.21580663878933,8.637445978917969
18.662034999999943,8.425873666477333,8.216248800578175,8.635498532376491
18.712034999999943,8.425121024101013,8.216688302749949,8.633553745452078
18.762034999999944,8.424368381724694,8.217125099407173,8.631611664042214
18.812034999999945,8.423615739348374,8.217559143697986,8.629672334998762
18.862034999999942,8.422863096972057,8.21799038779469,8.627735806149424
18.912034999999943,8.422110454595739,8.218418782871831,8.625802126319646
18.962034999999943,8.421357812219421,8.21884427908387,8.623871345354972
19.012034999999944,8.420605169843103,8.219266825542352,8.621943514143855
19.06203499999994,8.419852527466784,8.219686370292676,8.620018684640891
19.112034999999942,8.419099885090464,8.220102860290368,8.61809690989056
19.162034999999943,8.418347242714146,8.22051624137692,8.616178244051373
19.21203499999994,8.417594600337827,8.22092645825516,8.614262742420493
19.26203499999994,8.416841957961509,8.22133345446418,8.612350461458838
19.31203499999994,8.416089315585191,8.221737172353786,8.610441458816597
19.362034999999942,8.415336673208873,8.222137553058507,8.60853579335924
19.412034999999943,8.414584030832554,8.222534536471155,8.606633525193953
19.46203499999994,8.413831388456234,8.222928061215924,8.604734715696544
19.51203499999994,8.413078746079917,8.223318064621054,8.602839427538779
19.56203499999994,8.412326103703599,8.22370448269105,8.600947724716148
19.61203499999994,8.41157346132728,8.224087250078478,8.59905967257608
19.66203499999994,8.410820818950961,8.224466300055342,8.597175337846581
19.71203499999994,8.410068176574644,8.224841564484038,8.59529478866525
19.76203499999994,8.409315534198324,8.225212973787915,8.593418094608733
19.81203499999994,8.408562891822006,8.225580456921461,8.591545326722551
19.86203499999994,8.407810249445687,8.225943941340104,8.58967655755127
19.91203499999994,8.40705760706937,8.22630335296968,8.587811861169062
19.96203499999994,8.40630496469305,8.226658616175536,8.585951313210563
20.012034999999937,8.405552322316733,8.227009653731393,8.584094990902074
20.062034999999938,8.404799679940414,8.227356386787834,8.582242973092994
20.11203499999994,8.404047037564094,8.227698734840624,8.580395340287565
20.16203499999994,8.403294395187777,8.228036615698752,8.578552174676801
20.21203499999994,8.402541752811459,8.228369945452295,8.576713560170623
20.262034999999937,8.401789110435141,8.228698638440145,8.574879582430137
20.312034999999938,8.401036468058823,8.229022607217605,8.573050328900042
20.36203499999994,8.400283825682504,8.229341762523923,8.571225888841084
20.412034999999936,8.399531183306184,8.229656013249812,8.569406353362556
20.462034999999936,8.398778540929866,8.229965266404996,8.567591815454737
20.512034999999937,8.398025898553549,8.23026942708584,8.565782370021257
20.562034999999938,8.397273256177229,8.230568398443145,8.563978113911313
20.61203499999994,8.396520613800911,8.230862081650148,8.562179145951674

